Material Decomposition in Photon-Counting Computed Tomography with Diffusion Models: Comparative Study and Hybridization with Variational Regularizers

Photon-counting computed tomography (PCCT) has emerged as a promising imaging technique, enabling spectral imaging and material decomposition (MD). However, images typically suffer from a low signal-to-noise ratio (SNR) due to constraints such as low photon counts and sparse-view settings which provoke artifacts. To prevent this, variational methods minimize a data-fit function coupled with handcrafted regularizers that mimic a prior by enforcing image properties such as gradient sparsity. In the last few years, diffusion models (DMs) have become predominant in the field of generative models and have been used as a learned prior for image reconstruction. This work investigates the use of DMs as regularizers for MD tasks in PCCT, specifically using diffusion posterior sampling (DPS) guidance. Three DPS-based approaches -- image-domain two-step DPS (im-TDPS), projection-domain two-step DPS (proj-TDPS), and one-step DPS (ODPS) -- are evaluated. The first two methods achieve MD in two steps by performing reconstruction and MD separately. The last method, ODPS, samples the material images directly from the measurement data. The results indicate that ODPS achieves superior performance compared to im-TDPS and proj-TDPS, providing sharper, noise-free and crosstalk-free images. Furthermore, we introduce a novel hybrid method for scenarios involving materials absent from the training dataset which combines DM priors with standard variational handcrafted regularizers for the materials unknown to the DM. This hybrid method demonstrates improved MD quality compared to a standard variational method and does not require additional training of the DM neural network (NN).

==> csvfiles/LPIPS_Hybrid_0.csv <==
0.13710817694664,0.162455677986145,0.154649883508682,0.20801842212677,0.185023605823517,0.218909606337547,0.171196356415749,0.158690765500069,0.165765225887299,0.186239242553711,0.150691360235214,0.209555417299271,0.2645263671875,0.152272239327431,0.149002820253372,0.224479675292969,0.168510675430298,0.181012958288193,0.176898896694183,0.144901737570763,0.281306713819504,0.158580854535103,0.181389480829239,0.151346534490585,0.195925027132034,0.227617457509041,0.156535819172859,0.182102650403976,0.260095953941345,0.131565049290657,0.183143526315689,0.235989212989807,0.187701195478439,0.227888002991676,0.178302481770515,0.183763056993485,0.177345365285873,0.201903805136681,0.168033629655838,0.20123378932476,0.180728957056999,0.22787207365036,0.138482853770256,0.25588846206665,0.161281749606133,0.233430624008179,0.226958259940147,0.150344282388687,0.159396350383759,0.197917178273201,0.15423372387886,0.210016041994095,0.19016245007515,0.181909054517746,0.187383353710175,0.201213851571083,0.152074366807938,0.14787320792675,0.220280170440674,0.184400588274002,0.164276644587517,0.210103794932365,0.163738876581192,0.177972003817558,0.20141176879406,0.224103137850761,0.152718245983124,0.185251042246819,0.161565274000168,0.156695321202278,0.194925129413605,0.162782937288284,0.209542602300644,0.160840809345245,0.150712862610817,0.138649478554726,0.230887234210968,0.213697090744972,0.194607481360436,0.17348849773407,0.191896691918373,0.156351789832115,0.209649190306664,0.242134898900986,0.145798206329346,0.201403841376305,0.147734358906746,0.2182237803936,0.206409454345703,0.209931194782257,0.174971848726273,0.230275884270668,0.179919332265854,0.189644724130631,0.258903563022614,0.181041568517685,0.152708172798157,0.165281146764755,0.226739898324013,0.15902704000473,0.240315929055214,0.207759246230125,0.231705188751221,0.17527836561203,0.144238248467445,0.229594826698303,0.254887521266937,0.230037063360214,0.144708007574081,0.188359707593918,0.140157416462898,0.152538761496544,0.291239529848099,0.194945484399796,0.170234113931656,0.156852632761002,0.182386040687561,0.225938901305199,0.178743317723274,0.213317677378654,0.145334452390671,0.182475224137306,0.216742873191833,0.235043436288834,0.185625553131104,0.142893433570862,0.176476076245308,0.215921223163605,0.186580181121826,0.176036208868027,0.233119711279869,0.258525520563126,0.206392154097557,0.229566648602486,0.205845311284065,0.267650783061981,0.153007924556732,0.167576044797897,0.232986941933632,0.212501168251038,0.16986371576786,0.233648061752319,0.18642058968544,0.194145157933235,0.15786837041378,0.195658594369888,0.138614624738693,0.184809416532516,0.13916489481926,0.256134837865829,0.192098736763001,0.173860847949982,0.227284848690033,0.205040723085403,0.217114180326462,0.17718867957592,0.199707239866257,0.166241258382797,0.192126974463463,0.205170065164566,0.152810245752335,0.145529508590698,0.223713785409927,0.205152750015259,0.177088499069214,0.192909926176071,0.21406963467598,0.168893218040466,0.228300303220749,0.270040303468704,0.143017411231995,0.224071502685547,0.213722348213196,0.274781614542007,0.163733243942261,0.175952881574631,0.156779393553734,0.252564489841461,0.189754962921143,0.198025450110436,0.201529890298843,0.20067772269249,0.226103499531746,0.170403018593788,0.194393962621689,0.145678877830505,0.202814474701881,0.234272301197052,0.221698939800262,0.167158186435699,0.194686725735664,0.190712839365006,0.221421763300896,0.257602989673614,0.186809659004211,0.210607647895813,0.201427087187767,0.155597239732742,0.181630641222,0.162094920873642,0.153202027082443,0.218433156609535,0.159512132406235,0.148828312754631,0.221318140625954,0.163561508059502,0.222080573439598,0.210957825183868,0.182473197579384,0.14971449971199,0.216409146785736,0.137415081262589,0.202114716172218,0.183455631136894,0.22755178809166,0.189760223031044,0.187898859381676,0.177853971719742,0.228154748678207,0.260492026805878,0.199886456131935,0.166038930416107,0.255267232656479,0.189977034926415,0.256605207920074,0.154919385910034,0.226278737187386,0.184914082288742,0.159534484148026,0.17642317712307,0.239303469657898,0.180605053901672,0.172994613647461,0.18079686164856,0.227561205625534,0.160573109984398,0.259280949831009,0.141219198703766,0.17399950325489,0.152366980910301,0.26355916261673,0.138937592506409,0.135580018162727,0.198434323072433,0.194580003619194,0.26521372795105,0.136587247252464,0.236760333180428,0.225300505757332,0.222464337944984,0.166883766651154,0.22343336045742,0.150919511914253,0.209083646535873,0.216891303658485,0.205557435750961,0.264472842216492,0.183923855423927,0.256065100431442,0.164738669991493,0.214282497763634,0.13900899887085,0.194435268640518,0.194037795066834,0.241090819239616,0.229701444506645,0.182538837194443,0.269082337617874,0.18840292096138,0.186918497085571,0.201722472906113,0.153214052319527,0.264931470155716,0.159123599529266,0.189938679337502,0.131032481789589,0.20566737651825,0.136161580681801,0.141761258244514,0.179346024990082,0.147439777851105,0.192487448453903,0.272014081478119,0.220434606075287,0.250449150800705,0.201527446508408,0.161617264151573,0.212345525622368,0.203772962093353,0.181048929691315,0.195990920066834,0.145334333181381,0.178719401359558,0.162397712469101,0.182313323020935,0.278089940547943,0.166643664240837,0.149506002664566,0.272501826286316,0.164867639541626,0.255818158388138,0.175242021679878,0.150956884026527,0.19800429046154,0.242382392287254,0.134262070059776,0.141349941492081,0.239941418170929,0.205581843852997,0.177654430270195,0.139914259314537,0.127817526459694,0.274498343467712,0.212013125419617,0.184180751442909,0.224219977855682,0.198152229189873,0.189625576138496,0.261702716350555,0.142298191785812,0.206293225288391,0.153708070516586,0.150332450866699,0.252233922481537,0.178729102015495,0.14045587182045,0.152926623821259,0.165919050574303,0.242803752422333,0.152596071362495,0.191580235958099,0.218756794929504,0.142510756850243,0.250797897577286,0.161776140332222,0.188810810446739,0.208484217524528,0.185893401503563,0.184790685772896,0.250451952219009,0.229118496179581,0.190129965543747,0.22223687171936,0.183275908231735,0.165519922971725,0.261133104562759,0.226082742214203,0.257815778255463,0.2462228089571,0.196087777614594,0.17981019616127,0.193941295146942,0.23199063539505,0.191968724131584,0.201637789607048,0.259757339954376,0.194354817271233,0.235925778746605,0.22593979537487,0.183510661125183,0.262851774692535,0.203717723488808,0.271881252527237,0.160851389169693,0.133164882659912,0.14299376308918,0.150050178170204,0.175057858228683,0.190317735075951,0.264042586088181,0.183735981583595,0.149431601166725,0.151707530021667,0.256180703639984,0.212412923574448,0.215418308973312,0.267401337623596,0.254523277282715,0.182969585061073,0.127267599105835,0.244535461068153,0.140984788537025,0.16763274371624,0.27769747376442,0.242115825414658,0.140634059906006,0.129928171634674,0.178494796156883,0.213823527097702,0.219816535711288,0.206886574625969,0.130382254719734,0.203034341335297,0.180779159069061,0.130767181515694,0.214382827281952,0.129556030035019,0.153722435235977,0.166946485638618,0.192863255739212,0.24268451333046,0.20316569507122,0.137608826160431,0.170820102095604,0.155459091067314,0.147882744669914,0.221863746643066,0.24645784497261,0.126116409897804,0.175343498587608,0.220853865146637,0.144807025790215,0.243830546736717,0.185001686215401,0.18110790848732,0.161778643727303,0.22245180606842,0.181221544742584,0.18320344388485,0.128437042236328,0.237536013126373,0.217154383659363,0.186746165156364,0.20344378054142,0.22254978120327,0.179385423660278,0.179988190531731,0.280732184648514,0.223006516695023,0.221561893820763,0.217597886919975,0.254891216754913,0.237627550959587,0.149256393313408,0.247272327542305,0.154908686876297,0.127701446413994,0.259817123413086,0.147156372666359,0.158000707626343,0.229638874530792,0.187999352812767,0.279273211956024,0.227092981338501,0.284341335296631,0.290455460548401,0.274925738573074,0.244743436574936,0.286695688962936,0.293247133493423,0.231119230389595,0.146889492869377,0.252824872732162,0.152940109372139,0.144638985395432,0.158781781792641,0.259060978889465,0.324855178594589,0.193484246730804,0.186952278017998,0.126019030809402,0.196159392595291,0.227038651704788,0.221129596233368,0.146470844745636,0.294266402721405,0.165569990873337,0.130150765180588,0.276970624923706,0.264087051153183,0.269997447729111,0.304174959659576,0.224499970674515,0.140126183629036,0.324821382761002,0.195599064230919,0.247791305184364,0.216517299413681,0.273330509662628,0.272542923688889,0.353039652109146,0.245265856385231,0.224178612232208,0.207001194357872,0.280612587928772,0.126284554600716,0.202802151441574,0.203254640102386,0.18272790312767,0.318596303462982,0.241484582424164,0.277069717645645,0.230568543076515,0.273440808057785,0.0964246392250061,0.33031091094017,0.291230887174606,0.256857633590698,0.204579472541809,0.219018712639809,0.261199772357941,0.248137429356575,0.1869927495718,0.238155946135521,0.251514136791229,0.23267973959446,0.237322807312012,0.224132478237152,0.28705421090126,0.261633962392807,0.203211933374405,0.228425696492195,0.127060309052467,0.275859653949738,0.237595960497856,0.239501416683197,0.214439675211906,0.256823778152466,0.293292045593262,0.217407926917076,0.138669803738594,0.343861907720566,0.197186768054962,0.306031495332718,0.249999046325684,0.301707863807678,0.339805662631989,0.293216407299042,0.203694552183151,0.269525110721588,0.134469375014305,0.231748253107071,0.147983700037003,0.208513110876083,0.324812293052673,0.230798438191414,0.300733387470245,0.313807100057602,0.297653168439865,0.229300931096077,0.249077513813972,0.245098441839218,0.31218746304512,0.205272004008293,0.256482750177383,0.298889249563217,0.266705930233002,0.326056092977524,0.292890459299088,0.102056242525578,0.244680911302567,0.291718870401382,0.18755666911602,0.10855720192194,0.235057324171066,0.125050231814384,0.232894867658615,0.258476108312607,0.310008883476257,0.232426196336746,0.106301389634609,0.24184861779213,0.196121275424957,0.288430601358414,0.239067494869232,0.326642364263535,0.290066599845886,0.268617868423462,0.176498681306839,0.29173418879509,0.25424987077713,0.262223184108734,0.309829115867615,0.287303149700165,0.313153445720673,0.213567510247231,0.279623210430145,0.284736514091492,0.36119943857193,0.242621660232544,0.150882914662361,0.265922069549561,0.2321617603302,0.257393181324005,0.228812754154205,0.255206614732742,0.250692963600159,0.202541589736938,0.151946932077408,0.201935306191444,0.220871195197105,0.232842624187469,0.183021202683449,0.275205910205841,0.255435109138489,0.195535883307457,0.224153876304626,0.284042507410049,0.196136593818665,0.277704745531082,0.208100736141205,0.292139619588852,0.259711712598801,0.16899910569191,0.290704756975174,0.184329479932785,0.194267883896828,0.204060912132263,0.224538058042526,0.243075713515282,0.285264015197754,0.256475567817688,0.12553870677948,0.275117248296738,0.326191335916519,0.252362608909607,0.260558515787125,0.247348710894585,0.127503037452698,0.247118681669235,0.35075256228447,0.101610980927944,0.241916418075562,0.272773623466492,0.230766609311104,0.314580023288727,0.309659779071808,0.208508983254433,0.331208497285843,0.353284269571304,0.109254896640778,0.326015800237656,0.248690873384476,0.266698777675629,0.220990419387817,0.277274638414383,0.308126151561737,0.153230398893356,0.142094656825066,0.234525114297867,0.233209669589996,0.311298400163651,0.128408461809158,0.308514177799225,0.267436325550079,0.215060025453567,0.26883202791214,0.150538414716721,0.211173236370087,0.150043278932571,0.30664911866188,0.215296074748039,0.213643074035645,0.31564074754715,0.299239784479141,0.196259066462517,0.343663156032562,0.305690705776215,0.226395219564438,0.244737982749939,0.260847836732864,0.104817070066929,0.275670677423477,0.26582008600235,0.24113130569458,0.272258788347244,0.196501642465591,0.287894874811172,0.230863377451897,0.14104163646698,0.289433270692825
0.0650007426738739,0.0739758610725403,0.0734350308775902,0.104682058095932,0.0690996199846268,0.10318761318922,0.0988420769572258,0.0728704556822777,0.0760155916213989,0.0863159149885178,0.0655447989702225,0.0818300619721413,0.103923186659813,0.0614869296550751,0.0809150338172913,0.0890017375349999,0.063572883605957,0.116668924689293,0.094488762319088,0.0698105841875076,0.120249107480049,0.0664493218064308,0.109891310334206,0.0597734451293945,0.0970978066325188,0.0931445807218552,0.0767854750156403,0.0862950682640076,0.10986315459013,0.0619094409048557,0.0980719029903412,0.102570503950119,0.095932349562645,0.0917504131793976,0.0687665417790413,0.0771116316318512,0.0842721909284592,0.0893720835447311,0.0600059144198895,0.100927114486694,0.0867338925600052,0.0969164818525314,0.0785179138183594,0.11453577876091,0.0703600570559502,0.0910002440214157,0.0953514277935028,0.063959963619709,0.0705839246511459,0.074238508939743,0.0720534548163414,0.0948717668652535,0.0790566056966782,0.0755964443087578,0.0912138670682907,0.0916450098156929,0.0607188604772091,0.0634615197777748,0.0862169489264488,0.0721548721194267,0.0937477201223373,0.0913196206092835,0.0882065966725349,0.0996892601251602,0.0997144281864166,0.0829722583293915,0.0661027133464813,0.100752718746662,0.0766735896468163,0.0607962086796761,0.0935883074998856,0.0680765807628632,0.102446869015694,0.0929679200053215,0.0634550154209137,0.0561599247157574,0.0935211181640625,0.0842834115028381,0.0965578779578209,0.0982097238302231,0.0772756785154343,0.0752783939242363,0.0795593559741974,0.0988551750779152,0.0670079737901688,0.0780793577432632,0.100813999772072,0.0845141261816025,0.0930046439170837,0.0889428704977036,0.0797140076756477,0.0931528061628342,0.0797703266143799,0.0800570547580719,0.100756227970123,0.0773231685161591,0.0674232095479965,0.0841500759124756,0.0850233435630798,0.0626349896192551,0.0936573222279549,0.0899101868271828,0.101101532578468,0.0637964606285095,0.0555877909064293,0.102757699787617,0.0984346345067024,0.0909234434366226,0.0567878372967243,0.0805845409631729,0.0586371272802353,0.0654181614518166,0.130855649709702,0.0878346040844917,0.0888828858733177,0.0790521800518036,0.0992491468787193,0.102133892476559,0.0918451175093651,0.0938757359981537,0.0647593438625336,0.077758401632309,0.089339517056942,0.102198556065559,0.0756867229938507,0.0961408242583275,0.0853306502103806,0.0853076875209808,0.0817420333623886,0.0691949725151062,0.0981143563985825,0.11020053178072,0.0875445902347565,0.0917671099305153,0.105745106935501,0.102784410119057,0.0690127536654472,0.0762513428926468,0.0959248542785645,0.094157300889492,0.0748441144824028,0.101478271186352,0.100540407001972,0.0839445888996124,0.0656809508800507,0.0896115005016327,0.0652576684951782,0.0825007557868958,0.0565885715186596,0.114517137408257,0.0984749421477318,0.0940555036067963,0.0893775969743729,0.0823457390069962,0.0857977122068405,0.0856156870722771,0.100128658115864,0.0960688292980194,0.0761221796274185,0.0756939053535461,0.0838367938995361,0.0833953097462654,0.091804601252079,0.0983736515045166,0.0947385802865028,0.074187807738781,0.0891062840819359,0.0800288319587708,0.0909857824444771,0.102549374103546,0.0692913979291916,0.0879807323217392,0.0868057608604431,0.11057448387146,0.0714797452092171,0.0659053027629852,0.0680631324648857,0.0978822931647301,0.0891062021255493,0.0972280576825142,0.0719112604856491,0.0910302400588989,0.0923917591571808,0.0697331577539444,0.083451971411705,0.0639403015375137,0.0880434140563011,0.0952411666512489,0.0886744260787964,0.0715609341859818,0.0868299230933189,0.0860204473137856,0.0913185775279999,0.111617416143417,0.0744559243321419,0.0776523053646088,0.0922176763415337,0.0744201987981796,0.0695418193936348,0.0701959058642387,0.0732921659946442,0.0892516672611237,0.0716718137264252,0.0670084580779076,0.0918095484375954,0.0682365745306015,0.0924986451864243,0.0888037532567978,0.0729363709688187,0.0592353232204914,0.0859513655304909,0.0572198629379272,0.0831455141305923,0.0725027993321419,0.100820310413837,0.0919856801629067,0.0761046558618546,0.0608696937561035,0.0824526026844978,0.0991602092981339,0.0970739647746086,0.0662131458520889,0.103374406695366,0.0717765465378761,0.106160260736942,0.0467132739722729,0.0834579318761826,0.0556357800960541,0.0492596253752708,0.0636467784643173,0.103858038783073,0.057546604424715,0.0526058897376061,0.0593265704810619,0.074846163392067,0.0928544476628304,0.104358270764351,0.0417527928948402,0.103257045149803,0.0853097513318062,0.101400777697563,0.0474198497831821,0.0404214560985565,0.0726825147867203,0.0945709347724915,0.108890891075134,0.0495685674250126,0.0964918285608292,0.0804958119988442,0.0828459411859512,0.0578746423125267,0.101253345608711,0.0530379861593246,0.0702189728617668,0.107841461896896,0.0850784480571747,0.106538102030754,0.100360378623009,0.11571991443634,0.0922992825508118,0.0866673812270165,0.0396810695528984,0.103246226906776,0.0676408782601357,0.0863353163003922,0.0822770148515701,0.060915619134903,0.102210186421871,0.0695461854338646,0.0539149381220341,0.0727642327547073,0.0530170239508152,0.101238630712032,0.0780113264918327,0.066147968173027,0.0459238067269325,0.0713065713644028,0.0436213538050652,0.0423714444041252,0.0882229804992676,0.0834407210350037,0.0918831527233124,0.120846942067146,0.084536574780941,0.122001901268959,0.0987509563565254,0.0873834267258644,0.0746316313743591,0.0935914590954781,0.061377439647913,0.0635954514145851,0.0487585254013538,0.0997880026698113,0.0669240355491638,0.0585171952843666,0.0963123366236687,0.0581015646457672,0.0771398097276688,0.109292678534985,0.0720383673906326,0.0996321216225624,0.08450947701931,0.0479339919984341,0.0980438143014908,0.0959508568048477,0.0456664450466633,0.0469434410333633,0.0884023308753967,0.0934755727648735,0.0574886202812195,0.0512677580118179,0.0439198091626167,0.103448860347271,0.0760423094034195,0.0616126880049706,0.10078527033329,0.0673128813505173,0.0647782757878304,0.106793999671936,0.0469030141830444,0.0794132202863693,0.0507265776395798,0.0511334724724293,0.105213105678558,0.0605728514492512,0.0424483567476273,0.0887604951858521,0.0565163642168045,0.0853352472186089,0.0465720221400261,0.105244398117065,0.0797307044267654,0.0751697793602943,0.0960626155138016,0.057188868522644,0.0990964025259018,0.0747103691101074,0.0760878846049309,0.0706233605742455,0.100341968238354,0.0945456549525261,0.0665751695632935,0.0726762339472771,0.0830505937337875,0.0855248272418976,0.0879723131656647,0.0856577679514885,0.103665091097355,0.106388926506042,0.0728840082883835,0.0589438155293465,0.0562765151262283,0.0790052935481072,0.0836768373847008,0.0994269251823425,0.100008182227612,0.110899820923805,0.101512543857098,0.0762939453125,0.0589263886213303,0.0992951467633247,0.11235012114048,0.109125018119812,0.0529897026717663,0.0479703284800053,0.0596429854631424,0.0843968912959099,0.0873494893312454,0.0691647380590439,0.105093419551849,0.0627547204494476,0.0804580226540566,0.0669512525200844,0.10621153563261,0.0915314853191376,0.10296842455864,0.102143228054047,0.102302350103855,0.0960023403167725,0.0432672426104546,0.0945329368114471,0.0463801063597202,0.0849078297615051,0.104156881570816,0.082196868956089,0.0445743873715401,0.0506489537656307,0.0623886585235596,0.076985277235508,0.0728355348110199,0.0736217275261879,0.0423165336251259,0.0751048773527145,0.0621257200837135,0.0432804599404335,0.0709362179040909,0.0487950555980206,0.0553079284727573,0.0781681388616562,0.068408727645874,0.111623033881187,0.0725492015480995,0.0402607470750809,0.0559164024889469,0.0509223863482475,0.0491214655339718,0.0742228031158447,0.0912894010543823,0.0477844811975956,0.0775410383939743,0.0783283412456512,0.0505738295614719,0.0937280878424645,0.0623688399791718,0.0554650351405144,0.0879667848348618,0.0980768948793411,0.0573171712458134,0.0652948245406151,0.0460829548537731,0.08566664904356,0.0960922315716744,0.0638253390789032,0.0709751844406128,0.0776734426617622,0.0840611383318901,0.0599907897412777,0.103641830384731,0.0872838869690895,0.0762539133429527,0.0759802833199501,0.100933112204075,0.0888999328017235,0.0490354970097542,0.0980257540941238,0.0791531503200531,0.0400034077465534,0.107421487569809,0.0670639351010323,0.07154730707407,0.115914866328239,0.119771793484688,0.118896968662739,0.119872771203518,0.123002544045448,0.116943426430225,0.10006906837225,0.156902730464935,0.127208039164543,0.115792043507099,0.105692513287067,0.0657412558794022,0.125517338514328,0.0612695179879665,0.0749932453036308,0.0671843737363815,0.117350473999977,0.121780753135681,0.0998452827334404,0.122389405965805,0.0507328771054745,0.127485767006874,0.129686802625656,0.122374877333641,0.0648519247770309,0.139634341001511,0.108837813138962,0.0469720140099525,0.107908375561237,0.126944482326508,0.11618971824646,0.11860103905201,0.11962928622961,0.0673303231596947,0.152251273393631,0.123223930597305,0.111998721957207,0.129195705056191,0.125702276825905,0.13294218480587,0.148945033550262,0.127824276685715,0.105368912220001,0.122234918177128,0.156602442264557,0.0541045144200325,0.136205509305,0.0949229672551155,0.0981816947460175,0.147910669445992,0.123729437589645,0.118425101041794,0.119729921221733,0.109572842717171,0.0381087921559811,0.147474870085716,0.132765755057335,0.117168329656124,0.115930750966072,0.117179863154888,0.171138033270836,0.103827893733978,0.118715897202492,0.155335649847984,0.144455015659332,0.134864881634712,0.119514830410481,0.108912713825703,0.116882726550102,0.132895097136498,0.12462193518877,0.117364436388016,0.0657477453351021,0.13205474615097,0.147345423698425,0.131962925195694,0.0919230431318283,0.106480300426483,0.117369510233402,0.111631780862808,0.055005069822073,0.140520885586739,0.10952016711235,0.12019507586956,0.0992212146520615,0.12234715372324,0.149902194738388,0.130829483270645,0.120330721139908,0.126801252365112,0.0545814037322998,0.129901990294456,0.0629988312721252,0.108529284596443,0.144943356513977,0.120305590331554,0.111163415014744,0.15787860751152,0.118842929601669,0.119299866259098,0.126225337386131,0.121009588241577,0.141802445054054,0.0999026894569397,0.100959464907646,0.133185297250748,0.107703469693661,0.123688995838165,0.115842312574387,0.0473053082823753,0.108141638338566,0.128493249416351,0.119211904704571,0.0415690951049328,0.105103805661201,0.0474522560834885,0.106080524623394,0.158730059862137,0.134068593382835,0.135423272848129,0.0434808880090714,0.0918838605284691,0.126640841364861,0.131667643785477,0.107862189412117,0.128221690654755,0.113516673445702,0.14478674530983,0.0882072821259499,0.103012964129448,0.13662776350975,0.120136991143227,0.133961364626884,0.124174952507019,0.137347012758255,0.0895940512418747,0.0939568430185318,0.140311196446419,0.133234590291977,0.0958392024040222,0.0782864838838577,0.142829358577728,0.114375345408916,0.127356559038162,0.143724352121353,0.136547490954399,0.0992841869592667,0.0928175523877144,0.0591414272785187,0.131877437233925,0.11103256046772,0.139323115348816,0.103072419762611,0.115824021399021,0.111784636974335,0.0973222702741623,0.138050705194473,0.137733846902847,0.115129813551903,0.160740077495575,0.131965488195419,0.120012760162354,0.115381330251694,0.0996715202927589,0.125045478343964,0.10259635746479,0.103110998868942,0.0829511880874634,0.124259471893311,0.125142097473145,0.105992451310158,0.111327350139618,0.0586848519742489,0.103772476315498,0.124233856797218,0.109389290213585,0.11354998499155,0.0898208320140839,0.0495185516774654,0.104079946875572,0.125562980771065,0.0409508310258389,0.153210386633873,0.108773082494736,0.113231331110001,0.127936840057373,0.127557501196861,0.0916810929775238,0.155353248119354,0.156087100505829,0.0472908020019531,0.149690896272659,0.109533838927746,0.114968940615654,0.102593936026096,0.111871585249901,0.117268674075603,0.0712676718831062,0.0630924552679062,0.131319612264633,0.116724967956543,0.140965312719345,0.0622363649308682,0.126234233379364,0.0997063219547272,0.133419558405876,0.109737925231457,0.0743334516882896,0.102971702814102,0.0661700665950775,0.129665642976761,0.112786255776882,0.103475376963615,0.14074270427227,0.126904562115669,0.0849960967898369,0.169538259506226,0.108911573886871,0.0938545018434525,0.131469532847404,0.129486098885536,0.0533700548112392,0.0927432999014854,0.108863554894924,0.099276065826416,0.117370948195457,0.101644039154053,0.141768515110016,0.121610052883625,0.0518735572695732,0.154787823557854


==> csvfiles/LPIPS_Hybrid_1.csv <==
0.69436502456665,0.631946861743927,0.59433650970459,0.568832576274872,0.532148838043213,0.582490622997284,0.62699830532074,0.627375066280365,0.678697764873505,0.529779374599457,0.686426937580109,0.566998779773712,0.597449898719788,0.619494318962097,0.585996270179749,0.543263018131256,0.720057606697083,0.591415524482727,0.62807160615921,0.696630239486694,0.568442583084106,0.723709523677826,0.609020888805389,0.609747409820557,0.625872850418091,0.547858655452728,0.667300820350647,0.562418699264526,0.559334874153137,0.690783023834229,0.553125977516174,0.573976039886475,0.542177557945251,0.557566165924072,0.728681266307831,0.561726450920105,0.575968027114868,0.53667950630188,0.725838482379913,0.597312033176422,0.616494953632355,0.60775363445282,0.56887811422348,0.541648209095001,0.636354148387909,0.59162563085556,0.590142369270325,0.62898051738739,0.633357524871826,0.587549924850464,0.729812026023865,0.575806021690369,0.594281315803528,0.720791757106781,0.540788471698761,0.72075766324997,0.619201302528381,0.709554612636566,0.573138773441315,0.722338616847992,0.636599838733673,0.560619652271271,0.588689982891083,0.603246629238129,0.704365909099579,0.575122952461243,0.612275958061218,0.616312086582184,0.574047327041626,0.603616416454315,0.544977366924286,0.646165370941162,0.705805122852325,0.629012703895569,0.614978134632111,0.622633874416351,0.559987604618073,0.56211656332016,0.53536057472229,0.624612212181091,0.585237801074982,0.589702963829041,0.597540318965912,0.578259944915772,0.594979822635651,0.560406148433685,0.597769200801849,0.569989085197449,0.580523252487183,0.579966187477112,0.551662564277649,0.557021498680115,0.724017560482025,0.705023527145386,0.593928158283234,0.537903785705566,0.662665724754334,0.583182632923126,0.579650461673737,0.626435041427612,0.559021413326263,0.531304895877838,0.606909990310669,0.566916644573212,0.609398365020752,0.583950698375702,0.590007901191711,0.601404249668121,0.725443720817566,0.601103067398071,0.693979501724243,0.678015053272247,0.570918560028076,0.721246063709259,0.598306953907013,0.696224808692932,0.556105852127075,0.570592999458313,0.569153666496277,0.558861374855042,0.722531676292419,0.600297689437866,0.585596859455109,0.574179828166962,0.534051299095154,0.6498162150383,0.662772417068481,0.60038948059082,0.559389770030975,0.730417609214783,0.561406433582306,0.571565926074982,0.583193123340607,0.599535048007965,0.566852331161499,0.598318159580231,0.633986592292786,0.659376442432404,0.587820589542389,0.5394646525383,0.532168984413147,0.54847526550293,0.62009209394455,0.723031640052795,0.614395141601563,0.561862885951996,0.678918063640595,0.539469957351685,0.690997064113617,0.583285927772522,0.555501341819763,0.639380812644959,0.58491837978363,0.572145104408264,0.55336058139801,0.645686089992523,0.564358413219452,0.574026703834534,0.529510378837585,0.603466033935547,0.599427938461304,0.586862564086914,0.589256167411804,0.712558209896088,0.567130029201508,0.549716830253601,0.568428933620453,0.726052343845367,0.565501034259796,0.60409152507782,0.699181914329529,0.543687641620636,0.590940415859222,0.590656161308289,0.71921843290329,0.61307156085968,0.668711483478546,0.612936615943909,0.721634805202484,0.556698262691498,0.593857228755951,0.534014046192169,0.587390005588532,0.737375319004059,0.550901889801025,0.709386467933655,0.72161591053009,0.583239555358887,0.588593184947968,0.611722707748413,0.710762739181519,0.536384105682373,0.573677897453308,0.568330764770508,0.557448148727417,0.587703764438629,0.527549147605896,0.560270428657532,0.619724869728088,0.642828345298767,0.701817810535431,0.586961209774017,0.623847186565399,0.672987341880798,0.605042338371277,0.631888568401337,0.56902688741684,0.578659415245056,0.563102543354034,0.607277572154999,0.586215794086456,0.703853964805603,0.590099453926086,0.596868932247162,0.547894835472107,0.552515506744385,0.539063692092896,0.616844892501831,0.549247324466705,0.53175699710846,0.522065043449402,0.62831324338913,0.557002544403076,0.571698248386383,0.575618743896484,0.672586143016815,0.567960023880005,0.612890958786011,0.689038038253784,0.655727505683899,0.556987464427948,0.657356917858124,0.659947395324707,0.655433654785156,0.58656656742096,0.683741092681885,0.54168438911438,0.716915130615234,0.700662672519684,0.719798445701599,0.556844711303711,0.742816269397736,0.722894489765167,0.601347506046295,0.700315594673157,0.547407805919647,0.72659820318222,0.526406943798065,0.5232914686203,0.570560574531555,0.66203111410141,0.530405104160309,0.679593622684479,0.596372067928314,0.624747931957245,0.537815093994141,0.544645071029663,0.698852956295013,0.531802296638489,0.668884336948395,0.56251871585846,0.71566379070282,0.726217746734619,0.621288776397705,0.564416229724884,0.526503801345825,0.620531439781189,0.584028124809265,0.586014628410339,0.59722113609314,0.582590639591217,0.708186447620392,0.560114681720734,0.645522832870483,0.593173980712891,0.695798337459564,0.582800686359406,0.754952192306519,0.756797075271606,0.723041534423828,0.6949702501297,0.657034814357758,0.525674164295197,0.562066197395325,0.52095502614975,0.712234675884247,0.662422835826874,0.585035622119904,0.583794474601746,0.644493222236633,0.625359296798706,0.754119038581848,0.720736503601074,0.596750319004059,0.59064507484436,0.532148003578186,0.662559151649475,0.733129978179932,0.537742614746094,0.672835111618042,0.568176329135895,0.694003522396088,0.683901309967041,0.602803707122803,0.534481585025787,0.721628665924072,0.741550981998444,0.586185574531555,0.530555069446564,0.645358443260193,0.746184945106506,0.72186017036438,0.555951654911041,0.585220336914063,0.610139131546021,0.557983756065369,0.593412160873413,0.621851801872253,0.583781123161316,0.700388789176941,0.585310339927673,0.670965373516083,0.681553363800049,0.551694750785828,0.59985089302063,0.763280153274536,0.677269518375397,0.709946393966675,0.545938193798065,0.673386812210083,0.699206113815308,0.596252202987671,0.663616418838501,0.544550478458405,0.695572018623352,0.70732992887497,0.582533955574036,0.615108728408814,0.576229393482208,0.588156640529633,0.566129207611084,0.633553385734558,0.570759832859039,0.582469582557678,0.579217374324799,0.533659100532532,0.564047694206238,0.515991926193237,0.568623542785645,0.595739245414734,0.621191143989563,0.642440378665924,0.577022910118103,0.579387843608856,0.535028040409088,0.548484921455383,0.732201516628265,0.562648296356201,0.576497375965118,0.605460047721863,0.509532153606415,0.711184680461884,0.527383923530579,0.67790699005127,0.723568081855774,0.669316589832306,0.710323393344879,0.695368587970734,0.594279229640961,0.519139289855957,0.616610825061798,0.633843660354614,0.715134978294373,0.557560861110687,0.546439528465271,0.599907338619232,0.573668360710144,0.580180823802948,0.688290476799011,0.732324182987213,0.580555021762848,0.738069474697113,0.673885524272919,0.53069943189621,0.584031581878662,0.7346311211586,0.731173396110535,0.592091023921967,0.577282071113586,0.571356892585754,0.579462349414825,0.700590789318085,0.585700631141663,0.638348937034607,0.748592972755432,0.586854755878449,0.742927491664887,0.697876274585724,0.652774810791016,0.59802520275116,0.540665686130524,0.599484622478485,0.743932723999023,0.597538590431213,0.710696399211884,0.735484957695007,0.576660215854645,0.526529610157013,0.736667692661285,0.591117799282074,0.573292195796967,0.725402772426605,0.532641410827637,0.651487827301025,0.64896959066391,0.707081079483032,0.533639788627625,0.637220859527588,0.586728096008301,0.737932920455933,0.577416896820068,0.604039251804352,0.608935475349426,0.599866509437561,0.565363466739655,0.597387790679932,0.645222306251526,0.536856889724731,0.573672413825989,0.578106760978699,0.582583546638489,0.555023908615112,0.542527794837952,0.668780624866486,0.520925104618073,0.69495701789856,0.69479912519455,0.605543613433838,0.414567917585373,0.401125013828278,0.509522497653961,0.62151575088501,0.594680726528168,0.568107724189758,0.58784407377243,0.590080916881561,0.582842946052551,0.704122066497803,0.567243456840515,0.623682081699371,0.64093804359436,0.393103510141373,0.624986052513123,0.398073732852936,0.403520852327347,0.40904039144516,0.588056743144989,0.615508019924164,0.615837216377258,0.604865670204163,0.516224503517151,0.667032599449158,0.601779282093048,0.732437908649445,0.421567022800446,0.609658777713776,0.600242614746094,0.513208389282227,0.610167980194092,0.606150805950165,0.605070948600769,0.615596890449524,0.590900123119354,0.401203215122223,0.604063391685486,0.613546848297119,0.619835615158081,0.606025218963623,0.594363868236542,0.571181178092957,0.611630201339722,0.607058942317963,0.558225393295288,0.603723108768463,0.600041210651398,0.505200922489166,0.690498292446137,0.457654774188995,0.609698235988617,0.616275131702423,0.623820185661316,0.606990694999695,0.608053088188171,0.603015720844269,0.49133038520813,0.581907510757446,0.579441368579865,0.610720932483673,0.716550886631012,0.592840194702148,0.697130143642426,0.622531116008759,0.684730291366577,0.700251579284668,0.587665617465973,0.598045349121094,0.555236101150513,0.613638818264008,0.605934023857117,0.5732501745224,0.591232359409332,0.597098648548126,0.430049866437912,0.597199320793152,0.704112529754639,0.574433386325836,0.616390943527222,0.594334840774536,0.589700102806091,0.555733144283295,0.41088879108429,0.587966322898865,0.594394385814667,0.592242360115051,0.60747104883194,0.591191411018372,0.599997639656067,0.58924126625061,0.600743651390076,0.594938695430756,0.524446964263916,0.563251435756683,0.398032873868942,0.596816182136536,0.578738689422607,0.634042799472809,0.609333157539368,0.592200815677643,0.607964038848877,0.600476920604706,0.601024448871613,0.606492280960083,0.597540557384491,0.454566538333893,0.60583484172821,0.614373207092285,0.607920408248901,0.60214900970459,0.58944582939148,0.474089950323105,0.60967755317688,0.587221324443817,0.675360321998596,0.474093198776245,0.591731786727905,0.443230330944061,0.606544733047485,0.581601738929749,0.599193096160889,0.603212594985962,0.476424694061279,0.603931784629822,0.675278425216675,0.564692795276642,0.607019066810608,0.608705341815949,0.580862700939178,0.587528824806213,0.458856165409088,0.618029296398163,0.578680694103241,0.565709710121155,0.618331491947174,0.605519771575928,0.591448247432709,0.598330616950989,0.589731097221375,0.603269994258881,0.61237359046936,0.623771071434021,0.441958427429199,0.585132420063019,0.562407732009888,0.601578950881958,0.694261014461517,0.59489631652832,0.593842387199402,0.630158185958862,0.410217791795731,0.710729777812958,0.576799750328064,0.715845465660095,0.650843977928162,0.600758910179138,0.596497535705566,0.479329586029053,0.58374011516571,0.615490198135376,0.601978778839111,0.582574665546417,0.610111951828003,0.565260291099548,0.625137865543366,0.670878291130066,0.606146812438965,0.620401799678803,0.597859561443329,0.596652746200562,0.594430029392242,0.57364821434021,0.61934894323349,0.606985747814178,0.517953753471375,0.601071953773499,0.609401643276215,0.592916131019592,0.592903673648834,0.600296020507813,0.522074401378632,0.59655499458313,0.599624454975128,0.46232932806015,0.58715546131134,0.596381068229675,0.575042724609375,0.587265253067017,0.605690479278564,0.61360114812851,0.61892431974411,0.588872373104095,0.470390915870667,0.591659784317017,0.605389297008514,0.605153799057007,0.567990481853485,0.595209062099457,0.610623419284821,0.395755916833878,0.387559205293655,0.70114278793335,0.572631597518921,0.604238152503967,0.429982423782349,0.582725465297699,0.618664979934692,0.603258967399597,0.605669617652893,0.431716442108154,0.631823420524597,0.434090733528137,0.61487877368927,0.589549660682678,0.622442185878754,0.605824530124664,0.582783579826355,0.462361752986908,0.581923425197601,0.584501504898071,0.599531292915344,0.58910483121872,0.601577699184418,0.47018763422966,0.597894012928009,0.615700662136078,0.589281916618347,0.577582240104675,0.590463936328888,0.613197922706604,0.587854862213135,0.519831418991089,0.574043095111847
0.14778795838356,0.138862311840057,0.138871088624001,0.135631456971169,0.115911424160004,0.128413677215576,0.15925969183445,0.130017682909966,0.141261518001556,0.126300171017647,0.127538189291954,0.119859173893929,0.129541829228401,0.124762520194054,0.142308220267296,0.130647152662277,0.136700242757797,0.141960471868515,0.162271201610565,0.134904742240906,0.120612047612667,0.130641371011734,0.148601368069649,0.131909668445587,0.131342440843582,0.130533322691917,0.132622271776199,0.162629038095474,0.121343299746513,0.129040077328682,0.148119196295738,0.121990606188774,0.128448531031609,0.124438613653183,0.13220950961113,0.143867403268814,0.161662131547928,0.129617735743523,0.120085671544075,0.155579909682274,0.135305538773537,0.134463295340538,0.143372923135757,0.121240526437759,0.126563966274261,0.137025833129883,0.13600093126297,0.136870443820953,0.144984915852547,0.119505301117897,0.155806183815002,0.132878124713898,0.128233149647713,0.141567200422287,0.157938450574875,0.155860126018524,0.1195934638381,0.128914386034012,0.118548423051834,0.139403507113457,0.138806119561195,0.125454217195511,0.138454660773277,0.166714727878571,0.14063486456871,0.122593365609646,0.140334144234657,0.135191738605499,0.145895808935165,0.137229412794113,0.149434074759483,0.114035211503506,0.147086143493652,0.172707706689835,0.137475550174713,0.14357778429985,0.121438965201378,0.124147459864616,0.139214426279068,0.164825797080994,0.132094204425812,0.139670148491859,0.137215718626976,0.127540409564972,0.135818362236023,0.126596257090569,0.14229990541935,0.118956461548805,0.13381065428257,0.1323371976614,0.136214464902878,0.113954842090607,0.134545236825943,0.150312796235085,0.12768591940403,0.121899805963039,0.117161273956299,0.154503062367439,0.123531617224216,0.128307640552521,0.121202312409878,0.119471967220306,0.141244381666183,0.129674762487412,0.125836595892906,0.138716340065002,0.13714511692524,0.135937690734863,0.1457878947258,0.13924703001976,0.15205354988575,0.140695869922638,0.119579620659351,0.146036773920059,0.153139293193817,0.13638162612915,0.141143694519997,0.139169245958328,0.158653184771538,0.12226539850235,0.13043574988842,0.129860699176788,0.121775351464748,0.124050378799438,0.115912295877934,0.154187515377998,0.136525630950928,0.132203608751297,0.127551704645157,0.124480500817299,0.134416326880455,0.149314373731613,0.128861010074615,0.129642307758331,0.146868944168091,0.137255817651749,0.122346013784409,0.139194577932358,0.148263394832611,0.137159198522568,0.140079140663147,0.126821160316467,0.138009667396545,0.139629259705544,0.125044077634811,0.112810790538788,0.136898562312126,0.13431042432785,0.129667863249779,0.143682286143303,0.142895415425301,0.198474153876305,0.116621688008308,0.127259150147438,0.118935108184814,0.126130059361458,0.148191317915916,0.148602992296219,0.133344009518623,0.128122419118881,0.145607650279999,0.127482622861862,0.130675926804543,0.164466232061386,0.152805671095848,0.139443680644035,0.133214890956879,0.141647517681122,0.128544449806213,0.129025220870972,0.160656318068504,0.130882248282433,0.122975774109364,0.127673029899597,0.131851062178612,0.146987229585648,0.130999565124512,0.116418547928333,0.128566429018974,0.17277292907238,0.127543985843658,0.122918225824833,0.13534688949585,0.144439071416855,0.126485779881477,0.143008768558502,0.147400870919228,0.116360068321228,0.127465352416039,0.131162911653519,0.139249920845032,0.129594832658768,0.13448341190815,0.150521516799927,0.130327075719833,0.123485520482063,0.123795919120312,0.138298913836479,0.125767827033997,0.126194819808006,0.166152104735374,0.131450086832047,0.117705151438713,0.127188742160797,0.141828939318657,0.126424223184586,0.12150514870882,0.121893808245659,0.119422852993011,0.119068026542664,0.132239758968353,0.135535106062889,0.13111586868763,0.125706121325493,0.117841497063637,0.122123524546623,0.129460856318474,0.101723074913025,0.109849974513054,0.0989596471190453,0.112351559102535,0.0986102446913719,0.10099046677351,0.112327955663204,0.110163010656834,0.119673050940037,0.108604490756989,0.113924533128738,0.108337379992008,0.109570682048798,0.10874829441309,0.109749421477318,0.112711012363434,0.111982904374599,0.1072798371315,0.142397463321686,0.107065878808498,0.122941195964813,0.160677865147591,0.137616559863091,0.114851787686348,0.120275653898716,0.121969431638718,0.105423077940941,0.17225444316864,0.108865588903427,0.128704756498337,0.102218024432659,0.0899600386619568,0.116015419363976,0.138189852237701,0.11516947299242,0.102625496685505,0.101172760128975,0.135486572980881,0.100849881768227,0.0953451469540596,0.148145318031311,0.10225023329258,0.139404237270355,0.114163376390934,0.12356098741293,0.173832446336746,0.1070217192173,0.110012277960777,0.094099722802639,0.120012991130352,0.114296048879623,0.102072343230248,0.103332579135895,0.110350795090199,0.1169753074646,0.102353155612946,0.13910798728466,0.107834503054619,0.103473715484142,0.103375799953938,0.132601410150528,0.119984485208988,0.14740501344204,0.143905445933342,0.147544607520103,0.107538171112537,0.116568058729172,0.114941611886024,0.156692460179329,0.152603983879089,0.0964072793722153,0.10394375026226,0.0995048955082893,0.110907673835754,0.126870661973953,0.150011330842972,0.10903874784708,0.102649070322514,0.123274117708206,0.116589397192001,0.154828161001205,0.115635268390179,0.144025027751923,0.103535816073418,0.181817844510078,0.120501667261124,0.11007434129715,0.106819540262222,0.123805657029152,0.143177077174187,0.127596989274025,0.105997830629349,0.111094608902931,0.123093605041504,0.133547499775887,0.0913738310337067,0.118597581982613,0.11398521065712,0.113892897963524,0.104499563574791,0.117067947983742,0.114748165011406,0.109010741114616,0.107332140207291,0.104116417467594,0.111128151416779,0.0956900790333748,0.105721943080425,0.13307249546051,0.162210449576378,0.110890939831734,0.102792784571648,0.121911585330963,0.16918757557869,0.10027926415205,0.154801398515701,0.105397060513496,0.11876979470253,0.143354371190071,0.105075679719448,0.121030569076538,0.10709023475647,0.114952944219112,0.114870466291904,0.103109449148178,0.122501254081726,0.106784075498581,0.1218396499753,0.0934721380472183,0.101480104029179,0.101396828889847,0.106986209750175,0.108765542507172,0.114222511649132,0.111986145377159,0.115505747497082,0.130672365427017,0.112217359244823,0.0997569486498833,0.163405209779739,0.119132921099663,0.103015281260014,0.102207258343697,0.095979318022728,0.159218773245811,0.11377589404583,0.109700039029121,0.123228669166565,0.152983844280243,0.149814754724503,0.145116329193115,0.125670060515404,0.109493799507618,0.108178094029427,0.139353603124619,0.138781890273094,0.109083995223045,0.113991178572178,0.12087194621563,0.123013809323311,0.139213711023331,0.164716005325317,0.126467660069466,0.115740291774273,0.127803131937981,0.150587931275368,0.113039568066597,0.121151104569435,0.107154719531536,0.130138367414474,0.129274368286133,0.128707692027092,0.0993266776204109,0.109262846410275,0.113704942166805,0.0926589891314507,0.0949391573667526,0.125108882784843,0.110550448298454,0.14870922267437,0.115654714405537,0.14702083170414,0.106583140790463,0.112279579043388,0.117790341377258,0.120903924107552,0.107341937720776,0.111523546278477,0.13761767745018,0.1086705327034,0.101397335529327,0.122511491179466,0.127714365720749,0.107218556106091,0.134739309549332,0.093351885676384,0.103334717452526,0.115937910974026,0.151046231389046,0.116323202848434,0.103845372796059,0.121589407324791,0.132039904594421,0.114174082875252,0.101725742220879,0.109155125916004,0.119901791214943,0.121237479150295,0.123112238943577,0.111558109521866,0.101274468004704,0.112764611840248,0.108135372400284,0.118216946721077,0.0985139235854149,0.105457551777363,0.0966383814811707,0.098425418138504,0.151060432195663,0.102932244539261,0.127576008439064,0.0659351199865341,0.0448656678199768,0.198456972837448,0.174446254968643,0.123501256108284,0.124506264925003,0.141846299171448,0.113034576177597,0.116301186382771,0.222785517573357,0.123407922685146,0.140137523412704,0.14163413643837,0.0459511578083038,0.143532603979111,0.0478170923888683,0.0688213780522347,0.0513418689370155,0.125831946730614,0.128335282206535,0.130959033966064,0.176158875226975,0.0895673409104347,0.192327439785004,0.158958673477173,0.250087171792984,0.0570771172642708,0.128251820802689,0.142404094338417,0.0705922022461891,0.131791979074478,0.153535023331642,0.137226030230522,0.130097255110741,0.151461333036423,0.0560449436306953,0.117088034749031,0.175752103328705,0.138878792524338,0.183743238449097,0.164939492940903,0.148483946919441,0.129003494977951,0.144807249307632,0.120366275310516,0.168438673019409,0.168142661452293,0.0737955123186111,0.226358413696289,0.0706762373447418,0.167003616690636,0.12592613697052,0.127482637763023,0.133211314678192,0.148619040846825,0.126590341329575,0.0719678401947022,0.129154816269875,0.121902465820313,0.130763322114944,0.23581551015377,0.175758361816406,0.207605838775635,0.132309585809708,0.193979158997536,0.217800140380859,0.143887355923653,0.174414917826653,0.129668369889259,0.144233614206314,0.123256728053093,0.13764226436615,0.149448990821838,0.153113096952438,0.0604346320033073,0.139508441090584,0.200637251138687,0.143206775188446,0.130750566720963,0.130705550312996,0.110471040010452,0.144106328487396,0.0492673516273499,0.129068449139595,0.187024801969528,0.125239238142967,0.117314293980598,0.127231299877167,0.116066500544548,0.12421903014183,0.160595387220383,0.140762612223625,0.0670906528830528,0.144973605871201,0.0495757386088371,0.16556490957737,0.117932185530663,0.139180526137352,0.128419831395149,0.130189895629883,0.117709308862686,0.164529979228973,0.137746542692184,0.140105411410332,0.137708395719528,0.0623273029923439,0.13662126660347,0.12334993481636,0.11132425069809,0.118910819292068,0.112939201295376,0.0617524199187756,0.125993505120277,0.129796415567398,0.190564140677452,0.0689510405063629,0.122260555624962,0.0553991571068764,0.128981322050095,0.142931014299393,0.127170383930206,0.147104561328888,0.0666675493121147,0.107273735105991,0.189343795180321,0.124173820018768,0.126549422740936,0.126327753067017,0.114844098687172,0.146122947335243,0.0655185431241989,0.124945819377899,0.163062334060669,0.126075491309166,0.131993919610977,0.128065124154091,0.11191713809967,0.118535049259663,0.113829202950001,0.138188078999519,0.121885418891907,0.128572404384613,0.0570690333843231,0.168762072920799,0.119621805846691,0.144536882638931,0.19665202498436,0.154660239815712,0.125596344470978,0.136555969715118,0.054192129522562,0.223011717200279,0.136548057198524,0.229136377573013,0.207065731287003,0.104918621480465,0.139040634036064,0.07796461135149,0.1727225035429,0.133212640881538,0.150174647569656,0.137624129652977,0.144787386059761,0.110507421195507,0.120280899107456,0.17313677072525,0.126237332820892,0.175156936049461,0.141026481986046,0.135093688964844,0.149486154317856,0.130372911691666,0.126386791467667,0.115210726857185,0.0775291323661804,0.116699725389481,0.129774570465088,0.131807386875153,0.135433167219162,0.146861284971237,0.0832976251840591,0.11778923869133,0.128683507442474,0.0660217478871346,0.165196508169174,0.113498665392399,0.135240912437439,0.129735574126244,0.115224853157997,0.143686637282372,0.13221663236618,0.119333013892174,0.0653994083404541,0.12149466574192,0.1256403028965,0.119447156786919,0.128761410713196,0.14459702372551,0.111368231475353,0.052432157099247,0.0482640787959099,0.201864063739777,0.149323627352715,0.130038902163506,0.0597982183098793,0.111433289945126,0.112532183527946,0.15195095539093,0.132556200027466,0.063734382390976,0.122215151786804,0.0610077753663063,0.131484612822533,0.142644196748734,0.12018971145153,0.140699684619904,0.125489637255669,0.0690099895000458,0.116446673870087,0.122945681214333,0.123022891581059,0.131286934018135,0.133874371647835,0.0655745789408684,0.120242387056351,0.144969403743744,0.134533479809761,0.123791992664337,0.15609784424305,0.149096146225929,0.13619838654995,0.0723626166582108,0.15210123360157


==> csvfiles/LPIPS_Hybrid_2.csv <==
0.473793923854828,0.449123799800873,0.47321891784668,0.519762277603149,0.535313546657562,0.504164457321167,0.509068727493286,0.432051151990891,0.348743677139282,0.637266993522644,0.598695874214172,0.465518951416016,0.445770084857941,0.550597071647644,0.464023977518082,0.441225051879883,0.555927872657776,0.49475434422493,0.483059704303741,0.371731221675873,0.610142886638641,0.544060111045837,0.480392217636108,0.518118560314178,0.493690341711044,0.605228304862976,0.533622920513153,0.511649489402771,0.526364505290985,0.483148813247681,0.478757977485657,0.475663214921951,0.43652930855751,0.511234879493713,0.655481696128845,0.515292704105377,0.478896588087082,0.535662949085236,0.573847413063049,0.516696572303772,0.302123069763184,0.434979557991028,0.539641618728638,0.464836061000824,0.608177661895752,0.411497056484222,0.437943011522293,0.602380275726318,0.588122844696045,0.547985911369324,0.45167675614357,0.416490912437439,0.243845477700233,0.336259633302689,0.561255633831024,0.366678416728973,0.578503131866455,0.350457549095154,0.544465005397797,0.595456600189209,0.547895073890686,0.538897156715393,0.533069252967835,0.350785553455353,0.522048234939575,0.493369340896606,0.616761088371277,0.503018140792847,0.540694355964661,0.528263568878174,0.547730982303619,0.649115145206451,0.405400782823563,0.601085305213928,0.5781569480896,0.60122287273407,0.605571269989014,0.402673065662384,0.481847047805786,0.456092059612274,0.422677338123322,0.515985071659088,0.478720605373383,0.383060038089752,0.550125241279602,0.562185287475586,0.534931421279907,0.47508841753006,0.575550258159637,0.51982855796814,0.553380012512207,0.514592349529266,0.34576553106308,0.474920302629471,0.5933558344841,0.517249584197998,0.414467066526413,0.5502610206604,0.628746449947357,0.615483641624451,0.477062940597534,0.547433018684387,0.490872710943222,0.324229121208191,0.441302239894867,0.587059020996094,0.444656580686569,0.598593890666962,0.546087265014648,0.576313436031342,0.630276918411255,0.410808056592941,0.456956923007965,0.412505716085434,0.547493159770966,0.405165046453476,0.588433563709259,0.538410186767578,0.588577747344971,0.640406906604767,0.414927423000336,0.541449248790741,0.522445142269135,0.473646283149719,0.607232809066772,0.537615239620209,0.430202186107636,0.512812912464142,0.53406286239624,0.586358547210693,0.46539369225502,0.47174534201622,0.522952079772949,0.558783888816834,0.434218376874924,0.578858733177185,0.595212459564209,0.398241937160492,0.437609255313873,0.575347542762756,0.54422128200531,0.370758056640625,0.554616689682007,0.341063380241394,0.523132681846619,0.512011885643005,0.412146925926209,0.501357674598694,0.586253166198731,0.580503523349762,0.564014196395874,0.373316824436188,0.496690213680267,0.534113347530365,0.580369770526886,0.366226464509964,0.522200584411621,0.473037868738174,0.421506881713867,0.430699467658997,0.43844673037529,0.510552525520325,0.52489048242569,0.265913158655167,0.469054669141769,0.510896742343903,0.387912333011627,0.533469676971436,0.42611837387085,0.525425791740418,0.290221452713013,0.414294123649597,0.577802360057831,0.557731509208679,0.284231543540955,0.507997035980225,0.469655513763428,0.659373044967651,0.507067561149597,0.577364504337311,0.445044964551926,0.498372822999954,0.45598042011261,0.580231785774231,0.426977723836899,0.415033400058746,0.400366693735123,0.587083995342255,0.58927708864212,0.469565570354462,0.39885538816452,0.439661055803299,0.588359236717224,0.311697602272034,0.449371159076691,0.675685167312622,0.408005386590958,0.570281863212585,0.399828642606735,0.493991851806641,0.358021140098572,0.526129245758057,0.560206711292267,0.510863602161408,0.363837778568268,0.522591769695282,0.396592199802399,0.663518667221069,0.550907790660858,0.37159988284111,0.540505468845367,0.445417016744614,0.530960321426392,0.62091475725174,0.577226400375366,0.549969971179962,0.584492325782776,0.536292791366577,0.552811980247498,0.353712737560272,0.569415807723999,0.640321314334869,0.499701738357544,0.507160246372223,0.600968658924103,0.466835290193558,0.438243865966797,0.414842844009399,0.583918750286102,0.465141445398331,0.513725936412811,0.667217195034027,0.757247030735016,0.519265174865723,0.502792775630951,0.492541074752808,0.513387680053711,0.327077150344849,0.523186802864075,0.586754739284515,0.590038001537323,0.429694354534149,0.596848964691162,0.539165735244751,0.534768104553223,0.523380875587463,0.483442783355713,0.523678183555603,0.521137833595276,0.410747975111008,0.604867458343506,0.437681794166565,0.550946176052094,0.583697974681854,0.398642331361771,0.587508857250214,0.520090579986572,0.447895765304565,0.675563156604767,0.41118186712265,0.454832464456558,0.631973266601563,0.411256849765778,0.490580290555954,0.680962204933167,0.612491190433502,0.632743358612061,0.672428131103516,0.515697181224823,0.613399863243103,0.491094172000885,0.661625802516937,0.615352690219879,0.540258169174194,0.627217650413513,0.549618482589722,0.606770753860474,0.590013086795807,0.691805362701416,0.520893931388855,0.395925492048264,0.534576296806335,0.397684425115585,0.475226759910584,0.585409283638001,0.520900726318359,0.478927731513977,0.624083876609802,0.57238906621933,0.595074951648712,0.653437197208405,0.696431159973145,0.486775875091553,0.560198724269867,0.643118321895599,0.634416937828064,0.51271390914917,0.557088434696198,0.377761125564575,0.506911873817444,0.608139038085938,0.459519058465958,0.467721551656723,0.463929116725922,0.401648610830307,0.48487576842308,0.468776494264603,0.538893699645996,0.573032140731812,0.511869311332703,0.586016535758972,0.644018530845642,0.621443569660187,0.639281272888184,0.614027976989746,0.537964046001434,0.69611656665802,0.567387461662293,0.54218602180481,0.6330246925354,0.440056830644608,0.653368711471558,0.570349514484406,0.43321704864502,0.519530713558197,0.611754596233368,0.456025779247284,0.500103235244751,0.616900682449341,0.470566242933273,0.506600439548492,0.429884016513824,0.369006514549255,0.414719432592392,0.423664271831512,0.556979298591614,0.448999375104904,0.534270763397217,0.560111045837402,0.547540009021759,0.625561535358429,0.533661127090454,0.70529317855835,0.53290456533432,0.448883593082428,0.440380126237869,0.69599461555481,0.630616545677185,0.68542754650116,0.618273496627808,0.480642586946487,0.556833624839783,0.627833724021912,0.591948747634888,0.48295783996582,0.355691075325012,0.5577232837677,0.535657525062561,0.484743803739548,0.640343070030212,0.55319344997406,0.420769989490509,0.401040941476822,0.641016960144043,0.732946634292603,0.519720911979675,0.501127779483795,0.565142393112183,0.365848541259766,0.688673853874207,0.651393234729767,0.487167537212372,0.515702545642853,0.464536100625992,0.39426976442337,0.548753261566162,0.518618822097778,0.550884008407593,0.422753036022186,0.620143711566925,0.6658935546875,0.604037582874298,0.448072135448456,0.535965144634247,0.621696412563324,0.576389729976654,0.511080384254456,0.649465501308441,0.529843986034393,0.699219882488251,0.584593534469605,0.560772120952606,0.520585954189301,0.620419979095459,0.476990401744843,0.602006316184998,0.472986996173859,0.507855892181397,0.551575541496277,0.621431231498718,0.581521034240723,0.480338573455811,0.649434685707092,0.558391273021698,0.484824955463409,0.417752236127853,0.634864866733551,0.585924744606018,0.507292330265045,0.502800941467285,0.486564427614212,0.624511122703552,0.459324687719345,0.350944638252258,0.727509200572968,0.413009315729141,0.590962111949921,0.673997282981873,0.581973969936371,0.613510608673096,0.701999485492706,0.535794913768768,0.607586443424225,0.427175611257553,0.643997311592102,0.561737358570099,0.633759737014771,0.587154805660248,0.399947166442871,0.472066402435303,0.573634803295136,0.547548174858093,0.541818916797638,0.564027190208435,0.649399280548096,0.44751513004303,0.622740149497986,0.635845243930817,0.357139527797699,0.51589572429657,0.491057217121124,0.486311316490173,0.561035335063934,0.578993856906891,0.580865263938904,0.470910012722015,0.595292568206787,0.578742623329163,0.743980050086975,0.54875785112381,0.544910311698914,0.416773915290833,0.580932199954987,0.389167487621307,0.374509453773499,0.399750947952271,0.519293785095215,0.579387962818146,0.529607117176056,0.526440024375916,0.496568381786346,0.57031524181366,0.463347613811493,0.581853568553925,0.433535516262054,0.471038669347763,0.545932769775391,0.416691184043884,0.627343416213989,0.516168832778931,0.520397305488586,0.661732196807861,0.461725473403931,0.49119558930397,0.516536414623261,0.575447201728821,0.562238216400147,0.533230304718018,0.547543168067932,0.397813618183136,0.610244333744049,0.613669574260712,0.715495824813843,0.544488549232483,0.667930364608765,0.469356238842011,0.415298312902451,0.541535973548889,0.482082903385162,0.635758936405182,0.47141245007515,0.606611013412476,0.503041088581085,0.70261561870575,0.449396669864655,0.377544462680817,0.720768928527832,0.477177053689957,0.554888308048248,0.525406539440155,0.458701074123383,0.615598976612091,0.450299501419067,0.290574759244919,0.484859704971314,0.575837910175324,0.472816109657288,0.661775588989258,0.515243649482727,0.467012494802475,0.466239601373673,0.537256360054016,0.54740983247757,0.441434383392334,0.500071287155151,0.532222151756287,0.336025357246399,0.689020752906799,0.728478312492371,0.588801443576813,0.383680105209351,0.616491317749023,0.575367450714111,0.617839336395264,0.697568595409393,0.634253144264221,0.683570683002472,0.637352883815765,0.627072274684906,0.46247810125351,0.420724630355835,0.567416667938232,0.493166506290436,0.424930930137634,0.601639151573181,0.425883293151856,0.559014916419983,0.606675863265991,0.506381154060364,0.530080258846283,0.529717028141022,0.699913322925568,0.534262180328369,0.589190185070038,0.567963480949402,0.706116557121277,0.620802342891693,0.581495106220245,0.493170022964478,0.406886726617813,0.558431327342987,0.632928192615509,0.447285771369934,0.486135393381119,0.573110282421112,0.320088565349579,0.505887508392334,0.461446642875671,0.529008328914642,0.55983304977417,0.322820872068405,0.645986020565033,0.490421444177628,0.55756539106369,0.514851033687592,0.601255655288696,0.62384706735611,0.526540637016296,0.273507058620453,0.605171799659729,0.455974698066711,0.446758568286896,0.48604953289032,0.664428234100342,0.520764827728272,0.65726625919342,0.561943113803864,0.532408773899078,0.614102244377136,0.413801819086075,0.379878342151642,0.565315544605255,0.608656466007233,0.617821574211121,0.424649387598038,0.478210628032684,0.655569314956665,0.567007780075073,0.520410656929016,0.544682025909424,0.607510268688202,0.505525767803192,0.522126078605652,0.683031558990479,0.695374250411987,0.554517686367035,0.403004556894302,0.468775510787964,0.597088277339935,0.581498980522156,0.500994741916657,0.482941448688507,0.624248266220093,0.584174156188965,0.608627676963806,0.553697288036346,0.642062067985535,0.592953503131866,0.495724737644196,0.600881397724152,0.65236622095108,0.601633846759796,0.33259704709053,0.603500843048096,0.628205537796021,0.412495255470276,0.595335245132446,0.581891179084778,0.46633106470108,0.591485142707825,0.593601703643799,0.460994780063629,0.664733052253723,0.479010105133057,0.488174378871918,0.670428097248077,0.542676091194153,0.677164494991303,0.571003675460815,0.617996573448181,0.389568448066711,0.680640161037445,0.43056446313858,0.430910170078278,0.774508833885193,0.646400928497314,0.631643533706665,0.303075671195984,0.400093734264374,0.46507740020752,0.393593400716782,0.639847338199616,0.553641021251678,0.711186647415161,0.62567526102066,0.674741089344025,0.437031239271164,0.345134913921356,0.442145645618439,0.358139127492905,0.439047962427139,0.580273628234863,0.616029381752014,0.679071426391602,0.648428738117218,0.55266684293747,0.562057614326477,0.632203161716461,0.424584597349167,0.49907711148262,0.376504004001617,0.412282913923264,0.47294345498085,0.438189029693604,0.478249251842499,0.601562559604645,0.615815460681915,0.431512922048569,0.527833163738251,0.386828571557999,0.369971752166748
0.472137808799744,0.416312396526337,0.37049475312233,0.456358909606934,0.416084945201874,0.448588699102402,0.446920454502106,0.419246137142181,0.346532166004181,0.497797548770905,0.51002049446106,0.423605769872665,0.454914689064026,0.494354963302612,0.366204380989075,0.412880599498749,0.44203907251358,0.408590495586395,0.361305981874466,0.374181598424911,0.536278009414673,0.496506541967392,0.375106632709503,0.430800706148148,0.484875977039337,0.47253429889679,0.497711062431335,0.399957001209259,0.46390575170517,0.417094647884369,0.391479253768921,0.380722343921661,0.378350615501404,0.440180689096451,0.546617269515991,0.430924743413925,0.394601672887802,0.410554021596909,0.44732853770256,0.387183994054794,0.316266149282455,0.44701498746872,0.424520492553711,0.409895002841949,0.518668353557587,0.339080989360809,0.398821353912354,0.536754071712494,0.544847071170807,0.495999127626419,0.487081706523895,0.41265344619751,0.27768474817276,0.368876069784164,0.474857687950134,0.351096302270889,0.518889665603638,0.374557107686996,0.467913836240768,0.523125350475311,0.375774830579758,0.459450840950012,0.430554747581482,0.352124929428101,0.492013365030289,0.446197748184204,0.541566073894501,0.360253393650055,0.438402235507965,0.503381848335266,0.462849259376526,0.574330747127533,0.420574277639389,0.520442068576813,0.47699561715126,0.537410318851471,0.480630278587341,0.355754911899567,0.411254465579987,0.398534387350082,0.394347786903381,0.421246588230133,0.427628993988037,0.414759457111359,0.397453308105469,0.461311548948288,0.432536691427231,0.469539403915405,0.533273160457611,0.421070575714111,0.473510652780533,0.453935444355011,0.379281520843506,0.48312383890152,0.512894511222839,0.448613703250885,0.451131880283356,0.469724178314209,0.523483216762543,0.458488374948502,0.409907460212708,0.459433615207672,0.40163055062294,0.345428258180618,0.432607859373093,0.522911310195923,0.421784371137619,0.516776025295258,0.477574020624161,0.460776090621948,0.557206153869629,0.442542195320129,0.389547646045685,0.36369252204895,0.451989620923996,0.454355329275131,0.496347427368164,0.463744819164276,0.449654668569565,0.567246556282043,0.424585789442062,0.517789900302887,0.512114465236664,0.433643251657486,0.51536899805069,0.404363334178925,0.439487934112549,0.469264984130859,0.476428002119064,0.494833946228027,0.404534429311752,0.427578121423721,0.47515669465065,0.439992219209671,0.333275347948074,0.466500610113144,0.528171420097351,0.362115800380707,0.354847609996796,0.448805451393127,0.458987474441528,0.326247692108154,0.429570823907852,0.354531705379486,0.434509664773941,0.443623512983322,0.426168084144592,0.471174746751785,0.480809718370438,0.532200455665588,0.438982784748077,0.302467167377472,0.430275201797485,0.461682379245758,0.496635764837265,0.337821424007416,0.430877894163132,0.386166423559189,0.337402284145355,0.424255758523941,0.35509118437767,0.439559429883957,0.423838078975678,0.331757456064224,0.387784093618393,0.470605224370956,0.375594556331635,0.524315416812897,0.421650916337967,0.489448398351669,0.309796363115311,0.376497209072113,0.510480344295502,0.512018859386444,0.365693181753159,0.454148292541504,0.43427649140358,0.551061630249023,0.490510612726212,0.476789534091949,0.465530902147293,0.447557181119919,0.444059312343597,0.485580921173096,0.346055030822754,0.412083804607391,0.409152150154114,0.545795917510986,0.51009202003479,0.393278837203979,0.450360298156738,0.374309211969376,0.524432957172394,0.363527625799179,0.394234657287598,0.510660946369171,0.353957384824753,0.470443457365036,0.356988966464996,0.480261325836182,0.412603676319122,0.454687654972076,0.453313857316971,0.443209946155548,0.434816896915436,0.429782867431641,0.423585593700409,0.527080774307251,0.455719500780106,0.398405164480209,0.431317538022995,0.415424376726151,0.530223429203033,0.55670839548111,0.481118410825729,0.494661420583725,0.474860191345215,0.420788139104843,0.42317670583725,0.319399505853653,0.477175205945969,0.512117624282837,0.388048648834229,0.433710068464279,0.505575656890869,0.450265407562256,0.344980955123901,0.376406729221344,0.521589756011963,0.362585932016373,0.421863049268723,0.518418729305267,0.542066395282745,0.411867618560791,0.482423156499863,0.371039628982544,0.416454762220383,0.335328131914139,0.418471068143845,0.419776260852814,0.424231499433517,0.386579990386963,0.448107481002808,0.464734792709351,0.374370962381363,0.423522055149078,0.426640629768372,0.40523374080658,0.50275731086731,0.321928322315216,0.541421711444855,0.383311212062836,0.438015520572662,0.389904201030731,0.319946438074112,0.444686233997345,0.456749081611633,0.349891364574432,0.470623910427094,0.291676163673401,0.396064281463623,0.513543665409088,0.286998599767685,0.400243788957596,0.515774250030518,0.52144593000412,0.404504001140595,0.539146184921265,0.401811122894287,0.448748886585236,0.39895087480545,0.506267070770264,0.490731954574585,0.374209582805634,0.463038384914398,0.425788819789887,0.505535364151001,0.46963095664978,0.512842416763306,0.40648227930069,0.271524757146835,0.39950904250145,0.33116215467453,0.466246247291565,0.476681232452393,0.350243419408798,0.386934131383896,0.503934621810913,0.436086118221283,0.479433804750443,0.475081533193588,0.558816134929657,0.385013043880463,0.434705018997192,0.505580544471741,0.470261305570602,0.468960016965866,0.383438885211945,0.34390115737915,0.36614403128624,0.447200834751129,0.342855721712112,0.414323627948761,0.381313920021057,0.369825661182404,0.434554994106293,0.410205364227295,0.449016153812408,0.480457186698914,0.447260320186615,0.45611709356308,0.49869179725647,0.510585844516754,0.565501034259796,0.512565612792969,0.446106106042862,0.548406541347504,0.446554213762283,0.363084971904755,0.545881390571594,0.412470757961273,0.530868649482727,0.50018048286438,0.38975977897644,0.413686066865921,0.494512647390366,0.338407099246979,0.448118597269058,0.486230552196503,0.391628205776215,0.357420265674591,0.367279350757599,0.282772302627563,0.395140826702118,0.358483999967575,0.435191452503204,0.362202763557434,0.451497822999954,0.440151393413544,0.480295300483704,0.498310416936874,0.414956659078598,0.563128173351288,0.440684199333191,0.378493219614029,0.380407869815826,0.516684412956238,0.500904560089111,0.514204621315002,0.50297075510025,0.334039270877838,0.50657731294632,0.475703418254852,0.526340901851654,0.371493577957153,0.313090145587921,0.418745398521423,0.473151654005051,0.397600799798965,0.433080971240997,0.442332863807678,0.341421484947205,0.359413504600525,0.472870320081711,0.509565532207489,0.384204983711243,0.365283042192459,0.421648025512695,0.346537172794342,0.525417745113373,0.494962841272354,0.353239774703979,0.362469971179962,0.435691654682159,0.328316271305084,0.436838299036026,0.461794078350067,0.422136783599854,0.334177523851395,0.479886293411255,0.495771050453186,0.482201337814331,0.352685391902924,0.502771377563477,0.492420375347137,0.457941383123398,0.406180500984192,0.508718311786652,0.45148241519928,0.553249537944794,0.487290114164352,0.462295651435852,0.385476678609848,0.478169858455658,0.459958016872406,0.496606051921845,0.361500352621078,0.409303516149521,0.390761852264404,0.469861716032028,0.49502432346344,0.32841631770134,0.497236251831055,0.469811141490936,0.413526147603989,0.356868892908096,0.483753085136414,0.49759629368782,0.439511746168137,0.406068384647369,0.394223153591156,0.516249299049377,0.402834355831146,0.315508455038071,0.526481509208679,0.341065406799316,0.478893488645554,0.463995724916458,0.457886099815369,0.502496182918549,0.546561777591705,0.386313319206238,0.461821764707565,0.390778094530106,0.509643971920013,0.442302763462067,0.481736302375793,0.500375032424927,0.377669125795364,0.403780102729797,0.453010380268097,0.46187150478363,0.412962794303894,0.464345872402191,0.501529693603516,0.349668323993683,0.547124803066254,0.530696511268616,0.326016157865524,0.507336616516113,0.458439111709595,0.41104331612587,0.485797643661499,0.412006616592407,0.422050476074219,0.422389030456543,0.459821403026581,0.444018721580505,0.583558320999146,0.442539691925049,0.439280509948731,0.457506716251373,0.489329367876053,0.420529723167419,0.349472552537918,0.334786176681519,0.45276752114296,0.405154585838318,0.437026560306549,0.430950403213501,0.405095398426056,0.46152526140213,0.371313273906708,0.412131309509277,0.412362843751907,0.367731273174286,0.426934570074081,0.350471973419189,0.516238629817963,0.429676413536072,0.424277305603027,0.547847867012024,0.367983877658844,0.512713551521301,0.431538969278336,0.454013586044312,0.416669219732285,0.43330329656601,0.48475980758667,0.373066484928131,0.506796658039093,0.494449079036713,0.519731402397156,0.432943075895309,0.514365792274475,0.439102947711945,0.330694884061813,0.424382209777832,0.38180673122406,0.495162338018417,0.405920296907425,0.506735324859619,0.420050919055939,0.585404574871063,0.378285795450211,0.341615796089172,0.534704744815826,0.408657044172287,0.41546231508255,0.398102641105652,0.36812698841095,0.502586841583252,0.310671478509903,0.294656813144684,0.409963309764862,0.466058731079102,0.343236565589905,0.533785820007324,0.361759185791016,0.349610805511475,0.393844157457352,0.422892451286316,0.463139951229095,0.404749363660812,0.343900173902512,0.428139954805374,0.388920575380325,0.486279636621475,0.580799460411072,0.517403542995453,0.388593167066574,0.536511778831482,0.408022075891495,0.504275500774384,0.607619166374207,0.478792548179626,0.424451351165772,0.513141870498657,0.43455845117569,0.402342230081558,0.402225852012634,0.48586517572403,0.441359966993332,0.346748858690262,0.438237249851227,0.399377077817917,0.412507086992264,0.467017531394959,0.47607633471489,0.39606174826622,0.391340553760529,0.479786962270737,0.40411776304245,0.488159149885178,0.408854871988297,0.433273166418076,0.501256346702576,0.473878085613251,0.391922205686569,0.429445385932922,0.46330451965332,0.452615231275559,0.379070401191711,0.441144585609436,0.41903555393219,0.361198544502258,0.421981811523438,0.349452883005142,0.405282080173492,0.428238213062286,0.33530205488205,0.569015741348267,0.376217931509018,0.47283935546875,0.411457031965256,0.433379232883453,0.475191235542297,0.453979849815369,0.31909453868866,0.488062381744385,0.365952998399734,0.381212711334229,0.423565268516541,0.552614688873291,0.399534642696381,0.48925518989563,0.450421035289764,0.446340918540955,0.487107813358307,0.355788916349411,0.374856442213058,0.479923218488693,0.43795645236969,0.438627272844315,0.326791197061539,0.384268909692764,0.504900217056274,0.471205830574036,0.463388621807098,0.361370861530304,0.453304350376129,0.376343667507172,0.382024705410004,0.556195020675659,0.490947008132935,0.469351440668106,0.356340736150742,0.430243283510208,0.474652230739594,0.463022887706757,0.427385687828064,0.448423504829407,0.456840395927429,0.474260240793228,0.502352356910706,0.4256991147995,0.438086658716202,0.504602611064911,0.38134753704071,0.46096482872963,0.474611461162567,0.537640333175659,0.317905098199844,0.490239411592484,0.492655485868454,0.359772235155106,0.477942913770676,0.459578931331635,0.397311508655548,0.489541202783585,0.485564529895783,0.442245125770569,0.478422164916992,0.388561487197876,0.418283373117447,0.470629185438156,0.428323835134506,0.49244037270546,0.473254084587097,0.450707495212555,0.366172015666962,0.484115123748779,0.378653019666672,0.376182496547699,0.630020618438721,0.459520041942596,0.46756649017334,0.329328536987305,0.476392954587936,0.317752212285995,0.326634734869003,0.537680625915527,0.486014246940613,0.592518925666809,0.441114574670792,0.47122597694397,0.334036886692047,0.343861401081085,0.397298187017441,0.32291305065155,0.37496891617775,0.400082916021347,0.536958992481232,0.514782309532166,0.49484196305275,0.435066908597946,0.406671166419983,0.461288630962372,0.345295071601868,0.396371990442276,0.359247475862503,0.385940432548523,0.417872101068497,0.4161376953125,0.360933303833008,0.430598169565201,0.39324077963829,0.372443705797195,0.393961042165756,0.327345550060272,0.314292550086975


==> csvfiles/LPIPS_LowCount_0.csv <==
1.094231754541397095e-01,5.931943655014038086e-02,7.468694448471069336e-02,1.379323601722717285e-01,1.316160559654235840e-01,7.792055606842041016e-02,9.193430095911026001e-02,6.942135840654373169e-02,6.723576039075851440e-02,1.176797598600387573e-01,6.671114265918731689e-02,7.099526375532150269e-02,1.100468039512634277e-01,1.115492880344390869e-01,6.339215487241744995e-02,8.494070172309875488e-02,8.881929516792297363e-02,1.295513957738876343e-01,1.011141836643218994e-01,1.294312924146652222e-01,1.089899241924285889e-01,1.210250332951545715e-01,1.456763595342636108e-01,6.519521027803421021e-02,7.335904240608215332e-02,1.458681225776672363e-01,1.394390165805816650e-01,1.237096041440963745e-01,7.177510857582092285e-02,9.057090431451797485e-02,7.276660948991775513e-02,7.000397890806198120e-02,8.093050867319107056e-02,6.851375102996826172e-02,8.945090323686599731e-02,9.627494215965270996e-02,1.025999560952186584e-01,1.013321578502655029e-01,7.676577568054199219e-02,8.313644677400588989e-02,7.092054188251495361e-02,1.231977418065071106e-01,7.769773900508880615e-02,1.078786626458168030e-01,8.945739269256591797e-02,1.023845300078392029e-01,1.341270655393600464e-01,6.923851370811462402e-02,6.448267400264739990e-02,6.813514977693557739e-02,9.409452229738235474e-02,7.718261331319808960e-02,6.451431661844253540e-02,7.552471756935119629e-02,8.144750446081161499e-02,7.933249324560165405e-02,7.142955809831619263e-02,7.294699549674987793e-02,7.511774450540542603e-02,8.430914580821990967e-02,1.330801248550415039e-01,8.092328906059265137e-02,8.253113925457000732e-02,1.424322873353958130e-01,6.656195223331451416e-02,7.354415953159332275e-02,9.105088561773300171e-02,9.664783626794815063e-02,7.290552556514739990e-02,8.177003264427185059e-02,8.799113333225250244e-02,8.716940879821777344e-02,1.358120441436767578e-01,7.993612438440322876e-02,6.909316778182983398e-02,9.280908852815628052e-02,1.243215650320053101e-01,8.846376836299896240e-02,7.805606722831726074e-02,1.246629953384399414e-01,6.535417586565017700e-02,1.140981763601303101e-01,6.322816759347915649e-02,1.193923652172088623e-01,1.075659990310668945e-01,1.214793995022773743e-01,1.155247241258621216e-01,6.798842549324035645e-02,7.155024260282516479e-02,1.277875006198883057e-01,1.220594272017478943e-01,7.271031290292739868e-02,1.297617554664611816e-01,6.883484870195388794e-02,8.848777413368225098e-02,1.394141167402267456e-01,1.351094543933868408e-01,6.374339014291763306e-02,8.931338042020797729e-02,8.571182191371917725e-02,1.049081906676292419e-01,5.932442843914031982e-02,7.220106571912765503e-02,1.160486191511154175e-01,6.125962361693382263e-02,1.121761053800582886e-01,7.032658904790878296e-02,1.033144146203994751e-01,1.597968935966491699e-01,1.199539676308631897e-01,1.276357918977737427e-01,1.144619137048721313e-01,7.148873060941696167e-02,7.491993159055709839e-02,1.180415004491806030e-01,1.224761009216308594e-01,9.940129518508911133e-02,7.615299522876739502e-02,6.619389355182647705e-02,7.801148295402526855e-02,1.487867087125778198e-01,1.109140664339065552e-01,1.387777626514434814e-01,9.274050593376159668e-02,7.813249528408050537e-02,1.270878016948699951e-01,8.312887698411941528e-02,9.141485393047332764e-02,1.373879313468933105e-01,6.986890733242034912e-02,1.127529516816139221e-01,6.138128787279129028e-02,1.448428630828857422e-01,1.009435504674911499e-01,7.337646186351776123e-02,6.238726899027824402e-02,6.578978896141052246e-02,9.575945138931274414e-02,8.057417720556259155e-02,8.772627264261245728e-02,1.401435732841491699e-01,1.133011505007743835e-01,8.745323866605758667e-02,7.532081753015518188e-02,8.538502454757690430e-02,1.260151714086532593e-01,7.925052940845489502e-02,7.355559617280960083e-02,8.724441379308700562e-02,1.458066403865814209e-01,5.961982160806655884e-02,8.626808226108551025e-02,1.194949597120285034e-01,8.032140135765075684e-02,8.605077862739562988e-02,8.137497305870056152e-02,8.016925305128097534e-02,1.184870004653930664e-01,7.555903494358062744e-02,1.104975044727325439e-01,6.168007105588912964e-02,1.079216897487640381e-01,7.533106207847595215e-02,8.111980557441711426e-02,6.884428858757019043e-02,7.427970319986343384e-02,6.858649849891662598e-02,9.381911903619766235e-02,7.447655498981475830e-02,1.179478392004966736e-01,7.043135911226272583e-02,1.172602176666259766e-01,7.238721847534179688e-02,1.217330545186996460e-01,1.014275252819061279e-01,7.171303033828735352e-02,8.180857449769973755e-02,1.126977205276489258e-01,1.399387419223785400e-01,6.346020102500915527e-02,7.043056935071945190e-02,8.523429930210113525e-02,6.445790082216262817e-02,1.360895335674285889e-01,7.950050383806228638e-02,6.705920398235321045e-02,1.152073219418525696e-01,1.013435274362564087e-01,6.363791227340698242e-02,8.251602947711944580e-02,6.970338523387908936e-02,6.744059175252914429e-02,8.775032311677932739e-02,1.249046847224235535e-01,9.517427533864974976e-02,1.492413282394409180e-01,6.856198608875274658e-02,1.338965743780136108e-01,1.419570744037628174e-01,1.171951666474342346e-01,8.205868303775787354e-02,1.324671059846878052e-01,1.266909539699554443e-01,8.877205103635787964e-02,8.004653453826904297e-02,6.667256355285644531e-02,1.235833689570426941e-01,7.152572274208068848e-02,6.423457711935043335e-02,6.775349378585815430e-02,6.678956747055053711e-02,1.010276600718498230e-01,6.989840418100357056e-02,8.822524547576904297e-02,1.163824051618576050e-01,1.252687573432922363e-01,1.140898317098617554e-01,7.497906684875488281e-02,1.174458116292953491e-01,1.008553653955459595e-01,7.335679978132247925e-02,8.047103136777877808e-02,6.375794112682342529e-02,7.064630091190338135e-02,6.198607757687568665e-02,6.632213294506072998e-02,9.824494272470474243e-02,1.519427746534347534e-01,1.075072139501571655e-01,8.009143918752670288e-02,9.570416063070297241e-02,1.369143575429916382e-01,8.336164057254791260e-02,8.262774348258972168e-02,1.259431242942810059e-01,6.612412631511688232e-02,1.365392208099365234e-01,7.601173967123031616e-02,7.044104486703872681e-02,6.234257295727729797e-02,1.200026422739028931e-01,1.212363317608833313e-01,9.887368977069854736e-02,6.601656973361968994e-02,7.763160765171051025e-02,7.254754006862640381e-02,6.277021765708923340e-02,8.660854399204254150e-02,1.091021150350570679e-01,1.166852414608001709e-01,7.118096202611923218e-02,8.688335865736007690e-02,8.035431802272796631e-02,7.223172485828399658e-02,9.077425301074981689e-02,8.474794775247573853e-02,7.429009675979614258e-02,9.865534305572509766e-02,1.213330477476119995e-01,8.269625157117843628e-02,9.366299957036972046e-02,9.690041840076446533e-02,1.299735903739929199e-01,1.256603151559829712e-01,1.250426769256591797e-01,6.922821700572967529e-02,9.195175766944885254e-02,7.836883515119552612e-02,7.059898227453231812e-02,6.102889776229858398e-02,1.439092159271240234e-01,6.732196360826492310e-02,1.380712985992431641e-01,1.483397781848907471e-01,8.715830743312835693e-02,7.361275702714920044e-02,1.060644835233688354e-01,9.537126123905181885e-02,6.850484758615493774e-02,9.073098748922348022e-02,1.342647820711135864e-01,1.142997667193412781e-01,1.421422511339187622e-01,8.458580821752548218e-02,7.043427973985671997e-02,1.170829683542251587e-01,9.184332937002182007e-02,1.245976090431213379e-01,1.045235842466354370e-01,1.088645905256271362e-01,1.239638254046440125e-01,6.504882872104644775e-02,6.584919989109039307e-02,7.237875461578369141e-02,9.016768634319305420e-02,5.698733404278755188e-02,7.807695865631103516e-02,8.925139158964157104e-02,8.111380785703659058e-02,1.321063190698623657e-01,1.248495280742645264e-01,7.660994678735733032e-02,7.777406275272369385e-02,1.240622699260711670e-01,6.617652624845504761e-02,7.537949085235595703e-02,7.518464326858520508e-02,1.159238442778587341e-01,7.453101873397827148e-02,1.438694000244140625e-01,1.184013038873672485e-01,8.488094806671142578e-02,1.302239447832107544e-01,5.836021900177001953e-02,7.958155870437622070e-02,8.067672699689865112e-02,7.777950912714004517e-02,9.151490032672882080e-02,7.824753224849700928e-02,1.127997264266014099e-01,7.052559405565261841e-02,6.589552760124206543e-02,1.451365649700164795e-01,7.719807326793670654e-02,1.095605194568634033e-01,8.632022142410278320e-02,9.335658699274063110e-02,1.131020262837409973e-01,8.871288597583770752e-02,7.320124655961990356e-02,6.040300056338310242e-02,7.464304566383361816e-02,7.565836608409881592e-02,1.241007819771766663e-01,1.433851718902587891e-01,1.003111153841018677e-01,1.262194812297821045e-01,8.068809658288955688e-02,6.054911389946937561e-02,9.256356954574584961e-02,1.275865286588668823e-01,1.135741174221038818e-01,1.222330778837203979e-01,7.453098893165588379e-02,8.627131581306457520e-02,8.344078809022903442e-02,6.403009593486785889e-02,8.799502998590469360e-02,1.309672743082046509e-01,5.117729306221008301e-02,4.905060306191444397e-02,3.797974064946174622e-02,5.825389549136161804e-02,7.392862439155578613e-02,8.320170640945434570e-02,3.806268423795700073e-02,4.107606410980224609e-02,5.633046850562095642e-02,5.811308324337005615e-02,5.566588416695594788e-02,4.894179478287696838e-02,6.601311266422271729e-02,4.544895887374877930e-02,4.466181248426437378e-02,7.057156413793563843e-02,5.924052372574806213e-02,3.738562762737274170e-02,7.013331353664398193e-02,1.290858387947082520e-01,5.168622732162475586e-02,6.779582798480987549e-02,9.435524046421051025e-02,4.408065974712371826e-02,1.896521151065826416e-01,8.726878464221954346e-02,4.451688751578330994e-02,1.656998395919799805e-01,5.537702888250350952e-02,1.315744221210479736e-01,5.281957983970642090e-02,1.496947854757308960e-01,5.622699484229087830e-02,1.539237350225448608e-01,1.692045927047729492e-01,5.436062440276145935e-02,5.216827988624572754e-02,1.726507246494293213e-01,4.057165980339050293e-02,3.761310130357742310e-02,4.783472418785095215e-02,5.283351987600326538e-02,5.465042218565940857e-02,4.394229501485824585e-02,9.495133906602859497e-02,3.593655675649642944e-02,5.640473589301109314e-02,1.019270420074462891e-01,4.866556450724601746e-02,1.248328909277915955e-01,5.865149945020675659e-02,9.081221371889114380e-02,4.074639454483985901e-02,4.478044435381889343e-02,4.915270954370498657e-02,5.812815576791763306e-02,3.608393669128417969e-02,8.042889833450317383e-02,3.917372226715087891e-02,1.058668941259384155e-01,1.063957363367080688e-01,4.873930290341377258e-02,5.415221303701400757e-02,5.751100182533264160e-02,4.252312332391738892e-02,3.754248470067977905e-02,4.635128751397132874e-02,3.529130667448043823e-02,3.826620429754257202e-02,4.214493557810783386e-02,4.054665565490722656e-02,9.352958202362060547e-02,4.912605136632919312e-02,5.291951447725296021e-02,4.440893232822418213e-02,4.246231913566589355e-02,6.234485283493995667e-02,4.956277087330818176e-02,4.946874827146530151e-02,3.642734885215759277e-02,4.943636059761047363e-02,3.971148654818534851e-02,3.887595236301422119e-02,4.702503234148025513e-02,5.366418138146400452e-02,3.747613728046417236e-02,4.104896634817123413e-02,3.751180693507194519e-02,5.248010158538818359e-02,7.679144293069839478e-02,1.568631529808044434e-01,4.437200352549552917e-02,3.532601892948150635e-02,4.831883311271667480e-02,4.335305094718933105e-02,3.863874822854995728e-02,7.306756824254989624e-02,1.733336597681045532e-01,1.111132428050041199e-01,4.981316626071929932e-02,3.970742598176002502e-02,6.618991494178771973e-02,4.811059683561325073e-02,5.956097319722175598e-02,3.952374681830406189e-02,4.021821543574333191e-02,4.029067978262901306e-02,4.880104213953018188e-02,1.542095392942428589e-01,3.542693331837654114e-02,1.711219847202301025e-01,4.789108783006668091e-02,4.385143145918846130e-02,5.079741030931472778e-02,4.218441992998123169e-02,4.622502624988555908e-02,4.522012174129486084e-02,6.117202714085578918e-02,4.186269640922546387e-02,1.787944585084915161e-01,4.209370911121368408e-02,4.486591741442680359e-02,4.284491762518882751e-02,1.497578620910644531e-01,1.172621846199035645e-01,5.215574800968170166e-02,3.536983579397201538e-02,5.152511224150657654e-02,6.614786386489868164e-02,1.826023757457733154e-01,7.945732772350311279e-02,1.223573684692382812e-01,1.638554036617279053e-01,3.731169179081916809e-02,1.554476022720336914e-01,1.680280268192291260e-01,1.636020839214324951e-01,5.801771953701972961e-02,4.703242331743240356e-02,1.143637001514434814e-01,9.715849161148071289e-02,6.033871322870254517e-02,5.521481111645698547e-02,1.586626768112182617e-01,1.761786043643951416e-01,9.995602816343307495e-02,1.488978564739227295e-01,5.566087365150451660e-02,3.427895531058311462e-02,5.439464747905731201e-02,4.242502897977828979e-02,1.317653208971023560e-01,6.180561333894729614e-02,1.223139911890029907e-01,5.542071908712387085e-02,4.785538464784622192e-02,3.707036375999450684e-02,3.859008103609085083e-02,3.765280172228813171e-02,5.368674546480178833e-02,4.150740057229995728e-02,3.646877035498619080e-02,1.014591231942176819e-01,4.983548074960708618e-02,3.824926167726516724e-02,8.377102017402648926e-02,3.957490995526313782e-02,1.277308017015457153e-01,4.912684112787246704e-02,4.200355708599090576e-02,3.965697437524795532e-02,6.414163112640380859e-02,7.009637355804443359e-02,4.548109322786331177e-02,4.701750352978706360e-02,4.538201540708541870e-02,4.170604422688484192e-02,7.377988100051879883e-02,6.037289649248123169e-02,7.542973756790161133e-02,1.025047600269317627e-01,4.139298945665359497e-02,4.400349780917167664e-02,1.660379469394683838e-01,3.604591265320777893e-02,8.445323258638381958e-02,4.804456979036331177e-02,1.633209884166717529e-01,1.251168251037597656e-01,4.035463184118270874e-02,4.163815453648567200e-02,1.702485680580139160e-01,1.820902824401855469e-01,6.176556646823883057e-02,6.295154243707656860e-02,3.616262599825859070e-02,7.497879862785339355e-02,4.631208628416061401e-02,5.233278870582580566e-02,3.592310845851898193e-02,4.425918310880661011e-02,5.354000627994537354e-02,1.514146775007247925e-01,4.737561196088790894e-02,4.635177552700042725e-02,4.524620622396469116e-02,3.610140085220336914e-02,7.886859774589538574e-02,1.178459525108337402e-01,4.252854734659194946e-02,1.656381487846374512e-01,3.923548385500907898e-02,8.528508991003036499e-02,4.316517710685729980e-02,3.907918184995651245e-02,6.080754101276397705e-02,5.936618894338607788e-02,1.574097871780395508e-01,1.077707335352897644e-01,5.376795306801795959e-02,7.069627940654754639e-02,3.751003369688987732e-02,4.101560264825820923e-02,4.914077371358871460e-02,5.012626945972442627e-02,4.413085430860519409e-02,7.373034209012985229e-02,4.274297878146171570e-02,5.636434629559516907e-02,3.695211187005043030e-02,8.602105081081390381e-02,5.380605161190032959e-02,4.297165572643280029e-02,4.451358318328857422e-02,7.814309746026992798e-02,5.305586382746696472e-02,5.661921948194503784e-02,8.188430964946746826e-02,5.533647537231445312e-02,4.979038611054420471e-02,8.763617277145385742e-02,1.465205550193786621e-01,4.680472239851951599e-02,1.245973408222198486e-01,3.863558545708656311e-02,6.800791621208190918e-02,9.547512233257293701e-02,4.368320107460021973e-02,1.219577565789222717e-01,4.257291927933692932e-02,1.553635150194168091e-01,1.737663894891738892e-01,7.224920392036437988e-02,4.408115521073341370e-02,5.082175508141517639e-02,3.805113583803176880e-02,5.153579637408256531e-02,6.494274735450744629e-02,5.891881510615348816e-02,1.072088927030563354e-01,1.234441101551055908e-01,4.690324515104293823e-02,4.354457184672355652e-02,3.750159218907356262e-02,9.129647910594940186e-02,1.529939472675323486e-01,3.618467226624488831e-02,6.039411574602127075e-02,4.329833760857582092e-02,6.093107536435127258e-02,4.521337151527404785e-02,6.303626298904418945e-02,4.344417154788970947e-02,5.235419422388076782e-02,4.815061017870903015e-02,5.627429857850074768e-02,4.878561198711395264e-02,1.497349441051483154e-01,1.565629541873931885e-01,4.171668365597724915e-02,4.096728563308715820e-02,1.419969350099563599e-01,1.117793694138526917e-01,5.177494138479232788e-02,1.217324137687683105e-01,6.300226598978042603e-02,4.169601574540138245e-02,1.761356592178344727e-01,7.949199527502059937e-02,1.379826217889785767e-01,4.774868115782737732e-02,4.424469545483589172e-02,5.107337608933448792e-02,5.140030011534690857e-02,3.575688600540161133e-02,7.142157107591629028e-02,1.747182607650756836e-01,4.323726519942283630e-02,1.364802122116088867e-01,4.876711964607238770e-02,4.405896365642547607e-02,4.576263576745986938e-02,3.727922216057777405e-02,4.448703676462173462e-02,8.426007628440856934e-02,7.273724675178527832e-02,1.260672509670257568e-01,1.443840861320495605e-01,7.075339555740356445e-02,6.492563337087631226e-02,3.535486757755279541e-02,4.584240540862083435e-02,4.514238983392715454e-02,4.705914855003356934e-02,5.273432657122612000e-02,1.736307591199874878e-01,4.287496209144592285e-02,3.928657621145248413e-02,4.682248085737228394e-02,3.857081010937690735e-02,3.760319948196411133e-02,6.053957715630531311e-02,1.486870646476745605e-01,1.048917770385742188e-01,5.067914724349975586e-02,1.274763643741607666e-01,7.755434513092041016e-02,4.616671428084373474e-02,1.791674345731735229e-01,5.569353699684143066e-02,4.020570218563079834e-02,1.680505126714706421e-01,6.188564002513885498e-02,3.539277240633964539e-02,1.634770184755325317e-01,5.823562294244766235e-02,3.930231928825378418e-02,7.030436396598815918e-02,4.986080899834632874e-02,1.669271439313888550e-01,3.823962062597274780e-02,4.554985091090202332e-02,4.809447377920150757e-02,1.100296825170516968e-01,8.309008926153182983e-02,1.114992499351501465e-01,9.902296215295791626e-02,1.354463994503021240e-01,1.017246693372726440e-01,1.104499548673629761e-01,1.154554709792137146e-01,9.142442047595977783e-02,9.964714199304580688e-02,1.216816902160644531e-01,1.302714645862579346e-01,2.049577832221984863e-01,1.906212270259857178e-01,1.495076566934585571e-01,1.902492642402648926e-01,1.226694881916046143e-01,8.823093771934509277e-02,1.126151755452156067e-01,1.225392371416091919e-01,1.646835803985595703e-01,8.663325011730194092e-02,9.791673719882965088e-02,9.178179502487182617e-02,8.848012983798980713e-02,8.631867170333862305e-02,1.083012819290161133e-01,1.823417842388153076e-01,1.944354176521301270e-01,1.734897196292877197e-01,8.659583330154418945e-02,8.724952489137649536e-02,1.066582575440406799e-01,1.987932473421096802e-01,1.585162878036499023e-01,1.242944449186325073e-01,1.209442093968391418e-01,1.424903273582458496e-01,1.078938841819763184e-01,1.206267625093460083e-01,1.150891035795211792e-01,1.933701634407043457e-01,9.313590824604034424e-02,9.250671416521072388e-02,8.799424022436141968e-02,1.272255927324295044e-01,1.039014384150505066e-01,1.501474529504776001e-01,1.415323168039321899e-01,9.405714273452758789e-02,1.460033059120178223e-01,1.094411239027976990e-01,1.099079474806785583e-01,1.170692741870880127e-01,9.922961890697479248e-02,9.422596544027328491e-02,1.613063067197799683e-01,9.912461042404174805e-02,8.686654269695281982e-02,1.815474033355712891e-01,8.783606439828872681e-02,1.142332851886749268e-01,1.269652098417282104e-01,8.972357213497161865e-02,9.501828253269195557e-02,1.804344058036804199e-01,1.242595911026000977e-01,1.882772743701934814e-01,8.191469311714172363e-02,9.910006821155548096e-02,1.601803004741668701e-01,8.350010216236114502e-02,1.765254288911819458e-01,8.511177450418472290e-02,1.691875159740447998e-01,8.352111279964447021e-02,1.892332434654235840e-01,1.238974109292030334e-01,1.825426965951919556e-01,1.165238171815872192e-01,7.991983741521835327e-02,1.276554167270660400e-01,9.972888976335525513e-02,1.842927485704421997e-01,1.841184496879577637e-01,8.868042379617691040e-02,1.764273941516876221e-01,1.781506240367889404e-01,1.038081571459770203e-01,1.083080992102622986e-01,1.305070668458938599e-01,1.212092116475105286e-01,1.153509318828582764e-01,1.408540606498718262e-01,8.544483780860900879e-02,1.159406751394271851e-01,9.692138433456420898e-02,8.812037855386734009e-02,1.220717728137969971e-01,2.023391425609588623e-01,1.434731185436248779e-01,9.831572324037551880e-02,1.290531903505325317e-01,1.029620766639709473e-01,1.463611125946044922e-01,1.227747052907943726e-01,1.544088125228881836e-01,8.636762201786041260e-02,1.144464835524559021e-01,1.579726487398147583e-01,1.771920323371887207e-01,1.077085137367248535e-01,9.993296116590499878e-02,1.091759502887725830e-01,1.047806292772293091e-01,8.773449063301086426e-02,1.843189299106597900e-01,9.235195070505142212e-02,1.015589088201522827e-01,9.231629967689514160e-02,1.808104217052459717e-01,1.376494467258453369e-01,8.454075455665588379e-02,1.058876737952232361e-01,1.593204736709594727e-01,1.088570207357406616e-01,1.381335258483886719e-01,1.068411171436309814e-01,1.176244020462036133e-01,1.687647700309753418e-01,1.575209796428680420e-01,8.656187355518341064e-02,9.027253091335296631e-02,1.124190464615821838e-01,1.383606195449829102e-01,1.062523275613784790e-01,9.913310408592224121e-02,8.121089637279510498e-02,1.003401428461074829e-01,8.674354851245880127e-02,1.682111918926239014e-01,1.413448303937911987e-01,9.296240657567977905e-02,1.721490770578384399e-01,9.730850160121917725e-02,8.401360362768173218e-02,8.967776596546173096e-02,9.816396236419677734e-02,1.782111823558807373e-01,8.879654109477996826e-02,8.610072731971740723e-02,1.879507899284362793e-01,1.698035597801208496e-01,8.666361868381500244e-02,1.311321407556533813e-01,8.475789427757263184e-02,1.387305110692977905e-01,1.983953863382339478e-01,1.060234755277633667e-01,1.837241500616073608e-01,1.110662594437599182e-01,1.179342567920684814e-01,9.412094950675964355e-02,1.800507307052612305e-01,9.765286743640899658e-02,9.391117095947265625e-02,9.872856736183166504e-02,9.764377772808074951e-02,1.709552407264709473e-01,8.465925604104995728e-02,9.755750745534896851e-02,1.313932687044143677e-01,8.802177011966705322e-02,8.435558527708053589e-02,1.311770379543304443e-01,1.930885612964630127e-01,9.134717285633087158e-02,1.096034795045852661e-01,8.421251177787780762e-02,9.039004147052764893e-02,1.028234437108039856e-01,8.529467135667800903e-02,1.144343838095664978e-01,8.588163554668426514e-02,1.053345203399658203e-01,1.224197819828987122e-01,8.759889006614685059e-02,1.027464717626571655e-01,1.993403881788253784e-01,1.313982605934143066e-01,1.831351816654205322e-01,1.160905361175537109e-01,1.304326057434082031e-01,8.392089605331420898e-02,9.927697479724884033e-02,1.075491905212402344e-01,1.396498084068298340e-01,1.734457910060882568e-01,9.117469936609268188e-02,1.208509728312492371e-01,1.021155565977096558e-01,1.891942769289016724e-01,1.376468837261199951e-01,1.231870874762535095e-01,9.434048831462860107e-02,1.455667018890380859e-01,1.295130252838134766e-01,1.240207254886627197e-01,7.992855459451675415e-02,1.216310113668441772e-01,1.008360385894775391e-01,1.131314560770988464e-01,1.087122112512588501e-01,1.085715144872665405e-01,8.365874737501144409e-02,1.698680073022842407e-01,8.232772350311279297e-02,1.372913122177124023e-01,9.393613040447235107e-02,1.485892236232757568e-01,1.933735460042953491e-01,1.110735684633255005e-01,1.208447590470314026e-01,1.649203449487686157e-01,1.148490682244300842e-01,1.222542822360992432e-01,1.998148113489151001e-01,1.018937230110168457e-01,1.362705081701278687e-01,8.180887252092361450e-02,1.860834658145904541e-01,1.143761575222015381e-01,2.129426896572113037e-01,1.808715760707855225e-01,8.225542306900024414e-02,9.487722814083099365e-02,1.341001242399215698e-01,1.552596688270568848e-01,1.378879696130752563e-01,1.086172983050346375e-01,9.275950491428375244e-02,8.319400250911712646e-02,1.225155368447303772e-01,1.328093856573104858e-01,9.020625799894332886e-02,1.898712813854217529e-01,8.595794439315795898e-02,1.109396889805793762e-01,1.134052723646163940e-01,9.560295939445495605e-02,1.893415302038192749e-01,1.066336780786514282e-01,1.774927526712417603e-01,9.087825566530227661e-02,1.165007650852203369e-01,9.004748612642288208e-02,1.247642114758491516e-01,1.972835958003997803e-01,1.745472252368927002e-01,8.799788355827331543e-02,1.750659197568893433e-01,8.909272402524948120e-02,1.095632910728454590e-01,1.496598273515701294e-01,9.544484317302703857e-02,8.290759474039077759e-02,1.063135042786598206e-01,8.729771524667739868e-02,1.579286158084869385e-01,9.172368049621582031e-02,9.682831168174743652e-02,2.095500975847244263e-01,8.256833255290985107e-02,1.261081099510192871e-01,1.538396924734115601e-01,1.934829950332641602e-01,1.124003157019615173e-01,8.798494189977645874e-02,1.804594993591308594e-01,1.217066720128059387e-01,1.041288152337074280e-01,1.309171020984649658e-01,1.942918151617050171e-01,1.111010238528251648e-01,1.733728200197219849e-01,1.029677912592887878e-01,1.778951585292816162e-01,1.778053343296051025e-01,9.102762490510940552e-02,1.112716197967529297e-01,1.859458982944488525e-01,1.128098666667938232e-01,8.558989316225051880e-02,8.943203091621398926e-02,1.019911020994186401e-01,1.300703734159469604e-01,1.101143658161163330e-01,1.646663844585418701e-01,1.711451113224029541e-01,1.217497289180755615e-01,1.092147231101989746e-01,9.489221870899200439e-02,1.330861449241638184e-01,1.805496960878372192e-01,8.655270934104919434e-02,1.447438895702362061e-01,8.659620583057403564e-02,1.438287198543548584e-01,1.119160875678062439e-01,8.361618220806121826e-02,8.308418095111846924e-02,8.521576225757598877e-02,1.515897214412689209e-01,8.642397075891494751e-02,1.283549368381500244e-01,1.369903832674026489e-01,1.351108849048614502e-01,2.031864821910858154e-01,1.326212435960769653e-01,9.344250708818435669e-02,9.783074259757995605e-02,2.119819372892379761e-01,1.729635149240493774e-01,8.890618383884429932e-02,1.032572612166404724e-01,1.839713603258132935e-01,8.344294130802154541e-02,1.844750940799713135e-01,1.227586120367050171e-01,1.341567635536193848e-01,1.115346252918243408e-01,1.763902753591537476e-01,8.267364650964736938e-02,1.487153917551040649e-01,1.741063594818115234e-01,1.809255629777908325e-01,1.646625846624374390e-01,1.794140338897705078e-01,8.369989693164825439e-02,1.133923307061195374e-01,1.036148294806480408e-01,1.034621149301528931e-01,1.051682084798812866e-01,8.594239503145217896e-02,1.263757944107055664e-01,8.444537222385406494e-02,1.978802382946014404e-01,1.774193495512008667e-01,1.298909485340118408e-01,8.349679410457611084e-02,1.005250066518783569e-01,9.362520277500152588e-02,1.071181893348693848e-01,1.037972643971443176e-01,2.088056057691574097e-01,1.909740269184112549e-01,1.131466478109359741e-01,1.211909949779510498e-01,9.612641483545303345e-02,8.675789833068847656e-02,1.283434182405471802e-01,8.386197686195373535e-02,1.681735515594482422e-01,1.705349236726760864e-01,1.649187356233596802e-01,8.944065123796463013e-02,1.300924122333526611e-01,1.376000195741653442e-01
5.972183123230934143e-02,5.732889473438262939e-02,5.977283790707588196e-02,5.694731324911117554e-02,5.882812291383743286e-02,5.777190998196601868e-02,5.887233465909957886e-02,5.810242518782615662e-02,6.029475852847099304e-02,6.124171242117881775e-02,5.994175374507904053e-02,5.784902721643447876e-02,5.791098251938819885e-02,5.892490223050117493e-02,5.610160529613494873e-02,5.977870896458625793e-02,5.823902040719985962e-02,5.874057859182357788e-02,5.722873657941818237e-02,5.991286039352416992e-02,5.726376175880432129e-02,5.828916281461715698e-02,6.055706739425659180e-02,5.715487897396087646e-02,6.015637516975402832e-02,5.875875800848007202e-02,5.776584520936012268e-02,6.038393452763557434e-02,5.962816253304481506e-02,5.939298495650291443e-02,5.904617160558700562e-02,5.983620136976242065e-02,5.902272462844848633e-02,5.965876951813697815e-02,5.688656866550445557e-02,5.853796005249023438e-02,5.879336223006248474e-02,5.782803893089294434e-02,5.781637877225875854e-02,5.879499018192291260e-02,5.848917365074157715e-02,6.102199107408523560e-02,5.797860771417617798e-02,5.883307754993438721e-02,5.859725922346115112e-02,5.733703821897506714e-02,6.157758086919784546e-02,5.810239911079406738e-02,5.965495854616165161e-02,5.725253745913505554e-02,5.838349834084510803e-02,5.988395959138870239e-02,6.110964715480804443e-02,5.849777907133102417e-02,5.836288630962371826e-02,6.040355190634727478e-02,5.936674028635025024e-02,5.851975083351135254e-02,5.799392238259315491e-02,6.027315184473991394e-02,5.847313255071640015e-02,6.063931435346603394e-02,5.875116214156150818e-02,5.917736887931823730e-02,5.803430452942848206e-02,5.900514125823974609e-02,5.649439990520477295e-02,5.728864669799804688e-02,5.823706462979316711e-02,6.020711362361907959e-02,5.512513965368270874e-02,6.032129749655723572e-02,5.937592312693595886e-02,5.563821643590927124e-02,5.818628519773483276e-02,5.967843532562255859e-02,6.056243926286697388e-02,6.165869534015655518e-02,5.873712152242660522e-02,5.965944007039070129e-02,5.968671292066574097e-02,5.860099196434020996e-02,5.627983063459396362e-02,5.747085809707641602e-02,5.968875065445899963e-02,6.286653131246566772e-02,5.802726000547409058e-02,5.932565405964851379e-02,5.713387578725814819e-02,5.793123692274093628e-02,5.762931331992149353e-02,5.752635747194290161e-02,5.752045288681983948e-02,5.884332209825515747e-02,5.919386446475982666e-02,5.849424377083778381e-02,6.032281741499900818e-02,6.042478606104850769e-02,5.852911621332168579e-02,5.815655738115310669e-02,5.758055672049522400e-02,5.785739049315452576e-02,6.066614389419555664e-02,5.946160852909088135e-02,5.818953365087509155e-02,5.667134374380111694e-02,5.967217683792114258e-02,5.665718764066696167e-02,5.933071672916412354e-02,5.843827128410339355e-02,5.754126608371734619e-02,5.913393199443817139e-02,6.044282019138336182e-02,6.040535867214202881e-02,5.973608419299125671e-02,5.828293040394783020e-02,5.751600489020347595e-02,5.794083327054977417e-02,5.813851580023765564e-02,5.799047648906707764e-02,6.021697074174880981e-02,5.999955534934997559e-02,5.807949602603912354e-02,6.050007417798042297e-02,5.748598650097846985e-02,5.749046057462692261e-02,5.655559897422790527e-02,5.809841305017471313e-02,5.984228104352951050e-02,5.832339078187942505e-02,5.615950748324394226e-02,5.944763123989105225e-02,5.956623703241348267e-02,5.989822745323181152e-02,5.712260305881500244e-02,5.932341143488883972e-02,5.577202886343002319e-02,5.771089345216751099e-02,5.943076685070991516e-02,6.061429157853126526e-02,5.917710438370704651e-02,5.758594721555709839e-02,5.846640840172767639e-02,5.916742235422134399e-02,6.040331348776817322e-02,5.630450323224067688e-02,5.898564681410789490e-02,5.794636532664299011e-02,5.956484377384185791e-02,5.866554006934165955e-02,5.757761001586914062e-02,5.475699529051780701e-02,5.846551060676574707e-02,6.117202714085578918e-02,5.930659547448158264e-02,5.852919816970825195e-02,5.828558653593063354e-02,6.038487702608108521e-02,6.032429635524749756e-02,5.940930545330047607e-02,5.890464410185813904e-02,5.919468775391578674e-02,5.737518891692161560e-02,5.914086848497390747e-02,5.749192088842391968e-02,5.976888537406921387e-02,5.828925222158432007e-02,5.997626110911369324e-02,5.756767839193344116e-02,5.891779065132141113e-02,5.822471529245376587e-02,6.044457480311393738e-02,6.002714484930038452e-02,5.928297340869903564e-02,5.902517959475517273e-02,5.683146789669990540e-02,5.950592458248138428e-02,5.907863378524780273e-02,6.019484251737594604e-02,5.968820303678512573e-02,5.968380346894264221e-02,5.937036126852035522e-02,5.800991132855415344e-02,6.001211702823638916e-02,5.934806913137435913e-02,5.979615077376365662e-02,5.620712041854858398e-02,5.751565843820571899e-02,5.738725140690803528e-02,5.861414223909378052e-02,5.875491723418235779e-02,5.871482938528060913e-02,5.700973793864250183e-02,5.855968967080116272e-02,5.923125147819519043e-02,5.951125919818878174e-02,5.684199929237365723e-02,5.847509205341339111e-02,6.148726865649223328e-02,5.893965438008308411e-02,5.664139613509178162e-02,5.807819962501525879e-02,5.746022611856460571e-02,5.999102070927619934e-02,6.078727915883064270e-02,5.760793387889862061e-02,6.067126989364624023e-02,6.080694496631622314e-02,5.749619007110595703e-02,6.087657064199447632e-02,5.640231445431709290e-02,5.977108702063560486e-02,5.778159201145172119e-02,5.735359340906143188e-02,5.696296319365501404e-02,5.803386867046356201e-02,6.135749444365501404e-02,5.836116150021553040e-02,6.048711016774177551e-02,5.859336629509925842e-02,5.923185497522354126e-02,5.905899032950401306e-02,5.706172436475753784e-02,5.798406153917312622e-02,5.664272978901863098e-02,5.974887311458587646e-02,5.871740728616714478e-02,5.752434954047203064e-02,5.845478177070617676e-02,5.668903514742851257e-02,6.019682809710502625e-02,5.880729109048843384e-02,5.779832229018211365e-02,6.082177907228469849e-02,5.864039808511734009e-02,5.818824470043182373e-02,5.753023922443389893e-02,5.795997008681297302e-02,5.827401950955390930e-02,5.986424162983894348e-02,5.801793560385704041e-02,5.714915320277214050e-02,5.826966464519500732e-02,5.892291665077209473e-02,5.691595003008842468e-02,5.685726553201675415e-02,5.940052866935729980e-02,5.648928135633468628e-02,6.111710146069526672e-02,5.904793739318847656e-02,5.922333896160125732e-02,5.993409827351570129e-02,5.766735225915908813e-02,5.964288115501403809e-02,5.911852046847343445e-02,5.819293484091758728e-02,5.957493931055068970e-02,5.931419506669044495e-02,5.706242471933364868e-02,5.740748345851898193e-02,6.051053106784820557e-02,5.689910054206848145e-02,5.868283659219741821e-02,6.008620560169219971e-02,5.785068124532699585e-02,6.008110195398330688e-02,5.747811123728752136e-02,5.764219537377357483e-02,5.953034758567810059e-02,5.828978866338729858e-02,5.685416609048843384e-02,6.302487105131149292e-02,5.691749230027198792e-02,5.600142851471900940e-02,5.685732141137123108e-02,5.911459773778915405e-02,5.859881639480590820e-02,5.987141653895378113e-02,5.775658413767814636e-02,5.807137116789817810e-02,5.738231539726257324e-02,5.842773616313934326e-02,5.769621208310127258e-02,5.822735279798507690e-02,6.095787882804870605e-02,6.069668382406234741e-02,5.807197093963623047e-02,5.728500708937644958e-02,5.811466276645660400e-02,6.061532348394393921e-02,5.848011747002601624e-02,5.874256417155265808e-02,5.749943479895591736e-02,5.913471058011054993e-02,5.728184804320335388e-02,5.811604857444763184e-02,5.790089070796966553e-02,5.868402495980262756e-02,6.098246201872825623e-02,6.003682315349578857e-02,5.824123322963714600e-02,5.791896209120750427e-02,5.884492769837379456e-02,6.007958948612213135e-02,5.878145247697830200e-02,5.956685915589332581e-02,6.225950270891189575e-02,5.790887400507926941e-02,5.943584814667701721e-02,5.727189779281616211e-02,5.692560970783233643e-02,5.785446614027023315e-02,5.896743759512901306e-02,5.767530575394630432e-02,5.829419940710067749e-02,5.864474922418594360e-02,5.856656283140182495e-02,5.894284695386886597e-02,5.818185955286026001e-02,5.850760266184806824e-02,5.817337706685066223e-02,5.704349279403686523e-02,5.857922136783599854e-02,5.758678913116455078e-02,5.847339332103729248e-02,5.939587950706481934e-02,5.807141214609146118e-02,5.728150531649589539e-02,5.863706767559051514e-02,5.927975475788116455e-02,5.734766274690628052e-02,5.919014662504196167e-02,5.938810110092163086e-02,5.733660981059074402e-02,5.903157591819763184e-02,5.594599992036819458e-02,5.964015424251556396e-02,5.757535621523857117e-02,5.715591832995414734e-02,5.812843888998031616e-02,6.041782721877098083e-02,5.776586383581161499e-02,5.889558419585227966e-02,5.984807759523391724e-02,5.921345949172973633e-02,5.913323909044265747e-02,6.148427724838256836e-02,5.967820435762405396e-02,5.971817672252655029e-02,6.064780429005622864e-02,5.913453549146652222e-02,5.804732441902160645e-02,5.701634287834167480e-02,6.087316572666168213e-02,5.949236080050468445e-02,5.962114781141281128e-02,5.955413356423377991e-02,5.971389263868331909e-02,5.878100544214248657e-02,5.630882829427719116e-02,5.970626324415206909e-02,5.941361561417579651e-02,6.061781942844390869e-02,6.154116243124008179e-02,6.062137708067893982e-02,6.152312830090522766e-02,5.823938176035881042e-02,6.195854395627975464e-02,6.034141778945922852e-02,6.085307151079177856e-02,5.974952504038810730e-02,5.942780524492263794e-02,5.831512808799743652e-02,5.932246148586273193e-02,6.021592766046524048e-02,6.113325804471969604e-02,6.044485419988632202e-02,5.824846029281616211e-02,5.931635946035385132e-02,6.095831468701362610e-02,5.973812565207481384e-02,5.820679664611816406e-02,5.681278556585311890e-02,6.071001663804054260e-02,5.922427400946617126e-02,6.049140542745590210e-02,5.985636264085769653e-02,6.024204567074775696e-02,6.211199611425399780e-02,5.915112048387527466e-02,5.971251055598258972e-02,5.682613700628280640e-02,5.927872285246849060e-02,5.963490530848503113e-02,5.866947397589683533e-02,5.904124677181243896e-02,6.085273250937461853e-02,5.925365537405014038e-02,6.017426028847694397e-02,5.889488756656646729e-02,6.000268831849098206e-02,6.178651005029678345e-02,6.029507517814636230e-02,5.867175385355949402e-02,6.217523664236068726e-02,6.144906580448150635e-02,6.163018196821212769e-02,6.049747392535209656e-02,5.885557085275650024e-02,5.951017513871192932e-02,5.961180105805397034e-02,5.710547417402267456e-02,5.765760689973831177e-02,5.940774083137512207e-02,5.877456814050674438e-02,6.036484614014625549e-02,6.199882924556732178e-02,6.165297701954841614e-02,5.859579145908355713e-02,6.443135440349578857e-02,5.937717109918594360e-02,6.110468879342079163e-02,5.787004530429840088e-02,5.945476889610290527e-02,5.983896926045417786e-02,5.993814393877983093e-02,6.054722145199775696e-02,6.134795397520065308e-02,5.767717584967613220e-02,5.898607894778251648e-02,6.150117516517639160e-02,5.942525714635848999e-02,5.910706892609596252e-02,6.270280480384826660e-02,5.987839400768280029e-02,6.052023544907569885e-02,6.086343526840209961e-02,5.997237935662269592e-02,6.003664061427116394e-02,5.962920933961868286e-02,6.113993376493453979e-02,6.258721649646759033e-02,5.855622515082359314e-02,5.931781977415084839e-02,6.268070638179779053e-02,6.031870096921920776e-02,6.061392650008201599e-02,6.007584556937217712e-02,6.076195836067199707e-02,6.078791990876197815e-02,6.053968518972396851e-02,5.907521769404411316e-02,5.982264131307601929e-02,5.872596055269241333e-02,5.719248950481414795e-02,6.071445345878601074e-02,5.905636399984359741e-02,5.989329144358634949e-02,5.677336826920509338e-02,5.986054986715316772e-02,5.833323672413825989e-02,5.909134447574615479e-02,6.012880057096481323e-02,5.848252028226852417e-02,5.920025333762168884e-02,5.977413803339004517e-02,6.582194566726684570e-02,6.119410693645477295e-02,6.232450902462005615e-02,6.093563139438629150e-02,6.049999594688415527e-02,6.188105046749114990e-02,5.858979746699333191e-02,5.774775147438049316e-02,5.849164351820945740e-02,6.040741875767707825e-02,5.955015495419502258e-02,5.955810844898223877e-02,6.171780452132225037e-02,6.098996102809906006e-02,6.067368388175964355e-02,5.800882354378700256e-02,6.045361980795860291e-02,5.954797565937042236e-02,6.119030341506004333e-02,5.787985771894454956e-02,5.826219543814659119e-02,6.033915281295776367e-02,6.234427914023399353e-02,6.234022229909896851e-02,6.068443506956100464e-02,5.884415656328201294e-02,6.207448989152908325e-02,6.183119118213653564e-02,6.030080467462539673e-02,5.910451710224151611e-02,5.782403796911239624e-02,6.137587502598762512e-02,5.820022895932197571e-02,6.218442693352699280e-02,6.141291558742523193e-02,6.189602613449096680e-02,6.201446801424026489e-02,6.072372943162918091e-02,5.754283443093299866e-02,5.802876502275466919e-02,5.828210711479187012e-02,5.916090682148933411e-02,5.870391055941581726e-02,5.949787050485610962e-02,6.022389605641365051e-02,5.748258158564567566e-02,6.218429282307624817e-02,5.876857414841651917e-02,6.247071921825408936e-02,6.145862489938735962e-02,6.358013302087783813e-02,6.154459342360496521e-02,5.731979012489318848e-02,5.819135159254074097e-02,6.050647050142288208e-02,5.638418346643447876e-02,5.891977623105049133e-02,6.103855744004249573e-02,6.098244339227676392e-02,6.296575069427490234e-02,6.066547706723213196e-02,5.693266168236732483e-02,5.841921269893646240e-02,6.062436103820800781e-02,6.057202816009521484e-02,5.930808559060096741e-02,5.995616316795349121e-02,5.958848819136619568e-02,5.939097329974174500e-02,6.170238554477691650e-02,5.975821614265441895e-02,6.192195415496826172e-02,5.886429175734519958e-02,6.171923130750656128e-02,5.880558490753173828e-02,6.177932024002075195e-02,6.027286499738693237e-02,6.043438613414764404e-02,5.955778434872627258e-02,6.203062087297439575e-02,6.163484975695610046e-02,5.909453332424163818e-02,5.703800916671752930e-02,6.016115099191665649e-02,5.692078173160552979e-02,5.856052041053771973e-02,6.118382140994071960e-02,6.059207022190093994e-02,5.986838787794113159e-02,6.297843903303146362e-02,6.204146891832351685e-02,5.847857147455215454e-02,5.899138748645782471e-02,5.944202095270156860e-02,6.163564324378967285e-02,6.145144626498222351e-02,5.973816290497779846e-02,6.073386967182159424e-02,5.979245156049728394e-02,6.182863563299179077e-02,5.926093459129333496e-02,6.077486649155616760e-02,6.050682440400123596e-02,6.077910587191581726e-02,5.946731567382812500e-02,5.941186845302581787e-02,5.953843891620635986e-02,5.916606634855270386e-02,5.965100228786468506e-02,5.987708643078804016e-02,6.172772124409675598e-02,6.059574335813522339e-02,5.929015576839447021e-02,5.726341903209686279e-02,5.937093123793601990e-02,6.100556999444961548e-02,6.169975176453590393e-02,6.026597321033477783e-02,6.026697531342506409e-02,6.112371385097503662e-02,6.183152645826339722e-02,5.898063629865646362e-02,6.087649986147880554e-02,5.846786126494407654e-02,5.899255722761154175e-02,5.905185639858245850e-02,5.969695746898651123e-02,6.084089726209640503e-02,6.161119788885116577e-02,5.984299257397651672e-02,6.031773984432220459e-02,6.058752536773681641e-02,5.872734263539314270e-02,5.875432863831520081e-02,5.946144089102745056e-02,6.277494877576828003e-02,5.916187167167663574e-02,6.306509673595428467e-02,5.984788388013839722e-02,5.974433943629264832e-02,6.096529215574264526e-02,5.907037109136581421e-02,5.938071757555007935e-02,6.302986294031143188e-02,5.723674222826957703e-02,5.992021039128303528e-02,5.962469056248664856e-02,6.299297511577606201e-02,5.988253653049468994e-02,5.940280109643936157e-02,6.182426214218139648e-02,5.931259691715240479e-02,6.066332384943962097e-02,6.259413063526153564e-02,6.270795315504074097e-02,5.877809226512908936e-02,6.261531263589859009e-02,6.011661514639854431e-02,5.993433669209480286e-02,5.897900089621543884e-02,5.930479243397712708e-02,5.727186799049377441e-02,6.060921028256416321e-02,6.028430908918380737e-02,6.105355173349380493e-02,5.740789696574211121e-02,6.101280450820922852e-02,6.033087521791458130e-02,5.935566127300262451e-02,6.020347401499748230e-02,6.182529404759407043e-02,6.213039904832839966e-02,5.862347036600112915e-02,6.006540358066558838e-02,6.129122152924537659e-02,5.833090841770172119e-02,5.926636606454849243e-02,5.975557491183280945e-02,5.815990269184112549e-02,5.935990437865257263e-02,6.205171719193458557e-02,6.180400773882865906e-02,6.151296943426132202e-02,5.997030436992645264e-02,5.930282175540924072e-02,5.969808995723724365e-02,6.207365170121192932e-02,6.289286911487579346e-02,5.868443846702575684e-02,6.088990345597267151e-02,6.062963604927062988e-02,6.155581772327423096e-02,6.132474169135093689e-02,5.925801768898963928e-02,6.087591499090194702e-02,5.995894223451614380e-02,6.045315042138099670e-02,5.967663973569869995e-02,6.321137398481369019e-02,6.172148138284683228e-02,5.965398624539375305e-02,6.033682450652122498e-02,6.192606687545776367e-02,5.772966891527175903e-02,6.162041425704956055e-02,5.900995060801506042e-02,6.119181960821151733e-02,6.268507242202758789e-02,6.033068150281906128e-02,6.087606400251388550e-02,6.139371544122695923e-02,6.051273643970489502e-02,6.088936701416969299e-02,6.236429512500762939e-02,6.001478806138038635e-02,6.063463538885116577e-02,5.837742984294891357e-02,6.028819084167480469e-02,6.121988222002983093e-02,5.848314613103866577e-02,6.025800853967666626e-02,6.034150719642639160e-02,5.912493914365768433e-02,6.180201098322868347e-02,5.909747630357742310e-02,5.926677584648132324e-02,8.453568816184997559e-02,8.619339019060134888e-02,8.458112180233001709e-02,8.368499577045440674e-02,8.467844128608703613e-02,8.517219126224517822e-02,8.560968935489654541e-02,8.423207700252532959e-02,8.297587186098098755e-02,8.638358861207962036e-02,8.422288298606872559e-02,8.218699693679809570e-02,8.621801435947418213e-02,8.496581763029098511e-02,8.437676727771759033e-02,8.345891535282135010e-02,8.455373346805572510e-02,8.593432605266571045e-02,8.410464227199554443e-02,8.443641662597656250e-02,8.493176102638244629e-02,8.779809623956680298e-02,8.319520950317382812e-02,7.952958345413208008e-02,8.256602287292480469e-02,8.347114175558090210e-02,8.366607129573822021e-02,8.302383124828338623e-02,8.771888911724090576e-02,8.384492993354797363e-02,8.388803154230117798e-02,8.262088149785995483e-02,8.590242266654968262e-02,8.216881006956100464e-02,8.533115684986114502e-02,8.289393782615661621e-02,8.211363852024078369e-02,8.427196741104125977e-02,8.301815390586853027e-02,8.615653961896896362e-02,8.503636717796325684e-02,8.476354926824569702e-02,8.464609831571578979e-02,8.314716815948486328e-02,8.207465708255767822e-02,8.399426937103271484e-02,8.401066064834594727e-02,8.494598418474197388e-02,8.277914673089981079e-02,8.356186747550964355e-02,8.483739942312240601e-02,8.207590132951736450e-02,8.380421251058578491e-02,8.277244120836257935e-02,8.284060657024383545e-02,8.423087745904922485e-02,8.503461629152297974e-02,8.364746719598770142e-02,8.442869037389755249e-02,8.198699355125427246e-02,8.436581492424011230e-02,8.498011529445648193e-02,8.352227509021759033e-02,8.405198156833648682e-02,8.638510853052139282e-02,8.675923198461532593e-02,8.581263571977615356e-02,8.570930361747741699e-02,8.236972987651824951e-02,8.422410488128662109e-02,8.511134237051010132e-02,8.463741838932037354e-02,8.525832742452621460e-02,8.413816243410110474e-02,8.401519805192947388e-02,8.463592827320098877e-02,8.363033831119537354e-02,8.540000021457672119e-02,8.548390120267868042e-02,8.408679068088531494e-02,8.575719594955444336e-02,8.220306783914566040e-02,8.424720168113708496e-02,8.768877387046813965e-02,8.528740704059600830e-02,8.650165796279907227e-02,8.409712463617324829e-02,8.189415931701660156e-02,8.468176424503326416e-02,8.123190701007843018e-02,8.713382482528686523e-02,7.974159717559814453e-02,8.435445278882980347e-02,8.272864669561386108e-02,8.167967200279235840e-02,8.652618527412414551e-02,8.396184444427490234e-02,8.362579345703125000e-02,8.248452842235565186e-02,8.478748798370361328e-02,8.395018428564071655e-02,8.328200131654739380e-02,8.538001775741577148e-02,8.310452848672866821e-02,8.289596438407897949e-02,8.140023052692413330e-02,8.505195379257202148e-02,8.158957958221435547e-02,8.518663048744201660e-02,8.385024964809417725e-02,8.169993758201599121e-02,8.120822906494140625e-02,8.312539756298065186e-02,8.719961345195770264e-02,8.403332531452178955e-02,8.327990770339965820e-02,8.503750711679458618e-02,8.309337496757507324e-02,8.534579724073410034e-02,8.307626843452453613e-02,8.303995430469512939e-02,8.549386262893676758e-02,8.358570188283920288e-02,8.101878315210342407e-02,8.615308254957199097e-02,8.360925316810607910e-02,8.490310609340667725e-02,8.328277617692947388e-02,8.469846099615097046e-02,8.226171135902404785e-02,8.397050201892852783e-02,8.401577174663543701e-02,8.390191197395324707e-02,8.312836289405822754e-02,8.392432332038879395e-02,8.615035563707351685e-02,8.361279219388961792e-02,8.599483221769332886e-02,8.577509224414825439e-02,8.780704438686370850e-02,8.589942753314971924e-02,8.439174294471740723e-02,8.472277224063873291e-02,7.849357277154922485e-02,8.629760146141052246e-02,8.542848378419876099e-02,8.162622153759002686e-02,8.500635623931884766e-02,8.567172288894653320e-02,8.467528969049453735e-02,8.531799912452697754e-02,8.348664641380310059e-02,8.233699202537536621e-02,7.964294403791427612e-02,8.362000435590744019e-02,8.625106513500213623e-02,8.581261336803436279e-02,8.178313076496124268e-02,8.334572613239288330e-02,8.471108227968215942e-02,8.294582366943359375e-02,8.366934955120086670e-02,8.277775347232818604e-02,8.429546654224395752e-02,8.491785079240798950e-02,8.434993773698806763e-02,8.523771166801452637e-02,8.335854113101959229e-02,8.611686527729034424e-02,8.311095088720321655e-02,8.347120136022567749e-02,8.522026985883712769e-02,8.180280774831771851e-02,8.403741568326950073e-02,8.421589434146881104e-02,8.404074609279632568e-02,8.395387232303619385e-02,8.408936113119125366e-02,8.470599353313446045e-02,8.425886929035186768e-02,8.296640962362289429e-02,8.423133194446563721e-02,8.440426737070083618e-02,8.267637342214584351e-02,8.252277225255966187e-02,8.376062661409378052e-02,8.224286139011383057e-02,8.385048806667327881e-02,8.291526138782501221e-02,8.126443624496459961e-02,8.115477859973907471e-02,8.364664763212203979e-02,8.492842316627502441e-02,8.517902344465255737e-02,8.484639227390289307e-02,8.393052220344543457e-02,8.471006900072097778e-02,8.261337876319885254e-02,8.626578748226165771e-02,8.490568399429321289e-02,8.548291772603988647e-02,8.511898666620254517e-02,8.482357859611511230e-02,8.336885273456573486e-02,8.261142671108245850e-02,8.459042012691497803e-02,8.165022730827331543e-02,8.438035845756530762e-02,8.420772105455398560e-02,8.223655074834823608e-02,8.412969112396240234e-02,8.389320969581604004e-02,8.513604104518890381e-02,8.509590476751327515e-02,8.586262166500091553e-02,8.398453891277313232e-02,8.379048854112625122e-02,8.390402793884277344e-02,8.129524439573287964e-02,8.286253362894058228e-02,8.312440663576126099e-02,8.435750007629394531e-02,8.125478029251098633e-02,8.417569845914840698e-02,8.470654487609863281e-02,8.494927734136581421e-02,8.064708858728408813e-02,8.484122157096862793e-02,8.404175937175750732e-02,8.294537663459777832e-02,8.511817455291748047e-02,8.509135991334915161e-02,8.137077093124389648e-02,8.311624825000762939e-02,8.731199800968170166e-02,8.201917260885238647e-02,8.471238613128662109e-02,8.330181241035461426e-02,8.356909453868865967e-02,8.475020527839660645e-02,8.476813137531280518e-02,8.563593029975891113e-02,8.513270318508148193e-02,8.724837750196456909e-02,8.384928852319717407e-02,8.208113908767700195e-02,8.385020494461059570e-02,8.791580796241760254e-02,8.200602978467941284e-02,8.236973732709884644e-02,8.571804314851760864e-02,8.720940351486206055e-02,8.597501367330551147e-02,8.057270944118499756e-02,8.424735069274902344e-02,8.042373508214950562e-02,8.231330662965774536e-02,8.297548443078994751e-02,8.254140615463256836e-02,8.346579968929290771e-02,8.502741158008575439e-02,8.198621124029159546e-02,8.537425100803375244e-02,8.506694436073303223e-02,8.653908967971801758e-02,8.245983719825744629e-02,8.210557699203491211e-02,8.498682826757431030e-02,8.420348167419433594e-02,8.386386930942535400e-02,8.663710206747055054e-02,8.244493603706359863e-02,8.304299414157867432e-02,8.127842843532562256e-02,8.504174649715423584e-02,8.514511585235595703e-02,8.129599690437316895e-02,8.716038614511489868e-02,8.247329294681549072e-02,8.799737691879272461e-02,8.450623601675033569e-02,8.617553114891052246e-02,8.631171286106109619e-02,8.364059031009674072e-02,8.037082850933074951e-02,8.473758399486541748e-02,8.674708753824234009e-02,8.371897786855697632e-02,8.272538334131240845e-02,8.621764928102493286e-02,8.218194544315338135e-02,8.583547174930572510e-02,8.318026363849639893e-02,8.381950855255126953e-02,8.107915520668029785e-02,8.146972209215164185e-02,8.268756419420242310e-02,8.342920988798141479e-02,8.608836680650711060e-02,8.077769726514816284e-02,8.374667912721633911e-02,8.348329365253448486e-02,8.232498914003372192e-02,8.470309525728225708e-02,8.603072166442871094e-02,8.645515888929367065e-02,8.231094479560852051e-02,8.602006733417510986e-02,8.333507180213928223e-02,8.542296290397644043e-02,8.591625839471817017e-02,8.491062372922897339e-02,8.300916850566864014e-02,8.346115052700042725e-02,8.459369838237762451e-02,8.544950932264328003e-02,8.428712189197540283e-02,8.395358175039291382e-02,8.351092040538787842e-02,8.663890510797500610e-02,8.152166008949279785e-02,8.569326251745223999e-02,8.203022181987762451e-02,8.522623032331466675e-02,8.450727909803390503e-02,8.412563800811767578e-02,8.270666003227233887e-02,8.693380653858184814e-02,8.318252861499786377e-02,8.392830938100814819e-02,8.418102562427520752e-02,8.594037592411041260e-02,8.429069817066192627e-02,8.324496448040008545e-02,8.355733752250671387e-02,8.553603291511535645e-02,8.203907310962677002e-02,8.145188540220260620e-02,8.639891445636749268e-02,8.778254687786102295e-02,8.287350833415985107e-02,8.422029018402099609e-02,8.250313997268676758e-02,8.514028042554855347e-02,8.543898165225982666e-02,8.245694637298583984e-02,8.236888051033020020e-02,8.522774279117584229e-02,8.292423933744430542e-02,8.349278569221496582e-02,8.368460834026336670e-02,8.403224498033523560e-02,8.424421399831771851e-02,8.177033066749572754e-02,8.297637850046157837e-02,8.570559322834014893e-02,8.570399135351181030e-02,8.623631298542022705e-02,8.309391885995864868e-02,8.267892152070999146e-02,8.534988015890121460e-02,8.366623520851135254e-02,8.352849632501602173e-02,8.351244032382965088e-02,8.619790524244308472e-02,8.413735032081604004e-02,8.289612829685211182e-02,8.489647507667541504e-02
6.698732078075408936e-02,6.105853617191314697e-02,6.669542193412780762e-02,6.856463104486465454e-02,6.643476337194442749e-02,6.407328695058822632e-02,6.353980302810668945e-02,6.561683863401412964e-02,6.685337424278259277e-02,6.702748686075210571e-02,6.503884494304656982e-02,6.197624653577804565e-02,6.135641038417816162e-02,6.312014162540435791e-02,6.591022759675979614e-02,6.556575745344161987e-02,6.656065583229064941e-02,6.266850233078002930e-02,6.592714786529541016e-02,6.338554620742797852e-02,6.586964428424835205e-02,6.595282256603240967e-02,6.395604461431503296e-02,6.420451402664184570e-02,6.581594049930572510e-02,6.791447103023529053e-02,6.700443476438522339e-02,6.360758841037750244e-02,6.791886687278747559e-02,6.939096748828887939e-02,6.468375772237777710e-02,6.279750913381576538e-02,6.759615987539291382e-02,6.269901990890502930e-02,6.744420528411865234e-02,6.279747188091278076e-02,6.339156627655029297e-02,6.560640782117843628e-02,6.175652891397476196e-02,6.201825663447380066e-02,6.489863246679306030e-02,6.374555826187133789e-02,6.458439677953720093e-02,6.431645154953002930e-02,6.545307487249374390e-02,6.593669950962066650e-02,6.412937492132186890e-02,6.042313203215599060e-02,6.685797125101089478e-02,6.811995059251785278e-02,6.587589532136917114e-02,6.579060852527618408e-02,6.339552253484725952e-02,6.594759225845336914e-02,6.370063871145248413e-02,6.599535048007965088e-02,6.437971442937850952e-02,6.055741384625434875e-02,6.332328170537948608e-02,6.219133362174034119e-02,6.693074107170104980e-02,6.639585644006729126e-02,6.594108790159225464e-02,6.468151509761810303e-02,6.548950821161270142e-02,6.517682224512100220e-02,6.355031579732894897e-02,6.429065763950347900e-02,6.332112848758697510e-02,6.401084363460540771e-02,6.752809882164001465e-02,6.719589233398437500e-02,6.642247736454010010e-02,6.312397122383117676e-02,6.313228607177734375e-02,6.634117662906646729e-02,6.489178538322448730e-02,6.373712420463562012e-02,6.361889839172363281e-02,6.877802312374114990e-02,6.263603270053863525e-02,6.718930602073669434e-02,6.686063855886459351e-02,6.349769234657287598e-02,6.290987133979797363e-02,6.346644461154937744e-02,6.401215493679046631e-02,6.488790363073348999e-02,6.306993216276168823e-02,6.561820954084396362e-02,6.290809065103530884e-02,6.677872687578201294e-02,6.307278573513031006e-02,6.482558697462081909e-02,6.328814476728439331e-02,7.017543911933898926e-02,6.522811204195022583e-02,6.552238762378692627e-02,6.360837817192077637e-02,6.217581033706665039e-02,6.445816904306411743e-02,6.650742888450622559e-02,6.814631074666976929e-02,6.653501093387603760e-02,6.436054408550262451e-02,6.764547526836395264e-02,6.285007297992706299e-02,6.170444190502166748e-02,6.551248580217361450e-02,6.201252341270446777e-02,6.409218162298202515e-02,6.228167936205863953e-02,6.737252324819564819e-02,6.213746219873428345e-02,6.046115607023239136e-02,6.671771407127380371e-02,6.368671357631683350e-02,6.546016037464141846e-02,6.357111781835556030e-02,6.203815713524818420e-02,6.582799553871154785e-02,6.135716661810874939e-02,6.826496869325637817e-02,6.585176289081573486e-02,6.700588762760162354e-02,6.357942521572113037e-02,6.559441983699798584e-02,6.699418276548385620e-02,6.496421247720718384e-02,6.561680138111114502e-02,6.480454653501510620e-02,6.759486347436904907e-02,6.808482855558395386e-02,6.554327905178070068e-02,6.383244693279266357e-02,6.644649803638458252e-02,6.341141462326049805e-02,6.814675778150558472e-02,6.166344508528709412e-02,6.296512484550476074e-02,6.631690263748168945e-02,6.357928365468978882e-02,6.672951579093933105e-02,6.561598926782608032e-02,6.553453207015991211e-02,6.635890901088714600e-02,6.644219160079956055e-02,6.388904899358749390e-02,6.704469770193099976e-02,6.559780240058898926e-02,6.398342549800872803e-02,6.163130328059196472e-02,6.904990226030349731e-02,6.538775563240051270e-02,6.495571136474609375e-02,6.313593685626983643e-02,6.128315255045890808e-02,6.709170341491699219e-02,6.890982389450073242e-02,6.302636861801147461e-02,6.333927065134048462e-02,6.552750617265701294e-02,6.695285439491271973e-02,6.454413384199142456e-02,6.480169296264648438e-02,6.796904653310775757e-02,6.439803540706634521e-02,6.492349505424499512e-02,6.980527192354202271e-02,6.525631248950958252e-02,6.506042182445526123e-02,6.531803309917449951e-02,6.450577080249786377e-02,6.427519768476486206e-02,6.712868809700012207e-02,6.499552726745605469e-02,6.436353921890258789e-02,6.564685702323913574e-02,6.773359328508377075e-02,6.551182270050048828e-02,6.209724023938179016e-02,6.826329231262207031e-02,6.312825530767440796e-02,6.173170357942581177e-02,6.151713430881500244e-02,6.557757407426834106e-02,6.450321525335311890e-02,6.568094342947006226e-02,6.308939307928085327e-02,6.367093324661254883e-02,6.337691098451614380e-02,6.562557816505432129e-02,6.545495986938476562e-02,6.725841760635375977e-02,6.670883297920227051e-02,6.567755341529846191e-02,6.411481648683547974e-02,6.436298787593841553e-02,6.668620556592941284e-02,6.169554963707923889e-02,6.585212051868438721e-02,6.984221935272216797e-02,6.511763483285903931e-02,6.588111817836761475e-02,6.386818736791610718e-02,6.533662229776382446e-02,6.673219054937362671e-02,6.650496274232864380e-02,6.466230005025863647e-02,6.366900354623794556e-02,6.609696894884109497e-02,6.413397938013076782e-02,6.995269656181335449e-02,6.506379693746566772e-02,6.311490386724472046e-02,6.347161531448364258e-02,6.564603745937347412e-02,6.520068645477294922e-02,6.511490792036056519e-02,6.450908631086349487e-02,6.897161900997161865e-02,6.419035047292709351e-02,6.266086548566818237e-02,6.498631089925765991e-02,6.068378686904907227e-02,6.584566831588745117e-02,7.036452740430831909e-02,6.728138029575347900e-02,6.358058750629425049e-02,6.246411055326461792e-02,6.318564713001251221e-02,6.820128858089447021e-02,6.147658452391624451e-02,6.476435065269470215e-02,6.460069119930267334e-02,6.614962965250015259e-02,6.331802904605865479e-02,6.403540074825286865e-02,6.331776827573776245e-02,6.164941191673278809e-02,6.606204062700271606e-02,6.355135142803192139e-02,6.255989521741867065e-02,6.213267147541046143e-02,6.459978222846984863e-02,6.330858916044235229e-02,6.456854939460754395e-02,6.634941697120666504e-02,6.512404978275299072e-02,6.583301723003387451e-02,6.835936009883880615e-02,6.446750462055206299e-02,6.675644963979721069e-02,6.438853591680526733e-02,6.303185969591140747e-02,6.464008241891860962e-02,6.737340241670608521e-02,6.463296711444854736e-02,6.360810995101928711e-02,6.602847576141357422e-02,6.485335528850555420e-02,6.430120766162872314e-02,6.353131681680679321e-02,6.565465033054351807e-02,6.311033666133880615e-02,6.469498574733734131e-02,6.647217273712158203e-02,6.428203731775283813e-02,6.405368447303771973e-02,6.404852867126464844e-02,6.648730486631393433e-02,6.549002230167388916e-02,6.904978305101394653e-02,6.707441806793212891e-02,6.309723109006881714e-02,6.572851538658142090e-02,6.272922456264495850e-02,6.806407868862152100e-02,6.272649765014648438e-02,6.211743131279945374e-02,6.810654699802398682e-02,6.742477416992187500e-02,6.431628018617630005e-02,6.638697534799575806e-02,6.867419183254241943e-02,6.284894049167633057e-02,6.523692607879638672e-02,6.412922590970993042e-02,6.454101204872131348e-02,6.213163584470748901e-02,6.745202839374542236e-02,6.725981086492538452e-02,6.695832312107086182e-02,6.324627995491027832e-02,6.612867861986160278e-02,6.457963585853576660e-02,6.419214606285095215e-02,6.610254943370819092e-02,6.723355501890182495e-02,6.652509421110153198e-02,6.824262440204620361e-02,6.542218476533889771e-02,6.667910516262054443e-02,6.047151237726211548e-02,6.591205298900604248e-02,6.736127287149429321e-02,6.527724117040634155e-02,6.347806006669998169e-02,6.344286352396011353e-02,6.704038381576538086e-02,6.516118347644805908e-02,6.557921320199966431e-02,6.269213557243347168e-02,6.497687846422195435e-02,6.518528610467910767e-02,6.463165581226348877e-02,6.937834620475769043e-02,6.961879134178161621e-02,6.978984177112579346e-02,6.692735105752944946e-02,6.247827410697937012e-02,6.516065448522567749e-02,6.356669217348098755e-02,6.449083983898162842e-02,6.634513288736343384e-02,5.918876826763153076e-02,6.384234875440597534e-02,6.440690904855728149e-02,6.346837431192398071e-02,6.695301085710525513e-02,6.651867181062698364e-02,6.391762942075729370e-02,6.423939019441604614e-02,6.914231181144714355e-02,6.331181526184082031e-02,6.417225301265716553e-02,6.308024376630783081e-02,6.452004611492156982e-02,6.344716250896453857e-02,6.672085821628570557e-02,6.440678983926773071e-02,6.384189426898956299e-02,6.204555183649063110e-02,6.581393629312515259e-02,6.363940238952636719e-02,6.524413079023361206e-02,6.494811177253723145e-02,6.206035614013671875e-02,5.046154931187629700e-02,5.366386473178863525e-02,5.328701809048652649e-02,5.259468778967857361e-02,5.229635536670684814e-02,5.192063376307487488e-02,5.436103418469429016e-02,4.892616719007492065e-02,5.355571210384368896e-02,5.259867385029792786e-02,5.141831561923027039e-02,5.293622240424156189e-02,5.293315649032592773e-02,4.782556369900703430e-02,5.303977429866790771e-02,4.992804676294326782e-02,5.190662294626235962e-02,5.132532492280006409e-02,5.129449814558029175e-02,5.054288357496261597e-02,5.357034504413604736e-02,5.533217638731002808e-02,5.046300962567329407e-02,5.557712167501449585e-02,4.931920394301414490e-02,5.093094334006309509e-02,5.312223359942436218e-02,5.661561712622642517e-02,5.539729073643684387e-02,5.069388076663017273e-02,5.006076395511627197e-02,5.165348574519157410e-02,5.239432305097579956e-02,5.155875533819198608e-02,5.119932815432548523e-02,5.098431184887886047e-02,5.255823582410812378e-02,5.644532293081283569e-02,5.017112940549850464e-02,5.503797531127929688e-02,5.153930187225341797e-02,5.410947650671005249e-02,4.824715852737426758e-02,5.454111099243164062e-02,5.479998886585235596e-02,5.502248182892799377e-02,5.148260295391082764e-02,5.246962606906890869e-02,5.375558137893676758e-02,5.038706213235855103e-02,5.240429937839508057e-02,5.470364540815353394e-02,5.122587457299232483e-02,4.962331801652908325e-02,5.764126405119895935e-02,4.963169246912002563e-02,5.032591521739959717e-02,5.069406330585479736e-02,4.978639632463455200e-02,5.053456127643585205e-02,5.646552518010139465e-02,5.512087047100067139e-02,5.603484436869621277e-02,5.435393750667572021e-02,4.899425432085990906e-02,5.395993962883949280e-02,5.168082565069198608e-02,5.500755459070205688e-02,5.132893845438957214e-02,5.332715064287185669e-02,5.088784173130989075e-02,5.309292674064636230e-02,5.350529402494430542e-02,4.823043942451477051e-02,5.132848024368286133e-02,5.245302990078926086e-02,5.085138231515884399e-02,5.423419922590255737e-02,4.790241271257400513e-02,5.187121033668518066e-02,5.318355932831764221e-02,5.267199873924255371e-02,5.323992669582366943e-02,5.463416129350662231e-02,5.573830008506774902e-02,5.263859033584594727e-02,5.115945264697074890e-02,5.073876678943634033e-02,4.796686768531799316e-02,5.179144442081451416e-02,5.377162247896194458e-02,5.051875486969947815e-02,5.348409712314605713e-02,5.169339105486869812e-02,5.470337718725204468e-02,5.047410354018211365e-02,5.297220498323440552e-02,4.937401041388511658e-02,5.713625252246856689e-02,5.352937802672386169e-02,4.954468086361885071e-02,5.334043502807617188e-02,5.194612964987754822e-02,5.003251135349273682e-02,5.469765514135360718e-02,5.407807976007461548e-02,5.106030404567718506e-02,5.219821631908416748e-02,5.115644633769989014e-02,5.307781696319580078e-02,5.282879993319511414e-02,4.756880551576614380e-02,5.471938848495483398e-02,5.355829000473022461e-02,5.342358350753784180e-02,5.153884738683700562e-02,5.278714001178741455e-02,5.282390862703323364e-02,5.326165258884429932e-02,5.351835861802101135e-02,5.077919363975524902e-02,5.552892386913299561e-02,4.829110205173492432e-02,5.289174616336822510e-02,5.115281417965888977e-02,5.026638135313987732e-02,4.901624470949172974e-02,5.310044437646865845e-02,5.130304768681526184e-02,5.021284893155097961e-02,5.147058144211769104e-02,4.992987215518951416e-02,5.138824507594108582e-02,4.746500402688980103e-02,5.414528027176856995e-02,5.368611961603164673e-02,5.175405368208885193e-02,5.311676114797592163e-02,5.441071838140487671e-02,5.281427502632141113e-02,5.383589863777160645e-02,5.023010820150375366e-02,5.272672325372695923e-02,5.214818939566612244e-02,5.225679278373718262e-02,5.518805980682373047e-02,5.172095447778701782e-02,5.256323143839836121e-02,5.184388905763626099e-02,4.864530265331268311e-02,5.384110659360885620e-02,5.212147533893585205e-02,5.250298231840133667e-02,5.187797918915748596e-02,5.025978758931159973e-02,5.392916873097419739e-02,5.183636024594306946e-02,5.400522053241729736e-02,5.212237685918807983e-02,5.130805820226669312e-02,5.238586664199829102e-02,5.280273407697677612e-02,5.408707261085510254e-02,5.150995030999183655e-02,5.157499015331268311e-02,5.113566666841506958e-02,5.190534889698028564e-02,5.180544778704643250e-02,5.062890797853469849e-02,5.256444215774536133e-02,5.130913853645324707e-02,5.202284827828407288e-02,5.154542624950408936e-02,5.318915843963623047e-02,5.050378292798995972e-02,4.998154938220977783e-02,5.306077748537063599e-02,5.005369335412979126e-02,4.833287745714187622e-02,5.523343011736869812e-02,5.212494358420372009e-02,5.009719729423522949e-02,5.433155223727226257e-02,4.638558253645896912e-02,5.235789716243743896e-02,5.319095402956008911e-02,5.066552385687828064e-02,5.262270569801330566e-02,5.243591219186782837e-02,5.421722307801246643e-02,5.230343714356422424e-02,5.342226102948188782e-02,5.696974694728851318e-02,5.101261660456657410e-02,5.060403794050216675e-02,5.271028727293014526e-02,5.276773124933242798e-02,5.370635166764259338e-02,5.004315823316574097e-02,5.775634199380874634e-02,4.987220838665962219e-02,5.048833787441253662e-02,5.183766782283782959e-02,5.038419365882873535e-02,5.244709551334381104e-02,5.091209709644317627e-02,5.356332659721374512e-02,5.303277075290679932e-02,4.892491176724433899e-02,5.475070327520370483e-02,5.617481470108032227e-02,5.269873887300491333e-02,5.636253952980041504e-02,4.949294030666351318e-02,5.281885340809822083e-02,5.456760153174400330e-02,5.166817456483840942e-02,5.574829876422882080e-02,4.728855565190315247e-02,5.481176823377609253e-02,5.031990259885787964e-02,5.107187479734420776e-02,5.265830457210540771e-02,5.525252223014831543e-02,5.538841709494590759e-02,5.000462383031845093e-02,4.885197803378105164e-02,5.135117471218109131e-02,5.242907255887985229e-02,5.122857540845870972e-02,5.210699141025543213e-02,4.864709824323654175e-02,5.069121718406677246e-02,5.145756155252456665e-02,5.149985849857330322e-02,4.971887543797492981e-02,5.033110827207565308e-02,5.330413579940795898e-02,5.728647112846374512e-02,5.246628820896148682e-02,5.120256543159484863e-02,5.169031769037246704e-02,4.981994628906250000e-02,5.341091006994247437e-02,5.799428746104240417e-02,5.167072638869285583e-02,5.417644605040550232e-02,5.131622403860092163e-02,5.013732612133026123e-02,5.000079050660133362e-02,5.163664370775222778e-02,4.996462166309356689e-02,5.618615448474884033e-02,5.156582221388816833e-02,5.435710400342941284e-02,5.309080332517623901e-02,5.204737186431884766e-02,4.938505589962005615e-02,5.277660861611366272e-02,4.930223152041435242e-02,5.472600460052490234e-02,5.554775148630142212e-02,5.102084577083587646e-02,5.373752862215042114e-02,5.581434443593025208e-02,5.201924219727516174e-02,5.506074056029319763e-02,4.812650382518768311e-02,4.945895075798034668e-02,5.205993726849555969e-02,4.936183243989944458e-02,5.576277524232864380e-02,4.664810746908187866e-02,5.113207548856735229e-02,5.341756716370582581e-02,5.706007778644561768e-02,5.306768417358398438e-02,5.368504673242568970e-02,5.209800228476524353e-02,5.061426013708114624e-02,5.499779805541038513e-02,4.970624297857284546e-02,4.895589873194694519e-02,5.343363806605339050e-02,5.303007364273071289e-02,4.932720586657524109e-02,5.095299705862998962e-02,5.089320614933967590e-02,4.932538419961929321e-02,5.490026623010635376e-02,5.173480510711669922e-02,4.955675452947616577e-02,5.541033670306205750e-02,5.115467309951782227e-02,5.153612792491912842e-02,5.079647153615951538e-02,5.148477107286453247e-02,5.578125268220901489e-02,5.038994923233985901e-02,5.028760805726051331e-02,5.547812953591346741e-02,5.003182962536811829e-02,4.872782155871391296e-02,5.161085352301597595e-02,5.097091943025588989e-02,5.206465348601341248e-02,5.142318084836006165e-02,5.115993693470954895e-02,5.401292815804481506e-02,5.348671600222587585e-02,4.736594483256340027e-02,5.021174624562263489e-02,5.615004897117614746e-02,5.134046077728271484e-02,5.388159677386283875e-02,5.562682449817657471e-02,4.803121834993362427e-02,5.426613986492156982e-02,5.451640486717224121e-02,4.862732440233230591e-02,5.303473398089408875e-02,5.267851799726486206e-02,5.289412289857864380e-02,5.202850326895713806e-02,5.210558325052261353e-02,5.604273080825805664e-02,5.240956321358680725e-02,4.904225096106529236e-02,5.336140468716621399e-02,4.924686253070831299e-02,5.413766205310821533e-02,5.233225226402282715e-02,4.716058075428009033e-02,4.943444579839706421e-02,4.763209447264671326e-02,5.468484386801719666e-02,4.496879875659942627e-02,5.385476723313331604e-02,5.224346742033958435e-02,5.383285135030746460e-02,5.067605525255203247e-02,5.103620886802673340e-02,5.060542747378349304e-02,4.931718483567237854e-02,6.630643457174301147e-02,6.522300839424133301e-02,7.047913968563079834e-02,6.769968569278717041e-02,6.628091633319854736e-02,6.873710453510284424e-02,6.667173653841018677e-02,6.798908114433288574e-02,6.907733529806137085e-02,7.439558207988739014e-02,6.305061280727386475e-02,7.141168415546417236e-02,6.820309907197952271e-02,6.888468563556671143e-02,6.838614493608474731e-02,6.694404035806655884e-02,7.048365473747253418e-02,7.134203612804412842e-02,6.894970685243606567e-02,6.878718733787536621e-02,7.260645925998687744e-02,7.115134596824645996e-02,6.975550949573516846e-02,6.849486380815505981e-02,6.546558439731597900e-02,7.076501101255416870e-02,6.823515146970748901e-02,6.305835396051406860e-02,6.506484001874923706e-02,6.624565273523330688e-02,7.274921983480453491e-02,7.092354446649551392e-02,6.527189165353775024e-02,6.726245582103729248e-02,6.522347033023834229e-02,7.486838102340698242e-02,6.977791339159011841e-02,7.071221619844436646e-02,6.808516383171081543e-02,7.037316262722015381e-02,6.540757417678833008e-02,7.071342319250106812e-02,6.405290961265563965e-02,6.969468295574188232e-02,6.467237323522567749e-02,6.567706912755966187e-02,6.528285890817642212e-02,6.787545979022979736e-02,7.092456519603729248e-02,6.893460452556610107e-02,7.216802239418029785e-02,6.894232332706451416e-02,6.679639965295791626e-02,6.668592244386672974e-02,6.990496814250946045e-02,6.869945675134658813e-02,6.839414685964584351e-02,7.032223790884017944e-02,6.753171235322952271e-02,6.646654754877090454e-02,7.022942602634429932e-02,6.946548074483871460e-02,6.755248457193374634e-02,6.708547472953796387e-02,6.605299562215805054e-02,6.795271486043930054e-02,6.615032255649566650e-02,6.936810165643692017e-02,6.625482439994812012e-02,7.169629633426666260e-02,6.999069452285766602e-02,6.812195479869842529e-02,7.013269513845443726e-02,6.925047188997268677e-02,6.443319469690322876e-02,6.572005152702331543e-02,6.684467196464538574e-02,6.978444755077362061e-02,6.796760112047195435e-02,6.698890030384063721e-02,6.879146397113800049e-02,6.471634656190872192e-02,7.038116455078125000e-02,6.379949301481246948e-02,6.790605187416076660e-02,6.965903192758560181e-02,6.583651900291442871e-02,6.767980754375457764e-02,7.021342217922210693e-02,6.779162585735321045e-02,7.209113240242004395e-02,6.407684087753295898e-02,6.553991138935089111e-02,7.092320173978805542e-02,7.276007533073425293e-02,6.714303791522979736e-02,6.564409285783767700e-02,7.302069664001464844e-02,7.091715931892395020e-02,6.928703188896179199e-02,6.763866543769836426e-02,6.517662853002548218e-02,6.874515116214752197e-02,6.431505084037780762e-02,7.332020252943038940e-02,6.350506842136383057e-02,6.997251510620117188e-02,6.860318034887313843e-02,6.747360527515411377e-02,6.655749678611755371e-02,6.872873008251190186e-02,6.964236497879028320e-02,6.779808551073074341e-02,7.360440492630004883e-02,6.648130714893341064e-02,6.861162185668945312e-02,6.793969869613647461e-02,7.145814597606658936e-02,6.704478710889816284e-02,7.180225104093551636e-02,6.505954265594482422e-02,7.120645046234130859e-02,6.172453239560127258e-02,7.361583411693572998e-02,6.721961498260498047e-02,6.967152655124664307e-02,6.851988285779953003e-02,6.362296640872955322e-02,6.928820163011550903e-02,6.748494505882263184e-02,6.646197289228439331e-02,6.945428252220153809e-02,6.889325380325317383e-02,6.774564087390899658e-02,6.837219744920730591e-02,6.826055049896240234e-02,6.734306365251541138e-02,6.560140848159790039e-02,7.155415415763854980e-02,6.729374080896377563e-02,6.786166876554489136e-02,6.876480579376220703e-02,6.748424470424652100e-02,6.454300880432128906e-02,6.720395386219024658e-02,7.082848995923995972e-02,7.132685184478759766e-02,7.072530686855316162e-02,6.467659026384353638e-02,6.911115348339080811e-02,7.047192752361297607e-02,6.877631694078445435e-02,7.391095906496047974e-02,6.515176594257354736e-02,7.067325711250305176e-02,6.861792504787445068e-02,6.727977842092514038e-02,7.036738842725753784e-02,7.098834216594696045e-02,6.616062670946121216e-02,6.704793870449066162e-02,6.515221297740936279e-02,6.744784861803054810e-02,6.825073063373565674e-02,6.692180037498474121e-02,6.838135421276092529e-02,6.964060664176940918e-02,6.639712303876876831e-02,6.823973357677459717e-02,7.133942842483520508e-02,7.000802457332611084e-02,6.871470808982849121e-02,6.848763674497604370e-02,6.929352879524230957e-02,6.671550124883651733e-02,6.793797016143798828e-02,6.614561378955841064e-02,6.718116998672485352e-02,6.725137680768966675e-02,6.753742694854736328e-02,6.743664294481277466e-02,6.658138334751129150e-02,7.403063774108886719e-02,6.543159484863281250e-02,6.385052204132080078e-02,6.464086472988128662e-02,6.497293710708618164e-02,6.992554664611816406e-02,6.535784900188446045e-02,6.892345100641250610e-02,6.661891192197799683e-02,6.566479802131652832e-02,6.706897914409637451e-02,6.773556768894195557e-02,6.385670602321624756e-02,7.391361892223358154e-02,7.071128487586975098e-02,6.785549223423004150e-02,7.429963350296020508e-02,6.244318187236785889e-02,6.396439671516418457e-02,6.772110611200332642e-02,6.946274638175964355e-02,6.821431964635848999e-02,7.269296795129776001e-02,6.839900463819503784e-02,6.644038856029510498e-02,6.560826301574707031e-02,6.679414212703704834e-02,6.645692139863967896e-02,7.035578042268753052e-02,6.910994648933410645e-02,7.103584706783294678e-02,7.007294893264770508e-02,6.871393322944641113e-02,6.816055625677108765e-02,6.842413544654846191e-02,6.674953550100326538e-02,6.871280074119567871e-02,6.816746294498443604e-02,6.652132421731948853e-02,6.717957556247711182e-02,6.609459221363067627e-02,6.699763983488082886e-02,6.691456586122512817e-02,7.064117491245269775e-02,6.910216808319091797e-02,6.631128489971160889e-02,7.130149751901626587e-02,7.005283981561660767e-02,6.428298354148864746e-02,6.436190754175186157e-02,6.882514804601669312e-02,6.520348787307739258e-02,6.468079984188079834e-02,6.686115264892578125e-02,6.799672544002532959e-02,6.639067828655242920e-02,6.754310429096221924e-02,6.837633252143859863e-02,6.327915936708450317e-02,6.941151618957519531e-02,6.860834360122680664e-02,6.949614733457565308e-02,7.028934359550476074e-02,7.015492022037506104e-02,6.792748719453811646e-02,6.973613053560256958e-02,6.267723441123962402e-02,6.513955444097518921e-02,6.587748229503631592e-02,7.212647795677185059e-02,6.591041386127471924e-02,6.783562153577804565e-02,6.560817360877990723e-02,7.002730667591094971e-02,6.913798302412033081e-02,6.973204761743545532e-02,6.705220788717269897e-02,7.037931680679321289e-02,7.087983191013336182e-02,6.604658067226409912e-02,6.773412227630615234e-02,6.894945353269577026e-02,6.915361434221267700e-02,6.584589183330535889e-02,6.921299546957015991e-02,6.823444366455078125e-02,6.795230507850646973e-02,6.973613798618316650e-02,6.916219741106033325e-02,6.693141162395477295e-02,6.496028602123260498e-02,6.351597607135772705e-02,6.524245440959930420e-02,6.768575310707092285e-02,6.589992344379425049e-02,6.739071756601333618e-02,6.908313930034637451e-02,7.154177129268646240e-02,6.684116274118423462e-02,6.997441500425338745e-02,7.154320925474166870e-02,6.460180878639221191e-02,7.116286456584930420e-02,6.672173738479614258e-02,7.153448462486267090e-02,6.383071839809417725e-02,6.960777938365936279e-02,6.885042041540145874e-02,7.073031365871429443e-02,6.812747567892074585e-02,6.942924857139587402e-02,7.133546471595764160e-02,7.322005182504653931e-02,7.145385444164276123e-02,7.210008800029754639e-02,7.254897058010101318e-02,6.841654330492019653e-02,6.776767969131469727e-02,6.837575882673263550e-02,6.548680365085601807e-02,7.085587084293365479e-02,7.132053375244140625e-02,6.957481801509857178e-02,6.857244670391082764e-02,6.755106151103973389e-02,6.595910340547561646e-02,6.774028390645980835e-02,6.779976934194564819e-02,6.590952724218368530e-02,6.517247855663299561e-02,7.233159244060516357e-02,6.604170799255371094e-02,6.469893455505371094e-02,6.613628566265106201e-02,7.243338972330093384e-02,7.045108824968338013e-02,6.374680250883102417e-02,7.329022884368896484e-02,6.531415879726409912e-02,6.748712062835693359e-02,6.949976086616516113e-02,6.988050788640975952e-02,6.901566684246063232e-02,6.892412155866622925e-02,6.794083118438720703e-02,6.902557611465454102e-02,7.067970931529998779e-02,7.222316414117813110e-02,7.426922023296356201e-02,7.203342765569686890e-02,6.574191898107528687e-02,6.431963294744491577e-02,7.241004705429077148e-02,6.850476562976837158e-02,6.636847555637359619e-02,6.447874754667282104e-02,6.820561736822128296e-02,7.149597257375717163e-02,6.471443921327590942e-02,6.763014942407608032e-02,6.377293169498443604e-02,6.534183770418167114e-02,7.085142284631729126e-02,6.910689920186996460e-02,7.059206068515777588e-02,6.716354936361312866e-02,6.638663262128829956e-02,7.060873508453369141e-02,6.399860233068466187e-02,6.787933409214019775e-02,7.363754510879516602e-02,6.730350852012634277e-02,7.015344500541687012e-02,6.582081317901611328e-02,6.524416059255599976e-02,6.565576046705245972e-02,6.741084158420562744e-02,7.385427504777908325e-02,6.730290502309799194e-02,7.400882989168167114e-02,6.287904083728790283e-02,6.925688683986663818e-02,6.671725213527679443e-02,7.093727588653564453e-02,6.653270125389099121e-02,6.798131018877029419e-02
9.136869758367538452e-02,1.050828099250793457e-01,9.238401055335998535e-02,1.031675934791564941e-01,9.576808661222457886e-02,1.029175370931625366e-01,8.488470315933227539e-02,1.063238233327865601e-01,1.111321449279785156e-01,9.727702289819717407e-02,8.340366184711456299e-02,8.484503626823425293e-02,8.375939726829528809e-02,1.109915301203727722e-01,1.050321683287620544e-01,9.971717745065689087e-02,9.016142040491104126e-02,8.362779021263122559e-02,9.356363117694854736e-02,9.450741112232208252e-02,9.065020084381103516e-02,8.904816210269927979e-02,8.389996737241744995e-02,1.044809818267822266e-01,9.359434992074966431e-02,9.751999378204345703e-02,8.272384852170944214e-02,9.901115298271179199e-02,9.229470044374465942e-02,1.064281091094017029e-01,1.040776818990707397e-01,9.213040024042129517e-02,7.825932651758193970e-02,9.580053389072418213e-02,8.386990427970886230e-02,9.813411533832550049e-02,9.149028360843658447e-02,8.655722439289093018e-02,9.637897461652755737e-02,9.974312037229537964e-02,1.017739474773406982e-01,7.918241620063781738e-02,9.373515844345092773e-02,1.007655858993530273e-01,9.238532185554504395e-02,8.578506857156753540e-02,1.003812327980995178e-01,1.075318902730941772e-01,8.653802424669265747e-02,1.027101650834083557e-01,8.955164253711700439e-02,9.239682555198669434e-02,1.038049459457397461e-01,1.039414107799530029e-01,9.458042681217193604e-02,1.060545593500137329e-01,8.926806598901748657e-02,9.215781092643737793e-02,1.006738543510437012e-01,1.026874631643295288e-01,8.783391118049621582e-02,8.441256731748580933e-02,7.946743071079254150e-02,9.970854222774505615e-02,8.988133072853088379e-02,1.029555648565292358e-01,9.489329159259796143e-02,8.333525806665420532e-02,9.672100096940994263e-02,8.504225313663482666e-02,9.537670016288757324e-02,8.409364521503448486e-02,9.295641630887985229e-02,1.031213700771331787e-01,1.233973503112792969e-01,1.123634204268455505e-01,9.263543784618377686e-02,1.051065027713775635e-01,1.121439263224601746e-01,9.256336092948913574e-02,9.760977327823638916e-02,1.023656949400901794e-01,1.053056493401527405e-01,1.005425378680229187e-01,9.025087952613830566e-02,9.637879580259323120e-02,1.080347821116447449e-01,9.906123578548431396e-02,1.000193208456039429e-01,9.535799920558929443e-02,1.069932058453559875e-01,1.029683724045753479e-01,7.789984345436096191e-02,8.706386387348175049e-02,8.926977962255477905e-02,9.277218580245971680e-02,9.639355540275573730e-02,9.336425364017486572e-02,8.797746151685714722e-02,9.951756894588470459e-02,8.872573822736740112e-02,8.626937121152877808e-02,1.001303344964981079e-01,1.047609001398086548e-01,9.094519913196563721e-02,9.181009232997894287e-02,9.147427976131439209e-02,9.933298826217651367e-02,8.929957449436187744e-02,8.866536617279052734e-02,8.156590163707733154e-02,1.019971519708633423e-01,8.686697483062744141e-02,8.605397492647171021e-02,1.018912196159362793e-01,8.587063103914260864e-02,1.117366552352905273e-01,1.010440513491630554e-01,9.610989689826965332e-02,1.076208353042602539e-01,1.034424826502799988e-01,9.699738770723342896e-02,1.006645709276199341e-01,1.029497832059860229e-01,8.441315591335296631e-02,9.992501884698867798e-02,8.278424292802810669e-02,1.023372933268547058e-01,1.006181463599205017e-01,1.092856675386428833e-01,8.652454614639282227e-02,9.615020453929901123e-02,9.905804693698883057e-02,8.322665840387344360e-02,1.006519496440887451e-01,9.435867518186569214e-02,9.290011227130889893e-02,7.627087831497192383e-02,1.027834638953208923e-01,1.010061800479888916e-01,1.035210341215133667e-01,8.694715797901153564e-02,9.860941022634506226e-02,9.334966540336608887e-02,9.473265707492828369e-02,8.831472694873809814e-02,8.943220973014831543e-02,1.029633432626724243e-01,9.851671755313873291e-02,9.873515367507934570e-02,9.914818406105041504e-02,8.657823503017425537e-02,9.004832804203033447e-02,1.041799038648605347e-01,9.912467747926712036e-02,8.984870463609695435e-02,9.767255932092666626e-02,9.838995337486267090e-02,8.722278475761413574e-02,8.409312367439270020e-02,9.316439181566238403e-02,8.831413835287094116e-02,1.045200079679489136e-01,9.410184621810913086e-02,9.676896035671234131e-02,8.352955430746078491e-02,8.532102406024932861e-02,1.131820529699325562e-01,9.827020764350891113e-02,9.278255701065063477e-02,9.690372645854949951e-02,9.866889566183090210e-02,1.043517217040061951e-01,1.087759211659431458e-01,8.590398728847503662e-02,1.078860312700271606e-01,9.303353726863861084e-02,9.850100427865982056e-02,8.474819362163543701e-02,1.095911785960197449e-01,1.138512343168258667e-01,9.434643387794494629e-02,9.048041701316833496e-02,9.171319007873535156e-02,1.066149622201919556e-01,1.039060354232788086e-01,9.773595631122589111e-02,1.068316996097564697e-01,9.859944880008697510e-02,9.465397149324417114e-02,1.156371682882308960e-01,9.138143062591552734e-02,8.725878596305847168e-02,9.300716966390609741e-02,8.545364439487457275e-02,9.061463922262191772e-02,9.170953929424285889e-02,1.118319183588027954e-01,1.062255203723907471e-01,8.440029621124267578e-02,9.692398458719253540e-02,1.075122356414794922e-01,1.005767434835433960e-01,9.499496966600418091e-02,1.031052097678184509e-01,9.817636013031005859e-02,1.002442985773086548e-01,1.079761832952499390e-01,9.502748399972915649e-02,8.308692276477813721e-02,9.395233541727066040e-02,1.002254486083984375e-01,9.081132709980010986e-02,8.780758827924728394e-02,8.566860854625701904e-02,9.341572970151901245e-02,8.631686866283416748e-02,1.050429344177246094e-01,9.596445411443710327e-02,8.791209757328033447e-02,9.780598431825637817e-02,1.052950024604797363e-01,9.558249264955520630e-02,1.088242307305335999e-01,1.042974516749382019e-01,1.015700697898864746e-01,1.087563782930374146e-01,9.226453304290771484e-02,8.883781731128692627e-02,9.260988235473632812e-02,8.864489197731018066e-02,9.788411110639572144e-02,1.164004430174827576e-01,9.673221409320831299e-02,8.778455108404159546e-02,8.736464381217956543e-02,9.574684500694274902e-02,9.389685094356536865e-02,9.198939055204391479e-02,9.434714913368225098e-02,1.038928702473640442e-01,1.005386263132095337e-01,9.629940986633300781e-02,9.970231354236602783e-02,8.163622021675109863e-02,9.205326437950134277e-02,9.357664734125137329e-02,9.706350415945053101e-02,1.026898995041847229e-01,9.342182427644729614e-02,9.196012467145919800e-02,9.032439440488815308e-02,1.070181801915168762e-01,1.009102687239646912e-01,1.014268323779106140e-01,1.016546487808227539e-01,9.193222969770431519e-02,1.062471792101860046e-01,9.410464763641357422e-02,1.095437705516815186e-01,9.354360401630401611e-02,1.002565175294876099e-01,9.140325337648391724e-02,9.504094719886779785e-02,8.808085322380065918e-02,1.011848822236061096e-01,9.476053714752197266e-02,1.044619902968406677e-01,9.830898046493530273e-02,9.521280229091644287e-02,1.064598560333251953e-01,8.735527098178863525e-02,1.032373905181884766e-01,9.526666998863220215e-02,1.042031645774841309e-01,9.404391795396804810e-02,9.332038462162017822e-02,1.061445027589797974e-01,9.271409362554550171e-02,9.041575342416763306e-02,1.028757020831108093e-01,9.597247838973999023e-02,9.370610117912292480e-02,8.672375231981277466e-02,8.751326799392700195e-02,1.042672023177146912e-01,9.845182299613952637e-02,9.406255930662155151e-02,9.274073690176010132e-02,9.113997966051101685e-02,9.402199089527130127e-02,1.020581126213073730e-01,1.145711243152618408e-01,1.044896319508552551e-01,1.034286469221115112e-01,9.715889394283294678e-02,9.500159323215484619e-02,9.510574489831924438e-02,9.293097257614135742e-02,8.604599535465240479e-02,8.356373012065887451e-02,1.034049615263938904e-01,8.825720846652984619e-02,8.459441363811492920e-02,8.644810318946838379e-02,1.142290830612182617e-01,1.001794263720512390e-01,1.032132804393768311e-01,9.883238375186920166e-02,9.173328429460525513e-02,9.661620855331420898e-02,9.859210252761840820e-02,1.007061451673507690e-01,1.046325117349624634e-01,1.061513796448707581e-01,9.617999196052551270e-02,9.788500517606735229e-02,9.673107415437698364e-02,9.023719280958175659e-02,9.883487969636917114e-02,1.053366065025329590e-01,9.383526444435119629e-02,9.570039808750152588e-02,8.767551183700561523e-02,8.104084432125091553e-02,1.117065325379371643e-01,7.917110621929168701e-02,9.277538955211639404e-02,1.041447967290878296e-01,9.446290135383605957e-02,9.960928559303283691e-02,9.104946255683898926e-02,8.376415818929672241e-02,9.037449210882186890e-02,1.079376786947250366e-01,8.463881909847259521e-02,8.440333604812622070e-02,1.006935313344001770e-01,9.178267419338226318e-02,1.011841222643852234e-01,9.710722416639328003e-02,1.098200008273124695e-01,1.033914089202880859e-01,1.057040393352508545e-01,9.789296984672546387e-02,8.663532882928848267e-02,8.896866440773010254e-02,9.589026868343353271e-02,6.519819051027297974e-02,6.544981896877288818e-02,6.963115930557250977e-02,6.627129018306732178e-02,6.295433640480041504e-02,6.606562435626983643e-02,7.088652998208999634e-02,6.661856174468994141e-02,6.694287061691284180e-02,6.997396051883697510e-02,6.630343198776245117e-02,6.769691407680511475e-02,6.477154791355133057e-02,7.213234901428222656e-02,6.556139886379241943e-02,7.174184173345565796e-02,7.850323617458343506e-02,6.381995975971221924e-02,7.435460388660430908e-02,6.717050075531005859e-02,6.578560918569564819e-02,6.231394410133361816e-02,6.760408729314804077e-02,6.355825066566467285e-02,7.828628271818161011e-02,6.381911784410476685e-02,6.728424131870269775e-02,6.793089956045150757e-02,6.636082381010055542e-02,6.668908149003982544e-02,7.945284247398376465e-02,7.103572785854339600e-02,6.741704046726226807e-02,6.875389069318771362e-02,6.741566956043243408e-02,7.559601962566375732e-02,6.821647286415100098e-02,6.862805783748626709e-02,6.962519884109497070e-02,6.729941815137863159e-02,6.343410909175872803e-02,7.271704077720642090e-02,6.800886988639831543e-02,6.980279833078384399e-02,7.273943722248077393e-02,6.632717698812484741e-02,6.773412227630615234e-02,6.828263401985168457e-02,7.117181271314620972e-02,7.159015536308288574e-02,6.501659005880355835e-02,6.949953734874725342e-02,6.609445065259933472e-02,6.682557612657546997e-02,7.425673305988311768e-02,7.131622731685638428e-02,6.584329903125762939e-02,7.058100402355194092e-02,6.846122443675994873e-02,8.066929131746292114e-02,7.078562676906585693e-02,7.402710616588592529e-02,6.954361498355865479e-02,6.311348825693130493e-02,6.694736331701278687e-02,6.764640659093856812e-02,6.385708600282669067e-02,6.385296583175659180e-02,7.188349217176437378e-02,6.483353674411773682e-02,7.052578032016754150e-02,6.981971114873886108e-02,6.369086354970932007e-02,7.105210423469543457e-02,6.316443532705307007e-02,6.444312632083892822e-02,6.877721846103668213e-02,6.670943647623062134e-02,6.730365753173828125e-02,6.870859116315841675e-02,6.968873739242553711e-02,6.199441850185394287e-02,7.418178021907806396e-02,6.620141863822937012e-02,7.229626178741455078e-02,7.526409626007080078e-02,6.398900598287582397e-02,6.708386540412902832e-02,6.796895712614059448e-02,7.131706178188323975e-02,6.743159145116806030e-02,6.802394241094589233e-02,6.444194912910461426e-02,7.475057244300842285e-02,6.988039612770080566e-02,6.615306437015533447e-02,6.029814481735229492e-02,6.687520444393157959e-02,6.778498739004135132e-02,7.529434561729431152e-02,6.703362613916397095e-02,6.456931680440902710e-02,7.268872112035751343e-02,6.851043552160263062e-02,6.943527609109878540e-02,7.355768978595733643e-02,6.485050171613693237e-02,6.855102628469467163e-02,6.660887598991394043e-02,6.675182282924652100e-02,6.256598979234695435e-02,7.181382924318313599e-02,6.575982272624969482e-02,6.598021090030670166e-02,6.246238574385643005e-02,6.917644292116165161e-02,6.154057383537292480e-02,6.638674437999725342e-02,6.507125496864318848e-02,6.706849485635757446e-02,7.355664670467376709e-02,6.466710567474365234e-02,7.171614468097686768e-02,7.199685275554656982e-02,7.576331496238708496e-02,6.801217794418334961e-02,6.641675531864166260e-02,6.510417908430099487e-02,6.538362056016921997e-02,6.749389320611953735e-02,6.600581109523773193e-02,6.718492507934570312e-02,7.015184313058853149e-02,6.453065574169158936e-02,6.545220315456390381e-02,6.323155760765075684e-02,7.483766227960586548e-02,6.724676489830017090e-02,6.920741498470306396e-02,6.787729263305664062e-02,6.119079515337944031e-02,6.488470733165740967e-02,6.638506799936294556e-02,6.409048289060592651e-02,6.499186158180236816e-02,6.859987974166870117e-02,6.317235529422760010e-02,6.679961085319519043e-02,6.267222017049789429e-02,6.685196608304977417e-02,6.280477344989776611e-02,6.820372492074966431e-02,7.083311676979064941e-02,6.697223335504531860e-02,6.921483576297760010e-02,6.458146870136260986e-02,7.260664552450180054e-02,6.753749400377273560e-02,6.859666109085083008e-02,6.358189880847930908e-02,6.912421435117721558e-02,6.831781566143035889e-02,7.203676551580429077e-02,6.905163824558258057e-02,7.041263580322265625e-02,7.049044221639633179e-02,7.057897001504898071e-02,6.833512336015701294e-02,6.695918738842010498e-02,6.953204423189163208e-02,7.358191907405853271e-02,7.019328325986862183e-02,6.554589420557022095e-02,6.468022614717483521e-02,6.549704819917678833e-02,6.451795995235443115e-02,6.621288508176803589e-02,7.123659551143646240e-02,6.815018504858016968e-02,6.889510899782180786e-02,6.510998308658599854e-02,7.215737551450729370e-02,7.044909894466400146e-02,6.723502278327941895e-02,6.704749166965484619e-02,7.405763119459152222e-02,6.412000209093093872e-02,6.712163984775543213e-02,7.179888337850570679e-02,7.659249007701873779e-02,6.438645720481872559e-02,6.572113931179046631e-02,7.304909080266952515e-02,6.819307059049606323e-02,7.104988396167755127e-02,6.886332482099533081e-02,6.633476912975311279e-02,7.422217726707458496e-02,7.338901609182357788e-02,6.183248013257980347e-02,6.611403077840805054e-02,6.400284916162490845e-02,6.431892514228820801e-02,6.922000646591186523e-02,6.207283213734626770e-02,6.119834631681442261e-02,6.547054648399353027e-02,6.313904374837875366e-02,6.673593819141387939e-02,6.923386454582214355e-02,6.970634311437606812e-02,7.269625365734100342e-02,6.588438153266906738e-02,7.463277876377105713e-02,7.062838226556777954e-02,8.397079259157180786e-02,6.585275381803512573e-02,6.372873485088348389e-02,6.451496481895446777e-02,6.606200337409973145e-02,7.920636236667633057e-02,6.412906199693679810e-02,6.832872331142425537e-02,6.717975437641143799e-02,6.334283202886581421e-02,6.955636292695999146e-02,6.000425294041633606e-02,6.543643772602081299e-02,6.353644281625747681e-02,7.576002925634384155e-02,6.208858639001846313e-02,6.110959127545356750e-02,6.464542448520660400e-02,6.795825064182281494e-02,6.465342640876770020e-02,6.739711761474609375e-02,6.910555809736251831e-02,6.848292052745819092e-02,6.480780243873596191e-02,6.718032062053680420e-02,6.376931816339492798e-02,6.497227400541305542e-02,6.690812110900878906e-02,6.335076689720153809e-02,6.636691093444824219e-02,6.857124716043472290e-02,6.151291728019714355e-02,6.338728964328765869e-02,6.395108252763748169e-02,6.920569390058517456e-02,6.314667314291000366e-02,6.432666629552841187e-02,6.536473333835601807e-02,7.499569654464721680e-02,6.735222041606903076e-02,6.586416065692901611e-02,6.339184194803237915e-02,7.036492228507995605e-02,7.064167410135269165e-02,6.707768887281417847e-02,6.352858990430831909e-02,6.537482142448425293e-02,6.439653038978576660e-02,6.647031009197235107e-02,6.509341299533843994e-02,6.705786287784576416e-02,6.711380928754806519e-02,6.539805233478546143e-02,6.899955868721008301e-02,6.696302443742752075e-02,6.622458249330520630e-02,6.489653885364532471e-02,6.933267414569854736e-02,7.135678082704544067e-02,6.963011622428894043e-02,6.509061157703399658e-02,7.239302247762680054e-02,7.453728467226028442e-02,7.698525488376617432e-02,6.594882905483245850e-02,6.954006850719451904e-02,6.489588320255279541e-02,6.974536180496215820e-02,7.174937427043914795e-02,6.584411859512329102e-02,6.842923909425735474e-02,6.411786377429962158e-02,6.926898658275604248e-02,6.750433146953582764e-02,7.075849920511245728e-02,6.944123655557632446e-02,6.896355748176574707e-02,6.385617703199386597e-02,7.295134663581848145e-02,6.912373006343841553e-02,6.461854279041290283e-02,7.005390524864196777e-02,6.722309440374374390e-02,7.212083786725997925e-02,6.820297241210937500e-02,7.450857758522033691e-02,6.915144622325897217e-02,6.590025126934051514e-02,7.038465142250061035e-02,6.434778869152069092e-02,6.255263090133666992e-02,7.477124780416488647e-02,6.894955039024353027e-02,7.044512033462524414e-02,6.868557631969451904e-02,7.285063713788986206e-02,6.532421708106994629e-02,7.753556221723556519e-02,7.140840590000152588e-02,6.792385876178741455e-02,6.179834157228469849e-02,7.015561312437057495e-02,6.427679955959320068e-02,6.683339178562164307e-02,7.003279030323028564e-02,6.375805288553237915e-02,7.080057263374328613e-02,7.107266783714294434e-02,7.157173007726669312e-02,6.846025586128234863e-02,6.581100076436996460e-02,6.848612427711486816e-02,6.577695906162261963e-02,6.907911598682403564e-02,6.457981467247009277e-02,6.173527613282203674e-02,7.063066959381103516e-02,6.681993603706359863e-02,6.979487836360931396e-02,7.231428474187850952e-02,6.487764418125152588e-02,7.297288626432418823e-02,7.184667885303497314e-02,6.967217475175857544e-02,7.038676738739013672e-02,6.581326574087142944e-02,7.141803205013275146e-02,6.670466065406799316e-02,6.554713100194931030e-02,1.109033823013305664e-01,1.116207689046859741e-01,1.167797148227691650e-01,1.096154078841209412e-01,1.076465249061584473e-01,1.097290739417076111e-01,1.098857745528221130e-01,1.107804775238037109e-01,1.141405701637268066e-01,1.099412590265274048e-01,1.089178845286369324e-01,1.105080544948577881e-01,1.139327213168144226e-01,1.103769168257713318e-01,1.148305311799049377e-01,1.072490960359573364e-01,1.148062571883201599e-01,1.052199378609657288e-01,1.108476817607879639e-01,1.075884997844696045e-01,1.094569936394691467e-01,1.089943721890449524e-01,1.058609411120414734e-01,1.081098914146423340e-01,1.060264110565185547e-01,1.100027859210968018e-01,1.087999641895294189e-01,1.160540953278541565e-01,1.080095469951629639e-01,1.108387410640716553e-01,1.078330874443054199e-01,1.084399968385696411e-01,1.085673123598098755e-01,1.069094538688659668e-01,1.089731752872467041e-01,1.113377511501312256e-01,1.118986308574676514e-01,1.084595918655395508e-01,1.116867512464523315e-01,1.102381274104118347e-01,1.143855080008506775e-01,1.140899509191513062e-01,1.088386401534080505e-01,1.134131252765655518e-01,1.089838370680809021e-01,1.130472570657730103e-01,1.069296672940254211e-01,1.088279411196708679e-01,1.068340092897415161e-01,1.134395152330398560e-01,1.139732301235198975e-01,1.086166799068450928e-01,1.060846149921417236e-01,1.070317476987838745e-01,1.078764498233795166e-01,1.097219139337539673e-01,1.090703010559082031e-01,1.053491160273551941e-01,1.048553362488746643e-01,1.105046123266220093e-01,1.110010147094726562e-01,1.073922291398048401e-01,1.098390594124794006e-01,1.144394725561141968e-01,1.103020906448364258e-01,1.100987195968627930e-01,1.113794595003128052e-01,1.082685664296150208e-01,1.060553193092346191e-01,1.048613414168357849e-01,1.122186928987503052e-01,1.114892512559890747e-01,1.060393154621124268e-01,1.107088029384613037e-01,1.170714646577835083e-01,1.078860610723495483e-01,1.042829900979995728e-01,1.110853031277656555e-01,1.095793247222900391e-01,1.091869398951530457e-01,1.126925051212310791e-01,1.060488224029541016e-01,1.085180863738059998e-01,1.106255948543548584e-01,1.114216148853302002e-01,1.110112071037292480e-01,1.078281104564666748e-01,1.076434031128883362e-01,1.104846447706222534e-01,1.088517010211944580e-01,1.118451580405235291e-01,1.063012480735778809e-01,1.105102300643920898e-01,1.126136481761932373e-01,1.138782799243927002e-01,1.047047376632690430e-01,1.096006333827972412e-01,1.119106411933898926e-01,1.106218993663787842e-01,1.068664640188217163e-01,1.054495722055435181e-01,1.091868579387664795e-01,1.079977005720138550e-01,1.139947175979614258e-01,1.066895052790641785e-01,1.072999462485313416e-01,1.105077713727951050e-01,1.086837574839591980e-01,1.114961206912994385e-01,1.090563535690307617e-01,1.115841045975685120e-01,1.063124164938926697e-01,1.068943142890930176e-01,1.102564632892608643e-01,1.106508970260620117e-01,1.065036952495574951e-01,1.137735024094581604e-01,1.070218458771705627e-01,1.135353744029998779e-01,1.048266962170600891e-01,1.140126809477806091e-01,1.093268021941184998e-01,1.140535697340965271e-01,1.110048145055770874e-01,1.086077243089675903e-01,1.105587109923362732e-01,1.032793521881103516e-01,1.052789986133575439e-01,1.140886321663856506e-01,1.058041900396347046e-01,1.071140244603157043e-01,1.112925857305526733e-01,1.078551858663558960e-01,1.119953840970993042e-01,1.113237962126731873e-01,1.081262230873107910e-01,1.120401024818420410e-01,1.075120940804481506e-01,1.119597777724266052e-01,1.091716289520263672e-01,1.098051294684410095e-01,1.109446287155151367e-01,1.106908321380615234e-01,1.100668758153915405e-01,1.104721724987030029e-01,1.086216568946838379e-01,1.067090556025505066e-01,1.100976392626762390e-01,1.125390529632568359e-01,1.114300191402435303e-01,1.097253933548927307e-01,1.112843379378318787e-01,1.082389578223228455e-01,1.131907850503921509e-01,1.100612878799438477e-01,1.048174872994422913e-01,1.104586571455001831e-01,1.103182733058929443e-01,1.106742769479751587e-01,1.089310199022293091e-01,1.062671542167663574e-01,1.112632155418395996e-01,1.084609255194664001e-01,1.143094077706336975e-01,1.047187149524688721e-01,1.119511872529983521e-01,1.090177297592163086e-01,1.112447977066040039e-01,1.091226041316986084e-01,1.102568209171295166e-01,1.102336719632148743e-01,1.115123331546783447e-01,1.117574200034141541e-01,1.113024130463600159e-01,1.100891306996345520e-01,1.065756976604461670e-01,1.120663806796073914e-01,1.049278825521469116e-01,1.073870658874511719e-01,1.127328425645828247e-01,1.093719527125358582e-01,1.090493276715278625e-01,1.103188171982765198e-01,1.109556481242179871e-01,1.102761030197143555e-01,1.101792603731155396e-01,1.095660179853439331e-01,1.062183007597923279e-01,1.092383563518524170e-01,1.101503595709800720e-01,1.076689884066581726e-01,1.084146946668624878e-01,1.101619750261306763e-01,1.076155006885528564e-01,1.079164296388626099e-01,1.192882210016250610e-01,1.062234640121459961e-01,1.095474734902381897e-01,1.113847345113754272e-01,1.064489334821701050e-01,1.134254634380340576e-01,1.129624247550964355e-01,1.075348481535911560e-01,1.109564974904060364e-01,1.089183092117309570e-01,1.131881549954414368e-01,1.065991446375846863e-01,1.104301810264587402e-01,1.124773323535919189e-01,1.108777150511741638e-01,1.082451120018959045e-01,1.084970757365226746e-01,1.089702844619750977e-01,1.133893728256225586e-01,1.116700917482376099e-01,1.030492112040519714e-01,1.087004244327545166e-01,1.135364249348640442e-01,1.085432693362236023e-01,1.102236062288284302e-01,1.073689609766006470e-01,1.075862124562263489e-01,1.105018481612205505e-01,1.062920540571212769e-01,1.069956868886947632e-01,1.088154241442680359e-01,1.144358143210411072e-01,1.121269762516021729e-01,1.036469042301177979e-01,1.095240712165832520e-01,1.100644022226333618e-01,1.094295829534530640e-01,1.042529493570327759e-01,1.054938659071922302e-01,1.077000200748443604e-01,1.099873259663581848e-01,1.060540080070495605e-01,1.131168231368064880e-01,1.134476661682128906e-01,1.141324788331985474e-01,1.136858314275741577e-01,1.102302893996238708e-01,1.097534298896789551e-01,1.082130149006843567e-01,1.141184344887733459e-01,1.070793718099594116e-01,1.110360622406005859e-01,1.121322959661483765e-01,1.102068275213241577e-01,1.067357137799263000e-01,1.117489263415336609e-01,1.117717474699020386e-01,1.092539951205253601e-01,1.096617132425308228e-01,1.129052862524986267e-01,1.090873703360557556e-01,1.065665856003761292e-01,1.101312562823295593e-01,1.093281805515289307e-01,1.124203950166702271e-01,1.095035448670387268e-01,1.062447577714920044e-01,1.121502518653869629e-01,1.076839417219161987e-01,1.058587431907653809e-01,1.097373962402343750e-01,1.092677041888237000e-01,1.094082668423652649e-01,1.092784181237220764e-01,1.076599881052970886e-01,1.096427515149116516e-01,1.081523299217224121e-01,1.044250279664993286e-01,1.071508154273033142e-01,1.133991181850433350e-01,1.072895154356956482e-01,1.098414957523345947e-01,1.114045158028602600e-01,1.097203716635704041e-01,1.080533638596534729e-01,1.057327911257743835e-01,1.119321286678314209e-01,1.123021170496940613e-01,1.103174239397048950e-01,1.130777671933174133e-01,1.099435314536094666e-01,1.052801385521888733e-01,1.134082227945327759e-01,1.104028224945068359e-01,1.052256599068641663e-01,1.095548272132873535e-01,1.049869433045387268e-01,1.106789708137512207e-01,1.092224195599555969e-01,1.126511543989181519e-01,1.104702726006507874e-01,1.047910749912261963e-01,1.087870895862579346e-01,1.079596430063247681e-01,1.044551432132720947e-01,1.045624166727066040e-01,1.083126440644264221e-01,1.083844080567359924e-01,1.064698323607444763e-01,1.115209460258483887e-01,1.050837561488151550e-01,1.074842289090156555e-01,1.089824289083480835e-01,1.052357107400894165e-01,1.122363507747650146e-01,1.055194288492202759e-01,1.054782196879386902e-01,1.073967665433883667e-01,1.041623130440711975e-01,1.077019944787025452e-01,1.053665503859519958e-01,1.106994897127151489e-01,1.103339791297912598e-01,1.123801395297050476e-01,1.131199151277542114e-01,1.135041788220405579e-01,1.104307919740676880e-01,1.080465316772460938e-01,1.071868389844894409e-01,1.024810522794723511e-01,1.122782230377197266e-01,1.068015545606613159e-01,1.077296957373619080e-01,1.076299995183944702e-01,1.106773465871810913e-01,1.066509112715721130e-01,1.057963520288467407e-01,1.073705330491065979e-01,1.095371022820472717e-01,1.072518751025199890e-01,1.115770936012268066e-01,1.084853038191795349e-01,1.087474972009658813e-01,1.045428365468978882e-01,1.051447093486785889e-01,1.111305505037307739e-01,1.106336787343025208e-01,1.031007170677185059e-01,1.113653331995010376e-01,1.108695492148399353e-01,1.068706661462783813e-01,1.138845086097717285e-01,1.072094962000846863e-01,1.119462549686431885e-01,1.101741641759872437e-01,1.121610328555107117e-01,1.133630424737930298e-01,1.101920455694198608e-01,1.067047864198684692e-01,1.102309077978134155e-01,1.040502041578292847e-01,1.033372506499290466e-01,1.159546971321105957e-01,1.125233471393585205e-01,1.106712594628334045e-01,1.102329120039939880e-01,1.057721823453903198e-01,1.069343239068984985e-01,1.060121133923530579e-01,1.165218800306320190e-01,1.100230365991592407e-01,1.047083288431167603e-01,1.101972162723541260e-01
2.895176969468593597e-02,3.070666082203388214e-02,3.235921263694763184e-02,3.437152132391929626e-02,3.533534705638885498e-02,3.009365312755107880e-02,3.628066554665565491e-02,3.699366003274917603e-02,3.604860603809356689e-02,3.531567379832267761e-02,3.532782942056655884e-02,3.242779523134231567e-02,3.275248035788536072e-02,7.332266122102737427e-02,3.597466647624969482e-02,3.208573162555694580e-02,3.436868265271186829e-02,3.532628715038299561e-02,7.687646150588989258e-02,3.263439983129501343e-02,2.885483391582965851e-02,3.790644556283950806e-02,3.222130984067916870e-02,3.064515441656112671e-02,3.115513548254966736e-02,3.667340055108070374e-02,3.310404717922210693e-02,3.237174078822135925e-02,3.521558269858360291e-02,3.246452286839485168e-02,3.356715291738510132e-02,3.339612483978271484e-02,4.150740802288055420e-02,3.153832629323005676e-02,3.250949829816818237e-02,3.404408320784568787e-02,3.178317099809646606e-02,3.130298852920532227e-02,7.312827557325363159e-02,3.478017076849937439e-02,3.463277965784072876e-02,3.283336013555526733e-02,3.397049382328987122e-02,3.634152188897132874e-02,3.135973960161209106e-02,3.218614310026168823e-02,2.988468483090400696e-02,3.395167365670204163e-02,3.599644452333450317e-02,3.352947160601615906e-02,3.053341060876846313e-02,3.454318642616271973e-02,3.404492512345314026e-02,2.943011745810508728e-02,3.591838106513023376e-02,3.380625694990158081e-02,3.183843567967414856e-02,3.315063193440437317e-02,3.300078213214874268e-02,3.076821193099021912e-02,3.482001647353172302e-02,3.092434629797935486e-02,2.992140129208564758e-02,3.298279643058776855e-02,3.675192221999168396e-02,3.118518181145191193e-02,3.572716191411018372e-02,3.464291989803314209e-02,3.481554239988327026e-02,3.603374958038330078e-02,3.241138532757759094e-02,7.760375738143920898e-02,3.525980189442634583e-02,3.700917959213256836e-02,3.114813007414340973e-02,3.386367112398147583e-02,3.492027148604393005e-02,3.464710339903831482e-02,3.452701866626739502e-02,3.601941466331481934e-02,3.266310691833496094e-02,3.729997202754020691e-02,3.153404220938682556e-02,3.431512415409088135e-02,3.140684589743614197e-02,3.005497157573699951e-02,3.398569673299789429e-02,3.404495865106582642e-02,3.706079721450805664e-02,3.563064709305763245e-02,3.231917694211006165e-02,3.364045917987823486e-02,3.463117033243179321e-02,3.725626692175865173e-02,3.117178380489349365e-02,3.157669678330421448e-02,3.099852800369262695e-02,3.543120250105857849e-02,3.423309326171875000e-02,3.025370836257934570e-02,3.292144089937210083e-02,3.518034890294075012e-02,3.592192381620407104e-02,3.177513927221298218e-02,3.366842865943908691e-02,3.225933015346527100e-02,3.612390160560607910e-02,2.958617359399795532e-02,3.380781039595603943e-02,3.269556909799575806e-02,3.424161300063133240e-02,3.336374089121818542e-02,3.550736978650093079e-02,3.387527540326118469e-02,3.347163274884223938e-02,3.412846475839614868e-02,3.259832039475440979e-02,3.384294733405113220e-02,3.439834713935852051e-02,3.719299659132957458e-02,3.526981547474861145e-02,3.443916887044906616e-02,3.877758234739303589e-02,3.660343959927558899e-02,3.237365931272506714e-02,3.325110673904418945e-02,3.284047916531562805e-02,3.131786361336708069e-02,3.226469084620475769e-02,3.765590116381645203e-02,3.447224199771881104e-02,3.616232052445411682e-02,3.327396139502525330e-02,3.026812151074409485e-02,3.652814775705337524e-02,2.997859753668308258e-02,3.431363403797149658e-02,3.402805328369140625e-02,3.297124803066253662e-02,3.186602145433425903e-02,3.237581998109817505e-02,3.281632810831069946e-02,3.680564835667610168e-02,3.165619447827339172e-02,3.622767701745033264e-02,3.351660072803497314e-02,3.328970074653625488e-02,3.313987702131271362e-02,3.444670513272285461e-02,3.248164057731628418e-02,3.397824242711067200e-02,3.323191776871681213e-02,3.729209676384925842e-02,3.114381805062294006e-02,3.086263313889503479e-02,3.026937134563922882e-02,3.697860985994338989e-02,3.406872227787971497e-02,3.466778248548507690e-02,2.942487969994544983e-02,3.421432897448539734e-02,3.392286598682403564e-02,3.190150856971740723e-02,3.690565377473831177e-02,3.220928460359573364e-02,3.405588120222091675e-02,3.558730706572532654e-02,3.756994754076004028e-02,3.142747655510902405e-02,3.502878546714782715e-02,3.823805600404739380e-02,2.984770201146602631e-02,3.117172047495841980e-02,3.487382829189300537e-02,3.252045810222625732e-02,3.143349289894104004e-02,3.562571480870246887e-02,3.382017463445663452e-02,3.510098159313201904e-02,3.191044181585311890e-02,3.379575163125991821e-02,3.468589484691619873e-02,3.109014034271240234e-02,3.225289657711982727e-02,3.190979361534118652e-02,3.491408005356788635e-02,2.995119988918304443e-02,3.286221623420715332e-02,2.877153642475605011e-02,3.348469361662864685e-02,3.242750838398933411e-02,3.317159414291381836e-02,3.000632300972938538e-02,3.299248218536376953e-02,3.788838908076286316e-02,3.837997093796730042e-02,3.391006961464881897e-02,3.551112115383148193e-02,3.864564746618270874e-02,3.190977498888969421e-02,2.959637530148029327e-02,3.855223953723907471e-02,3.215236961841583252e-02,3.458704799413681030e-02,3.373350948095321655e-02,3.437138348817825317e-02,3.517422080039978027e-02,3.272183984518051147e-02,3.364385291934013367e-02,3.338215872645378113e-02,3.346901759505271912e-02,3.061921149492263794e-02,3.442799299955368042e-02,3.460172936320304871e-02,3.301049768924713135e-02,3.121182322502136230e-02,3.398268297314643860e-02,3.671750426292419434e-02,3.337033838033676147e-02,3.694752976298332214e-02,3.277754411101341248e-02,3.072365000844001770e-02,7.424998283386230469e-02,3.342156484723091125e-02,2.970634773373603821e-02,3.593280166387557983e-02,3.784552961587905884e-02,3.235596045851707458e-02,3.416103869676589966e-02,2.886010706424713135e-02,3.338427096605300903e-02,3.618309646844863892e-02,3.828753530979156494e-02,3.265096247196197510e-02,3.557938337326049805e-02,3.173421695828437805e-02,3.081741370260715485e-02,3.554118424654006958e-02,2.939010411500930786e-02,3.381016477942466736e-02,3.410040587186813354e-02,3.297985717654228210e-02,3.568035364151000977e-02,2.732077799737453461e-02,3.559860587120056152e-02,3.634835779666900635e-02,3.353095427155494690e-02,3.322688117623329163e-02,3.224449977278709412e-02,3.031078167259693146e-02,3.357952088117599487e-02,3.729682415723800659e-02,3.581298887729644775e-02,3.582214191555976868e-02,3.494030982255935669e-02,3.445404767990112305e-02,3.085398674011230469e-02,3.194480761885643005e-02,3.289858996868133545e-02,3.417225554585456848e-02,7.628993690013885498e-02,3.663377463817596436e-02,3.235977143049240112e-02,3.485201299190521240e-02,3.271686658263206482e-02,3.500631079077720642e-02,3.576412796974182129e-02,3.216919302940368652e-02,3.289922326803207397e-02,2.994322963058948517e-02,3.192916139960289001e-02,3.532142192125320435e-02,3.289998695254325867e-02,3.368173539638519287e-02,3.724523633718490601e-02,3.155482187867164612e-02,3.768694773316383362e-02,3.275066241621971130e-02,3.245823085308074951e-02,3.225533664226531982e-02,3.556283563375473022e-02,3.235359117388725281e-02,3.413554280996322632e-02,3.428851813077926636e-02,3.483583778142929077e-02,3.918365761637687683e-02,3.195801749825477600e-02,3.526730090379714966e-02,3.623958677053451538e-02,3.202315419912338257e-02,3.476557508111000061e-02,3.240552917122840881e-02,3.334188833832740784e-02,3.224173188209533691e-02,3.418921306729316711e-02,3.638778999447822571e-02,3.126088529825210571e-02,3.034063056111335754e-02,3.180981799960136414e-02,3.064552880823612213e-02,3.415685147047042847e-02,3.137272968888282776e-02,3.277825191617012024e-02,3.043549507856369019e-02,3.412125632166862488e-02,3.553530946373939514e-02,3.303948789834976196e-02,3.335523977875709534e-02,3.394387289881706238e-02,3.320812433958053589e-02,3.341755270957946777e-02,3.116681426763534546e-02,3.576317429542541504e-02,3.006201237440109253e-02,3.039133362472057343e-02,3.627616912126541138e-02,3.699736297130584717e-02,4.074747487902641296e-02,4.008025676012039185e-02,3.108986839652061462e-02,3.170130029320716858e-02,3.412372991442680359e-02,3.069652616977691650e-02,3.065575845539569855e-02,3.056214004755020142e-02,3.117344155907630920e-02,3.520868346095085144e-02,3.094475343823432922e-02,3.175556287169456482e-02,3.282868489623069763e-02,3.294110670685768127e-02,3.118118084967136383e-02,3.586653992533683777e-02,3.323200717568397522e-02,3.441735729575157166e-02,3.360858932137489319e-02,3.122404403984546661e-02,3.190973773598670959e-02,2.915708720684051514e-02,3.279510885477066040e-02,3.518176823854446411e-02,3.274261578917503357e-02,3.447404503822326660e-02,3.641681000590324402e-02,3.452269360423088074e-02,3.589552268385887146e-02,3.173401579260826111e-02,3.351999074220657349e-02,4.243230819702148438e-02,2.651816420257091522e-02,2.624681964516639709e-02,2.533452585339546204e-02,3.900245949625968933e-02,3.964545950293540955e-02,2.457574009895324707e-02,4.101482033729553223e-02,4.132275655865669250e-02,3.983718901872634888e-02,3.850742429494857788e-02,3.243783488869667053e-02,3.148246929049491882e-02,2.720862254500389099e-02,4.220785200595855713e-02,2.683881670236587524e-02,4.114183038473129272e-02,3.746842220425605774e-02,2.462643571197986603e-02,3.987527266144752502e-02,2.745693922042846680e-02,3.941798210144042969e-02,2.612263709306716919e-02,3.015077859163284302e-02,1.902448758482933044e-02,4.171146079897880554e-02,4.088047146797180176e-02,2.694433368742465973e-02,2.977748587727546692e-02,2.654119767248630524e-02,2.723193168640136719e-02,2.611935697495937347e-02,2.673432603478431702e-02,3.864477574825286865e-02,4.009668156504631042e-02,2.811506204307079315e-02,3.333368897438049316e-02,2.552455477416515350e-02,4.047185927629470825e-02,4.062071070075035095e-02,4.038077592849731445e-02,2.696370892226696014e-02,4.319359362125396729e-02,3.156839683651924133e-02,1.998071745038032532e-02,3.934475407004356384e-02,2.687619626522064209e-02,4.234127700328826904e-02,2.617957629263401031e-02,4.229063168168067932e-02,4.292475059628486633e-02,3.942923247814178467e-02,3.964985162019729614e-02,2.635815925896167755e-02,2.559407241642475128e-02,2.691782265901565552e-02,3.129563108086585999e-02,2.757461741566658020e-02,2.677079848945140839e-02,3.982806205749511719e-02,3.765459358692169189e-02,2.710606902837753296e-02,3.820867463946342468e-02,4.052052646875381470e-02,4.187438264489173889e-02,4.579430073499679565e-02,2.740897797048091888e-02,2.602412924170494080e-02,3.168484941124916077e-02,2.739678882062435150e-02,1.708480715751647949e-02,4.634312540292739868e-02,4.158623516559600830e-02,2.764766477048397064e-02,2.615580335259437561e-02,4.273056238889694214e-02,4.320669174194335938e-02,4.257644340395927429e-02,3.897065669298171997e-02,2.659969590604305267e-02,3.910800442099571228e-02,3.183906897902488708e-02,2.633612416684627533e-02,2.965416759252548218e-02,4.127450287342071533e-02,4.120758175849914551e-02,2.632508799433708191e-02,2.613056823611259460e-02,2.601079642772674561e-02,4.218155145645141602e-02,2.690521627664566040e-02,3.650093451142311096e-02,3.968634083867073059e-02,4.146526753902435303e-02,1.868062093853950500e-02,4.225786402821540833e-02,3.943757712841033936e-02,2.690294943749904633e-02,2.673925086855888367e-02,2.842475473880767822e-02,1.857728883624076843e-02,2.582556568086147308e-02,2.637527324259281158e-02,2.546977251768112183e-02,1.761685125529766083e-02,3.980439901351928711e-02,2.753605507314205170e-02,3.983665257692337036e-02,4.200033843517303467e-02,3.078765235841274261e-02,3.936979547142982483e-02,2.707681804895401001e-02,4.362347349524497986e-02,2.778468653559684753e-02,3.929297626018524170e-02,4.102862998843193054e-02,2.625622041523456573e-02,2.425712347030639648e-02,4.317595437169075012e-02,3.781835734844207764e-02,3.138598427176475525e-02,4.096529632806777954e-02,3.207921981811523438e-02,4.057737067341804504e-02,2.505603432655334473e-02,2.674440853297710419e-02,4.040459170937538147e-02,4.554995149374008179e-02,4.209008067846298218e-02,3.056756220757961273e-02,4.312115162611007690e-02,4.234767705202102661e-02,3.933300822973251343e-02,2.756312675774097443e-02,3.038626350462436676e-02,1.947785168886184692e-02,2.748155407607555389e-02,2.764790505170822144e-02,2.611908689141273499e-02,3.056214749813079834e-02,3.046816959977149963e-02,2.964654378592967987e-02,2.678071334958076477e-02,3.129630163311958313e-02,4.206405580043792725e-02,2.754010632634162903e-02,4.649390280246734619e-02,2.589450404047966003e-02,2.993893250823020935e-02,2.673213183879852295e-02,3.052713721990585327e-02,2.678697556257247925e-02,3.988429158926010132e-02,4.519343003630638123e-02,4.292529076337814331e-02,3.187211975455284119e-02,4.258934780955314636e-02,4.317971318960189819e-02,4.324152693152427673e-02,2.757674455642700195e-02,3.866706788539886475e-02,2.725741080939769745e-02,4.316225647926330566e-02,4.548992961645126343e-02,3.571589291095733643e-02,3.885517641901969910e-02,1.743048988282680511e-02,4.150960221886634827e-02,2.819513343274593353e-02,2.645651623606681824e-02,2.601041272282600403e-02,4.200764745473861694e-02,3.695359081029891968e-02,2.569448575377464294e-02,2.673613652586936951e-02,2.553714066743850708e-02,3.935141861438751221e-02,3.929360210895538330e-02,2.746626175940036774e-02,3.881878778338432312e-02,2.803089283406734467e-02,3.944534435868263245e-02,2.949494868516921997e-02,1.854049973189830780e-02,2.780524268746376038e-02,2.644734084606170654e-02,2.639246173202991486e-02,2.844644151628017426e-02,2.639966458082199097e-02,3.751974552869796753e-02,3.770633786916732788e-02,2.632893063127994537e-02,3.871857374906539917e-02,2.728775143623352051e-02,2.663316763937473297e-02,2.834335342049598694e-02,2.811654470860958099e-02,2.582776173949241638e-02,2.675374969840049744e-02,2.805106714367866516e-02,2.651397138833999634e-02,2.735866606235504150e-02,4.102706909179687500e-02,2.677463367581367493e-02,2.741051092743873596e-02,2.624030970036983490e-02,4.259846359491348267e-02,2.653076127171516418e-02,1.796654984354972839e-02,2.754105627536773682e-02,3.972050920128822327e-02,3.787768632173538208e-02,2.823158726096153259e-02,2.749831974506378174e-02,3.984304890036582947e-02,4.160362854599952698e-02,3.122981451451778412e-02,4.126578569412231445e-02,2.622894011437892914e-02,2.665101550519466400e-02,4.178543388843536377e-02,3.740552440285682678e-02,2.607331797480583191e-02,4.077567160129547119e-02,4.268675670027732849e-02,2.664739079773426056e-02,4.135599732398986816e-02,4.078817367553710938e-02,3.244353830814361572e-02,4.000230878591537476e-02,4.105281084775924683e-02,3.324871510267257690e-02,2.902135625481605530e-02,4.122896492481231689e-02,2.675744891166687012e-02,2.591488137841224670e-02,4.240442812442779541e-02,4.303681105375289917e-02,2.811352349817752838e-02,4.270628839731216431e-02,2.672785520553588867e-02,2.498394250869750977e-02,2.532193996012210846e-02,2.686255984008312225e-02,2.805985137820243835e-02,4.230586439371109009e-02,2.624165639281272888e-02,4.349526390433311462e-02,3.835156932473182678e-02,2.707695960998535156e-02,2.610299549996852875e-02,3.915897756814956665e-02,2.567175589501857758e-02,2.628184854984283447e-02,4.070036485791206360e-02,3.997177258133888245e-02,3.337550163269042969e-02,2.704913355410099030e-02,3.244448453187942505e-02,2.730310335755348206e-02,2.607303857803344727e-02,2.742563188076019287e-02,2.423499524593353271e-02,2.662469074130058289e-02,2.710646018385887146e-02,2.753925509750843048e-02,4.390098154544830322e-02,2.191500365734100342e-02,2.840346097946166992e-02,2.666212245821952820e-02,2.810888364911079407e-02,2.690442651510238647e-02,1.934889145195484161e-02,3.974566981196403503e-02,2.072468772530555725e-02,4.255246743559837341e-02,4.124180972576141357e-02,2.880003117024898529e-02,2.611135318875312805e-02,4.251147061586380005e-02,4.199377074837684631e-02,2.711310796439647675e-02,2.503694780170917511e-02,3.732461482286453247e-02,3.904143348336219788e-02,4.085544496774673462e-02,3.893227875232696533e-02,4.218058288097381592e-02,2.677432447671890259e-02,2.701000124216079712e-02,2.697928622364997864e-02,4.152179881930351257e-02,4.396605864167213440e-02,3.922587633132934570e-02,3.965457901358604431e-02,4.095634818077087402e-02,2.547189220786094666e-02,3.140042722225189209e-02,4.123212397098541260e-02,3.976996243000030518e-02,3.267592191696166992e-02,4.043767228722572327e-02,2.569277212023735046e-02,4.037052020430564880e-02,2.650634385645389557e-02,2.467966079711914062e-02,2.079466544091701508e-02,2.726009115576744080e-02,2.577947452664375305e-02,2.962064929306507111e-02,2.849045023322105408e-02,4.277351498603820801e-02,4.161925241351127625e-02,2.095745690166950226e-02,2.542707882821559906e-02,2.729929424822330475e-02,2.576879039406776428e-02,4.008249938488006592e-02,4.138936102390289307e-02,4.174296185374259949e-02,4.045993834733963013e-02,4.277987033128738403e-02,3.599318116903305054e-02,4.472349211573600769e-02,4.099207371473312378e-02,3.157712891697883606e-02,3.822118788957595825e-02,4.469321668148040771e-02,4.015380144119262695e-02,4.075908660888671875e-02,4.051086306571960449e-02,2.686853893101215363e-02,2.796044573187828064e-02,2.031545899808406830e-02,4.286590218544006348e-02,2.580385282635688782e-02,3.236383944749832153e-02,2.625511400401592255e-02,3.150344267487525940e-02,3.116498142480850220e-02,3.915990144014358521e-02,2.736131474375724792e-02,3.196917101740837097e-02,3.065336309373378754e-02,6.458470225334167480e-02,6.196288019418716431e-02,8.402449637651443481e-02,6.424596905708312988e-02,6.423012912273406982e-02,6.539566814899444580e-02,6.433925777673721313e-02,5.206852778792381287e-02,6.300858408212661743e-02,6.560599803924560547e-02,6.035788357257843018e-02,6.802912056446075439e-02,6.669032573699951172e-02,6.874179840087890625e-02,6.165024265646934509e-02,6.707791239023208618e-02,6.244774535298347473e-02,6.444861739873886108e-02,6.476327031850814819e-02,6.555946171283721924e-02,6.990353763103485107e-02,6.569205969572067261e-02,6.092013046145439148e-02,6.184615939855575562e-02,6.182173639535903931e-02,7.182067632675170898e-02,6.417550146579742432e-02,6.251503527164459229e-02,6.190792843699455261e-02,6.214500963687896729e-02,6.322270631790161133e-02,6.188455224037170410e-02,6.174470111727714539e-02,6.492200493812561035e-02,5.883557349443435669e-02,5.399380624294281006e-02,6.392780691385269165e-02,6.518372893333435059e-02,6.706833839416503906e-02,6.511593610048294067e-02,6.471657007932662964e-02,6.486158818006515503e-02,6.431316584348678589e-02,6.379263848066329956e-02,6.239306181669235229e-02,6.428459286689758301e-02,5.979250371456146240e-02,6.547355651855468750e-02,6.276698410511016846e-02,6.037004664540290833e-02,6.514272093772888184e-02,7.028959691524505615e-02,5.988670140504837036e-02,6.518383324146270752e-02,5.946232378482818604e-02,6.240087002515792847e-02,6.085337325930595398e-02,6.882800906896591187e-02,6.625208258628845215e-02,6.375738233327865601e-02,6.049366295337677002e-02,6.399753689765930176e-02,6.054931133985519409e-02,6.332983821630477905e-02,6.200153380632400513e-02,6.415362656116485596e-02,6.715685129165649414e-02,5.932690948247909546e-02,6.142876669764518738e-02,6.618053466081619263e-02,6.408365070819854736e-02,6.024790555238723755e-02,5.912577733397483826e-02,6.380353122949600220e-02,6.569317728281021118e-02,6.615944951772689819e-02,6.391803175210952759e-02,6.451317667961120605e-02,6.450902670621871948e-02,6.463812291622161865e-02,6.013078987598419189e-02,5.509392917156219482e-02,6.404128670692443848e-02,6.080839782953262329e-02,6.014643236994743347e-02,6.331494450569152832e-02,6.458538025617599487e-02,8.274462074041366577e-02,6.204922124743461609e-02,6.212198734283447266e-02,6.893614679574966431e-02,6.193565949797630310e-02,6.116192042827606201e-02,6.143470853567123413e-02,5.898115411400794983e-02,6.168496608734130859e-02,6.224346533417701721e-02,5.956957861781120300e-02,6.525751948356628418e-02,6.609762459993362427e-02,6.665474921464920044e-02,5.795117095112800598e-02,6.328901648521423340e-02,6.465120613574981689e-02,6.571601331233978271e-02,6.079264730215072632e-02,6.274147331714630127e-02,6.302326172590255737e-02,5.204957351088523865e-02,6.306422501802444458e-02,6.624832004308700562e-02,6.608646363019943237e-02,6.129293143749237061e-02,5.947765335440635681e-02,6.249487400054931641e-02,6.379295885562896729e-02,6.039167940616607666e-02,6.108917668461799622e-02,6.599152088165283203e-02,6.356509029865264893e-02,6.399580836296081543e-02,6.124613434076309204e-02,6.161140650510787964e-02,6.356538087129592896e-02,6.336221098899841309e-02,6.416808813810348511e-02,5.970619618892669678e-02,6.466802209615707397e-02,6.079387292265892029e-02,6.391320377588272095e-02,6.306013464927673340e-02,6.443676352500915527e-02,6.117624789476394653e-02,6.098538264632225037e-02,6.354182958602905273e-02,6.560450047254562378e-02,6.426642835140228271e-02,6.283900141716003418e-02,6.111058592796325684e-02,6.324686110019683838e-02,6.127282977104187012e-02,6.300566345453262329e-02,5.827492102980613708e-02,6.569923460483551025e-02,6.024125218391418457e-02,5.830184742808341980e-02,6.314607709646224976e-02,6.198395788669586182e-02,6.002169847488403320e-02,6.454638391733169556e-02,6.898365914821624756e-02,7.686441391706466675e-02,6.447048485279083252e-02,6.784418225288391113e-02,6.614724546670913696e-02,6.142965704202651978e-02,5.910091102123260498e-02,6.483465433120727539e-02,6.790453195571899414e-02,5.886976048350334167e-02,6.404674053192138672e-02,6.201735883951187134e-02,6.700681149959564209e-02,6.049263477325439453e-02,6.071652099490165710e-02,6.089469045400619507e-02,6.452521681785583496e-02,4.945193603634834290e-02,6.976768374443054199e-02,6.158054992556571960e-02,6.368668377399444580e-02,6.073541939258575439e-02,6.560406088829040527e-02,6.356477737426757812e-02,8.707521855831146240e-02,6.340868026018142700e-02,5.942594259977340698e-02,6.423723697662353516e-02,6.262280046939849854e-02,5.869525671005249023e-02,6.124944239854812622e-02,5.767385289072990417e-02,6.116317212581634521e-02,6.059134006500244141e-02,6.194694340229034424e-02,5.768148601055145264e-02,6.232452765107154846e-02,6.574400514364242554e-02,6.217996031045913696e-02,6.697720289230346680e-02,6.632873415946960449e-02,6.026981025934219360e-02,5.936605483293533325e-02,6.284102797508239746e-02,6.214499101042747498e-02,5.977350473403930664e-02,5.943797528743743896e-02,6.278096884489059448e-02,6.912502646446228027e-02,5.734706670045852661e-02,6.730587780475616455e-02,7.256465405225753784e-02,6.349989026784896851e-02,6.432287395000457764e-02,6.401156634092330933e-02,6.747712194919586182e-02,5.115574598312377930e-02,5.683572590351104736e-02,6.159149855375289917e-02,5.731363967061042786e-02,6.678067892789840698e-02,6.879967451095581055e-02,4.898925870656967163e-02,6.534873694181442261e-02,7.814720273017883301e-02,6.210936978459358215e-02,6.516112387180328369e-02,8.509805798530578613e-02,6.435748934745788574e-02,6.249307096004486084e-02,6.271693110466003418e-02,6.701927632093429565e-02,5.609915778040885925e-02,6.449090689420700073e-02,6.243107095360755920e-02,6.033163517713546753e-02,6.126022711396217346e-02,6.500905752182006836e-02,6.131190061569213867e-02,6.892784684896469116e-02,6.631533801555633545e-02,6.379065662622451782e-02,6.385838985443115234e-02,6.141678243875503540e-02,6.237474828958511353e-02,6.041976064443588257e-02,6.626184284687042236e-02,6.091672927141189575e-02,6.454079598188400269e-02,5.897767096757888794e-02,6.205409765243530273e-02,6.278968602418899536e-02,5.973193794488906860e-02,6.388414651155471802e-02,6.486217677593231201e-02,6.335686147212982178e-02,6.317368149757385254e-02,6.438387185335159302e-02,6.350430846214294434e-02,6.175114214420318604e-02,6.242978945374488831e-02,6.288333982229232788e-02,5.913980677723884583e-02,5.913875997066497803e-02,6.061758473515510559e-02,6.129846721887588501e-02,6.480136513710021973e-02,6.120799481868743896e-02,6.451199948787689209e-02,7.022382318973541260e-02,6.356544792652130127e-02,5.235985666513442993e-02,7.173734158277511597e-02,6.199418380856513977e-02,6.248163804411888123e-02,6.466410309076309204e-02,6.286951899528503418e-02,6.224809214472770691e-02,5.807901546359062195e-02,6.428249180316925049e-02,6.666649878025054932e-02,4.866051673889160156e-02,6.032932549715042114e-02,6.499575823545455933e-02,6.285341829061508179e-02,6.476232409477233887e-02,6.381442397832870483e-02,6.144632399082183838e-02,6.570953875780105591e-02,6.267334520816802979e-02,6.247943267226219177e-02,6.556829810142517090e-02,6.102478131651878357e-02,6.254273653030395508e-02,6.265790760517120361e-02,6.270030140876770020e-02,6.617951393127441406e-02,6.375288963317871094e-02,6.481918692588806152e-02,5.843308940529823303e-02,6.206310540437698364e-02,6.175800040364265442e-02,6.136337667703628540e-02,6.553285568952560425e-02,6.095789745450019836e-02,6.171040982007980347e-02,6.066097691655158997e-02,6.384822726249694824e-02,6.237598881125450134e-02,6.081734970211982727e-02,6.106808781623840332e-02,6.152372062206268311e-02,6.434708833694458008e-02,6.158689782023429871e-02,5.963132530450820923e-02,5.886114016175270081e-02,6.365221738815307617e-02,6.352177262306213379e-02,6.255777180194854736e-02,6.244866177439689636e-02,6.426910310983657837e-02,6.741229444742202759e-02,5.894358828663825989e-02,6.200941652059555054e-02,6.381285935640335083e-02,6.523706018924713135e-02,6.072565913200378418e-02,6.008462235331535339e-02,6.500360369682312012e-02,6.159866973757743835e-02,6.319067627191543579e-02,6.647519022226333618e-02,6.896242499351501465e-02,6.450863182544708252e-02,6.802371889352798462e-02,5.896701291203498840e-02,6.357367336750030518e-02,6.219322979450225830e-02,6.370016187429428101e-02,6.226570531725883484e-02,6.835478544235229492e-02,6.304293870925903320e-02,6.375880539417266846e-02,6.411013007164001465e-02,6.610545516014099121e-02,6.119132414460182190e-02,6.245940551161766052e-02,6.278870999813079834e-02,6.112820655107498169e-02,5.682936683297157288e-02,6.591697037220001221e-02,6.238866224884986877e-02,6.240734085440635681e-02,6.218108907341957092e-02,5.830870196223258972e-02,6.922698765993118286e-02,5.930225923657417297e-02,6.309759616851806641e-02,4.894921928644180298e-02,6.414238363504409790e-02,6.586091965436935425e-02,6.027682870626449585e-02,6.196032837033271790e-02,6.092665344476699829e-02,5.825136974453926086e-02,6.072576344013214111e-02,6.258334219455718994e-02,6.592645496129989624e-02,6.463556736707687378e-02,6.375569105148315430e-02,6.346535682678222656e-02,6.093166768550872803e-02,6.348065286874771118e-02,5.233829468488693237e-02,6.557839363813400269e-02,5.888833850622177124e-02,6.096386909484863281e-02,6.296370923519134521e-02
2.120972238481044769e-02,2.044858038425445557e-02,2.147984877228736877e-02,2.136587910354137421e-02,2.344504557549953461e-02,1.956688798964023590e-02,2.261829376220703125e-02,2.073488570749759674e-02,2.397696115076541901e-02,2.482917532324790955e-02,2.322248369455337524e-02,1.705702766776084900e-02,2.005554735660552979e-02,2.425510436296463013e-02,1.696467213332653046e-02,2.332300692796707153e-02,2.521346509456634521e-02,2.215697057545185089e-02,1.942279376089572906e-02,2.226873487234115601e-02,2.322876267135143280e-02,2.653174288570880890e-02,2.551563456654548645e-02,2.555577270686626434e-02,2.180259861052036285e-02,2.629492059350013733e-02,2.746570296585559845e-02,2.341041713953018188e-02,2.464205771684646606e-02,2.197314053773880005e-02,2.033701539039611816e-02,1.917287707328796387e-02,2.139448747038841248e-02,2.087055519223213196e-02,2.068360708653926849e-02,2.360950596630573273e-02,2.527761086821556091e-02,2.169697731733322144e-02,1.958840712904930115e-02,2.222067303955554962e-02,2.899681031703948975e-02,2.143485099077224731e-02,1.841084659099578857e-02,2.104367129504680634e-02,1.941559091210365295e-02,2.539443969726562500e-02,1.758870482444763184e-02,2.398199215531349182e-02,2.046216838061809540e-02,2.260445430874824524e-02,2.289225347340106964e-02,2.552321739494800568e-02,2.626053802669048309e-02,2.852989733219146729e-02,2.507461234927177429e-02,2.781350538134574890e-02,1.826129667460918427e-02,1.954842731356620789e-02,2.216862328350543976e-02,1.943407952785491943e-02,2.582679316401481628e-02,2.652567811310291290e-02,2.052238211035728455e-02,2.249936573207378387e-02,2.351624332368373871e-02,2.114851213991641998e-02,1.793190464377403259e-02,2.433029748499393463e-02,2.006267942488193512e-02,2.415386401116847992e-02,2.491253428161144257e-02,2.095631510019302368e-02,2.467435598373413086e-02,1.919061690568923950e-02,1.974995993077754974e-02,1.989953964948654175e-02,2.968638204038143158e-02,1.996368169784545898e-02,2.386098168790340424e-02,2.328855916857719421e-02,1.735066622495651245e-02,1.966359466314315796e-02,1.793281175196170807e-02,2.157742343842983246e-02,2.363009378314018250e-02,2.329044416546821594e-02,2.421546727418899536e-02,2.143122814595699310e-02,2.871865592896938324e-02,2.945933490991592407e-02,2.002930827438831329e-02,2.038753777742385864e-02,2.265563607215881348e-02,2.181484177708625793e-02,2.433715760707855225e-02,2.397222816944122314e-02,2.546072565019130707e-02,1.974274031817913055e-02,2.098365686833858490e-02,2.041777595877647400e-02,2.287155762314796448e-02,2.229092083871364594e-02,2.882886677980422974e-02,2.603382617235183716e-02,2.086898684501647949e-02,3.034137934446334839e-02,2.622584253549575806e-02,2.316700294613838196e-02,2.127378620207309723e-02,2.505786903202533722e-02,2.140896022319793701e-02,2.290190942585468292e-02,2.435250952839851379e-02,2.373600006103515625e-02,2.702759578824043274e-02,2.256432734429836273e-02,1.946302503347396851e-02,2.643412724137306213e-02,1.902193762362003326e-02,2.266289293766021729e-02,2.626541256904602051e-02,2.178378961980342865e-02,2.714405581355094910e-02,2.131338417530059814e-02,2.029770612716674805e-02,1.973665319383144379e-02,2.272683568298816681e-02,2.583944424986839294e-02,2.469590492546558380e-02,2.306184545159339905e-02,2.615577355027198792e-02,2.627240307629108429e-02,2.077887766063213348e-02,2.453243359923362732e-02,2.268438972532749176e-02,2.644210681319236755e-02,2.419652603566646576e-02,2.184487879276275635e-02,2.318809926509857178e-02,2.131615765392780304e-02,2.132793888449668884e-02,2.355032972991466522e-02,2.097271755337715149e-02,1.866565644741058350e-02,2.747021242976188660e-02,2.618083357810974121e-02,2.065781876444816589e-02,2.260907739400863647e-02,2.267371304333209991e-02,2.011667750775814056e-02,2.241664379835128784e-02,1.980660110712051392e-02,2.409020066261291504e-02,2.321090735495090485e-02,1.863886043429374695e-02,2.088276296854019165e-02,2.661635354161262512e-02,2.489175461232662201e-02,2.655761130154132843e-02,2.262363396584987640e-02,2.378054894506931305e-02,2.455615997314453125e-02,2.096244692802429199e-02,2.525473199784755707e-02,2.081129141151905060e-02,2.106464095413684845e-02,1.897284761071205139e-02,2.798052318394184113e-02,2.169269137084484100e-02,2.219185605645179749e-02,2.059045061469078064e-02,2.359415218234062195e-02,1.840002648532390594e-02,2.190452441573143005e-02,2.633292600512504578e-02,2.303888648748397827e-02,2.082428708672523499e-02,2.648558467626571655e-02,2.710586041212081909e-02,2.233129926025867462e-02,2.804213762283325195e-02,2.744508907198905945e-02,2.254214137792587280e-02,2.244672924280166626e-02,2.340137772262096405e-02,1.969979144632816315e-02,2.537909150123596191e-02,2.445446327328681946e-02,2.102387882769107819e-02,2.385161444544792175e-02,1.947131380438804626e-02,2.704559825360774994e-02,2.241588011384010315e-02,2.179598435759544373e-02,2.505346015095710754e-02,2.131775952875614166e-02,1.971480622887611389e-02,3.088487312197685242e-02,1.949424296617507935e-02,1.931200176477432251e-02,2.373662032186985016e-02,2.730959095060825348e-02,1.910264976322650909e-02,1.923438906669616699e-02,2.091347798705101013e-02,2.452350780367851257e-02,2.262473478913307190e-02,2.850920334458351135e-02,2.144396863877773285e-02,2.442663721740245819e-02,2.282334491610527039e-02,2.314104139804840088e-02,2.236259914934635162e-02,2.398369275033473969e-02,2.175253815948963165e-02,2.246398478746414185e-02,1.792558282613754272e-02,2.339927479624748230e-02,1.943783462047576904e-02,2.740140073001384735e-02,2.128033526241779327e-02,2.635168284177780151e-02,2.465567179024219513e-02,1.878253556787967682e-02,1.876061782240867615e-02,2.353485673666000366e-02,2.273490093648433685e-02,2.513854205608367920e-02,2.524390816688537598e-02,1.679617725312709808e-02,1.952344737946987152e-02,2.440667152404785156e-02,1.882030069828033447e-02,1.942814886569976807e-02,2.619812265038490295e-02,2.143642306327819824e-02,2.094607800245285034e-02,2.850347012281417847e-02,2.078034728765487671e-02,1.972354575991630554e-02,2.740971930325031281e-02,2.444965764880180359e-02,2.532152831554412842e-02,1.879192516207695007e-02,2.405759319663047791e-02,2.068572305142879486e-02,2.256793901324272156e-02,2.559836953878402710e-02,2.517323754727840424e-02,2.267962321639060974e-02,2.233673073351383209e-02,1.882902532815933228e-02,2.806965634226799011e-02,2.505739405751228333e-02,2.066808007657527924e-02,2.594235539436340332e-02,2.034235931932926178e-02,1.951614767313003540e-02,1.962908357381820679e-02,2.151580527424812317e-02,2.621866762638092041e-02,2.489140629768371582e-02,2.313070930540561676e-02,2.184944786131381989e-02,2.120560221374034882e-02,2.151335030794143677e-02,2.041528187692165375e-02,2.470600232481956482e-02,1.958467811346054077e-02,1.940278150141239166e-02,2.599792554974555969e-02,2.225576341152191162e-02,1.900370419025421143e-02,2.158426493406295776e-02,2.228266559541225433e-02,2.334783598780632019e-02,2.014688216149806976e-02,2.641126327216625214e-02,2.483353577554225922e-02,1.976322196424007416e-02,2.479727193713188171e-02,2.315833978354930878e-02,2.241793088614940643e-02,2.123267203569412231e-02,2.629065141081809998e-02,2.125857025384902954e-02,2.719364129006862640e-02,3.204253688454627991e-02,2.002136781811714172e-02,2.240959182381629944e-02,2.156041748821735382e-02,1.931399106979370117e-02,1.836111769080162048e-02,2.860130742192268372e-02,2.066901884973049164e-02,2.019214816391468048e-02,1.888635754585266113e-02,2.535856515169143677e-02,1.944356039166450500e-02,2.664444036781787872e-02,2.465280145406723022e-02,2.297661080956459045e-02,2.310779318213462830e-02,2.574155107140541077e-02,2.113045379519462585e-02,2.789849974215030670e-02,3.126812726259231567e-02,2.221055887639522552e-02,2.423761971294879913e-02,2.786653675138950348e-02,2.233603037893772125e-02,2.665625140070915222e-02,2.081868052482604980e-02,2.448575943708419800e-02,2.677179500460624695e-02,2.053499221801757812e-02,2.209087461233139038e-02,2.396725863218307495e-02,2.406065165996551514e-02,2.262609265744686127e-02,2.669123001396656036e-02,2.896124124526977539e-02,2.687244862318038940e-02,1.727795228362083435e-02,2.192627638578414917e-02,1.972507871687412262e-02,2.381374500691890717e-02,2.047183923423290253e-02,2.474442683160305023e-02,2.611794695258140564e-02,2.189856022596359253e-02,1.891487836837768555e-02,2.194150909781455994e-02,2.232358977198600769e-02,2.424589544534683228e-02,1.686492934823036194e-02,2.055221050977706909e-02,2.111849002540111542e-02,2.228825725615024567e-02,2.467428334057331085e-02,2.498993836343288422e-02,2.450420334935188293e-02,2.289807796478271484e-02,1.887251064181327820e-02,2.265384420752525330e-02,2.753070555627346039e-02,1.804484613239765167e-02,2.961671911180019379e-02,1.967692375183105469e-02,1.843207888305187225e-02,2.055321261286735535e-02,1.718589104712009430e-02,1.890400983393192291e-02,1.981781423091888428e-02,1.956450380384922028e-02,2.144575119018554688e-02,1.802040636539459229e-02,1.609133183956146240e-02,1.769209094345569611e-02,1.834087632596492767e-02,1.895834133028984070e-02,2.037483081221580505e-02,1.603057235479354858e-02,1.771503128111362457e-02,2.369547076523303986e-02,1.574957743287086487e-02,1.813179813325405121e-02,1.884032785892486572e-02,2.078435383737087250e-02,1.966732740402221680e-02,1.799241080880165100e-02,2.351861260831356049e-02,2.379035577178001404e-02,2.672013454139232635e-02,2.067296579480171204e-02,2.233123965561389923e-02,2.255204506218433380e-02,2.118171937763690948e-02,2.195712551474571228e-02,2.042882889509201050e-02,1.972635835409164429e-02,1.932440698146820068e-02,2.213969826698303223e-02,1.962154358625411987e-02,1.731142774224281311e-02,1.651180535554885864e-02,1.804371364414691925e-02,1.862412318587303162e-02,1.928909122943878174e-02,1.802268251776695251e-02,1.967035792768001556e-02,2.147907204926013947e-02,2.163834869861602783e-02,1.941426098346710205e-02,2.213794924318790436e-02,1.919269189238548279e-02,2.020081505179405212e-02,2.095715142786502838e-02,2.126557379961013794e-02,1.705134101212024689e-02,2.504592761397361755e-02,2.140771783888339996e-02,1.790838129818439484e-02,1.915777102112770081e-02,2.038333564996719360e-02,1.837021298706531525e-02,2.225688099861145020e-02,1.942574605345726013e-02,2.172998711466789246e-02,2.241145446896553040e-02,1.580594480037689209e-02,2.130561694502830505e-02,1.496858336031436920e-02,2.031004615128040314e-02,1.928763091564178467e-02,1.822421513497829437e-02,2.134328708052635193e-02,1.876355335116386414e-02,2.057420089840888977e-02,1.934767886996269226e-02,2.559616044163703918e-02,2.297407761216163635e-02,2.213238179683685303e-02,2.132006362080574036e-02,1.490495819598436356e-02,2.298785932362079620e-02,1.831015385687351227e-02,1.552277803421020508e-02,2.284568920731544495e-02,1.362737081944942474e-02,1.779089495539665222e-02,1.685762591660022736e-02,1.824006624519824982e-02,1.864848099648952484e-02,1.713008806109428406e-02,1.895271055400371552e-02,1.958545669913291931e-02,2.056942321360111237e-02,1.940932124853134155e-02,1.669039763510227203e-02,1.485835388302803040e-02,2.721682190895080566e-02,1.853275112807750702e-02,1.403888128697872162e-02,1.930248551070690155e-02,1.741405203938484192e-02,1.961543038487434387e-02,1.952503621578216553e-02,2.768144756555557251e-02,1.740238070487976074e-02,2.175771817564964294e-02,2.435231022536754608e-02,2.152352780103683472e-02,2.510318346321582794e-02,2.158166840672492981e-02,1.595191657543182373e-02,1.788861304521560669e-02,2.245145104825496674e-02,2.266691252589225769e-02,1.855656318366527557e-02,1.704865321516990662e-02,2.099247463047504425e-02,2.222883515059947968e-02,2.095801010727882385e-02,1.630875654518604279e-02,1.669523678719997406e-02,1.441819965839385986e-02,1.925359666347503662e-02,1.963554508984088898e-02,1.889847405254840851e-02,2.503077685832977295e-02,1.647002622485160828e-02,1.404826249927282333e-02,2.216285467147827148e-02,1.688322424888610840e-02,1.877264864742755890e-02,1.936803571879863739e-02,2.140251919627189636e-02,1.554861385375261307e-02,2.174767293035984039e-02,1.730694621801376343e-02,1.999113894999027252e-02,2.014318853616714478e-02,1.476614270359277725e-02,1.694335974752902985e-02,1.837517693638801575e-02,1.811346039175987244e-02,1.907709240913391113e-02,2.032477781176567078e-02,1.514159981161355972e-02,2.227917686104774475e-02,1.674304157495498657e-02,2.167037874460220337e-02,1.766505464911460876e-02,1.774234883487224579e-02,1.769158244132995605e-02,2.158144861459732056e-02,1.675902307033538818e-02,1.675993390381336212e-02,2.072886750102043152e-02,1.857467181980609894e-02,1.838292926549911499e-02,1.576253771781921387e-02,1.925244554877281189e-02,1.868783496320247650e-02,2.486131899058818817e-02,2.088546007871627808e-02,1.803228631615638733e-02,2.600826695561408997e-02,1.707840152084827423e-02,2.137789130210876465e-02,1.600229367613792419e-02,1.832788251340389252e-02,1.864767819643020630e-02,2.353228256106376648e-02,2.206371724605560303e-02,1.672245375812053680e-02,1.985363289713859558e-02,1.493618078529834747e-02,1.687081903219223022e-02,2.140537090599536896e-02,1.684562861919403076e-02,1.704936102032661438e-02,2.015030756592750549e-02,1.601424068212509155e-02,2.163286879658699036e-02,1.980866491794586182e-02,2.076940238475799561e-02,1.862271688878536224e-02,1.905230246484279633e-02,1.606589183211326599e-02,1.639942266047000885e-02,1.898092962801456451e-02,2.213450334966182709e-02,1.917916722595691681e-02,1.675225608050823212e-02,1.843897812068462372e-02,1.936065033078193665e-02,1.742476969957351685e-02,2.083201706409454346e-02,1.527885533869266510e-02,1.920881122350692749e-02,1.662011444568634033e-02,2.025137469172477722e-02,1.728823408484458923e-02,2.419548481702804565e-02,2.001982368528842926e-02,1.570865884423255920e-02,2.082087099552154541e-02,1.596996560692787170e-02,1.773803681135177612e-02,1.848018169403076172e-02,2.173383161425590515e-02,1.925775036215782166e-02,2.137858420610427856e-02,1.867473684251308441e-02,2.858306840062141418e-02,1.999084278941154480e-02,2.091611921787261963e-02,1.905424892902374268e-02,1.758799888193607330e-02,1.645493879914283752e-02,2.028948068618774414e-02,1.639772392809391022e-02,2.135214023292064667e-02,1.980605348944664001e-02,2.325959503650665283e-02,1.774358376860618591e-02,1.786893047392368317e-02,1.860990002751350403e-02,2.151300013065338135e-02,2.097236365079879761e-02,1.838257163763046265e-02,1.675679907202720642e-02,2.089877799153327942e-02,1.802876591682434082e-02,2.053922042250633240e-02,1.987125352025032043e-02,1.885932683944702148e-02,2.082728222012519836e-02,1.958980970084667206e-02,1.554781757295131683e-02,1.653630286455154419e-02,2.690048143267631531e-02,1.651689596474170685e-02,1.951360888779163361e-02,1.899669133126735687e-02,1.926852203905582428e-02,1.565605029463768005e-02,1.794687658548355103e-02,1.795409247279167175e-02,1.892472989857196808e-02,1.754160597920417786e-02,1.864334009587764740e-02,2.116825804114341736e-02,2.002700045704841614e-02,1.862398721277713776e-02,1.887517049908638000e-02,2.031162194907665253e-02,1.880170777440071106e-02,1.764546707272529602e-02,1.905059069395065308e-02,1.593335717916488647e-02,2.066797390580177307e-02,1.910821162164211273e-02,1.999812014400959015e-02,2.010219916701316833e-02,2.195578441023826599e-02,1.842239499092102051e-02,2.002420090138912201e-02,1.811487227678298950e-02,2.631780132651329041e-02,1.838661171495914459e-02,1.591151207685470581e-02,2.049810439348220825e-02,2.158446609973907471e-02,1.870123110711574554e-02,2.336599119007587433e-02,1.618846505880355835e-02,2.084395848214626312e-02,2.229500934481620789e-02,2.130172401666641235e-02,1.977621391415596008e-02,1.952672936022281647e-02,2.026496268808841705e-02,1.654987037181854248e-02,1.817397400736808777e-02,1.980111934244632721e-02,1.893080957233905792e-02,2.328895032405853271e-02,1.841098815202713013e-02,1.873239874839782715e-02,1.998093537986278534e-02,1.863998547196388245e-02,2.186767011880874634e-02,1.906434446573257446e-02,1.852339319884777069e-02,1.392250787466764450e-02,1.733355224132537842e-02,2.577847056090831757e-02,1.626460812985897064e-02,2.297196164727210999e-02,1.869204454123973846e-02,1.743325777351856232e-02,2.034476958215236664e-02,1.622370444238185883e-02,2.147354744374752045e-02,1.769803650677204132e-02,1.800656504929065704e-02,1.957824453711509705e-02,2.022239938378334045e-02,2.029708027839660645e-02,1.927470788359642029e-02,1.534714363515377045e-02,1.811435818672180176e-02,2.127017267048358917e-02,1.592040807008743286e-02,1.655983924865722656e-02,1.710700988769531250e-02,1.808190718293190002e-02,1.952546089887619019e-02,1.937611214816570282e-02,1.778016984462738037e-02,1.824779063463211060e-02,2.209172770380973816e-02,2.122831344604492188e-02,2.083298750221729279e-02,2.219590917229652405e-02,2.090386487543582916e-02,1.696536689996719360e-02,1.735649816691875458e-02,1.610701344907283783e-02,2.185419388115406036e-02,2.472470887005329132e-02,2.075130864977836609e-02,1.996390148997306824e-02,2.087106741964817047e-02,1.830048114061355591e-02,2.095403894782066345e-02,2.022472769021987915e-02,1.873825863003730774e-02,2.064800262451171875e-02,2.092780731618404388e-02,1.847206987440586090e-02,2.056963369250297546e-02,1.569278351962566376e-02,2.082431316375732422e-02,2.052801847457885742e-02,2.023553103208541870e-02,2.038354799151420593e-02,1.960385590791702271e-02,1.810742169618606567e-02,3.117321059107780457e-02,3.274622559547424316e-02,2.999643981456756592e-02,3.707207739353179932e-02,3.365123271942138672e-02,2.717870846390724182e-02,3.751005232334136963e-02,2.948694676160812378e-02,3.514206781983375549e-02,3.242401406168937683e-02,3.211046382784843445e-02,3.429074585437774658e-02,3.278234973549842834e-02,3.045591898262500763e-02,3.532101958990097046e-02,3.510330989956855774e-02,3.308828920125961304e-02,3.768257051706314087e-02,3.242890909314155579e-02,2.487841062247753143e-02,3.112516365945339203e-02,2.824615687131881714e-02,3.227329254150390625e-02,2.832681313157081604e-02,3.347412869334220886e-02,3.391857445240020752e-02,4.018841683864593506e-02,2.849531918764114380e-02,2.706979215145111084e-02,3.060291334986686707e-02,2.563672140240669250e-02,3.126472234725952148e-02,3.768931701779365540e-02,2.698768302798271179e-02,3.087692148983478546e-02,2.859796769917011261e-02,3.416333720088005066e-02,3.698320314288139343e-02,3.078045696020126343e-02,3.268313407897949219e-02,3.611201792955398560e-02,2.826511487364768982e-02,3.557933866977691650e-02,3.363492339849472046e-02,3.235629200935363770e-02,3.627976030111312866e-02,3.772936016321182251e-02,3.536239266395568848e-02,3.280108049511909485e-02,2.705527842044830322e-02,3.146009147167205811e-02,2.967885695397853851e-02,3.473869711160659790e-02,3.604918718338012695e-02,2.898402325809001923e-02,3.350577503442764282e-02,2.713565155863761902e-02,3.372270613908767700e-02,3.715521842241287231e-02,3.330051898956298828e-02,2.577511593699455261e-02,3.671577572822570801e-02,3.120781108736991882e-02,3.503501042723655701e-02,2.967603690922260284e-02,3.147867321968078613e-02,3.383912891149520874e-02,3.001302108168601990e-02,3.911771252751350403e-02,2.633364684879779816e-02,3.351042047142982483e-02,2.898932993412017822e-02,2.599360421299934387e-02,3.742388635873794556e-02,2.863955870270729065e-02,3.170159086585044861e-02,3.109268844127655029e-02,3.065087273716926575e-02,3.382213786244392395e-02,2.764122560620307922e-02,3.125259652733802795e-02,3.179127722978591919e-02,2.883372828364372253e-02,3.524792194366455078e-02,3.227305412292480469e-02,2.972369827330112457e-02,2.651476673781871796e-02,4.275293648242950439e-02,3.238329291343688965e-02,2.582825347781181335e-02,3.344572335481643677e-02,3.592896461486816406e-02,3.499072045087814331e-02,3.837025910615921021e-02,3.327334672212600708e-02,2.941760234534740448e-02,3.062143735587596893e-02,3.749094158411026001e-02,3.490843623876571655e-02,3.373452275991439819e-02,3.929070010781288147e-02,3.302942216396331787e-02,3.249840065836906433e-02,3.764314204454421997e-02,2.808561176061630249e-02,3.361713513731956482e-02,2.971874922513961792e-02,2.802096866071224213e-02,2.798392623662948608e-02,3.119418025016784668e-02,2.494561299681663513e-02,2.902249805629253387e-02,3.113374859094619751e-02,3.335805609822273254e-02,3.060820698738098145e-02,3.430073708295822144e-02,3.567621111869812012e-02,3.100099600851535797e-02,3.513454645872116089e-02,2.849158644676208496e-02,3.009521588683128357e-02,4.318318516016006470e-02,3.911397978663444519e-02,3.032559156417846680e-02,2.894519269466400146e-02,3.508235514163970947e-02,2.895971387624740601e-02,3.740646317601203918e-02,3.257424011826515198e-02,2.667769603431224823e-02,2.640259452164173126e-02,3.331208229064941406e-02,2.859889343380928040e-02,3.336606174707412720e-02,3.694779798388481140e-02,3.607843071222305298e-02,3.373124077916145325e-02,2.940084598958492279e-02,3.193876519799232483e-02,3.088896907866001129e-02,3.442327678203582764e-02,3.962648659944534302e-02,3.257914632558822632e-02,3.889350593090057373e-02,3.197774663567543030e-02,2.732958644628524780e-02,3.242077678442001343e-02,2.895810827612876892e-02,4.198597371578216553e-02,3.030790016055107117e-02,3.223128616809844971e-02,3.637455403804779053e-02,2.703218162059783936e-02,2.899124473333358765e-02,3.402181714773178101e-02,2.688780799508094788e-02,3.293247520923614502e-02,2.627733536064624786e-02,3.384389355778694153e-02,2.529386989772319794e-02,3.208814561367034912e-02,3.216100484132766724e-02,3.225526586174964905e-02,3.742147982120513916e-02,2.896871790289878845e-02,3.117496147751808167e-02,3.120713494718074799e-02,3.256717696785926819e-02,3.144623339176177979e-02,3.180016577243804932e-02,2.987442351877689362e-02,2.965192683041095734e-02,3.437444195151329041e-02,3.131994977593421936e-02,3.200143948197364807e-02,2.861765213310718536e-02,3.403225541114807129e-02,3.890724480152130127e-02,3.102221153676509857e-02,3.020949102938175201e-02,2.978036925196647644e-02,3.117286786437034607e-02,3.847504779696464539e-02,3.549364581704139709e-02,3.435258194804191589e-02,3.203194960951805115e-02,3.365710005164146423e-02,2.729009464383125305e-02,3.692008554935455322e-02,3.331508487462997437e-02,3.067833557724952698e-02,3.187236934900283813e-02,3.384075313806533813e-02,2.665905654430389404e-02,3.427543491125106812e-02,2.644516527652740479e-02,2.527569793164730072e-02,3.274683654308319092e-02,3.184458240866661072e-02,3.340913727879524231e-02,3.190086036920547485e-02,3.876818716526031494e-02,3.149404376745223999e-02,3.111383505165576935e-02,2.823601849377155304e-02,3.127302974462509155e-02,3.194679319858551025e-02,2.932492271065711975e-02,2.927247434854507446e-02,2.915045619010925293e-02,2.880577743053436279e-02,3.885094448924064636e-02,2.934691309928894043e-02,3.123883530497550964e-02,2.771078236401081085e-02,3.431181237101554871e-02,2.854074165225028992e-02,2.806312032043933868e-02,3.749931976199150085e-02,2.520326897501945496e-02,2.984291128814220428e-02,3.642383217811584473e-02,3.214455023407936096e-02,2.612373046576976776e-02,3.517780825495719910e-02,2.513807639479637146e-02,3.448155149817466736e-02,2.915821410715579987e-02,3.249773010611534119e-02,3.081558458507061005e-02,3.160196542739868164e-02,3.359311074018478394e-02,3.637952357530593872e-02,3.189341351389884949e-02,2.868294343352317810e-02,2.691256068646907806e-02,3.099669702351093292e-02,2.987965941429138184e-02,3.536436706781387329e-02,2.853401377797126770e-02,3.166064247488975525e-02,2.984739467501640320e-02,2.930548042058944702e-02,2.732264250516891479e-02,2.945327199995517731e-02,2.934679947793483734e-02,3.060035780072212219e-02,2.930093929171562195e-02,3.232514113187789917e-02,3.575967624783515930e-02,3.083192370831966400e-02,3.660422563552856445e-02,3.296164050698280334e-02,2.552300877869129181e-02,2.815839089453220367e-02,2.966216020286083221e-02,2.926067262887954712e-02,3.278408944606781006e-02,3.347761183977127075e-02,3.038579598069190979e-02,2.990084886550903320e-02,3.346583992242813110e-02,3.634789586067199707e-02,2.807231433689594269e-02,3.134100884199142456e-02,3.091281466186046600e-02,3.326176106929779053e-02,2.907593175768852234e-02,3.614458441734313965e-02,3.026311658322811127e-02,3.078785166144371033e-02,2.848575823009014130e-02,3.250665217638015747e-02,3.383445367217063904e-02,3.290628641843795776e-02,3.284721449017524719e-02,2.884909883141517639e-02,3.835715353488922119e-02,3.022517450153827667e-02,2.949348092079162598e-02,3.238355368375778198e-02,2.722333744168281555e-02,2.467530593276023865e-02,3.460002690553665161e-02,2.522384375333786011e-02,3.796688467264175415e-02,3.417741879820823669e-02,3.945291787385940552e-02,3.064092993736267090e-02,3.104913607239723206e-02,3.018826805055141449e-02,3.500385954976081848e-02,3.316982835531234741e-02,3.116626478731632233e-02,3.945237398147583008e-02,3.780001401901245117e-02,3.325335308909416199e-02,2.941249497234821320e-02,3.829748556017875671e-02,3.489208221435546875e-02,3.472915291786193848e-02,2.858923934400081635e-02,2.987733483314514160e-02,3.762318938970565796e-02,3.177412971854209900e-02,2.788570150732994080e-02,2.809398248791694641e-02,3.173349052667617798e-02,3.196284174919128418e-02,2.979690022766590118e-02,3.788491338491439819e-02,3.553780913352966309e-02,2.580448240041732788e-02,3.229315951466560364e-02,2.591022662818431854e-02,3.243559226393699646e-02,3.114927001297473907e-02,3.455391898751258850e-02,3.193911537528038025e-02,3.364011645317077637e-02,2.972421050071716309e-02,3.333593904972076416e-02,2.867571637034416199e-02,3.716249018907546997e-02,3.340820595622062683e-02,3.334940597414970398e-02,3.076482750475406647e-02,2.932637184858322144e-02,2.627721242606639862e-02,3.116578422486782074e-02,3.355997800827026367e-02,3.190874308347702026e-02,2.737303636968135834e-02,2.587472274899482727e-02,2.973704226315021515e-02,3.030479326844215393e-02,2.770437113940715790e-02,2.645567804574966431e-02,3.010698035359382629e-02,2.898275107145309448e-02,3.012697026133537292e-02,3.453703969717025757e-02,2.515427581965923309e-02,3.472945839166641235e-02,3.173398971557617188e-02,3.041475638747215271e-02,3.330920264124870300e-02,2.869337052106857300e-02,3.819549828767776489e-02,3.400925546884536743e-02,3.555146977305412292e-02,3.027355857193470001e-02,2.817490883171558380e-02,2.986346185207366943e-02,3.003621660172939301e-02,2.930821105837821960e-02,3.044630400836467743e-02,3.955310955643653870e-02,3.149586543440818787e-02,3.860765695571899414e-02,2.787640318274497986e-02,2.860155701637268066e-02,3.139869868755340576e-02,3.294501081109046936e-02,3.221856057643890381e-02,3.253276646137237549e-02,2.901050820946693420e-02,3.253720700740814209e-02


==> csvfiles/LPIPS_LowCount_1.csv <==
1.809852272272109985e-01,5.325200408697128296e-02,1.372632533311843872e-01,2.313545346260070801e-01,2.341816872358322144e-01,1.388841569423675537e-01,1.719585806131362915e-01,1.077004298567771912e-01,4.903364181518554688e-02,3.145909309387207031e-01,8.844562619924545288e-02,1.441089808940887451e-01,1.976704597473144531e-01,2.401600778102874756e-01,7.767750322818756104e-02,1.610187888145446777e-01,1.610372215509414673e-01,2.386205792427062988e-01,1.542524397373199463e-01,2.165683507919311523e-01,2.411555945873260498e-01,2.030021995306015015e-01,2.665542662143707275e-01,5.626103281974792480e-02,1.206046193838119507e-01,2.534526586532592773e-01,2.546445727348327637e-01,2.310335934162139893e-01,5.214320868253707886e-02,1.519250273704528809e-01,1.158394217491149902e-01,8.222397416830062866e-02,9.530043601989746094e-02,1.338610798120498657e-01,1.890304088592529297e-01,1.853122860193252563e-01,1.721839755773544312e-01,1.967446058988571167e-01,1.415239572525024414e-01,1.238066479563713074e-01,1.152739226818084717e-01,2.816074490547180176e-01,1.317160874605178833e-01,1.894154548645019531e-01,1.506378650665283203e-01,1.615983247756958008e-01,2.875767648220062256e-01,1.316008269786834717e-01,5.074172839522361755e-02,7.362640649080276489e-02,1.794002950191497803e-01,1.403839737176895142e-01,8.559653908014297485e-02,1.273443698883056641e-01,1.251155287027359009e-01,1.422653347253799438e-01,1.207465827465057373e-01,1.075793132185935974e-01,1.175551116466522217e-01,1.484532654285430908e-01,2.258206903934478760e-01,1.234647110104560852e-01,1.587620079517364502e-01,2.980543076992034912e-01,5.617409944534301758e-02,1.136212795972824097e-01,1.712121963500976562e-01,1.980393975973129272e-01,1.184404864907264709e-01,1.176932677626609802e-01,1.398768872022628784e-01,1.591634750366210938e-01,2.235513180494308472e-01,1.319200545549392700e-01,1.482021957635879517e-01,1.598305553197860718e-01,2.267806529998779297e-01,1.385236233472824097e-01,1.184431463479995728e-01,3.061197102069854736e-01,8.121834695339202881e-02,1.942586302757263184e-01,1.042671203613281250e-01,1.954726874828338623e-01,1.776054650545120239e-01,2.958026528358459473e-01,2.043695151805877686e-01,1.302102059125900269e-01,1.124882325530052185e-01,2.139334380626678467e-01,2.237374782562255859e-01,1.400241106748580933e-01,3.021880984306335449e-01,9.072767198085784912e-02,1.768451333045959473e-01,2.242871522903442383e-01,3.547234535217285156e-01,6.236198171973228455e-02,1.709624230861663818e-01,1.631291359663009644e-01,2.574672698974609375e-01,9.368252009153366089e-02,1.088568270206451416e-01,2.042132467031478882e-01,5.073185265064239502e-02,1.972567737102508545e-01,8.267752826213836670e-02,2.004992216825485229e-01,2.495671957731246948e-01,2.166608721017837524e-01,2.491770535707473755e-01,2.313519865274429321e-01,8.015997707843780518e-02,1.058655232191085815e-01,2.356161475181579590e-01,2.855780422687530518e-01,1.682552546262741089e-01,1.209401935338973999e-01,1.524753123521804810e-01,1.245635226368904114e-01,2.632856965065002441e-01,2.024654597043991089e-01,2.983013093471527100e-01,1.354351788759231567e-01,1.477766185998916626e-01,2.328135669231414795e-01,1.156081929802894592e-01,1.774425804615020752e-01,2.938950061798095703e-01,1.196796447038650513e-01,2.078932970762252808e-01,7.149904966354370117e-02,2.574688494205474854e-01,1.898891627788543701e-01,1.445237249135971069e-01,6.591632962226867676e-02,9.626677632331848145e-02,1.632437407970428467e-01,1.261509805917739868e-01,1.454708725214004517e-01,2.193585336208343506e-01,3.682523667812347412e-01,1.441254615783691406e-01,1.309674829244613647e-01,1.258356273174285889e-01,2.441474646329879761e-01,1.065816134214401245e-01,1.450410634279251099e-01,1.547817289829254150e-01,2.545923292636871338e-01,6.127591058611869812e-02,1.354854255914688110e-01,2.026150226593017578e-01,1.117662489414215088e-01,1.780013889074325562e-01,1.322744637727737427e-01,1.515667140483856201e-01,1.852364540100097656e-01,1.109601110219955444e-01,2.164103686809539795e-01,6.479635089635848999e-02,1.823733448982238770e-01,1.260125637054443359e-01,1.245810538530349731e-01,7.015562802553176880e-02,1.442952752113342285e-01,5.721849203109741211e-02,1.222656220197677612e-01,1.191480606794357300e-01,2.306544184684753418e-01,1.401472985744476318e-01,2.848523557186126709e-01,9.522533416748046875e-02,2.019490301609039307e-01,1.671505272388458252e-01,1.276552826166152954e-01,1.376247853040695190e-01,2.263539135456085205e-01,3.056148290634155273e-01,4.899745434522628784e-02,1.087406128644943237e-01,1.171456575393676758e-01,7.835160195827484131e-02,2.459924817085266113e-01,1.102739721536636353e-01,5.202970281243324280e-02,2.614564895629882812e-01,1.803150773048400879e-01,5.642368644475936890e-02,1.066249683499336243e-01,6.533506512641906738e-02,5.789211764931678772e-02,1.186121031641960144e-01,2.241301089525222778e-01,1.877075880765914917e-01,2.621355056762695312e-01,7.190860062837600708e-02,2.416166812181472778e-01,2.966473102569580078e-01,2.265323996543884277e-01,1.276324838399887085e-01,2.262842953205108643e-01,2.466165274381637573e-01,1.841464638710021973e-01,1.371988803148269653e-01,1.053173318505287170e-01,2.155550271272659302e-01,6.340207904577255249e-02,4.938660189509391785e-02,9.501416981220245361e-02,1.019809171557426453e-01,1.878544241189956665e-01,5.488958209753036499e-02,1.285534799098968506e-01,2.021412551403045654e-01,2.294327169656753540e-01,2.109817713499069214e-01,1.327241659164428711e-01,2.011035233736038208e-01,1.869633495807647705e-01,1.295688897371292114e-01,1.446640640497207642e-01,9.956440329551696777e-02,1.422022730112075806e-01,1.184336394071578979e-01,1.118283942341804504e-01,1.699286699295043945e-01,3.268631100654602051e-01,1.859071999788284302e-01,1.525420397520065308e-01,1.741525232791900635e-01,2.512466013431549072e-01,1.598896086215972900e-01,1.557406783103942871e-01,2.329172343015670776e-01,1.070793047547340393e-01,2.132645994424819946e-01,1.067960709333419800e-01,1.373763382434844971e-01,5.275921151041984558e-02,2.130922377109527588e-01,2.589855194091796875e-01,1.829618364572525024e-01,1.093949899077415466e-01,1.171130537986755371e-01,1.094378381967544556e-01,6.717792153358459473e-02,1.345050334930419922e-01,1.999456584453582764e-01,2.003639936447143555e-01,6.881921738386154175e-02,1.386884152889251709e-01,1.453861296176910400e-01,1.446494460105895996e-01,1.659753769636154175e-01,1.414899975061416626e-01,1.374129056930541992e-01,1.776802241802215576e-01,2.466851919889450073e-01,1.511269956827163696e-01,1.651392728090286255e-01,1.756642311811447144e-01,2.201991975307464600e-01,3.596767783164978027e-01,3.772143125534057617e-01,9.059613198041915894e-02,1.468715816736221313e-01,1.376480609178543091e-01,1.139294207096099854e-01,5.246929079294204712e-02,2.630452513694763184e-01,6.666159629821777344e-02,2.103502750396728516e-01,2.429945468902587891e-01,1.265336573123931885e-01,7.228136807680130005e-02,1.686412841081619263e-01,1.739361584186553955e-01,1.409133076667785645e-01,1.594654768705368042e-01,2.443515956401824951e-01,1.879627555608749390e-01,2.436358630657196045e-01,1.250298917293548584e-01,5.627229064702987671e-02,1.902767121791839600e-01,1.830858290195465088e-01,2.104827165603637695e-01,1.976218819618225098e-01,3.002618551254272461e-01,2.507014870643615723e-01,8.668588101863861084e-02,8.247376978397369385e-02,1.313899904489517212e-01,1.655860394239425659e-01,8.271098881959915161e-02,1.672542691230773926e-01,1.707204133272171021e-01,1.330582946538925171e-01,2.361795008182525635e-01,2.332760691642761230e-01,1.087483614683151245e-01,1.270042359828948975e-01,2.749040722846984863e-01,1.021534502506256104e-01,9.408911317586898804e-02,1.067352220416069031e-01,1.953841745853424072e-01,1.042653024196624756e-01,2.625373601913452148e-01,2.272975146770477295e-01,1.674111485481262207e-01,2.126983553171157837e-01,5.106736719608306885e-02,1.694629341363906860e-01,1.308831721544265747e-01,1.276394724845886230e-01,1.554081737995147705e-01,1.274037957191467285e-01,2.247556746006011963e-01,8.621199429035186768e-02,8.589094877243041992e-02,2.297023385763168335e-01,1.098396927118301392e-01,3.775003850460052490e-01,1.738815456628799438e-01,1.749894171953201294e-01,1.959259361028671265e-01,1.663676351308822632e-01,5.515165999531745911e-02,9.149909019470214844e-02,1.344601660966873169e-01,9.324106574058532715e-02,2.017466276884078979e-01,2.914144992828369141e-01,1.695426851511001587e-01,3.263945579528808594e-01,1.727761030197143555e-01,5.025875568389892578e-02,1.571596562862396240e-01,3.667169511318206787e-01,2.120611071586608887e-01,3.719072341918945312e-01,1.093933656811714172e-01,1.195898726582527161e-01,1.570264995098114014e-01,9.700164198875427246e-02,1.425529718399047852e-01,4.149458408355712891e-01,1.265598833560943604e-01,1.636804491281509399e-01,7.266975194215774536e-02,2.248677909374237061e-01,2.402748465538024902e-01,2.654803097248077393e-01,6.340371817350387573e-02,6.236006319522857666e-02,2.076094448566436768e-01,2.126199752092361450e-01,1.051928326487541199e-01,1.802809238433837891e-01,1.234349459409713745e-01,6.150338053703308105e-02,1.425810903310775757e-01,2.253905087709426880e-01,8.960001915693283081e-02,7.443249225616455078e-02,2.324479669332504272e-01,2.830198109149932861e-01,2.106433808803558350e-01,2.207901924848556519e-01,2.429003417491912842e-01,1.489060819149017334e-01,3.361134231090545654e-01,2.417091429233551025e-01,1.316311657428741455e-01,3.835818767547607422e-01,1.096299514174461365e-01,2.588969767093658447e-01,2.050616741180419922e-01,2.979181408882141113e-01,1.187551766633987427e-01,3.252539038658142090e-01,3.860493302345275879e-01,7.804785668849945068e-02,1.762856543064117432e-01,3.674966096878051758e-01,7.675614207983016968e-02,5.385742336511611938e-02,9.022440016269683838e-02,1.240719258785247803e-01,1.931096017360687256e-01,1.512942463159561157e-01,2.618549466133117676e-01,5.486048012971878052e-02,1.063165888190269470e-01,2.598879039287567139e-01,1.932284832000732422e-01,2.571068406105041504e-01,2.092334926128387451e-01,2.439581453800201416e-01,1.104935854673385620e-01,1.051909402012825012e-01,2.152593284845352173e-01,2.044941484928131104e-01,5.891410633921623230e-02,2.148675173521041870e-01,6.118295341730117798e-02,2.509641349315643311e-01,2.625203728675842285e-01,1.507139801979064941e-01,1.512082070112228394e-01,2.099639922380447388e-01,6.946487724781036377e-02,5.595372617244720459e-02,1.052265241742134094e-01,5.558271706104278564e-02,5.915914103388786316e-02,7.752481102943420410e-02,5.972944945096969604e-02,2.351475954055786133e-01,1.592450439929962158e-01,1.685272157192230225e-01,1.376071721315383911e-01,1.584317684173583984e-01,9.920966625213623047e-02,1.725435256958007812e-01,9.966509044170379639e-02,6.478589773178100586e-02,1.959621608257293701e-01,7.354128360748291016e-02,7.090487331151962280e-02,1.582793891429901123e-01,1.912884861230850220e-01,5.507912114262580872e-02,6.634682416915893555e-02,6.169351190328598022e-02,1.400855779647827148e-01,2.317368239164352417e-01,3.071663379669189453e-01,1.222665682435035706e-01,5.206167325377464294e-02,1.821855455636978149e-01,1.218381226062774658e-01,6.084376201033592224e-02,1.337187737226486206e-01,3.804897367954254150e-01,2.510932683944702148e-01,1.514908671379089355e-01,7.662447541952133179e-02,2.117406725883483887e-01,2.033746391534805298e-01,2.317028343677520752e-01,6.150016188621520996e-02,5.939228832721710205e-02,6.306117773056030273e-02,1.846913695335388184e-01,3.332556188106536865e-01,5.977034568786621094e-02,3.374154269695281982e-01,8.152367174625396729e-02,1.217465847730636597e-01,1.730352789163589478e-01,6.502473354339599609e-02,1.053163707256317139e-01,2.017936706542968750e-01,2.370358407497406006e-01,6.072187051177024841e-02,3.809765875339508057e-01,7.221379876136779785e-02,1.385656744241714478e-01,1.243785992264747620e-01,3.070353567600250244e-01,2.540457844734191895e-01,1.962551176548004150e-01,5.361494049429893494e-02,2.163629829883575439e-01,2.352946996688842773e-01,3.495669662952423096e-01,2.439096868038177490e-01,2.675236165523529053e-01,3.891908526420593262e-01,6.530467420816421509e-02,3.093463778495788574e-01,3.361657857894897461e-01,3.397897183895111084e-01,1.073379889130592346e-01,2.045564502477645874e-01,2.433323860168457031e-01,2.514165937900543213e-01,2.231556624174118042e-01,8.160705864429473877e-02,3.182529807090759277e-01,3.319764733314514160e-01,2.453885525465011597e-01,3.504198491573333740e-01,2.080525904893875122e-01,5.766104906797409058e-02,1.986149996519088745e-01,1.312810778617858887e-01,2.801582813262939453e-01,1.302093118429183960e-01,2.592205405235290527e-01,2.318186312913894653e-01,1.887055188417434692e-01,6.305980682373046875e-02,5.051862820982933044e-02,5.737762525677680969e-02,1.994160860776901245e-01,1.265281438827514648e-01,5.555116757750511169e-02,2.361246347427368164e-01,1.115164011716842651e-01,7.288084179162979126e-02,2.206110805273056030e-01,5.617875605821609497e-02,2.809252142906188965e-01,1.944437325000762939e-01,6.941358000040054321e-02,6.600638478994369507e-02,2.403284609317779541e-01,2.384062856435775757e-01,1.549786329269409180e-01,1.339077204465866089e-01,6.462538242340087891e-02,6.665735691785812378e-02,2.197309136390686035e-01,2.177721410989761353e-01,2.296620309352874756e-01,2.502569854259490967e-01,8.515174686908721924e-02,1.164883226156234741e-01,3.291319310665130615e-01,5.609725788235664368e-02,2.448172867298126221e-01,1.779100745916366577e-01,3.841514289379119873e-01,3.002554774284362793e-01,6.147571653127670288e-02,6.052001565694808960e-02,3.225979804992675781e-01,3.808818459510803223e-01,2.250632345676422119e-01,2.120305597782135010e-01,8.746438473463058472e-02,2.210218608379364014e-01,1.587807983160018921e-01,2.058108747005462646e-01,5.122400075197219849e-02,7.667268812656402588e-02,1.235141679644584656e-01,3.945132791996002197e-01,8.319470286369323730e-02,7.468421012163162231e-02,1.078163236379623413e-01,5.684743449091911316e-02,2.138344943523406982e-01,2.743338048458099365e-01,9.939557313919067383e-02,3.380728662014007568e-01,6.630924344062805176e-02,2.489243298768997192e-01,6.583978980779647827e-02,6.741341948509216309e-02,2.117387503385543823e-01,2.065917849540710449e-01,3.945803940296173096e-01,2.517058253288269043e-01,1.097703427076339722e-01,2.221299558877944946e-01,5.143059045076370239e-02,7.257519662380218506e-02,2.030748575925827026e-01,1.445737332105636597e-01,7.439409196376800537e-02,2.368325442075729370e-01,1.151447072625160217e-01,2.297012358903884888e-01,5.264507606625556946e-02,2.340335100889205933e-01,2.161801159381866455e-01,6.506770849227905273e-02,1.580329388380050659e-01,2.569059133529663086e-01,1.023469790816307068e-01,2.219765037298202515e-01,2.370586395263671875e-01,2.174076884984970093e-01,2.038384377956390381e-01,2.533340454101562500e-01,4.032075703144073486e-01,1.288492679595947266e-01,2.669955193996429443e-01,6.167964637279510498e-02,2.100838571786880493e-01,2.420710176229476929e-01,1.295439451932907104e-01,2.493655979633331299e-01,8.228938281536102295e-02,3.325421214103698730e-01,3.352269828319549561e-01,2.158093303442001343e-01,1.381483674049377441e-01,1.163993179798126221e-01,7.529393583536148071e-02,1.313806474208831787e-01,2.302815467119216919e-01,1.274601370096206665e-01,4.035710394382476807e-01,2.777262926101684570e-01,1.335823088884353638e-01,1.325569152832031250e-01,6.132227554917335510e-02,2.371084690093994141e-01,3.104344904422760010e-01,5.335381254553794861e-02,2.132522463798522949e-01,1.202871873974800110e-01,2.249358445405960083e-01,7.195582985877990723e-02,2.180619686841964722e-01,1.053914651274681091e-01,8.024072647094726562e-02,9.193317592144012451e-02,2.117076963186264038e-01,1.980004012584686279e-01,3.224297761917114258e-01,3.126104176044464111e-01,1.154712662100791931e-01,6.374027580022811890e-02,2.796020209789276123e-01,2.552358806133270264e-01,8.824197947978973389e-02,2.482375800609588623e-01,2.357702255249023438e-01,1.177718862891197205e-01,3.540496528148651123e-01,2.186761051416397095e-01,2.941017448902130127e-01,1.602846980094909668e-01,1.112724840641021729e-01,1.159297153353691101e-01,1.931402534246444702e-01,5.650271475315093994e-02,2.301427125930786133e-01,3.547488152980804443e-01,7.086530327796936035e-02,2.623092532157897949e-01,9.755513817071914673e-02,7.721389830112457275e-02,2.011689841747283936e-01,6.254997104406356812e-02,5.794471502304077148e-02,2.239713817834854126e-01,2.182133495807647705e-01,2.882373929023742676e-01,2.855897843837738037e-01,2.321396172046661377e-01,2.112948447465896606e-01,5.722959712147712708e-02,7.978804409503936768e-02,6.426651775836944580e-02,1.168411076068878174e-01,2.101295292377471924e-01,3.411826193332672119e-01,6.397090852260589600e-02,5.634277313947677612e-02,1.896315068006515503e-01,5.812409520149230957e-02,5.681251361966133118e-02,8.529055863618850708e-02,3.182914555072784424e-01,2.596469223499298096e-01,1.769176721572875977e-01,2.622472047805786133e-01,2.568801343441009521e-01,1.047844961285591125e-01,3.694123923778533936e-01,1.949662715196609497e-01,8.302019536495208740e-02,3.197603523731231689e-01,2.459408640861511230e-01,5.957379937171936035e-02,3.026171922683715820e-01,2.231744825839996338e-01,5.729389935731887817e-02,2.315332591533660889e-01,1.736711859703063965e-01,3.678691089153289795e-01,1.398304551839828491e-01,1.575863510370254517e-01,1.559437662363052368e-01,1.572353988885879517e-01,6.993407756090164185e-02,1.673689633607864380e-01,1.667778044939041138e-01,1.858742833137512207e-01,1.593817472457885742e-01,1.184649169445037842e-01,1.844781935214996338e-01,5.190485715866088867e-02,1.400589346885681152e-01,1.765728592872619629e-01,1.903782635927200317e-01,2.646447718143463135e-01,2.564183175563812256e-01,2.538855075836181641e-01,2.644871175289154053e-01,1.727026551961898804e-01,6.528488546609878540e-02,1.731109917163848877e-01,2.097983360290527344e-01,2.310199737548828125e-01,6.552761048078536987e-02,7.947915792465209961e-02,7.781495898962020874e-02,6.596975773572921753e-02,5.948108807206153870e-02,8.212687075138092041e-02,3.280313611030578613e-01,2.982576191425323486e-01,2.632104456424713135e-01,6.824416667222976685e-02,5.359049886465072632e-02,1.524733155965805054e-01,2.947522103786468506e-01,2.560685276985168457e-01,1.812666952610015869e-01,1.724947392940521240e-01,1.819253712892532349e-01,1.399149745702743530e-01,1.847957521677017212e-01,1.812980920076370239e-01,2.699445188045501709e-01,1.109193488955497742e-01,6.280407309532165527e-02,7.278140634298324585e-02,1.802666932344436646e-01,1.071496456861495972e-01,2.183124721050262451e-01,2.063945084810256958e-01,1.063610762357711792e-01,2.353737801313400269e-01,1.484614014625549316e-01,1.562557369470596313e-01,1.672195941209793091e-01,8.901569247245788574e-02,7.517651468515396118e-02,2.539543509483337402e-01,1.360327303409576416e-01,4.043502733111381531e-02,3.236227929592132568e-01,6.578283756971359253e-02,1.626851558685302734e-01,1.817838698625564575e-01,6.453224271535873413e-02,8.395589143037796021e-02,2.601976990699768066e-01,1.795860826969146729e-01,2.693463861942291260e-01,5.433561652898788452e-02,1.200738400220870972e-01,2.212875038385391235e-01,4.573234543204307556e-02,3.171994984149932861e-01,4.725524038076400757e-02,2.510862648487091064e-01,5.489829182624816895e-02,2.749623656272888184e-01,1.902805864810943604e-01,2.675836086273193359e-01,1.656557321548461914e-01,6.080418080091476440e-02,1.796274334192276001e-01,1.496650725603103638e-01,2.627635598182678223e-01,2.911941707134246826e-01,6.255608052015304565e-02,2.558653950691223145e-01,2.600342631340026855e-01,1.177699863910675049e-01,1.605199575424194336e-01,1.897343993186950684e-01,1.877072751522064209e-01,1.815276741981506348e-01,2.298436462879180908e-01,5.408646911382675171e-02,1.696903109550476074e-01,9.049563109874725342e-02,5.016356706619262695e-02,1.603605598211288452e-01,3.205856084823608398e-01,2.216525971889495850e-01,1.380405724048614502e-01,1.540942341089248657e-01,1.463651210069656372e-01,2.106858938932418823e-01,1.699987798929214478e-01,2.442983388900756836e-01,6.694238632917404175e-02,1.679692566394805908e-01,2.218461334705352783e-01,2.460610866546630859e-01,1.246371120214462280e-01,1.273886114358901978e-01,1.611716896295547485e-01,1.482115387916564941e-01,7.283483445644378662e-02,2.670232057571411133e-01,1.025356799364089966e-01,1.063219606876373291e-01,7.389698922634124756e-02,2.542715966701507568e-01,2.140835523605346680e-01,7.739740610122680664e-02,1.136302947998046875e-01,2.172407209873199463e-01,1.478023976087570190e-01,1.907804310321807861e-01,1.058412492275238037e-01,1.688525974750518799e-01,2.699204087257385254e-01,2.306751310825347900e-01,5.511728301644325256e-02,5.961309745907783508e-02,1.816592067480087280e-01,1.757821142673492432e-01,1.578336656093597412e-01,1.329334974288940430e-01,6.401107460260391235e-02,8.078020066022872925e-02,5.773077905178070068e-02,2.734327912330627441e-01,1.901291608810424805e-01,1.279809474945068359e-01,2.401120066642761230e-01,1.719394475221633911e-01,8.020357787609100342e-02,6.107289716601371765e-02,1.078158393502235413e-01,2.646522521972656250e-01,8.269280195236206055e-02,5.024258792400360107e-02,2.611989676952362061e-01,2.824784517288208008e-01,5.882748216390609741e-02,1.931801736354827881e-01,5.894602835178375244e-02,1.941269785165786743e-01,2.894598841667175293e-01,1.159818321466445923e-01,3.178841471672058105e-01,1.684303730726242065e-01,1.690480858087539673e-01,9.155209362506866455e-02,2.603558003902435303e-01,1.345922648906707764e-01,1.221990659832954407e-01,1.534437090158462524e-01,1.238998472690582275e-01,2.642832398414611816e-01,6.616368889808654785e-02,1.146506518125534058e-01,1.734017729759216309e-01,5.253200978040695190e-02,6.630359590053558350e-02,1.918180882930755615e-01,2.942969799041748047e-01,1.533135324716567993e-01,1.106994524598121643e-01,5.947319418191909790e-02,8.555350452661514282e-02,1.436167359352111816e-01,5.667844042181968689e-02,1.508614420890808105e-01,6.883962452411651611e-02,9.773236513137817383e-02,1.695075780153274536e-01,4.594698548316955566e-02,1.503397971391677856e-01,2.860370576381683350e-01,2.013931423425674438e-01,3.066082596778869629e-01,1.771425902843475342e-01,1.784059107303619385e-01,5.724108219146728516e-02,1.316536813974380493e-01,1.571550965309143066e-01,2.247632592916488647e-01,2.521239519119262695e-01,7.638735324144363403e-02,1.720555871725082397e-01,1.528035551309585571e-01,2.672212719917297363e-01,2.114486545324325562e-01,1.766583770513534546e-01,8.540450781583786011e-02,2.492445111274719238e-01,1.918507814407348633e-01,1.818460524082183838e-01,5.652635917067527771e-02,1.854790747165679932e-01,8.627852797508239746e-02,1.593857705593109131e-01,1.690386682748794556e-01,1.633444130420684814e-01,4.473059624433517456e-02,2.553859949111938477e-01,6.974167376756668091e-02,2.011724710464477539e-01,9.517586976289749146e-02,2.571113407611846924e-01,2.729762792587280273e-01,1.438596248626708984e-01,1.729330718517303467e-01,2.494237422943115234e-01,1.812080442905426025e-01,1.748737394809722900e-01,2.841325402259826660e-01,1.456849873065948486e-01,1.783552765846252441e-01,6.080902367830276489e-02,2.617492675781250000e-01,1.836458891630172729e-01,2.854087352752685547e-01,2.868919670581817627e-01,7.654663175344467163e-02,1.317760497331619263e-01,2.007510960102081299e-01,2.323997616767883301e-01,1.890533417463302612e-01,1.415309607982635498e-01,9.818360209465026855e-02,6.176071614027023315e-02,1.921865046024322510e-01,1.941469907760620117e-01,5.178331211209297180e-02,2.781783938407897949e-01,4.143775999546051025e-02,1.701078265905380249e-01,1.767111569643020630e-01,8.242110908031463623e-02,2.596682012081146240e-01,1.199012473225593567e-01,2.603127360343933105e-01,5.178207904100418091e-02,1.634728759527206421e-01,8.536559343338012695e-02,1.772147268056869507e-01,2.758202254772186279e-01,3.390283286571502686e-01,7.847097516059875488e-02,2.626816928386688232e-01,6.764652580022811890e-02,1.516396701335906982e-01,2.308186888694763184e-01,1.035790964961051941e-01,7.462397962808609009e-02,1.432203054428100586e-01,5.403119325637817383e-02,2.126653641462326050e-01,8.398219943046569824e-02,7.913724333047866821e-02,2.754045128822326660e-01,4.243314266204833984e-02,1.738637834787368774e-01,2.410748898983001709e-01,3.015617728233337402e-01,1.829083710908889771e-01,7.488810271024703979e-02,3.007824718952178955e-01,1.891277134418487549e-01,1.257773488759994507e-01,1.969878226518630981e-01,3.180295228958129883e-01,1.730290800333023071e-01,2.696300745010375977e-01,1.382979005575180054e-01,2.848442196846008301e-01,2.876429557800292969e-01,7.853998243808746338e-02,1.698947846889495850e-01,2.752718329429626465e-01,1.612532138824462891e-01,6.325580924749374390e-02,8.036062866449356079e-02,1.742215305566787720e-01,1.899926066398620605e-01,1.725331544876098633e-01,2.718439102172851562e-01,2.800218462944030762e-01,1.798665970563888550e-01,1.675132215023040771e-01,1.217392086982727051e-01,2.023471891880035400e-01,2.856017351150512695e-01,7.003472745418548584e-02,2.308765500783920288e-01,6.403660029172897339e-02,2.273087799549102783e-01,1.698981225490570068e-01,4.375791549682617188e-02,4.186189919710159302e-02,5.960177630186080933e-02,2.182704210281372070e-01,7.875987887382507324e-02,1.880975067615509033e-01,2.000648677349090576e-01,2.129886001348495483e-01,3.003206849098205566e-01,1.901741474866867065e-01,9.336159378290176392e-02,9.067589789628982544e-02,3.126617670059204102e-01,2.669550180435180664e-01,6.713698804378509521e-02,9.860074520111083984e-02,2.758122384548187256e-01,5.246024578809738159e-02,2.761088907718658447e-01,1.586248129606246948e-01,1.824365705251693726e-01,1.795107871294021606e-01,3.694479763507843018e-01,8.210588246583938599e-02,2.574000656604766846e-01,2.929502427577972412e-01,2.983327209949493408e-01,2.416465878486633301e-01,2.638270258903503418e-01,6.194488331675529480e-02,1.736864745616912842e-01,1.562021970748901367e-01,1.742152720689773560e-01,1.618023216724395752e-01,6.206174939870834351e-02,1.828338801860809326e-01,6.198493391275405884e-02,2.819240689277648926e-01,2.449970394372940063e-01,1.855186820030212402e-01,8.205242455005645752e-02,1.197409257292747498e-01,8.244057744741439819e-02,1.400703489780426025e-01,1.484384983777999878e-01,2.741262316703796387e-01,2.979708313941955566e-01,1.611611098051071167e-01,1.846583038568496704e-01,8.046432584524154663e-02,5.350142717361450195e-02,1.878412961959838867e-01,5.364812910556793213e-02,2.515116333961486816e-01,2.423647791147232056e-01,2.364668846130371094e-01,6.471855938434600830e-02,1.990885883569717407e-01,1.944894641637802124e-01
8.874375373125076294e-02,8.658278733491897583e-02,8.567511290311813354e-02,8.571060746908187866e-02,8.761808276176452637e-02,8.910567313432693481e-02,9.052754193544387817e-02,8.681762218475341797e-02,8.892056345939636230e-02,8.675926178693771362e-02,8.644544333219528198e-02,8.871980011463165283e-02,8.164140582084655762e-02,8.948932588100433350e-02,8.054755628108978271e-02,8.817748725414276123e-02,8.426725119352340698e-02,9.100969135761260986e-02,8.805862814188003540e-02,9.073556959629058838e-02,8.368387073278427124e-02,9.059686958789825439e-02,8.886495232582092285e-02,8.292990922927856445e-02,9.173539280891418457e-02,9.033332765102386475e-02,8.365131914615631104e-02,9.109651297330856323e-02,8.820019662380218506e-02,8.923541009426116943e-02,8.420717716217041016e-02,8.726407587528228760e-02,8.664856851100921631e-02,8.853293210268020630e-02,8.215242624282836914e-02,8.330354094505310059e-02,8.953467756509780884e-02,8.582196384668350220e-02,8.516722917556762695e-02,8.339186757802963257e-02,8.205513656139373779e-02,8.941646665334701538e-02,8.715362846851348877e-02,8.781228214502334595e-02,9.348667412996292114e-02,8.439391106367111206e-02,9.389248490333557129e-02,8.716180920600891113e-02,8.829636126756668091e-02,8.421559631824493408e-02,8.577964454889297485e-02,8.623446524143218994e-02,8.755803108215332031e-02,8.362804353237152100e-02,8.762426674365997314e-02,8.800356090068817139e-02,8.595559746026992798e-02,8.980342745780944824e-02,8.657394349575042725e-02,9.361192584037780762e-02,8.946555107831954956e-02,9.057465195655822754e-02,8.739722520112991333e-02,8.889446407556533813e-02,8.560621738433837891e-02,9.277391433715820312e-02,8.297736942768096924e-02,8.665819466114044189e-02,8.688618242740631104e-02,8.757724612951278687e-02,8.289843797683715820e-02,9.394950419664382935e-02,8.650022000074386597e-02,8.412104099988937378e-02,8.574316650629043579e-02,8.815159648656845093e-02,8.018271625041961670e-02,8.734449744224548340e-02,8.616084605455398560e-02,8.313923329114913940e-02,8.815757930278778076e-02,8.760422468185424805e-02,8.521104604005813599e-02,8.644556999206542969e-02,8.676929026842117310e-02,8.752530813217163086e-02,8.546388894319534302e-02,8.546683192253112793e-02,8.580914139747619629e-02,9.000191092491149902e-02,8.731786161661148071e-02,8.804260939359664917e-02,9.207804501056671143e-02,8.657033741474151611e-02,8.596920222043991089e-02,8.323887735605239868e-02,8.583980798721313477e-02,8.842590451240539551e-02,8.770878612995147705e-02,8.224411308765411377e-02,8.370930701494216919e-02,8.984997123479843140e-02,8.922082185745239258e-02,8.754666149616241455e-02,8.526277542114257812e-02,8.220179378986358643e-02,9.062031656503677368e-02,8.758601546287536621e-02,8.792874217033386230e-02,8.548755943775177002e-02,8.752628415822982788e-02,8.926612883806228638e-02,8.617343008518218994e-02,8.773349225521087646e-02,9.025084972381591797e-02,8.421313762664794922e-02,8.587247133255004883e-02,8.396893739700317383e-02,8.659238368272781372e-02,8.852278441190719604e-02,8.847299218177795410e-02,9.028123319149017334e-02,7.999568432569503784e-02,8.784555643796920776e-02,8.434064686298370361e-02,9.153436869382858276e-02,8.721166104078292847e-02,8.882582187652587891e-02,8.724053204059600830e-02,8.725747466087341309e-02,8.506851643323898315e-02,8.750636130571365356e-02,8.418687433004379272e-02,8.767537027597427368e-02,8.833962678909301758e-02,8.662873506546020508e-02,8.296908438205718994e-02,8.415340632200241089e-02,8.682328462600708008e-02,8.796276152133941650e-02,8.683463186025619507e-02,9.062006324529647827e-02,8.851322531700134277e-02,8.321407437324523926e-02,8.980241417884826660e-02,8.242692798376083374e-02,8.991563320159912109e-02,8.376855403184890747e-02,8.638136088848114014e-02,9.096647053956985474e-02,8.606664836406707764e-02,8.202243596315383911e-02,8.540266752243041992e-02,8.743634074926376343e-02,8.911359310150146484e-02,8.995507657527923584e-02,8.788713812828063965e-02,8.800359070301055908e-02,8.674580603837966919e-02,8.937551081180572510e-02,8.881732821464538574e-02,8.562988042831420898e-02,8.326943218708038330e-02,8.416079729795455933e-02,8.341135829687118530e-02,9.239655733108520508e-02,8.296041190624237061e-02,8.656103163957595825e-02,8.073699474334716797e-02,8.383932709693908691e-02,8.600029349327087402e-02,9.123007953166961670e-02,8.483436703681945801e-02,8.443310111761093140e-02,8.745513111352920532e-02,8.702483028173446655e-02,8.809129893779754639e-02,8.821652829647064209e-02,8.725272864103317261e-02,8.832678198814392090e-02,8.498100936412811279e-02,8.688297867774963379e-02,8.430176973342895508e-02,9.351770579814910889e-02,8.530826866626739502e-02,8.556128293275833130e-02,8.321194350719451904e-02,7.732864469289779663e-02,9.023745357990264893e-02,8.923117816448211670e-02,8.509814739227294922e-02,8.685857802629470825e-02,8.620680123567581177e-02,8.653362840414047241e-02,8.986897766590118408e-02,9.042701870203018188e-02,9.216340631246566772e-02,8.954854309558868408e-02,8.480171859264373779e-02,8.428087085485458374e-02,8.413165807723999023e-02,8.681621402502059937e-02,8.727839589118957520e-02,8.992779254913330078e-02,8.914014697074890137e-02,8.771065622568130493e-02,9.191441535949707031e-02,8.997523039579391479e-02,8.696609735488891602e-02,9.097014367580413818e-02,8.336285501718521118e-02,8.891664445400238037e-02,8.359947800636291504e-02,8.664806187152862549e-02,8.300602436065673828e-02,8.685769140720367432e-02,8.557179570198059082e-02,8.880496770143508911e-02,8.846372365951538086e-02,8.417057245969772339e-02,8.828953653573989868e-02,8.633721619844436646e-02,8.584517985582351685e-02,8.761259913444519043e-02,8.071354776620864868e-02,8.738020807504653931e-02,8.543480932712554932e-02,8.836323767900466919e-02,8.773364126682281494e-02,8.545632660388946533e-02,9.013277292251586914e-02,8.236107230186462402e-02,8.383823186159133911e-02,8.679641038179397583e-02,8.371213823556900024e-02,8.242870867252349854e-02,8.684847503900527954e-02,8.659289777278900146e-02,8.807674050331115723e-02,8.941915631294250488e-02,8.524671196937561035e-02,8.623197674751281738e-02,8.281739056110382080e-02,8.174259960651397705e-02,9.028166532516479492e-02,8.692277967929840088e-02,8.941730111837387085e-02,8.312688022851943970e-02,8.909159898757934570e-02,8.911646902561187744e-02,9.089732170104980469e-02,8.532422035932540894e-02,8.364321291446685791e-02,8.489147573709487915e-02,9.235665202140808105e-02,9.075386822223663330e-02,8.957098424434661865e-02,8.418176323175430298e-02,8.310021460056304932e-02,8.386798948049545288e-02,8.545003831386566162e-02,8.387656509876251221e-02,8.655429631471633911e-02,9.128229320049285889e-02,8.776174485683441162e-02,8.740697801113128662e-02,8.332923799753189087e-02,9.059357643127441406e-02,9.008949995040893555e-02,8.590084314346313477e-02,8.221200853586196899e-02,9.023065865039825439e-02,8.281555771827697754e-02,8.529816567897796631e-02,8.393911272287368774e-02,8.420322835445404053e-02,8.216539025306701660e-02,8.947489410638809204e-02,8.646549284458160400e-02,8.634844422340393066e-02,8.622163534164428711e-02,8.464376628398895264e-02,8.544786274433135986e-02,8.810833841562271118e-02,9.150434285402297974e-02,8.595189452171325684e-02,8.626052737236022949e-02,8.496407419443130493e-02,8.620506525039672852e-02,8.934697508811950684e-02,8.965816348791122437e-02,8.432032167911529541e-02,8.902083337306976318e-02,8.343692123889923096e-02,8.455408364534378052e-02,8.566436916589736938e-02,8.487161248922348022e-02,8.919143676757812500e-02,8.395198732614517212e-02,9.044736623764038086e-02,8.593292534351348877e-02,8.615480363368988037e-02,8.781938999891281128e-02,8.981052041053771973e-02,8.543620258569717407e-02,8.725723624229431152e-02,8.914735168218612671e-02,8.682242035865783691e-02,9.183225780725479126e-02,8.982282131910324097e-02,8.793450891971588135e-02,8.427599817514419556e-02,8.724857866764068604e-02,8.507788181304931641e-02,8.527269214391708374e-02,8.337693661451339722e-02,8.474560827016830444e-02,8.852978050708770752e-02,8.230958878993988037e-02,8.298791944980621338e-02,8.901337534189224243e-02,8.645065128803253174e-02,8.651118725538253784e-02,8.878621459007263184e-02,8.519809693098068237e-02,8.690883219242095947e-02,8.398383855819702148e-02,7.932792603969573975e-02,8.598060905933380127e-02,8.787928521633148193e-02,8.678615093231201172e-02,8.218860626220703125e-02,8.630633354187011719e-02,8.732236176729202271e-02,9.153021872043609619e-02,8.879008889198303223e-02,8.212013542652130127e-02,9.186328202486038208e-02,8.539278060197830200e-02,8.862528204917907715e-02,8.355502039194107056e-02,9.023914486169815063e-02,8.376045525074005127e-02,9.055846929550170898e-02,9.016721695661544800e-02,8.989565074443817139e-02,8.621610701084136963e-02,9.011492133140563965e-02,1.508410423994064331e-01,1.515152603387832642e-01,1.498605161905288696e-01,1.490206420421600342e-01,1.482528895139694214e-01,1.529712080955505371e-01,1.500262171030044556e-01,1.489443629980087280e-01,1.554504781961441040e-01,1.497230976819992065e-01,1.479451805353164673e-01,1.426183730363845825e-01,1.557178646326065063e-01,1.505536139011383057e-01,1.496175229549407959e-01,1.496122032403945923e-01,1.512842178344726562e-01,1.488285064697265625e-01,1.447701901197433472e-01,1.569809317588806152e-01,1.530855745077133179e-01,1.588849574327468872e-01,1.563476026058197021e-01,1.525864750146865845e-01,1.494649946689605713e-01,1.533025205135345459e-01,1.499934047460556030e-01,1.535047292709350586e-01,1.514915823936462402e-01,1.490617543458938599e-01,1.503917872905731201e-01,1.537920385599136353e-01,1.580355614423751831e-01,1.499862074851989746e-01,1.431840807199478149e-01,1.533973067998886108e-01,1.491472423076629639e-01,1.540213525295257568e-01,1.541518270969390869e-01,1.553262472152709961e-01,1.540649682283401489e-01,1.531319171190261841e-01,1.509821265935897827e-01,1.494934111833572388e-01,1.451004594564437866e-01,1.476386934518814087e-01,1.470351666212081909e-01,1.506017446517944336e-01,1.466967761516571045e-01,1.472496986389160156e-01,1.509997546672821045e-01,1.471142023801803589e-01,1.575431078672409058e-01,1.530697792768478394e-01,1.495139896869659424e-01,1.451990455389022827e-01,1.589273810386657715e-01,1.490492969751358032e-01,1.539519131183624268e-01,1.544345617294311523e-01,1.485897302627563477e-01,1.503764539957046509e-01,1.486210376024246216e-01,1.451590955257415771e-01,1.521873027086257935e-01,1.520057618618011475e-01,1.429759860038757324e-01,1.508604586124420166e-01,1.450531184673309326e-01,1.518737673759460449e-01,1.498451977968215942e-01,1.565413922071456909e-01,1.488501727581024170e-01,1.530141681432723999e-01,1.461869031190872192e-01,1.480360329151153564e-01,1.483531594276428223e-01,1.462945938110351562e-01,1.477864086627960205e-01,1.620017141103744507e-01,1.435027122497558594e-01,1.503932625055313110e-01,1.509931534528732300e-01,1.562078148126602173e-01,1.498840749263763428e-01,1.558608412742614746e-01,1.479803025722503662e-01,1.526541709899902344e-01,1.520490795373916626e-01,1.487358808517456055e-01,1.519927531480789185e-01,1.510391533374786377e-01,1.589609682559967041e-01,1.601426899433135986e-01,1.537998765707015991e-01,1.528064310550689697e-01,1.567234694957733154e-01,1.568985581398010254e-01,1.529582142829895020e-01,1.502575278282165527e-01,1.493316888809204102e-01,1.543467193841934204e-01,1.566064804792404175e-01,1.491951942443847656e-01,1.587875336408615112e-01,1.516048610210418701e-01,1.496815234422683716e-01,1.552698612213134766e-01,1.496338993310928345e-01,1.524104923009872437e-01,1.394115090370178223e-01,1.476344615221023560e-01,1.539875864982604980e-01,1.531920135021209717e-01,1.475981175899505615e-01,1.481305509805679321e-01,1.527364253997802734e-01,1.517331451177597046e-01,1.593260467052459717e-01,1.520706117153167725e-01,1.472917646169662476e-01,1.482188552618026733e-01,1.454500555992126465e-01,1.550101041793823242e-01,1.516937166452407837e-01,1.532707661390304565e-01,1.510235071182250977e-01,1.568837314844131470e-01,1.565872281789779663e-01,1.497030407190322876e-01,1.498720347881317139e-01,1.548768579959869385e-01,1.475265771150588989e-01,1.468217372894287109e-01,1.595596522092819214e-01,1.528819352388381958e-01,1.545000970363616943e-01,1.483823657035827637e-01,1.460376679897308350e-01,1.523243933916091919e-01,1.570029258728027344e-01,1.583291441202163696e-01,1.518699079751968384e-01,1.578587293624877930e-01,1.554207801818847656e-01,1.561993211507797241e-01,1.506175696849822998e-01,1.483222991228103638e-01,1.516573727130889893e-01,1.562661379575729370e-01,1.487392634153366089e-01,1.538783609867095947e-01,1.557579934597015381e-01,1.533889174461364746e-01,1.572289466857910156e-01,1.508195996284484863e-01,1.463397145271301270e-01,1.516318917274475098e-01,1.511506438255310059e-01,1.461065858602523804e-01,1.522099077701568604e-01,1.471330821514129639e-01,1.521598100662231445e-01,1.361827254295349121e-01,1.531431674957275391e-01,1.512641757726669312e-01,1.560156196355819702e-01,1.534088253974914551e-01,1.583107113838195801e-01,1.566863507032394409e-01,1.467943191528320312e-01,1.505030989646911621e-01,1.505059301853179932e-01,1.356003135442733765e-01,1.533220857381820679e-01,1.576270610094070435e-01,1.501585394144058228e-01,1.530805528163909912e-01,1.532908231019973755e-01,1.439753919839859009e-01,1.506975442171096802e-01,1.551588028669357300e-01,1.580699980258941650e-01,1.479940712451934814e-01,1.517085134983062744e-01,1.454694867134094238e-01,1.475290358066558838e-01,1.536856740713119507e-01,1.505399942398071289e-01,1.530154198408126831e-01,1.518198996782302856e-01,1.546915918588638306e-01,1.467979550361633301e-01,1.566703319549560547e-01,1.520533561706542969e-01,1.534266173839569092e-01,1.472739577293395996e-01,1.497896462678909302e-01,1.530510038137435913e-01,1.531863510608673096e-01,1.459500193595886230e-01,1.528448760509490967e-01,1.446448117494583130e-01,1.506634652614593506e-01,1.548164337873458862e-01,1.546118110418319702e-01,1.459712386131286621e-01,1.561542749404907227e-01,1.558186709880828857e-01,1.492348760366439819e-01,1.499559432268142700e-01,1.504638642072677612e-01,1.536546349525451660e-01,1.561497300863265991e-01,1.515612900257110596e-01,1.547798067331314087e-01,1.521025300025939941e-01,1.565657556056976318e-01,1.504591405391693115e-01,1.544006913900375366e-01,1.471597850322723389e-01,1.514997035264968872e-01,1.525979638099670410e-01,1.548943668603897095e-01,1.489092707633972168e-01,1.490618288516998291e-01,1.513098627328872681e-01,1.477223336696624756e-01,1.465090215206146240e-01,1.533415466547012329e-01,1.526731252670288086e-01,1.436780840158462524e-01,1.535059809684753418e-01,1.535561084747314453e-01,1.612630933523178101e-01,1.477970778942108154e-01,1.491065323352813721e-01,1.562293171882629395e-01,1.563682854175567627e-01,1.527253389358520508e-01,1.469638496637344360e-01,1.453282237052917480e-01,1.549624204635620117e-01,1.554908752441406250e-01,1.571759432554244995e-01,1.518180817365646362e-01,1.497321128845214844e-01,1.520503014326095581e-01,1.493300199508666992e-01,1.503435820341110229e-01,1.464697867631912231e-01,1.530422270298004150e-01,1.492994129657745361e-01,1.532845944166183472e-01,1.467426270246505737e-01,1.582077443599700928e-01,1.488879323005676270e-01,1.525785028934478760e-01,1.529521346092224121e-01,1.541296392679214478e-01,1.504685282707214355e-01,1.563883572816848755e-01,1.512446403503417969e-01,1.520790755748748779e-01,1.503833681344985962e-01,1.597384214401245117e-01,1.510297954082489014e-01,1.517835855484008789e-01,1.533749997615814209e-01,1.476521193981170654e-01,1.479833722114562988e-01,1.551010608673095703e-01,1.503099352121353149e-01,1.466803848743438721e-01,1.565547287464141846e-01,1.481960564851760864e-01,1.468338817358016968e-01,1.485780328512191772e-01,1.476333737373352051e-01,1.395337432622909546e-01,1.587844640016555786e-01,1.525833606719970703e-01,1.498927921056747437e-01,1.436878144741058350e-01,1.532019674777984619e-01,1.533200144767761230e-01,1.476568132638931274e-01,1.543885469436645508e-01,1.538572311401367188e-01,1.568288058042526245e-01,1.485160738229751587e-01,1.507003605365753174e-01,1.519540846347808838e-01,1.466519832611083984e-01,1.520292013883590698e-01,1.502796411514282227e-01,1.508990973234176636e-01,1.453240364789962769e-01,1.546272039413452148e-01,1.508494019508361816e-01,1.533835530281066895e-01,1.491613388061523438e-01,1.491785943508148193e-01,1.500925719738006592e-01,1.583998203277587891e-01,1.588344722986221313e-01,1.479706019163131714e-01,1.597630232572555542e-01,1.512172371149063110e-01,1.525829732418060303e-01,1.542317718267440796e-01,1.489939242601394653e-01,1.513163745403289795e-01,1.540788561105728149e-01,1.510793715715408325e-01,1.587708443403244019e-01,1.573970317840576172e-01,1.574323326349258423e-01,1.493122577667236328e-01,1.553124189376831055e-01,1.532852053642272949e-01,1.492903828620910645e-01,1.546805351972579956e-01,1.505319774150848389e-01,1.539824455976486206e-01,1.502681076526641846e-01,1.513180583715438843e-01,1.514649093151092529e-01,1.568656563758850098e-01,1.541049480438232422e-01,1.480102092027664185e-01,1.574826687574386597e-01,1.547588407993316650e-01,1.588900238275527954e-01,1.483868807554244995e-01,1.478906124830245972e-01,1.536960601806640625e-01,1.460534781217575073e-01,1.510169208049774170e-01,1.510284692049026489e-01,1.501741260290145874e-01,1.561575829982757568e-01,1.532052308320999146e-01,1.533787399530410767e-01,1.194212511181831360e-01,1.134649142622947693e-01,1.136007159948348999e-01,1.160911992192268372e-01,1.134912669658660889e-01,1.166546717286109924e-01,1.176037862896919250e-01,1.166111677885055542e-01,1.120651140809059143e-01,1.187099963426589966e-01,1.145346239209175110e-01,1.157491877675056458e-01,1.180526912212371826e-01,1.117637306451797485e-01,1.157426759600639343e-01,1.150050163269042969e-01,1.100603044033050537e-01,1.118825525045394897e-01,1.134462133049964905e-01,1.117425411939620972e-01,1.190601661801338196e-01,1.165945678949356079e-01,1.125476509332656860e-01,1.098361164331436157e-01,1.106882914900779724e-01,1.131808012723922729e-01,1.168001145124435425e-01,1.150565743446350098e-01,1.185076087713241577e-01,1.144930496811866760e-01,1.119071915745735168e-01,1.151850521564483643e-01,1.060193479061126709e-01,1.147802397608757019e-01,1.165679246187210083e-01,1.187005341053009033e-01,1.081483960151672363e-01,1.157720014452934265e-01,1.174844354391098022e-01,1.165783405303955078e-01,1.136478930711746216e-01,1.114616915583610535e-01,1.167692840099334717e-01,1.130292862653732300e-01,1.069825291633605957e-01,1.143059208989143372e-01,1.143504530191421509e-01,1.166167259216308594e-01,1.185607910156250000e-01,1.160620078444480896e-01,1.150354668498039246e-01,1.154086664319038391e-01,1.177268549799919128e-01,1.142199486494064331e-01,1.179508343338966370e-01,1.187431439757347107e-01,1.104156747460365295e-01,1.102861687541007996e-01,1.098011359572410583e-01,1.100158989429473877e-01,1.155689433217048645e-01,1.166916042566299438e-01,1.151548996567726135e-01,1.108916923403739929e-01,1.147743090987205505e-01,1.115614175796508789e-01,1.154948249459266663e-01,1.153656840324401855e-01,1.140660718083381653e-01,1.201298534870147705e-01,1.147264763712882996e-01,1.174838542938232422e-01,1.113957464694976807e-01,1.170487329363822937e-01,1.135117858648300171e-01,1.181654259562492371e-01,1.178854778409004211e-01,1.160279214382171631e-01,1.134353205561637878e-01,1.170866936445236206e-01,1.125787198543548584e-01,1.093150526285171509e-01,1.167996674776077271e-01,1.140815764665603638e-01,1.139892041683197021e-01,1.166419684886932373e-01,1.123922765254974365e-01,1.099041998386383057e-01,1.172551289200782776e-01,1.162160262465476990e-01,1.190919354557991028e-01,1.127014532685279846e-01,1.181084960699081421e-01,1.101072877645492554e-01,1.021767556667327881e-01,1.131861954927444458e-01,1.142740994691848755e-01,1.136759817600250244e-01,1.167277544736862183e-01,1.156423836946487427e-01,1.126367896795272827e-01,1.139305680990219116e-01,1.107270866632461548e-01,1.153989881277084351e-01,1.125051677227020264e-01,1.185830235481262207e-01,1.087934002280235291e-01,1.141174212098121643e-01,1.182446479797363281e-01,1.164555773138999939e-01,1.113873869180679321e-01,1.016606763005256653e-01,1.173992305994033813e-01,1.074410304427146912e-01,1.153235137462615967e-01,1.156451255083084106e-01,1.119843944907188416e-01,1.179235577583312988e-01,1.171620786190032959e-01,1.155214756727218628e-01,1.135135740041732788e-01,1.140415370464324951e-01,1.110615879297256470e-01,1.132619529962539673e-01,1.186339706182479858e-01,1.150129437446594238e-01,1.131896451115608215e-01,1.100561097264289856e-01,1.132367923855781555e-01,1.135195866227149963e-01,1.148556470870971680e-01,1.155805215239524841e-01,1.122971251606941223e-01,1.163962483406066895e-01,1.124995350837707520e-01,1.118815839290618896e-01,1.180446669459342957e-01,1.174430176615715027e-01,1.195971742272377014e-01,1.160810217261314392e-01,1.111120507121086121e-01,1.150587797164916992e-01,1.117100864648818970e-01,1.144689023494720459e-01,1.184458658099174500e-01,1.195372492074966431e-01,1.094820201396942139e-01,1.171069592237472534e-01,1.146368384361267090e-01,1.182355582714080811e-01,1.139642521739006042e-01,1.162159368395805359e-01,1.107336729764938354e-01,1.150375902652740479e-01,1.114995330572128296e-01,1.146937608718872070e-01,1.147441640496253967e-01,1.128842830657958984e-01,1.097121387720108032e-01,1.158776432275772095e-01,1.145196557044982910e-01,1.211923509836196899e-01,1.133584678173065186e-01,1.063299924135208130e-01,1.178558543324470520e-01,1.130587980151176453e-01,1.139427646994590759e-01,1.153441071510314941e-01,1.174414232373237610e-01,1.130658388137817383e-01,1.174381896853446960e-01,1.133550405502319336e-01,1.218273267149925232e-01,1.159977316856384277e-01,1.133297234773635864e-01,1.166863888502120972e-01,1.105918064713478088e-01,1.138143017888069153e-01,1.152440905570983887e-01,1.151179000735282898e-01,1.126743704080581665e-01,1.170891746878623962e-01,1.095683649182319641e-01,1.081390604376792908e-01,1.171642243862152100e-01,1.167563498020172119e-01,1.097517237067222595e-01,1.140654385089874268e-01,1.137208491563796997e-01,1.175284385681152344e-01,1.155018359422683716e-01,1.128842979669570923e-01,1.130619049072265625e-01,1.148050874471664429e-01,1.163316071033477783e-01,1.135363578796386719e-01,1.146289259195327759e-01,1.234124973416328430e-01,1.098338216543197632e-01,1.160056442022323608e-01,1.166118532419204712e-01,1.151185929775238037e-01,1.114002019166946411e-01,1.161183044314384460e-01,1.134775206446647644e-01,1.132906600832939148e-01,1.100021302700042725e-01,1.154453381896018982e-01,1.149739101529121399e-01,1.163768619298934937e-01,1.093987822532653809e-01,1.113087236881256104e-01,1.119941622018814087e-01,1.167384162545204163e-01,1.126571297645568848e-01,1.187968850135803223e-01,1.068910807371139526e-01,1.131891310214996338e-01,1.198472678661346436e-01,1.161682009696960449e-01,1.175392046570777893e-01,1.154707968235015869e-01,1.087308079004287720e-01,1.150097921490669250e-01,1.122477352619171143e-01,1.222329065203666687e-01,1.166225895285606384e-01,1.087552011013031006e-01,1.164991632103919983e-01,9.877277910709381104e-02,1.204210892319679260e-01,1.168337464332580566e-01,1.145984828472137451e-01,1.067617610096931458e-01,1.184945702552795410e-01,1.217717379331588745e-01,1.136775612831115723e-01,1.137140840291976929e-01,1.088975891470909119e-01,1.155340895056724548e-01,1.116073057055473328e-01,1.165333017706871033e-01,1.098858043551445007e-01,1.156837195158004761e-01,1.147292554378509521e-01,1.126010715961456299e-01,1.170574575662612915e-01,1.091382652521133423e-01,1.157278642058372498e-01,1.103146448731422424e-01,1.136981919407844543e-01,1.144834831357002258e-01,1.199674531817436218e-01,1.131322458386421204e-01,1.154072284698486328e-01,1.048515066504478455e-01,1.109988838434219360e-01,1.144729480147361755e-01,1.179127916693687439e-01,1.140669733285903931e-01,1.153231412172317505e-01,1.140075474977493286e-01,1.131365448236465454e-01,1.157887727022171021e-01,1.162997558712959290e-01,1.114422976970672607e-01,1.024741977453231812e-01,1.151912957429885864e-01,1.175241246819496155e-01,1.134623512625694275e-01,1.161605790257453918e-01,1.146619990468025208e-01,1.110497415065765381e-01,1.135948598384857178e-01,1.117999106645584106e-01,1.142578870058059692e-01,1.146245896816253662e-01,1.201328784227371216e-01,1.117991507053375244e-01,1.185668706893920898e-01,1.178238689899444580e-01,1.134288460016250610e-01,1.168481335043907166e-01,1.123646870255470276e-01,1.162519231438636780e-01,1.142953336238861084e-01,1.150971353054046631e-01,1.164163127541542053e-01,1.172433421015739441e-01,1.179468184709548950e-01,1.130162924528121948e-01,1.183361858129501343e-01,1.186500638723373413e-01,1.171194612979888916e-01,1.155703887343406677e-01,1.222979947924613953e-01,1.144364178180694580e-01,1.157953143119812012e-01,1.165516972541809082e-01,1.125765591859817505e-01,1.139799058437347412e-01,1.145168319344520569e-01,1.081596463918685913e-01,1.168132498860359192e-01,1.145155429840087891e-01,1.172994673252105713e-01,1.090706139802932739e-01,1.130990684032440186e-01,1.180782914161682129e-01,1.178156137466430664e-01,1.102273166179656982e-01,1.091682836413383484e-01,1.159377247095108032e-01,1.173648685216903687e-01,1.119221448898315430e-01,1.152313053607940674e-01,1.143560260534286499e-01,1.164100393652915955e-01,1.103816702961921692e-01,1.171490922570228577e-01,1.104595810174942017e-01,1.157535165548324585e-01,1.158859804272651672e-01,1.154733821749687195e-01,1.153281405568122864e-01,1.160691678524017334e-01,1.132329851388931274e-01,1.126225739717483521e-01,1.123989596962928772e-01,1.136089265346527100e-01,1.083225384354591370e-01,1.178371459245681763e-01,1.080674529075622559e-01,1.179734766483306885e-01,1.101569607853889465e-01,1.156345903873443604e-01,1.092178449034690857e-01,1.121553257107734680e-01,1.159012764692306519e-01,1.063861623406410217e-01,1.104894578456878662e-01,1.122592091560363770e-01,1.156910508871078491e-01,1.146657913923263550e-01,1.193437725305557251e-01,1.167399808764457703e-01,1.210099309682846069e-01,1.135106608271598816e-01,1.157349944114685059e-01,1.139920800924301147e-01,1.199663355946540833e-01,1.136501580476760864e-01,1.072227358818054199e-01,1.154200211167335510e-01,1.147009134292602539e-01,1.188922077417373657e-01,1.145815998315811157e-01,1.191960647702217102e-01,1.148647069931030273e-01,1.150835528969764709e-01,1.120698526501655579e-01,1.185758337378501892e-01,1.160463020205497742e-01,1.124878749251365662e-01,1.118456274271011353e-01,1.144559755921363831e-01,1.198295950889587402e-01,1.173780262470245361e-01
1.724016070365905762e-01,1.786864399909973145e-01,1.756879985332489014e-01,1.766929179430007935e-01,1.859039962291717529e-01,1.786126196384429932e-01,1.702064871788024902e-01,1.718272864818572998e-01,1.772651672363281250e-01,1.782919168472290039e-01,1.701733171939849854e-01,1.743265390396118164e-01,1.743627935647964478e-01,1.837541013956069946e-01,1.807131916284561157e-01,1.759461760520935059e-01,1.799819767475128174e-01,1.742399036884307861e-01,1.765469312667846680e-01,1.725110411643981934e-01,1.697610318660736084e-01,1.702510565519332886e-01,1.753067523241043091e-01,1.724539250135421753e-01,1.792419552803039551e-01,1.764613986015319824e-01,1.713907122611999512e-01,1.873158365488052368e-01,1.772384643554687500e-01,1.785735934972763062e-01,1.754316985607147217e-01,1.662497520446777344e-01,1.759448945522308350e-01,1.719042360782623291e-01,1.800276786088943481e-01,1.751095056533813477e-01,1.740451753139495850e-01,1.814581453800201416e-01,1.783002912998199463e-01,1.834837645292282104e-01,1.782555580139160156e-01,1.709438413381576538e-01,1.842624843120574951e-01,1.756048202514648438e-01,1.791057288646697998e-01,1.789403259754180908e-01,1.783787459135055542e-01,1.686482578516006470e-01,1.742197275161743164e-01,1.727015972137451172e-01,1.669253706932067871e-01,1.800937354564666748e-01,1.640876084566116333e-01,1.734014600515365601e-01,1.748776882886886597e-01,1.776701360940933228e-01,1.749392002820968628e-01,1.659387946128845215e-01,1.686236709356307983e-01,1.758112460374832153e-01,1.798681318759918213e-01,1.802752763032913208e-01,1.728910058736801147e-01,1.780758053064346313e-01,1.782142966985702515e-01,1.723664700984954834e-01,1.701823770999908447e-01,1.748857051134109497e-01,1.724867969751358032e-01,1.677308678627014160e-01,1.816125363111495972e-01,1.845688819885253906e-01,1.728550791740417480e-01,1.742294877767562866e-01,1.741583347320556641e-01,1.762424558401107788e-01,1.676306128501892090e-01,1.788900643587112427e-01,1.710938364267349243e-01,1.659774035215377808e-01,1.669837683439254761e-01,1.786858588457107544e-01,1.797131896018981934e-01,1.713164895772933960e-01,1.731617450714111328e-01,1.718503236770629883e-01,1.709105372428894043e-01,1.778730154037475586e-01,1.717350780963897705e-01,1.736956536769866943e-01,1.806036382913589478e-01,1.658793538808822632e-01,1.808118224143981934e-01,1.669018864631652832e-01,1.669669300317764282e-01,1.795323193073272705e-01,1.746351718902587891e-01,1.704858094453811646e-01,1.750735342502593994e-01,1.701524108648300171e-01,1.737266033887863159e-01,1.781828552484512329e-01,1.779500097036361694e-01,1.788415610790252686e-01,1.711711734533309937e-01,1.763775944709777832e-01,1.729616969823837280e-01,1.757144033908843994e-01,1.794079989194869995e-01,1.809807568788528442e-01,1.789211630821228027e-01,1.694222390651702881e-01,1.746325343847274780e-01,1.782763600349426270e-01,1.834015250205993652e-01,1.772813946008682251e-01,1.701678037643432617e-01,1.714216619729995728e-01,1.758925318717956543e-01,1.813881397247314453e-01,1.676839739084243774e-01,1.699710488319396973e-01,1.762174665927886963e-01,1.736789345741271973e-01,1.835560053586959839e-01,1.739799976348876953e-01,1.729401648044586182e-01,1.759891510009765625e-01,1.764734685420989990e-01,1.748479455709457397e-01,1.711245328187942505e-01,1.798433959484100342e-01,1.727917492389678955e-01,1.725473850965499878e-01,1.729447692632675171e-01,1.694478839635848999e-01,1.775636970996856689e-01,1.731034219264984131e-01,1.685641705989837646e-01,1.689621061086654663e-01,1.790890395641326904e-01,1.738140285015106201e-01,1.818778067827224731e-01,1.791330873966217041e-01,1.710425764322280884e-01,1.713310182094573975e-01,1.879878640174865723e-01,1.759876906871795654e-01,1.710046231746673584e-01,1.711594313383102417e-01,1.783304363489151001e-01,1.771499067544937134e-01,1.653666347265243530e-01,1.737962067127227783e-01,1.781843453645706177e-01,1.761621534824371338e-01,1.690531671047210693e-01,1.754870265722274780e-01,1.804313957691192627e-01,1.706135272979736328e-01,1.747672408819198608e-01,1.734365969896316528e-01,1.662368029356002808e-01,1.760010719299316406e-01,1.715897917747497559e-01,1.810136288404464722e-01,1.696274727582931519e-01,1.764809638261795044e-01,1.786972284317016602e-01,1.677727401256561279e-01,1.764942407608032227e-01,1.822248250246047974e-01,1.671626269817352295e-01,1.763821542263031006e-01,1.812887787818908691e-01,1.797116994857788086e-01,1.787540912628173828e-01,1.771443784236907959e-01,1.741496771574020386e-01,1.777369379997253418e-01,1.740539819002151489e-01,1.820829212665557861e-01,1.763323694467544556e-01,1.748891025781631470e-01,1.733156740665435791e-01,1.706949621438980103e-01,1.710156500339508057e-01,1.735548973083496094e-01,1.759936809539794922e-01,1.692466586828231812e-01,1.798426657915115356e-01,1.735529452562332153e-01,1.749760806560516357e-01,1.761494576930999756e-01,1.751189231872558594e-01,1.761746406555175781e-01,1.723435074090957642e-01,1.827636361122131348e-01,1.722161620855331421e-01,1.683324277400970459e-01,1.733488589525222778e-01,1.809472888708114624e-01,1.792202591896057129e-01,1.759022474288940430e-01,1.767726391553878784e-01,1.729899048805236816e-01,1.792790144681930542e-01,1.714265495538711548e-01,1.757760047912597656e-01,1.723760664463043213e-01,1.879120767116546631e-01,1.766993403434753418e-01,1.761125624179840088e-01,1.762782484292984009e-01,1.707333028316497803e-01,1.721260398626327515e-01,1.706624329090118408e-01,1.805367916822433472e-01,1.726295351982116699e-01,1.759720891714096069e-01,1.794362515211105347e-01,1.769450157880783081e-01,1.784323453903198242e-01,1.775025427341461182e-01,1.719128787517547607e-01,1.755883842706680298e-01,1.811152398586273193e-01,1.697577685117721558e-01,1.788607388734817505e-01,1.757479906082153320e-01,1.701014041900634766e-01,1.700095385313034058e-01,1.815646290779113770e-01,1.811999976634979248e-01,1.732735484838485718e-01,1.718991696834564209e-01,1.736550927162170410e-01,1.748593598604202271e-01,1.785932481288909912e-01,1.746913641691207886e-01,1.736135035753250122e-01,1.665955036878585815e-01,1.718198657035827637e-01,1.778500974178314209e-01,1.778102219104766846e-01,1.811908334493637085e-01,1.673876345157623291e-01,1.748277097940444946e-01,1.794761717319488525e-01,1.855700016021728516e-01,1.842927932739257812e-01,1.834913045167922974e-01,1.710903346538543701e-01,1.703019738197326660e-01,1.784789264202117920e-01,1.722186207771301270e-01,1.797625124454498291e-01,1.812670826911926270e-01,1.770109534263610840e-01,1.841042488813400269e-01,1.759256124496459961e-01,1.753827631473541260e-01,1.716986298561096191e-01,1.763052493333816528e-01,1.803142577409744263e-01,1.739111095666885376e-01,1.818806231021881104e-01,1.760558485984802246e-01,1.681473702192306519e-01,1.698749810457229614e-01,1.760918200016021729e-01,1.816796064376831055e-01,1.724669784307479858e-01,1.761156320571899414e-01,1.677966713905334473e-01,1.682451665401458740e-01,1.752575635910034180e-01,1.728570312261581421e-01,1.697021722793579102e-01,1.793718039989471436e-01,1.785068064928054810e-01,1.814217716455459595e-01,1.750191748142242432e-01,1.700866371393203735e-01,1.763237863779067993e-01,1.796251982450485229e-01,1.828383058309555054e-01,1.806433200836181641e-01,1.691066622734069824e-01,1.728415638208389282e-01,1.745498627424240112e-01,1.741418540477752686e-01,1.713836640119552612e-01,1.694507598876953125e-01,1.717107445001602173e-01,1.782135814428329468e-01,1.774828732013702393e-01,1.796122342348098755e-01,1.790288388729095459e-01,1.744439154863357544e-01,1.805369555950164795e-01,1.739531010389328003e-01,1.723093390464782715e-01,1.811985373497009277e-01,1.699083000421524048e-01,1.778180301189422607e-01,1.667838245630264282e-01,1.728560626506805420e-01,1.671455800533294678e-01,1.647848635911941528e-01,1.794506013393402100e-01,1.770739257335662842e-01,1.731944829225540161e-01,1.848531365394592285e-01,1.706193089485168457e-01,1.749822199344635010e-01,1.675247400999069214e-01,1.763333529233932495e-01,1.795641779899597168e-01,1.881900131702423096e-01,1.712330728769302368e-01,1.693064570426940918e-01,1.753958612680435181e-01,1.828494966030120850e-01,1.669637262821197510e-01,1.708381474018096924e-01,1.748403012752532959e-01,1.752535700798034668e-01,1.722383201122283936e-01,1.691059470176696777e-01,1.802320182323455811e-01,1.796496212482452393e-01,1.788680702447891235e-01,1.872240751981735229e-01,1.698161959648132324e-01,1.780112981796264648e-01,1.725234836339950562e-01,1.756033450365066528e-01,1.813988685607910156e-01,1.684377491474151611e-01,1.739381551742553711e-01,1.729229092597961426e-01,1.755458414554595947e-01,1.705294698476791382e-01,1.660993397235870361e-01,1.726489961147308350e-01,1.746250689029693604e-01,1.756941378116607666e-01,2.287452816963195801e-01,2.239206880331039429e-01,2.371284365653991699e-01,2.430978864431381226e-01,2.309062182903289795e-01,2.441109418869018555e-01,2.292073220014572144e-01,2.387145757675170898e-01,2.403653711080551147e-01,2.377323508262634277e-01,2.446172237396240234e-01,2.360516190528869629e-01,2.330302000045776367e-01,2.531290054321289062e-01,2.338472902774810791e-01,2.443198561668395996e-01,2.535991668701171875e-01,2.338988929986953735e-01,2.359753102064132690e-01,2.267620116472244263e-01,2.414256781339645386e-01,2.383659034967422485e-01,2.285184711217880249e-01,2.495261132717132568e-01,2.397195696830749512e-01,2.404304593801498413e-01,2.398537546396255493e-01,2.200984358787536621e-01,2.397018671035766602e-01,2.279541343450546265e-01,2.410719245672225952e-01,2.380922734737396240e-01,2.418892085552215576e-01,2.369975000619888306e-01,2.288279384374618530e-01,2.408685982227325439e-01,2.379298508167266846e-01,2.606972157955169678e-01,2.268990427255630493e-01,2.436055988073348999e-01,2.275241017341613770e-01,2.500897049903869629e-01,2.407062202692031860e-01,2.425359338521957397e-01,2.321761101484298706e-01,2.387109100818634033e-01,2.353816330432891846e-01,2.315157949924468994e-01,2.373663932085037231e-01,2.313023060560226440e-01,2.308705598115921021e-01,2.265505790710449219e-01,2.317099869251251221e-01,2.249574065208435059e-01,2.492378950119018555e-01,2.420724034309387207e-01,2.336379289627075195e-01,2.294006794691085815e-01,2.286968082189559937e-01,2.287814915180206299e-01,2.420431524515151978e-01,2.253641933202743530e-01,2.202180325984954834e-01,2.344665825366973877e-01,2.434783875942230225e-01,2.446686774492263794e-01,2.500579953193664551e-01,2.334278225898742676e-01,2.445355057716369629e-01,2.325505018234252930e-01,2.372653633356094360e-01,2.433624565601348877e-01,2.302374541759490967e-01,2.345721423625946045e-01,2.281648963689804077e-01,2.361591011285781860e-01,2.401216924190521240e-01,2.410982847213745117e-01,2.342927455902099609e-01,2.341309189796447754e-01,2.320714294910430908e-01,2.372606098651885986e-01,2.429632395505905151e-01,2.414630800485610962e-01,2.301182895898818970e-01,2.401099056005477905e-01,2.400237321853637695e-01,2.330729961395263672e-01,2.255492955446243286e-01,2.226275652647018433e-01,2.314062267541885376e-01,2.456859350204467773e-01,2.304467707872390747e-01,2.483396083116531372e-01,2.378432452678680420e-01,2.381958365440368652e-01,2.336737960577011108e-01,2.329050898551940918e-01,2.366862446069717407e-01,2.303847670555114746e-01,2.535246610641479492e-01,2.351991534233093262e-01,2.339659482240676880e-01,2.346788197755813599e-01,2.345406264066696167e-01,2.254610806703567505e-01,2.474050223827362061e-01,2.482540905475616455e-01,2.442517727613449097e-01,2.346594035625457764e-01,2.361785471439361572e-01,2.410560399293899536e-01,2.377879321575164795e-01,2.342191636562347412e-01,2.380453348159790039e-01,2.332963645458221436e-01,2.407625764608383179e-01,2.278592884540557861e-01,2.412753999233245850e-01,2.314295321702957153e-01,2.323334962129592896e-01,2.324518263339996338e-01,2.237793207168579102e-01,2.331552207469940186e-01,2.389174997806549072e-01,2.273729145526885986e-01,2.379625439643859863e-01,2.462185323238372803e-01,2.401036024093627930e-01,2.358661442995071411e-01,2.280595600605010986e-01,2.378472387790679932e-01,2.295255511999130249e-01,2.403413504362106323e-01,2.373665124177932739e-01,2.402394711971282959e-01,2.435394227504730225e-01,2.372459620237350464e-01,2.375871986150741577e-01,2.291782498359680176e-01,2.455687373876571655e-01,2.362763881683349609e-01,2.303306460380554199e-01,2.294079363346099854e-01,2.283766716718673706e-01,2.439187616109848022e-01,2.388429045677185059e-01,2.458112686872482300e-01,2.452847510576248169e-01,2.341220229864120483e-01,2.403981983661651611e-01,2.358557432889938354e-01,2.324343025684356689e-01,2.360891848802566528e-01,2.320204079151153564e-01,2.330950647592544556e-01,2.317468225955963135e-01,2.363983541727066040e-01,2.436517477035522461e-01,2.337526082992553711e-01,2.269782871007919312e-01,2.287362515926361084e-01,2.315383702516555786e-01,2.381265312433242798e-01,2.392425537109375000e-01,2.356721162796020508e-01,2.361117154359817505e-01,2.387553155422210693e-01,2.320710867643356323e-01,2.420488595962524414e-01,2.264267206192016602e-01,2.359294891357421875e-01,2.412282526493072510e-01,2.342832833528518677e-01,2.439576536417007446e-01,2.315075993537902832e-01,2.301563471555709839e-01,2.270637154579162598e-01,2.337720692157745361e-01,2.327180802822113037e-01,2.412969619035720825e-01,2.240190356969833374e-01,2.407197505235671997e-01,2.272390425205230713e-01,2.391802221536636353e-01,2.436884790658950806e-01,2.325104027986526489e-01,2.294192910194396973e-01,2.389647364616394043e-01,2.329227924346923828e-01,2.441537529230117798e-01,2.399087846279144287e-01,2.460214346647262573e-01,2.497945576906204224e-01,2.352073639631271362e-01,2.314163148403167725e-01,2.309500873088836670e-01,2.433025240898132324e-01,2.370372265577316284e-01,2.414566576480865479e-01,2.369839251041412354e-01,2.351726889610290527e-01,2.329034209251403809e-01,2.392035573720932007e-01,2.375664114952087402e-01,2.522304356098175049e-01,2.351241409778594971e-01,2.331372797489166260e-01,2.399698942899703979e-01,2.316111922264099121e-01,2.333118766546249390e-01,2.377161383628845215e-01,2.383678406476974487e-01,2.297436445951461792e-01,2.437406182289123535e-01,2.303406298160552979e-01,2.446864098310470581e-01,2.388601303100585938e-01,2.363720834255218506e-01,2.372108101844787598e-01,2.436775863170623779e-01,2.391127496957778931e-01,2.307001054286956787e-01,2.398875504732131958e-01,2.450464665889739990e-01,2.243418097496032715e-01,2.276470512151718140e-01,2.415422201156616211e-01,2.561868429183959961e-01,2.468609213829040527e-01,2.414664030075073242e-01,2.333784401416778564e-01,2.401825934648513794e-01,2.245861142873764038e-01,2.288708388805389404e-01,2.277126461267471313e-01,2.337736189365386963e-01,2.399731278419494629e-01,2.345064282417297363e-01,2.349293977022171021e-01,2.414921671152114868e-01,2.376714348793029785e-01,2.393339127302169800e-01,2.347697466611862183e-01,2.369992733001708984e-01,2.371145635843276978e-01,2.296260297298431396e-01,2.320171594619750977e-01,2.331378161907196045e-01,2.435609847307205200e-01,2.314494848251342773e-01,2.454459071159362793e-01,2.332517802715301514e-01,2.433779090642929077e-01,2.411044836044311523e-01,2.369293272495269775e-01,2.383985370397567749e-01,2.350146472454071045e-01,2.466993033885955811e-01,2.341213077306747437e-01,2.512753605842590332e-01,2.370651513338088989e-01,2.365172803401947021e-01,2.451428472995758057e-01,2.264543324708938599e-01,2.291641086339950562e-01,2.334613949060440063e-01,2.420286238193511963e-01,2.324620485305786133e-01,2.442390471696853638e-01,2.400443106889724731e-01,2.466580569744110107e-01,2.337359488010406494e-01,2.322628498077392578e-01,2.457847595214843750e-01,2.344276905059814453e-01,2.302040904760360718e-01,2.439829260110855103e-01,2.385669648647308350e-01,2.317040115594863892e-01,2.363982796669006348e-01,2.439671754837036133e-01,2.297746390104293823e-01,2.464573383331298828e-01,2.367807775735855103e-01,2.333460748195648193e-01,2.411438524723052979e-01,2.432733476161956787e-01,2.305404245853424072e-01,2.385670542716979980e-01,2.201463282108306885e-01,2.415985763072967529e-01,2.399305105209350586e-01,2.446574568748474121e-01,2.441386580467224121e-01,2.291424721479415894e-01,2.461298108100891113e-01,2.455094158649444580e-01,2.352708578109741211e-01,2.405267208814620972e-01,2.348667234182357788e-01,2.418317496776580811e-01,2.295072674751281738e-01,2.401574552059173584e-01,2.347218990325927734e-01,2.299904674291610718e-01,2.364514917135238647e-01,2.334811687469482422e-01,2.240213751792907715e-01,2.286668121814727783e-01,2.390523999929428101e-01,2.428591847419738770e-01,2.481033504009246826e-01,2.367492616176605225e-01,2.314960807561874390e-01,2.335388958454132080e-01,2.357972711324691772e-01,2.370124757289886475e-01,2.378195673227310181e-01,2.299981415271759033e-01,2.333022952079772949e-01,2.382444888353347778e-01,2.401974797248840332e-01,2.274499535560607910e-01,2.378302067518234253e-01,2.421130537986755371e-01,2.453660368919372559e-01,2.375889420509338379e-01,2.240301817655563354e-01,2.333557754755020142e-01,2.392496168613433838e-01,2.371483296155929565e-01,2.286833673715591431e-01,2.357530146837234497e-01,2.358349859714508057e-01,2.336845099925994873e-01,2.368616908788681030e-01,2.370803058147430420e-01,2.365579158067703247e-01,2.312322109937667847e-01,2.411096692085266113e-01,2.388689965009689331e-01,2.388378381729125977e-01,2.342783808708190918e-01,2.160665839910507202e-01,2.224624156951904297e-01,2.165600806474685669e-01,2.204326540231704712e-01,2.201005369424819946e-01,2.174972295761108398e-01,2.112767696380615234e-01,2.226571738719940186e-01,2.136939764022827148e-01,2.323384284973144531e-01,2.161463797092437744e-01,2.203588932752609253e-01,2.145437598228454590e-01,2.171206474304199219e-01,2.237188518047332764e-01,2.196170687675476074e-01,2.209915518760681152e-01,2.162817865610122681e-01,2.203883081674575806e-01,2.122738361358642578e-01,2.251998782157897949e-01,2.233700454235076904e-01,2.153811752796173096e-01,2.191240489482879639e-01,2.252415269613265991e-01,2.109698355197906494e-01,2.288492023944854736e-01,2.248752117156982422e-01,2.295516878366470337e-01,2.178485989570617676e-01,2.115456908941268921e-01,2.195500433444976807e-01,2.220122218132019043e-01,2.129838317632675171e-01,2.195282280445098877e-01,2.249675244092941284e-01,2.243919372558593750e-01,2.269445955753326416e-01,2.237520217895507812e-01,2.212153822183609009e-01,2.178890556097030640e-01,2.235532701015472412e-01,2.088146954774856567e-01,2.161325216293334961e-01,2.184862792491912842e-01,2.201168835163116455e-01,2.100521326065063477e-01,2.223224341869354248e-01,2.199783623218536377e-01,2.158916294574737549e-01,2.215696275234222412e-01,2.153907567262649536e-01,2.185224592685699463e-01,2.144053131341934204e-01,2.157020121812820435e-01,2.133084237575531006e-01,2.209517061710357666e-01,2.243397235870361328e-01,2.195416390895843506e-01,2.201218903064727783e-01,2.215997129678726196e-01,2.235871255397796631e-01,2.230719923973083496e-01,2.125864624977111816e-01,2.121664285659790039e-01,2.275269925594329834e-01,2.199780046939849854e-01,2.292801886796951294e-01,2.149668037891387939e-01,2.140748649835586548e-01,2.181161642074584961e-01,2.145553827285766602e-01,2.231825888156890869e-01,2.281147986650466919e-01,2.204820364713668823e-01,2.175799757242202759e-01,2.243411839008331299e-01,2.271231710910797119e-01,2.211549133062362671e-01,2.177387773990631104e-01,2.151144444942474365e-01,2.230153530836105347e-01,2.184079140424728394e-01,2.248263657093048096e-01,2.054280191659927368e-01,2.219628393650054932e-01,2.193591445684432983e-01,2.288894802331924438e-01,2.258539348840713501e-01,2.240190654993057251e-01,2.135748565196990967e-01,2.121876776218414307e-01,2.171657532453536987e-01,2.035425901412963867e-01,2.405934929847717285e-01,2.068112194538116455e-01,2.253807336091995239e-01,2.141930609941482544e-01,2.282495647668838501e-01,2.238508909940719604e-01,2.263088971376419067e-01,2.221173048019409180e-01,2.166191488504409790e-01,2.174925655126571655e-01,2.197458744049072266e-01,2.110041081905364990e-01,2.288080304861068726e-01,2.250733673572540283e-01,2.325690835714340210e-01,2.165839523077011108e-01,2.222008705139160156e-01,2.347422987222671509e-01,2.239544689655303955e-01,2.215922623872756958e-01,2.128527760505676270e-01,2.148221731185913086e-01,2.167183905839920044e-01,2.190800458192825317e-01,2.214491367340087891e-01,2.070660144090652466e-01,2.274719774723052979e-01,2.116676270961761475e-01,2.167217284440994263e-01,2.207342982292175293e-01,2.243498712778091431e-01,2.308691889047622681e-01,2.167931497097015381e-01,2.171017825603485107e-01,2.126110792160034180e-01,2.120474129915237427e-01,2.160450518131256104e-01,2.239904999732971191e-01,2.210963368415832520e-01,2.183272689580917358e-01,2.186938822269439697e-01,2.246431410312652588e-01,2.174883335828781128e-01,2.251205742359161377e-01,2.232241481542587280e-01,2.150452136993408203e-01,2.132875025272369385e-01,2.252175062894821167e-01,2.243719696998596191e-01,2.219887524843215942e-01,2.196836769580841064e-01,2.128311693668365479e-01,2.206568270921707153e-01,2.195393443107604980e-01,2.103862315416336060e-01,2.173281461000442505e-01,2.266383171081542969e-01,2.216694653034210205e-01,2.225661873817443848e-01,2.106695622205734253e-01,2.153094261884689331e-01,2.133544981479644775e-01,2.108951508998870850e-01,2.277678549289703369e-01,2.123631834983825684e-01,2.224812209606170654e-01,2.180720865726470947e-01,2.137257903814315796e-01,2.123208940029144287e-01,2.201118320226669312e-01,2.259631901979446411e-01,2.167533636093139648e-01,2.278448492288589478e-01,2.248955816030502319e-01,2.214366495609283447e-01,2.287594527006149292e-01,2.211064994335174561e-01,2.247530966997146606e-01,2.144394963979721069e-01,2.169087976217269897e-01,2.222377508878707886e-01,2.225143015384674072e-01,2.196620106697082520e-01,2.205094546079635620e-01,2.128737568855285645e-01,2.229201942682266235e-01,2.188058793544769287e-01,2.207973897457122803e-01,2.184553295373916626e-01,2.176472097635269165e-01,2.230733335018157959e-01,2.244642823934555054e-01,2.082045227289199829e-01,2.226895987987518311e-01,2.120668888092041016e-01,2.238558381795883179e-01,2.185209244489669800e-01,2.223341166973114014e-01,2.346381843090057373e-01,2.215112894773483276e-01,2.167094498872756958e-01,2.215449213981628418e-01,2.239201813936233521e-01,2.243045568466186523e-01,2.190167307853698730e-01,2.010711729526519775e-01,2.147048115730285645e-01,2.207971364259719849e-01,2.182903438806533813e-01,2.181191146373748779e-01,2.225428819656372070e-01,2.165492475032806396e-01,2.151250541210174561e-01,2.147043496370315552e-01,2.212850153446197510e-01,2.209870368242263794e-01,2.146426290273666382e-01,2.232449501752853394e-01,2.187618315219879150e-01,2.200951576232910156e-01,2.182298600673675537e-01,2.196388542652130127e-01,2.149111181497573853e-01,2.192848175764083862e-01,2.199981659650802612e-01,2.295081615447998047e-01,2.287347465753555298e-01,2.293170690536499023e-01,2.234616577625274658e-01,2.261333614587783813e-01,2.342483699321746826e-01,2.138457298278808594e-01,2.096179425716400146e-01,2.184984982013702393e-01,2.141319811344146729e-01,2.147403806447982788e-01,2.205557376146316528e-01,2.066666781902313232e-01,2.053366005420684814e-01,2.114206701517105103e-01,2.186273932456970215e-01,2.064552158117294312e-01,2.186158150434494019e-01,2.166279107332229614e-01,2.133600115776062012e-01,2.252723574638366699e-01,2.191748023033142090e-01,2.226161062717437744e-01,2.180131375789642334e-01,2.175216674804687500e-01,2.172505110502243042e-01,2.154546380043029785e-01,2.222319245338439941e-01,2.202810049057006836e-01,2.232700288295745850e-01,2.303845733404159546e-01,2.180549204349517822e-01,2.274704724550247192e-01,2.185985147953033447e-01,2.216880619525909424e-01,2.245393246412277222e-01,2.206935882568359375e-01,2.174645513296127319e-01,2.119816839694976807e-01,2.208660840988159180e-01,2.217127382755279541e-01,2.246434241533279419e-01,2.243654876947402954e-01,2.167005389928817749e-01,2.257317900657653809e-01,2.187159657478332520e-01,2.121298909187316895e-01,2.214672416448593140e-01,2.274225950241088867e-01,2.204008996486663818e-01,2.136208415031433105e-01,2.318316549062728882e-01,2.162107676267623901e-01,2.233594655990600586e-01,2.160324901342391968e-01,2.256148159503936768e-01,2.201071381568908691e-01,2.159711718559265137e-01,2.237762808799743652e-01,2.158323526382446289e-01,2.068433314561843872e-01,2.163650840520858765e-01,2.208695709705352783e-01,2.120541036128997803e-01,2.200356423854827881e-01,2.140436321496963501e-01,2.197515070438385010e-01,2.110187113285064697e-01,2.205691337585449219e-01,2.125627100467681885e-01,2.161244601011276245e-01,2.238084822893142700e-01,2.177944481372833252e-01,2.178310900926589966e-01,2.205831110477447510e-01,2.162799835205078125e-01,2.239483892917633057e-01,2.276010066270828247e-01,2.166651785373687744e-01,2.186999022960662842e-01,2.255034148693084717e-01,2.307968586683273315e-01,2.090960144996643066e-01,2.194252163171768188e-01,2.135096788406372070e-01,2.111934870481491089e-01,2.250224053859710693e-01,2.238583266735076904e-01,2.097353041172027588e-01,2.243114560842514038e-01,2.184357792139053345e-01,2.152562439441680908e-01,2.206782847642898560e-01,2.256204187870025635e-01,2.157575190067291260e-01,2.097371220588684082e-01,2.183322757482528687e-01,2.188975960016250610e-01,2.206139564514160156e-01,2.152714878320693970e-01,2.168197184801101685e-01,2.215349078178405762e-01,2.269485294818878174e-01,2.307414412498474121e-01,2.117096483707427979e-01,2.196351140737533569e-01,2.249671816825866699e-01,2.162270247936248779e-01,2.214058637619018555e-01,2.187350392341613770e-01,2.077785283327102661e-01,2.267925143241882324e-01,2.153211832046508789e-01,2.235357165336608887e-01,2.229753136634826660e-01,2.172276526689529419e-01,2.260351330041885376e-01,2.178736627101898193e-01,2.179975360631942749e-01,2.099334448575973511e-01,2.250594794750213623e-01,2.206325680017471313e-01,2.271684706211090088e-01,2.212093025445938110e-01,2.180684506893157959e-01,2.353572249412536621e-01,2.272965013980865479e-01,2.137517333030700684e-01,2.246412932872772217e-01,2.276127934455871582e-01,2.173416614532470703e-01,2.183531075716018677e-01,2.165082842111587524e-01,2.205170094966888428e-01,2.287225872278213501e-01,2.159992754459381104e-01,2.194480299949645996e-01,2.069035768508911133e-01,2.204997539520263672e-01,2.207870632410049438e-01,2.182100713253021240e-01,2.184435129165649414e-01,2.110073715448379517e-01,2.090310156345367432e-01,2.203904390335083008e-01,2.254491895437240601e-01,2.292593717575073242e-01,2.182010859251022339e-01,2.231170088052749634e-01
1.063872203230857849e-01,1.049754321575164795e-01,1.055795252323150635e-01,1.100164651870727539e-01,1.126304343342781067e-01,1.146576851606369019e-01,1.047370135784149170e-01,1.125684678554534912e-01,1.039054840803146362e-01,1.107526421546936035e-01,1.098018437623977661e-01,1.076665893197059631e-01,1.057229414582252502e-01,1.100460886955261230e-01,1.130468472838401794e-01,1.076671332120895386e-01,1.058266386389732361e-01,1.053075045347213745e-01,1.070796698331832886e-01,1.098089367151260376e-01,1.127631291747093201e-01,1.063530072569847107e-01,1.118184924125671387e-01,1.048994362354278564e-01,1.109656542539596558e-01,1.094874367117881775e-01,1.091450005769729614e-01,1.141907200217247009e-01,1.149741560220718384e-01,1.067842096090316772e-01,1.024688109755516052e-01,1.090606003999710083e-01,1.115898042917251587e-01,1.104711219668388367e-01,1.103236228227615356e-01,1.133613735437393188e-01,1.060083881020545959e-01,9.763398766517639160e-02,1.076352447271347046e-01,1.066738367080688477e-01,1.143726110458374023e-01,1.141212955117225647e-01,1.087051033973693848e-01,1.098767220973968506e-01,1.103650853037834167e-01,1.130960732698440552e-01,1.140525192022323608e-01,1.108918190002441406e-01,1.090175658464431763e-01,1.099546998739242554e-01,1.117714121937751770e-01,1.044080629944801331e-01,1.058596298098564148e-01,1.109559088945388794e-01,1.142104417085647583e-01,1.111842021346092224e-01,1.070756837725639343e-01,1.054615005850791931e-01,1.161307245492935181e-01,1.099145188927650452e-01,1.127412468194961548e-01,1.126718372106552124e-01,1.039736866950988770e-01,1.085989102721214294e-01,1.126663684844970703e-01,1.079520434141159058e-01,1.121079772710800171e-01,1.054349541664123535e-01,1.043628156185150146e-01,1.125057339668273926e-01,1.109558343887329102e-01,1.086429804563522339e-01,1.122490391135215759e-01,1.127064898610115051e-01,1.141349151730537415e-01,1.073395237326622009e-01,1.111615970730781555e-01,1.113586947321891785e-01,1.000301390886306763e-01,1.074560433626174927e-01,1.005119904875755310e-01,1.163481175899505615e-01,1.092983633279800415e-01,1.126852184534072876e-01,1.106061786413192749e-01,1.063703894615173340e-01,1.066033765673637390e-01,1.085424572229385376e-01,1.120223775506019592e-01,1.138732880353927612e-01,1.089650914072990417e-01,1.091574877500534058e-01,1.109175011515617371e-01,1.129862070083618164e-01,1.106038242578506470e-01,1.126910224556922913e-01,1.115874648094177246e-01,1.094287484884262085e-01,1.160741820931434631e-01,1.099472492933273315e-01,1.111957430839538574e-01,1.105701774358749390e-01,1.028918027877807617e-01,1.081023141741752625e-01,1.124074533581733704e-01,1.069850921630859375e-01,1.133105009794235229e-01,1.101359575986862183e-01,1.138706803321838379e-01,1.070457100868225098e-01,1.035638898611068726e-01,1.098041161894798279e-01,1.054373830556869507e-01,1.071852445602416992e-01,1.048007681965827942e-01,1.066448986530303955e-01,1.114520803093910217e-01,1.074300855398178101e-01,1.059814319014549255e-01,1.044171676039695740e-01,1.079828888177871704e-01,1.123436540365219116e-01,1.103865802288055420e-01,1.086171120405197144e-01,1.128939315676689148e-01,1.048045679926872253e-01,1.121774166822433472e-01,1.130512133240699768e-01,1.090073212981224060e-01,1.065145134925842285e-01,1.118489652872085571e-01,1.058286055922508240e-01,1.087197959423065186e-01,1.002235487103462219e-01,1.110340058803558350e-01,1.080346778035163879e-01,1.119880303740501404e-01,1.107082292437553406e-01,1.058981418609619141e-01,1.044397503137588501e-01,1.055457741022109985e-01,1.068683490157127380e-01,1.101897954940795898e-01,1.086345463991165161e-01,1.109500303864479065e-01,1.098641231656074524e-01,1.070709154009819031e-01,1.109500601887702942e-01,1.135835424065589905e-01,1.103719100356101990e-01,1.087584048509597778e-01,1.109648644924163818e-01,1.132932752370834351e-01,1.077048629522323608e-01,1.125991940498352051e-01,1.048873290419578552e-01,1.116629913449287415e-01,1.037561520934104919e-01,1.032860428094863892e-01,1.046918183565139771e-01,1.167705729603767395e-01,1.088977456092834473e-01,1.023852378129959106e-01,1.105456873774528503e-01,1.082391366362571716e-01,1.125632524490356445e-01,1.110462844371795654e-01,1.066483855247497559e-01,1.103044524788856506e-01,1.079627275466918945e-01,1.108408272266387939e-01,1.058867722749710083e-01,1.097823604941368103e-01,1.048869714140892029e-01,1.113786026835441589e-01,1.112264692783355713e-01,1.017484515905380249e-01,1.124719083309173584e-01,1.125043481588363647e-01,1.072543114423751831e-01,1.081825718283653259e-01,1.059910804033279419e-01,1.102970466017723083e-01,1.080509051680564880e-01,9.658751636743545532e-02,1.048982962965965271e-01,1.134317889809608459e-01,1.029452979564666748e-01,1.113422960042953491e-01,1.093573868274688721e-01,1.099115610122680664e-01,1.116022020578384399e-01,1.115406751632690430e-01,1.082881987094879150e-01,1.071476340293884277e-01,1.073421835899353027e-01,1.066653877496719360e-01,1.116663441061973572e-01,1.099468022584915161e-01,1.132115274667739868e-01,1.118728369474411011e-01,1.073093637824058533e-01,1.007067039608955383e-01,1.154102608561515808e-01,1.127327382564544678e-01,1.091156005859375000e-01,1.106496453285217285e-01,1.133092269301414490e-01,1.041325330734252930e-01,1.085090041160583496e-01,1.117110624909400940e-01,1.035611182451248169e-01,1.103029027581214905e-01,1.128932610154151917e-01,1.086789965629577637e-01,1.092246174812316895e-01,1.124653965234756470e-01,1.120714023709297180e-01,1.114491373300552368e-01,1.126631200313568115e-01,1.050035357475280762e-01,1.047047972679138184e-01,1.043353155255317688e-01,1.099175661802291870e-01,1.123240590095520020e-01,1.081904470920562744e-01,9.929344058036804199e-02,1.065205931663513184e-01,1.066554635763168335e-01,1.157661601901054382e-01,1.126738712191581726e-01,1.100939810276031494e-01,1.115999072790145874e-01,1.030058264732360840e-01,1.065145730972290039e-01,1.010538935661315918e-01,1.102495938539505005e-01,1.081613600254058838e-01,1.059667468070983887e-01,1.076813563704490662e-01,9.499964863061904907e-02,1.075582653284072876e-01,1.160406768321990967e-01,1.047181487083435059e-01,1.082559674978256226e-01,1.102802902460098267e-01,1.013311743736267090e-01,1.122822463512420654e-01,1.091445535421371460e-01,1.121891662478446960e-01,1.128088533878326416e-01,1.115372329950332642e-01,1.121111214160919189e-01,1.092958003282546997e-01,1.092840656638145447e-01,1.053533852100372314e-01,1.078017950057983398e-01,1.057926937937736511e-01,1.089363098144531250e-01,1.017348542809486389e-01,1.073638945817947388e-01,1.091803535819053650e-01,1.049209833145141602e-01,1.075789779424667358e-01,1.074371114373207092e-01,1.010691672563552856e-01,1.139877587556838989e-01,1.139169931411743164e-01,1.098859757184982300e-01,1.133793219923973083e-01,1.050408557057380676e-01,1.090675592422485352e-01,1.073304042220115662e-01,1.086758747696876526e-01,1.060063093900680542e-01,1.009612232446670532e-01,1.079846471548080444e-01,1.109668388962745667e-01,1.131829395890235901e-01,1.034055873751640320e-01,1.035116463899612427e-01,1.166227236390113831e-01,1.121654435992240906e-01,1.021961346268653870e-01,1.014664173126220703e-01,1.115183234214782715e-01,1.039026826620101929e-01,1.059072464704513550e-01,1.064184978604316711e-01,1.091293394565582275e-01,1.118909344077110291e-01,1.123690828680992126e-01,1.031696498394012451e-01,1.098564192652702332e-01,1.061716303229331970e-01,1.076965630054473877e-01,1.137426495552062988e-01,1.125001013278961182e-01,1.113299727439880371e-01,1.091511696577072144e-01,1.113810241222381592e-01,1.081318855285644531e-01,1.075779348611831665e-01,1.125316694378852844e-01,1.080923154950141907e-01,1.098953336477279663e-01,1.095351427793502808e-01,1.075051948428153992e-01,1.129553020000457764e-01,1.168194562196731567e-01,1.001241654157638550e-01,1.110851168632507324e-01,1.098732054233551025e-01,1.085461005568504333e-01,1.090350970625877380e-01,1.154379248619079590e-01,9.916116297245025635e-02,1.130812093615531921e-01,1.129369884729385376e-01,1.131007224321365356e-01,1.101697757840156555e-01,1.049704477190971375e-01,1.109705790877342224e-01,1.035157889127731323e-01,1.091551631689071655e-01,1.057014465332031250e-01,1.115439757704734802e-01,1.080211997032165527e-01,1.104096621274948120e-01,1.052723899483680725e-01,1.095044463872909546e-01,1.076572462916374207e-01,1.092689558863639832e-01,1.058406159281730652e-01,1.151897907257080078e-01,1.020184233784675598e-01,1.054188460111618042e-01,1.000604107975959778e-01,1.143885999917984009e-01,9.654560685157775879e-02,1.153205335140228271e-01,1.094242110848426819e-01,1.114776059985160828e-01,1.087246090173721313e-01,1.029860302805900574e-01,1.107621639966964722e-01,1.072307750582695007e-01,1.092491298913955688e-01,1.200259849429130554e-01,1.201763004064559937e-01,1.228420287370681763e-01,1.224900633096694946e-01,1.248007044196128845e-01,1.237561330199241638e-01,1.217945069074630737e-01,1.238585188984870911e-01,1.155712604522705078e-01,1.227674335241317749e-01,1.207956373691558838e-01,1.206708028912544250e-01,1.118825078010559082e-01,1.135683581233024597e-01,1.239312365651130676e-01,1.220677122473716736e-01,1.242990493774414062e-01,1.250518262386322021e-01,1.205677017569541931e-01,1.201196908950805664e-01,1.192987263202667236e-01,1.164269894361495972e-01,1.250125169754028320e-01,1.239905878901481628e-01,1.195913851261138916e-01,1.260252445936203003e-01,1.220582202076911926e-01,1.249103620648384094e-01,1.175980940461158752e-01,1.149713248014450073e-01,1.179510802030563354e-01,1.241202652454376221e-01,1.255102008581161499e-01,1.172790676355361938e-01,1.228449046611785889e-01,1.202522367238998413e-01,1.235296875238418579e-01,1.189489662647247314e-01,1.177080422639846802e-01,1.236331164836883545e-01,1.210117787122726440e-01,1.170938014984130859e-01,1.269376128911972046e-01,1.205918267369270325e-01,1.231895983219146729e-01,1.223239898681640625e-01,1.126036718487739563e-01,1.226562261581420898e-01,1.177485510706901550e-01,1.230542361736297607e-01,1.184956878423690796e-01,1.190387085080146790e-01,1.207277551293373108e-01,1.214730814099311829e-01,1.238197833299636841e-01,1.209171563386917114e-01,1.230797842144966125e-01,1.169003173708915710e-01,1.221803650259971619e-01,1.155775636434555054e-01,1.262183040380477905e-01,1.148128435015678406e-01,1.268101781606674194e-01,1.228016242384910583e-01,1.218458637595176697e-01,1.221570000052452087e-01,1.152302250266075134e-01,1.218626722693443298e-01,1.233518570661544800e-01,1.133625283837318420e-01,1.220484226942062378e-01,1.158630251884460449e-01,1.215263530611991882e-01,1.235865727066993713e-01,1.137985065579414368e-01,1.220904588699340820e-01,1.203444600105285645e-01,1.187340319156646729e-01,1.191370785236358643e-01,1.214694231748580933e-01,1.215210258960723877e-01,1.225747540593147278e-01,1.178040876984596252e-01,1.188972219824790955e-01,1.147581785917282104e-01,1.236851215362548828e-01,1.185548752546310425e-01,1.267976760864257812e-01,1.189891546964645386e-01,1.179063916206359863e-01,1.212718114256858826e-01,1.225457116961479187e-01,1.183642596006393433e-01,1.185789108276367188e-01,1.203790307044982910e-01,1.162795126438140869e-01,1.294499635696411133e-01,1.187337040901184082e-01,1.217516064643859863e-01,1.271454542875289917e-01,1.179072856903076172e-01,1.173842176795005798e-01,1.232854127883911133e-01,1.227306798100471497e-01,1.181249096989631653e-01,1.175812631845474243e-01,1.184450536966323853e-01,1.159279495477676392e-01,1.164687126874923706e-01,1.134857982397079468e-01,1.242634132504463196e-01,1.192567646503448486e-01,1.171414852142333984e-01,1.146312952041625977e-01,1.227048784494400024e-01,1.201821416616439819e-01,1.158230900764465332e-01,1.179949790239334106e-01,1.210087314248085022e-01,1.174221634864807129e-01,1.271409690380096436e-01,1.240447387099266052e-01,1.219347789883613586e-01,1.129785105586051941e-01,1.247816607356071472e-01,1.145494356751441956e-01,1.198500320315361023e-01,1.309255361557006836e-01,1.200871840119361877e-01,1.196281909942626953e-01,1.174045801162719727e-01,1.244197487831115723e-01,1.252396702766418457e-01,1.210829019546508789e-01,1.222255378961563110e-01,1.181550696492195129e-01,1.207994669675827026e-01,1.180744320154190063e-01,1.237833201885223389e-01,1.156250163912773132e-01,1.202151030302047729e-01,1.235038489103317261e-01,1.235915943980216980e-01,1.202528104186058044e-01,1.236382052302360535e-01,1.202229708433151245e-01,1.205918043851852417e-01,1.218287274241447449e-01,1.222768723964691162e-01,1.234500035643577576e-01,1.208285987377166748e-01,1.151284947991371155e-01,1.259932219982147217e-01,1.212785467505455017e-01,1.158839166164398193e-01,1.177329793572425842e-01,1.227431893348693848e-01,1.213551238179206848e-01,1.177486777305603027e-01,1.266735196113586426e-01,1.173463165760040283e-01,1.210986822843551636e-01,1.207066625356674194e-01,1.254742443561553955e-01,1.169781014323234558e-01,1.146894097328186035e-01,1.214542686939239502e-01,1.175677478313446045e-01,1.193441301584243774e-01,1.195141077041625977e-01,1.229196786880493164e-01,1.180221363902091980e-01,1.172691434621810913e-01,1.252648383378982544e-01,1.289056241512298584e-01,1.206249892711639404e-01,1.193454265594482422e-01,1.191782653331756592e-01,1.207998245954513550e-01,1.220317780971527100e-01,1.148376315832138062e-01,1.152137145400047302e-01,1.167687177658081055e-01,1.177464798092842102e-01,1.246260479092597961e-01,1.169174909591674805e-01,1.202756464481353760e-01,1.238603219389915466e-01,1.118204295635223389e-01,1.199444830417633057e-01,1.198130995035171509e-01,1.266019493341445923e-01,1.229873970150947571e-01,1.193852052092552185e-01,1.177404448390007019e-01,1.188573315739631653e-01,1.236418634653091431e-01,1.237180680036544800e-01,1.217031329870223999e-01,1.241636872291564941e-01,1.194621175527572632e-01,1.201636940240859985e-01,1.183591932058334351e-01,1.170046254992485046e-01,1.187645271420478821e-01,1.274702548980712891e-01,1.187829151749610901e-01,1.158554702997207642e-01,1.237379014492034912e-01,1.179905086755752563e-01,1.229186654090881348e-01,1.216259524226188660e-01,1.214621216058731079e-01,1.188638061285018921e-01,1.207874864339828491e-01,1.192412972450256348e-01,1.202075630426406860e-01,1.229033619165420532e-01,1.199132353067398071e-01,1.261366754770278931e-01,1.238027513027191162e-01,1.196957752108573914e-01,1.173179149627685547e-01,1.212081760168075562e-01,1.135232448577880859e-01,1.191107705235481262e-01,1.216155886650085449e-01,1.200419440865516663e-01,1.229092106223106384e-01,1.237748265266418457e-01,1.206720098853111267e-01,1.232459470629692078e-01,1.155194789171218872e-01,1.270869821310043335e-01,1.296339184045791626e-01,1.204364076256752014e-01,1.250232160091400146e-01,1.209641546010971069e-01,1.233473494648933411e-01,1.229687482118606567e-01,1.250778883695602417e-01,1.237212419509887695e-01,1.210539489984512329e-01,1.256305575370788574e-01,1.225380823016166687e-01,1.164207905530929565e-01,1.170506328344345093e-01,1.199854910373687744e-01,1.178740188479423523e-01,1.239509582519531250e-01,1.230370104312896729e-01,1.193799823522567749e-01,1.195695772767066956e-01,1.240834072232246399e-01,1.238866597414016724e-01,1.185067594051361084e-01,1.217376291751861572e-01,1.159064769744873047e-01,1.223239153623580933e-01,1.178904324769973755e-01,1.185570210218429565e-01,1.264504641294479370e-01,1.248283535242080688e-01,1.192704588174819946e-01,1.206175386905670166e-01,1.158585026860237122e-01,1.232950165867805481e-01,1.250472664833068848e-01,1.281213462352752686e-01,1.243040412664413452e-01,1.226106584072113037e-01,1.181703060865402222e-01,1.127694249153137207e-01,1.125779300928115845e-01,1.280676871538162231e-01,1.173513755202293396e-01,1.153597608208656311e-01,1.201504692435264587e-01,1.208758503198623657e-01,1.198311597108840942e-01,1.245463863015174866e-01,1.225347742438316345e-01,1.184209436178207397e-01,1.225530356168746948e-01,1.171278581023216248e-01,1.156939193606376648e-01,1.224244087934494019e-01,1.247856020927429199e-01,1.120470911264419556e-01,1.181333363056182861e-01,1.206195056438446045e-01,1.213315799832344055e-01,1.206537410616874695e-01,1.237988397479057312e-01,1.217589005827903748e-01,1.202551573514938354e-01,1.177482903003692627e-01,1.223866492509841919e-01,1.204782128334045410e-01,1.242903023958206177e-01,1.169811412692070007e-01,1.224350929260253906e-01,1.212972924113273621e-01,1.179386824369430542e-01,1.181402802467346191e-01,1.215081140398979187e-01,1.167318001389503479e-01,1.194008067250251770e-01,1.137911006808280945e-01,1.243433654308319092e-01,1.268922388553619385e-01,1.199128925800323486e-01,1.265511810779571533e-01,1.262359470129013062e-01,1.249013841152191162e-01,1.208645477890968323e-01,1.234836429357528687e-01,1.269222050905227661e-01,1.176493614912033081e-01,1.248066425323486328e-01,1.292650252580642700e-01,1.196049600839614868e-01,1.123669594526290894e-01,1.164344772696495056e-01,1.246088668704032898e-01,1.205359250307083130e-01,1.226480379700660706e-01,1.266204863786697388e-01,1.188140958547592163e-01,1.126807108521461487e-01,1.228408366441726685e-01,1.220077648758888245e-01,1.176978498697280884e-01,1.187906190752983093e-01,1.196252033114433289e-01,1.251981705427169800e-01,1.216217577457427979e-01,1.183280646800994873e-01,1.216901615262031555e-01,1.235906258225440979e-01,1.265744119882583618e-01,1.174463182687759399e-01,1.221697703003883362e-01,1.186720877885818481e-01,7.776758819818496704e-02,8.373007178306579590e-02,8.354352414608001709e-02,8.136673271656036377e-02,8.125697076320648193e-02,7.818423956632614136e-02,8.406619727611541748e-02,8.155070245265960693e-02,8.344429731369018555e-02,8.184880018234252930e-02,8.472897112369537354e-02,8.568726480007171631e-02,8.401079475879669189e-02,8.108151704072952271e-02,7.770997285842895508e-02,8.212292194366455078e-02,8.212389796972274780e-02,7.903159409761428833e-02,7.800560444593429565e-02,8.380180597305297852e-02,7.953190803527832031e-02,8.193756639957427979e-02,7.919765263795852661e-02,7.992359250783920288e-02,7.929387688636779785e-02,8.299390971660614014e-02,8.099936693906784058e-02,7.977050542831420898e-02,7.835112512111663818e-02,8.436363935470581055e-02,8.465962111949920654e-02,8.182266354560852051e-02,8.402899652719497681e-02,7.999330013990402222e-02,8.066195994615554810e-02,8.109522610902786255e-02,8.225603401660919189e-02,8.197246491909027100e-02,8.220413327217102051e-02,8.451674133539199829e-02,8.477000892162322998e-02,7.888442277908325195e-02,8.181982487440109253e-02,8.059324324131011963e-02,8.400256931781768799e-02,8.237963914871215820e-02,8.433631062507629395e-02,8.037955313920974731e-02,7.942682504653930664e-02,8.066397160291671753e-02,8.144977688789367676e-02,8.055971562862396240e-02,8.132919669151306152e-02,7.829576730728149414e-02,7.961011677980422974e-02,7.835018634796142578e-02,8.184681087732315063e-02,8.249634504318237305e-02,7.978065311908721924e-02,8.458425849676132202e-02,8.177913725376129150e-02,8.005193620920181274e-02,8.401231467723846436e-02,8.498211205005645752e-02,8.203093707561492920e-02,8.066657185554504395e-02,7.983123511075973511e-02,8.029824495315551758e-02,8.280261605978012085e-02,8.242423832416534424e-02,8.455419540405273438e-02,8.841924369335174561e-02,8.533254265785217285e-02,8.178588747978210449e-02,7.953116297721862793e-02,8.096355944871902466e-02,7.970562577247619629e-02,8.086474984884262085e-02,8.253541588783264160e-02,8.068441599607467651e-02,8.511974662542343140e-02,8.279617130756378174e-02,8.070429414510726929e-02,8.017527312040328979e-02,7.981639355421066284e-02,8.169143646955490112e-02,8.207683265209197998e-02,7.921329140663146973e-02,8.409114927053451538e-02,8.494959771633148193e-02,8.046469092369079590e-02,8.342170715332031250e-02,8.241207152605056763e-02,8.211466670036315918e-02,8.019704371690750122e-02,8.125942200422286987e-02,8.340027183294296265e-02,8.187078684568405151e-02,8.407798409461975098e-02,7.825559377670288086e-02,8.154615759849548340e-02,8.058739453554153442e-02,8.639736473560333252e-02,7.983934134244918823e-02,8.159288763999938965e-02,8.272197097539901733e-02,8.248378336429595947e-02,7.849391549825668335e-02,8.207678049802780151e-02,8.130959421396255493e-02,8.408982306718826294e-02,8.184234797954559326e-02,8.216957747936248779e-02,8.486213535070419312e-02,8.156520128250122070e-02,8.085607737302780151e-02,8.463453501462936401e-02,8.099657297134399414e-02,8.481913059949874878e-02,8.463475853204727173e-02,8.311017602682113647e-02,8.235814422369003296e-02,8.107350766658782959e-02,8.120638877153396606e-02,8.449743688106536865e-02,8.512030541896820068e-02,8.098769932985305786e-02,8.313854038715362549e-02,8.253014087677001953e-02,8.069524168968200684e-02,8.537811040878295898e-02,8.362293988466262817e-02,8.108323067426681519e-02,8.177851140499114990e-02,8.417405933141708374e-02,8.408226817846298218e-02,8.223233371973037720e-02,8.491159230470657349e-02,8.051913976669311523e-02,7.977861911058425903e-02,8.455529808998107910e-02,8.372653275728225708e-02,8.273779600858688354e-02,8.293084055185317993e-02,8.128874003887176514e-02,8.056386560201644897e-02,8.241602033376693726e-02,8.217577636241912842e-02,7.933744043111801147e-02,8.243057131767272949e-02,7.775300741195678711e-02,8.015611767768859863e-02,8.122111111879348755e-02,8.501910418272018433e-02,8.186505734920501709e-02,8.308695256710052490e-02,7.854065299034118652e-02,8.490069210529327393e-02,8.285291492938995361e-02,8.310697227716445923e-02,8.011977374553680420e-02,8.173150569200515747e-02,8.300687372684478760e-02,8.351793885231018066e-02,8.145705610513687134e-02,8.143851161003112793e-02,8.241903036832809448e-02,8.392968028783798218e-02,8.622930943965911865e-02,8.133307099342346191e-02,8.384582400321960449e-02,7.902972400188446045e-02,8.381886780261993408e-02,8.265267312526702881e-02,8.033325523138046265e-02,8.130653947591781616e-02,8.132158964872360229e-02,8.543910086154937744e-02,8.328389376401901245e-02,7.788295298814773560e-02,7.974727451801300049e-02,7.939431071281433105e-02,8.131756633520126343e-02,8.499969542026519775e-02,8.376534283161163330e-02,8.222132176160812378e-02,8.127211779356002808e-02,7.868590205907821655e-02,8.402042090892791748e-02,8.439557254314422607e-02,8.349055796861648560e-02,8.246081322431564331e-02,7.929036766290664673e-02,8.114799857139587402e-02,8.111742138862609863e-02,8.384316414594650269e-02,7.873650640249252319e-02,8.268033713102340698e-02,8.007941395044326782e-02,8.162514120340347290e-02,8.142746984958648682e-02,8.111188560724258423e-02,8.406566083431243896e-02,8.481641858816146851e-02,7.910668849945068359e-02,8.095658570528030396e-02,8.379021286964416504e-02,8.220323920249938965e-02,8.501272648572921753e-02,7.701429724693298340e-02,8.006019145250320435e-02,8.215427398681640625e-02,8.258371055126190186e-02,8.235990256071090698e-02,8.245235681533813477e-02,8.264370262622833252e-02,7.770946621894836426e-02,8.591313660144805908e-02,8.013964444398880005e-02,8.603289723396301270e-02,8.110655844211578369e-02,8.025519549846649170e-02,8.315953612327575684e-02,8.144143223762512207e-02,8.090536296367645264e-02,8.238703757524490356e-02,7.813274860382080078e-02,8.342213928699493408e-02,7.729133963584899902e-02,8.266964554786682129e-02,8.451191335916519165e-02,8.293582499027252197e-02,8.321348577737808228e-02,7.878576219081878662e-02,8.176198601722717285e-02,8.095157146453857422e-02,8.379828929901123047e-02,8.085800707340240479e-02,8.171412348747253418e-02,7.953189313411712646e-02,8.150720596313476562e-02,7.789591699838638306e-02,8.134445548057556152e-02,8.583967387676239014e-02,8.305419981479644775e-02,8.077724277973175049e-02,7.996676862239837646e-02,8.074334263801574707e-02,8.194860816001892090e-02,7.974247634410858154e-02,8.067025244235992432e-02,8.282087743282318115e-02,8.133686333894729614e-02,8.255496621131896973e-02,7.901880145072937012e-02,8.272624015808105469e-02,8.130873739719390869e-02,8.151240646839141846e-02,8.124266564846038818e-02,7.697323709726333618e-02,8.361440151929855347e-02,8.203174918889999390e-02,8.147824555635452271e-02,7.827892899513244629e-02,8.076268434524536133e-02,7.999491691589355469e-02,8.265629410743713379e-02,8.191037178039550781e-02,8.010192215442657471e-02,8.408389240503311157e-02,7.988914102315902710e-02,7.853872328996658325e-02,8.071361482143402100e-02,8.358681201934814453e-02,8.308419585227966309e-02,8.435259014368057251e-02,8.247035741806030273e-02,8.183272182941436768e-02,8.335760235786437988e-02,7.959508895874023438e-02,8.264848589897155762e-02,7.756683975458145142e-02,8.049717545509338379e-02,8.191414177417755127e-02,8.050414919853210449e-02,8.081533014774322510e-02,8.194202184677124023e-02,8.000608533620834351e-02,7.932774722576141357e-02,7.886625826358795166e-02,7.777484506368637085e-02,8.162702620029449463e-02,8.134505897760391235e-02,8.278196305036544800e-02,8.478407561779022217e-02,8.145129680633544922e-02,8.165578544139862061e-02,7.874350249767303467e-02,8.074946701526641846e-02,8.042284101247787476e-02,8.094511181116104126e-02,8.217633515596389771e-02,7.821656018495559692e-02,8.307876437902450562e-02,8.072414994239807129e-02,7.829523086547851562e-02,7.764603942632675171e-02,8.277047425508499146e-02,8.198141306638717651e-02,8.302664011716842651e-02,8.295384049415588379e-02,8.276309072971343994e-02,8.101060986518859863e-02,8.194511383771896362e-02,8.168093860149383545e-02,8.287711441516876221e-02,7.913537323474884033e-02,8.292371779680252075e-02,7.907189428806304932e-02,7.826140522956848145e-02,8.290939778089523315e-02,8.097907900810241699e-02,8.173805475234985352e-02,8.315888047218322754e-02,8.131006360054016113e-02,8.034159243106842041e-02,8.242825418710708618e-02,8.489990979433059692e-02,8.180162310600280762e-02,8.201788365840911865e-02,8.397476375102996826e-02,8.677038550376892090e-02,8.021131157875061035e-02,7.973004877567291260e-02,7.973079383373260498e-02,7.896254956722259521e-02,8.104937523603439331e-02,8.508100360631942749e-02,8.107496798038482666e-02,8.213193714618682861e-02,8.041725307703018188e-02,8.387557417154312134e-02,8.025021851062774658e-02,8.140841126441955566e-02,7.937137037515640259e-02,8.080569654703140259e-02,8.136601001024246216e-02,8.439868688583374023e-02,8.215118944644927979e-02,7.862361520528793335e-02,8.266469091176986694e-02,8.282995223999023438e-02,7.752491533756256104e-02,8.397702127695083618e-02,7.934747636318206787e-02,8.174213767051696777e-02,7.915744185447692871e-02,8.280443400144577026e-02,8.022422343492507935e-02,8.376158773899078369e-02,7.971809804439544678e-02,7.779503613710403442e-02,8.330202847719192505e-02,7.859351485967636108e-02,8.227451890707015991e-02,8.245529979467391968e-02,7.759273797273635864e-02,8.002175390720367432e-02
2.651018835604190826e-02,2.477865293622016907e-02,2.719163522124290466e-02,2.650168724358081818e-02,2.669897116720676422e-02,2.584794908761978149e-02,2.620267681777477264e-02,2.495943196117877960e-02,2.585208229720592499e-02,2.666883729398250580e-02,2.522996440529823303e-02,2.942678704857826233e-02,2.465241588652133942e-02,3.934279084205627441e-02,2.689376287162303925e-02,2.562606893479824066e-02,2.591538429260253906e-02,2.745128050446510315e-02,4.022120684385299683e-02,2.661520242691040039e-02,2.578654140233993530e-02,2.815761789679527283e-02,2.716190926730632782e-02,2.647420391440391541e-02,2.723304554820060730e-02,2.794059552252292633e-02,2.571914717555046082e-02,2.766402252018451691e-02,2.552010864019393921e-02,2.763688005506992340e-02,2.601349912583827972e-02,2.795724198222160339e-02,2.706732228398323059e-02,2.555414661765098572e-02,2.529980242252349854e-02,2.622606046497821808e-02,2.647210098803043365e-02,2.556661516427993774e-02,3.855442255735397339e-02,2.644973993301391602e-02,2.779329381883144379e-02,2.641598507761955261e-02,2.660784497857093811e-02,2.819443866610527039e-02,2.626575343310832977e-02,2.615889534354209900e-02,2.587331086397171021e-02,2.706124261021614075e-02,2.481008321046829224e-02,2.725142985582351685e-02,2.636185288429260254e-02,2.718992903828620911e-02,2.491140738129615784e-02,2.489225566387176514e-02,2.735607512295246124e-02,2.627168595790863037e-02,2.545172721147537231e-02,2.771388553082942963e-02,2.605443447828292847e-02,2.641676366329193115e-02,2.793083712458610535e-02,2.609262429177761078e-02,2.711720392107963562e-02,2.645698562264442444e-02,2.492061816155910492e-02,2.741173654794692993e-02,2.643453888595104218e-02,2.734906971454620361e-02,2.635451406240463257e-02,2.402530610561370850e-02,2.605913020670413971e-02,4.148448258638381958e-02,2.614188939332962036e-02,2.659676969051361084e-02,2.531692199409008026e-02,2.670633047819137573e-02,2.686195820569992065e-02,2.643609233200550079e-02,2.592523396015167236e-02,2.627060934901237488e-02,2.653809078037738800e-02,2.545910328626632690e-02,2.622133120894432068e-02,2.666067332029342651e-02,2.595560252666473389e-02,2.552612684667110443e-02,2.704387903213500977e-02,2.576843090355396271e-02,2.614197321236133575e-02,2.734237723052501678e-02,2.540792897343635559e-02,2.708763629198074341e-02,2.742875553667545319e-02,2.726895175874233246e-02,2.679728716611862183e-02,2.597946301102638245e-02,2.641685307025909424e-02,2.513397298753261566e-02,2.506922185420989990e-02,2.636100724339485168e-02,2.579475380480289459e-02,2.652108110487461090e-02,2.629850059747695923e-02,2.581512369215488434e-02,2.604074776172637939e-02,2.668731845915317535e-02,2.746477723121643066e-02,2.565498836338520050e-02,2.549072355031967163e-02,2.660299837589263916e-02,2.605268917977809906e-02,2.708633802831172943e-02,2.722701057791709900e-02,2.739621698856353760e-02,2.664567343890666962e-02,2.539015747606754303e-02,2.556353062391281128e-02,2.674404904246330261e-02,2.715517207980155945e-02,2.604696713387966156e-02,2.725262753665447235e-02,2.639934420585632324e-02,2.677742019295692444e-02,2.657935768365859985e-02,2.825265564024448395e-02,2.742402069270610809e-02,2.575087174773216248e-02,2.630747482180595398e-02,2.596763148903846741e-02,2.602791227400302887e-02,2.605726756155490875e-02,2.640580013394355774e-02,2.698045596480369568e-02,2.525630220770835876e-02,2.767517045140266418e-02,2.563483454287052155e-02,2.573580481112003326e-02,2.659495174884796143e-02,2.557537704706192017e-02,2.632650546729564667e-02,2.629390172660350800e-02,2.730669081211090088e-02,2.667202800512313843e-02,2.525791525840759277e-02,2.598591521382331848e-02,2.545259892940521240e-02,2.480196580290794373e-02,2.601519227027893066e-02,2.607144787907600403e-02,2.650767564773559570e-02,2.708269283175468445e-02,2.681415900588035583e-02,2.590436115860939026e-02,2.637840062379837036e-02,2.470623143017292023e-02,2.486805245280265808e-02,2.745587565004825592e-02,2.648935839533805847e-02,2.641862258315086365e-02,2.625691518187522888e-02,2.652982249855995178e-02,2.792564034461975098e-02,2.708111330866813660e-02,2.742149680852890015e-02,2.701138146221637726e-02,2.801151946187019348e-02,2.598060853779315948e-02,2.778473123908042908e-02,2.777953445911407471e-02,2.626363374292850494e-02,2.562294527888298035e-02,2.729234471917152405e-02,2.654129639267921448e-02,2.572615258395671844e-02,2.662747539579868317e-02,2.554403617978096008e-02,2.683643251657485962e-02,2.674610167741775513e-02,2.679107151925563812e-02,2.666989713907241821e-02,2.629389800131320953e-02,2.703146636486053467e-02,2.710832841694355011e-02,2.577621117234230042e-02,2.540971152484416962e-02,2.568460255861282349e-02,2.748553082346916199e-02,2.652395516633987427e-02,2.662488259375095367e-02,2.558075264096260071e-02,2.646785043179988861e-02,2.557903341948986053e-02,2.657204493880271912e-02,2.561749145388603210e-02,2.683302387595176697e-02,2.581369131803512573e-02,2.727756649255752563e-02,2.710329368710517883e-02,2.675850316882133484e-02,2.624804712831974030e-02,2.496597729623317719e-02,2.768334560096263885e-02,2.661991119384765625e-02,2.796871773898601532e-02,2.830559015274047852e-02,2.613408118486404419e-02,2.629927173256874084e-02,2.708976343274116516e-02,2.607478015124797821e-02,2.647207304835319519e-02,2.511376328766345978e-02,2.764596976339817047e-02,2.682474069297313690e-02,2.879036590456962585e-02,2.631197124719619751e-02,2.751464024186134338e-02,2.786081470549106598e-02,2.631154097616672516e-02,2.863980084657669067e-02,2.769422903656959534e-02,2.662660181522369385e-02,2.589211799204349518e-02,3.823301196098327637e-02,2.585577219724655151e-02,2.592592313885688782e-02,2.731969580054283142e-02,2.659949287772178650e-02,2.521678805351257324e-02,2.657048217952251434e-02,2.747992798686027527e-02,2.573223970830440521e-02,2.765926346182823181e-02,2.791888639330863953e-02,2.519895881414413452e-02,2.626375667750835419e-02,2.822766080498695374e-02,2.756182476878166199e-02,2.375489100813865662e-02,2.580560185015201569e-02,2.697958238422870636e-02,2.599430270493030548e-02,2.617614157497882843e-02,2.624099142849445343e-02,2.607221715152263641e-02,2.607222087681293488e-02,2.615283802151679993e-02,2.713306434452533722e-02,2.608380280435085297e-02,2.673956006765365601e-02,2.614895254373550415e-02,2.680333517491817474e-02,2.777773700654506683e-02,2.589691802859306335e-02,2.651895955204963684e-02,2.667651325464248657e-02,2.555335126817226410e-02,2.850236371159553528e-02,2.617619559168815613e-02,2.540818229317665100e-02,2.463198453187942505e-02,4.072820395231246948e-02,2.685376256704330444e-02,2.700350247323513031e-02,2.617480792105197906e-02,2.590711414813995361e-02,2.597353234887123108e-02,2.565050125122070312e-02,2.670793049037456512e-02,2.651763334870338440e-02,2.703070826828479767e-02,2.552996575832366943e-02,2.661290392279624939e-02,2.639750577509403229e-02,2.712361514568328857e-02,2.615373209118843079e-02,2.638473734259605408e-02,2.693052589893341064e-02,2.614519000053405762e-02,2.659766376018524170e-02,2.644352428615093231e-02,2.719684317708015442e-02,2.714214660227298737e-02,2.503360994160175323e-02,2.638995088636875153e-02,2.703357487916946411e-02,2.597051300108432770e-02,2.569212950766086578e-02,2.589233778417110443e-02,2.641971595585346222e-02,2.729979902505874634e-02,2.764781191945075989e-02,2.809932641685009003e-02,2.539154328405857086e-02,2.645014226436614990e-02,2.748503163456916809e-02,2.583224326372146606e-02,2.582873590290546417e-02,2.672294527292251587e-02,2.672329731285572052e-02,2.576339244842529297e-02,2.730289101600646973e-02,2.646679803729057312e-02,2.633497491478919983e-02,2.640952169895172119e-02,2.565011195838451385e-02,2.538451924920082092e-02,2.694795280694961548e-02,2.613467164337635040e-02,2.521824650466442108e-02,2.737144008278846741e-02,2.515217661857604980e-02,2.645717002451419830e-02,2.785256132483482361e-02,2.671961300075054169e-02,2.560576982796192169e-02,2.678009122610092163e-02,2.674675546586513519e-02,2.584935352206230164e-02,2.893586084246635437e-02,2.480019070208072662e-02,2.549899555742740631e-02,2.552921697497367859e-02,2.623536810278892517e-02,2.641451172530651093e-02,2.645092457532882690e-02,2.748116850852966309e-02,2.653905749320983887e-02,2.651216462254524231e-02,2.541100792586803436e-02,2.660756371915340424e-02,2.674719132483005524e-02,2.543186023831367493e-02,2.633191831409931183e-02,2.555850148200988770e-02,2.509062923491001129e-02,2.740249410271644592e-02,2.653953433036804199e-02,2.789071016013622284e-02,2.441978640854358673e-02,2.461737208068370819e-02,2.562025003135204315e-02,2.611344121396541595e-02,2.794275060296058655e-02,2.590746991336345673e-02,2.703023701906204224e-02,2.678669989109039307e-02,2.696350775659084320e-02,2.509572543203830719e-02,6.440129131078720093e-02,5.742854997515678406e-02,5.518833175301551819e-02,5.350420624017715454e-02,6.872007250785827637e-02,6.266726553440093994e-02,5.444945394992828369e-02,6.494784355163574219e-02,6.232337653636932373e-02,6.016717106103897095e-02,6.838412582874298096e-02,5.348108708858489990e-02,5.442436784505844116e-02,5.208704620599746704e-02,6.213182955980300903e-02,4.958323016762733459e-02,5.961670726537704468e-02,6.640841066837310791e-02,5.277412012219429016e-02,6.656146049499511719e-02,5.297885090112686157e-02,6.761948019266128540e-02,5.278910696506500244e-02,5.610835179686546326e-02,4.977808892726898193e-02,6.992334127426147461e-02,7.249838858842849731e-02,5.717945471405982971e-02,5.045590549707412720e-02,5.131172761321067810e-02,5.437238514423370361e-02,5.681567266583442688e-02,5.663233995437622070e-02,5.736601725220680237e-02,5.649363994598388672e-02,5.561624839901924133e-02,5.369553714990615845e-02,5.333085358142852783e-02,5.709670856595039368e-02,5.758825689554214478e-02,6.486402451992034912e-02,5.246916413307189941e-02,5.981959402561187744e-02,5.910211801528930664e-02,4.908174648880958557e-02,5.839922279119491577e-02,5.563199147582054138e-02,6.062683463096618652e-02,5.435736849904060364e-02,6.407158076763153076e-02,6.983517855405807495e-02,6.314305961132049561e-02,6.279870122671127319e-02,4.881240427494049072e-02,5.849364772439002991e-02,5.615453422069549561e-02,5.674386397004127502e-02,5.397079885005950928e-02,5.133427679538726807e-02,6.854210793972015381e-02,6.333036720752716064e-02,5.357294157147407532e-02,6.260593235492706299e-02,5.899414420127868652e-02,6.291601061820983887e-02,6.037830933928489685e-02,5.792817845940589905e-02,5.488457903265953064e-02,5.519729107618331909e-02,5.407940968871116638e-02,5.244512110948562622e-02,6.523858755826950073e-02,5.746493861079216003e-02,5.436091870069503784e-02,5.131651461124420166e-02,6.269670277833938599e-02,6.384374201297760010e-02,5.718412622809410095e-02,6.643494218587875366e-02,5.116640403866767883e-02,6.917420774698257446e-02,6.064957380294799805e-02,5.331840366125106812e-02,5.161442980170249939e-02,6.220595911145210266e-02,5.857873708009719849e-02,4.962740465998649597e-02,5.934709310531616211e-02,5.429430305957794189e-02,5.859536677598953247e-02,5.664633214473724365e-02,6.293910741806030273e-02,6.084292754530906677e-02,5.774271488189697266e-02,5.402205884456634521e-02,6.072731316089630127e-02,6.240240857005119324e-02,5.280373990535736084e-02,5.571215972304344177e-02,4.781489074230194092e-02,5.560801178216934204e-02,4.850229993462562561e-02,5.327350646257400513e-02,5.414726957678794861e-02,5.079832673072814941e-02,6.208751350641250610e-02,5.748376250267028809e-02,5.956435576081275940e-02,6.183378770947456360e-02,5.226161703467369080e-02,6.384060531854629517e-02,5.411680787801742554e-02,6.835406273603439331e-02,5.520505830645561218e-02,6.034076586365699768e-02,6.120249629020690918e-02,5.068766325712203979e-02,5.416970700025558472e-02,5.366180092096328735e-02,6.250301003456115723e-02,5.369511619210243225e-02,5.815527588129043579e-02,5.525559931993484497e-02,5.405518412590026855e-02,5.326675996184349060e-02,5.230741202831268311e-02,6.532350182533264160e-02,6.249124556779861450e-02,6.371581554412841797e-02,5.484925955533981323e-02,5.998440831899642944e-02,6.404206901788711548e-02,5.815454944968223572e-02,5.083056539297103882e-02,5.257093161344528198e-02,5.086427927017211914e-02,5.290579050779342651e-02,5.236375704407691956e-02,5.652619898319244385e-02,4.979046434164047241e-02,5.487102270126342773e-02,6.026833131909370422e-02,5.853912979364395142e-02,6.286996603012084961e-02,6.443758308887481689e-02,4.941274598240852356e-02,6.388688832521438599e-02,5.346821993589401245e-02,5.139930173754692078e-02,5.213839560747146606e-02,5.609411746263504028e-02,5.055362731218338013e-02,6.853575259447097778e-02,6.731230020523071289e-02,7.190543413162231445e-02,5.767828226089477539e-02,6.044609472155570984e-02,5.927353352308273315e-02,6.270273029804229736e-02,4.931506887078285217e-02,5.874275416135787964e-02,5.216762050986289978e-02,6.076044216752052307e-02,6.901568174362182617e-02,6.236183643341064453e-02,6.815267354249954224e-02,5.150822550058364868e-02,6.435556709766387939e-02,5.365156754851341248e-02,5.715196579694747925e-02,5.302438884973526001e-02,6.138478964567184448e-02,5.988672003149986267e-02,5.063140392303466797e-02,5.613568425178527832e-02,5.118133872747421265e-02,6.166762858629226685e-02,6.444366276264190674e-02,5.311828479170799255e-02,5.649816989898681641e-02,5.269385129213333130e-02,6.154236197471618652e-02,5.007295310497283936e-02,4.760580509901046753e-02,5.513846501708030701e-02,5.077074840664863586e-02,5.470563843846321106e-02,4.969836771488189697e-02,5.336198210716247559e-02,6.625621020793914795e-02,6.044384464621543884e-02,5.248357728123664856e-02,6.347537040710449219e-02,5.343101918697357178e-02,5.278590694069862366e-02,5.800776183605194092e-02,5.745159089565277100e-02,5.637933686375617981e-02,5.127526447176933289e-02,5.214047431945800781e-02,5.546694993972778320e-02,5.037331953644752502e-02,6.093277037143707275e-02,4.978791251778602600e-02,5.408039689064025879e-02,5.417409539222717285e-02,6.764103472232818604e-02,4.875144734978675842e-02,5.121122300624847412e-02,4.857205599546432495e-02,6.130421906709671021e-02,6.123942881822586060e-02,5.292863398790359497e-02,5.557880923151969910e-02,6.608231365680694580e-02,6.826870143413543701e-02,5.423970147967338562e-02,5.902801454067230225e-02,5.379853397607803345e-02,5.403656885027885437e-02,5.482520163059234619e-02,6.386212259531021118e-02,5.269700661301612854e-02,6.687204539775848389e-02,6.243724375963211060e-02,5.187545344233512878e-02,6.374933570623397827e-02,6.480534374713897705e-02,5.522372201085090637e-02,6.143353134393692017e-02,6.219090893864631653e-02,5.124399065971374512e-02,4.976812005043029785e-02,5.808605626225471497e-02,5.209947004914283752e-02,4.954390972852706909e-02,6.753814220428466797e-02,6.577781587839126587e-02,5.509198457002639771e-02,6.437492370605468750e-02,5.424127727746963501e-02,5.351661145687103271e-02,5.323504284024238586e-02,5.507123842835426331e-02,5.518941208720207214e-02,6.475223600864410400e-02,4.804131388664245605e-02,6.098513677716255188e-02,5.802029371261596680e-02,5.506516993045806885e-02,5.257844552397727966e-02,5.703165382146835327e-02,5.331429839134216309e-02,5.124225839972496033e-02,6.587944179773330688e-02,5.687851831316947937e-02,5.533366277813911438e-02,5.287265032529830933e-02,5.301196128129959106e-02,5.144840851426124573e-02,5.421774834394454956e-02,5.059475824236869812e-02,5.416194349527359009e-02,5.664964392781257629e-02,5.389384180307388306e-02,4.844275861978530884e-02,6.510367989540100098e-02,5.339105427265167236e-02,4.914552345871925354e-02,5.037317797541618347e-02,5.793119966983795166e-02,5.556700378656387329e-02,5.238305404782295227e-02,6.128673627972602844e-02,4.803713038563728333e-02,6.451859325170516968e-02,6.833054125308990479e-02,5.287576466798782349e-02,5.228825286030769348e-02,6.308697909116744995e-02,6.647370010614395142e-02,5.709573253989219666e-02,5.315649136900901794e-02,6.437948346138000488e-02,6.525950133800506592e-02,6.250236183404922485e-02,6.143329665064811707e-02,5.811197310686111450e-02,5.188978463411331177e-02,5.439254269003868103e-02,4.890942201018333435e-02,5.585676804184913635e-02,6.385727971792221069e-02,5.624650791287422180e-02,6.447853893041610718e-02,6.103172525763511658e-02,5.419442802667617798e-02,5.403725802898406982e-02,5.892329290509223938e-02,5.989586934447288513e-02,5.426764488220214844e-02,6.964792311191558838e-02,4.958334565162658691e-02,6.913378834724426270e-02,5.022057890892028809e-02,5.486999824643135071e-02,5.239064991474151611e-02,5.272133275866508484e-02,5.395973846316337585e-02,5.574100464582443237e-02,5.247735232114791870e-02,5.767187848687171936e-02,5.982348322868347168e-02,5.228616297245025635e-02,5.396010726690292358e-02,5.054906755685806274e-02,5.108322575688362122e-02,6.292957812547683716e-02,5.820176750421524048e-02,5.853179469704627991e-02,6.737920641899108887e-02,6.391653418540954590e-02,6.187596917152404785e-02,6.017826125025749207e-02,6.522486358880996704e-02,5.677370727062225342e-02,5.866992846131324768e-02,6.493432074785232544e-02,6.304760277271270752e-02,6.357288360595703125e-02,5.928572267293930054e-02,5.167153105139732361e-02,5.295635014772415161e-02,4.782882332801818848e-02,6.418556720018386841e-02,5.383869260549545288e-02,5.356454849243164062e-02,5.384427309036254883e-02,5.607613921165466309e-02,6.105558946728706360e-02,6.264027953147888184e-02,5.338774994015693665e-02,5.357109010219573975e-02,5.634483695030212402e-02,4.056663066148757935e-02,3.997867181897163391e-02,4.355297982692718506e-02,3.780633211135864258e-02,3.961012512445449829e-02,4.032340645790100098e-02,4.100821912288665771e-02,3.781075403094291687e-02,4.217944294214248657e-02,4.144471138715744019e-02,4.007660597562789917e-02,3.899879008531570435e-02,3.963430225849151611e-02,4.017692059278488159e-02,3.942003846168518066e-02,4.205552488565444946e-02,3.911047428846359253e-02,4.208648949861526489e-02,4.180061072111129761e-02,3.924898803234100342e-02,4.159647598862648010e-02,4.009994491934776306e-02,4.327750205993652344e-02,4.076666384935379028e-02,4.110452160239219666e-02,4.006739705801010132e-02,4.130766540765762329e-02,4.397131502628326416e-02,3.884586691856384277e-02,4.196593537926673889e-02,3.870824724435806274e-02,4.267534986138343811e-02,4.029672220349311829e-02,4.093211144208908081e-02,4.150429368019104004e-02,3.950218483805656433e-02,3.870267421007156372e-02,4.067021608352661133e-02,3.749379143118858337e-02,3.957430645823478699e-02,4.013560712337493896e-02,3.895401954650878906e-02,4.251976311206817627e-02,4.219278320670127869e-02,4.032279178500175476e-02,4.034946858882904053e-02,3.802860528230667114e-02,4.247824102640151978e-02,3.875836357474327087e-02,4.095535352826118469e-02,3.874758258461952209e-02,4.421686381101608276e-02,3.858701884746551514e-02,3.981449082493782043e-02,4.338442906737327576e-02,3.757609426975250244e-02,4.093682020902633667e-02,4.230697453022003174e-02,3.997316956520080566e-02,4.008582979440689087e-02,3.788188844919204712e-02,4.100603237748146057e-02,3.742432594299316406e-02,4.022141546010971069e-02,3.903585672378540039e-02,4.202662780880928040e-02,4.031725227832794189e-02,3.869066759943962097e-02,4.006864130496978760e-02,4.162662476301193237e-02,3.978822752833366394e-02,4.029611125588417053e-02,4.288857057690620422e-02,4.268182069063186646e-02,3.880845755338668823e-02,4.087155312299728394e-02,3.871600329875946045e-02,4.046964272856712341e-02,3.836276754736900330e-02,3.854900225996971130e-02,3.985396772623062134e-02,3.912092372775077820e-02,3.905361145734786987e-02,3.945601731538772583e-02,3.985702618956565857e-02,3.580182045698165894e-02,4.252040013670921326e-02,4.246733337640762329e-02,3.812924399971961975e-02,4.051818698644638062e-02,3.868559375405311584e-02,4.293677210807800293e-02,3.894873708486557007e-02,4.164588451385498047e-02,4.143873602151870728e-02,4.008827731013298035e-02,3.870335966348648071e-02,4.173757508397102356e-02,4.116006940603256226e-02,3.992334008216857910e-02,4.081790521740913391e-02,4.012793675065040588e-02,4.222758114337921143e-02,4.042054712772369385e-02,4.192192852497100830e-02,4.170849546790122986e-02,4.004099592566490173e-02,3.768274188041687012e-02,3.687952086329460144e-02,4.018231853842735291e-02,4.125141724944114685e-02,4.086697101593017578e-02,4.065006226301193237e-02,3.791889175772666931e-02,3.902099281549453735e-02,4.076788201928138733e-02,4.113363474607467651e-02,4.079109802842140198e-02,3.955716267228126526e-02,3.939697518944740295e-02,4.151753336191177368e-02,3.903982788324356079e-02,3.911594301462173462e-02,4.076614975929260254e-02,4.032559320330619812e-02,4.015015810728073120e-02,3.851946070790290833e-02,3.868208080530166626e-02,3.901433572173118591e-02,4.032558947801589966e-02,4.031841456890106201e-02,3.644856065511703491e-02,4.248965531587600708e-02,4.033209756016731262e-02,3.968614712357521057e-02,3.780766949057579041e-02,4.023740813136100769e-02,4.116255789995193481e-02,3.939303755760192871e-02,3.974663466215133667e-02,3.886855393648147583e-02,4.444199055433273315e-02,3.904785588383674622e-02,4.081898927688598633e-02,4.089112579822540283e-02,3.819851204752922058e-02,3.952924907207489014e-02,4.063132777810096741e-02,3.900536894798278809e-02,3.787135332822799683e-02,3.969427198171615601e-02,4.109910130500793457e-02,4.348277673125267029e-02,3.980337455868721008e-02,3.914105147123336792e-02,3.844525665044784546e-02,3.708034008741378784e-02,3.966817259788513184e-02,4.118957370519638062e-02,3.891690075397491455e-02,4.156647622585296631e-02,4.110040515661239624e-02,4.075870662927627563e-02,4.215659573674201965e-02,3.946273028850555420e-02,3.962647914886474609e-02,3.974790126085281372e-02,3.753006830811500549e-02,3.898359090089797974e-02,4.160286113619804382e-02,3.909566625952720642e-02,4.016466438770294189e-02,4.192775860428810120e-02,3.733512386679649353e-02,4.135789722204208374e-02,4.099807143211364746e-02,3.839241713285446167e-02,4.003921523690223694e-02,3.959682956337928772e-02,4.077325761318206787e-02,4.121332988142967224e-02,3.939088806509971619e-02,4.066876322031021118e-02,3.971339017152786255e-02,3.820959106087684631e-02,4.246546700596809387e-02,4.187479615211486816e-02,4.048241674900054932e-02,4.031684622168540955e-02,4.179305955767631531e-02,3.989385813474655151e-02,4.260838031768798828e-02,4.111066833138465881e-02,4.025393351912498474e-02,3.990729525685310364e-02,4.032151773571968079e-02,4.094237089157104492e-02,4.005564004182815552e-02,4.139210283756256104e-02,3.869700431823730469e-02,4.036669060587882996e-02,3.780985623598098755e-02,3.873645886778831482e-02,4.119933024048805237e-02,4.089376702904701233e-02,3.783300518989562988e-02,3.723566234111785889e-02,3.842883929610252380e-02,3.806275874376296997e-02,3.656662628054618835e-02,3.797015920281410217e-02,4.222097620368003845e-02,4.117631167173385620e-02,4.017823189496994019e-02,4.211946204304695129e-02,3.801892697811126709e-02,3.924814984202384949e-02,4.267691448330879211e-02,4.148143529891967773e-02,3.838811069726943970e-02,3.925008326768875122e-02,3.989620879292488098e-02,4.025766253471374512e-02,3.770368173718452454e-02,4.287113994359970093e-02,4.197617620229721069e-02,4.063012450933456421e-02,4.035228490829467773e-02,4.104772955179214478e-02,4.100720956921577454e-02,4.014045372605323792e-02,3.896331787109375000e-02,3.909292444586753845e-02,3.959909081459045410e-02,3.773665800690650940e-02,4.082421585917472839e-02,3.894003480672836304e-02,3.972423449158668518e-02,3.878401219844818115e-02,4.151585698127746582e-02,4.173909500241279602e-02,3.927272558212280273e-02,3.933471441268920898e-02,3.991522639989852905e-02,3.994886577129364014e-02,4.114608466625213623e-02,3.870889544486999512e-02,4.059708118438720703e-02,3.795475512742996216e-02,3.961873799562454224e-02,3.932605683803558350e-02,4.091793298721313477e-02,3.988179564476013184e-02,3.959665447473526001e-02,3.953000158071517944e-02,3.945255279541015625e-02,3.987743332982063293e-02,4.026625305414199829e-02,3.948827832937240601e-02,4.265473783016204834e-02,4.082935675978660583e-02,3.632804751396179199e-02,3.868440538644790649e-02,3.910392522811889648e-02,4.110494256019592285e-02,3.650277853012084961e-02,4.081643000245094299e-02,4.078943282365798950e-02,3.962662443518638611e-02,3.865157440304756165e-02,4.178384318947792053e-02,4.044232890009880066e-02,3.893121331930160522e-02,4.076057672500610352e-02,4.034638404846191406e-02,3.873559087514877319e-02,4.006052017211914062e-02,4.198633879423141479e-02,3.897216171026229858e-02,4.049358516931533813e-02,4.120119661092758179e-02,4.202137887477874756e-02,4.033425822854042053e-02,3.679968044161796570e-02,3.938965871930122375e-02,3.881109133362770081e-02,3.946487233042716980e-02,4.104841127991676331e-02,3.981439024209976196e-02,4.303784295916557312e-02,3.860826790332794189e-02,3.995267674326896667e-02,4.207199439406394958e-02,3.855574876070022583e-02,4.139665141701698303e-02,4.090463742613792419e-02,3.975840657949447632e-02,4.096103459596633911e-02,3.887432068586349487e-02,4.154155030846595764e-02,3.809120506048202515e-02,4.192917421460151672e-02,3.924779966473579407e-02,4.023766517639160156e-02,4.114419594407081604e-02,3.988040611147880554e-02,3.956814110279083252e-02,4.217734932899475098e-02,3.888687491416931152e-02,4.139767959713935852e-02,4.095479473471641541e-02,3.760461136698722839e-02,3.896224871277809143e-02,4.036315530538558960e-02,3.985579311847686768e-02,4.184741154313087463e-02,4.111941903829574585e-02,4.100842773914337158e-02,4.042571410536766052e-02,4.080948978662490845e-02,4.272526875138282776e-02,4.250288009643554688e-02,4.040157422423362732e-02,4.065863788127899170e-02,4.165097698569297791e-02,4.295129328966140747e-02,4.096245765686035156e-02,3.951430693268775940e-02,3.995725512504577637e-02,3.665236383676528931e-02,3.841354697942733765e-02,3.886868059635162354e-02,4.068209975957870483e-02,3.870732709765434265e-02,3.759204596281051636e-02,4.185585305094718933e-02,4.034958779811859131e-02,4.137920588254928589e-02,4.209382086992263794e-02,4.117237403988838196e-02,4.082087427377700806e-02,4.279007762670516968e-02,4.261300712823867798e-02,4.112492501735687256e-02,4.225017875432968140e-02,3.978955745697021484e-02,4.045112431049346924e-02,3.927825763821601868e-02,4.133167862892150879e-02,3.772182390093803406e-02,4.096999764442443848e-02,4.083662852644920349e-02,3.942079469561576843e-02,4.090308398008346558e-02,4.154669865965843201e-02,4.136119782924652100e-02,4.305527731776237488e-02,4.182748869061470032e-02,4.080055654048919678e-02,3.923081234097480774e-02,4.169511049985885620e-02,3.799761831760406494e-02,4.058471322059631348e-02,3.758549317717552185e-02,4.043915867805480957e-02,3.764229640364646912e-02,3.654368966817855835e-02,3.821651637554168701e-02
3.123189322650432587e-02,2.941622585058212280e-02,3.017070516943931580e-02,3.144972771406173706e-02,3.002721630036830902e-02,3.051990643143653870e-02,3.091005608439445496e-02,2.747976407408714294e-02,2.819614671170711517e-02,2.798467688262462616e-02,3.022542595863342285e-02,3.044252656400203705e-02,2.926797233521938324e-02,3.039063140749931335e-02,2.989730983972549438e-02,3.240591660141944885e-02,3.034609556198120117e-02,2.989917248487472534e-02,3.057789057493209839e-02,3.006551042199134827e-02,3.201170638203620911e-02,3.006632626056671143e-02,3.273352608084678650e-02,2.893951907753944397e-02,3.227449581027030945e-02,3.014084324240684509e-02,3.044617921113967896e-02,3.294309228658676147e-02,2.842315286397933960e-02,2.877963334321975708e-02,3.087239898741245270e-02,2.966913208365440369e-02,3.255878388881683350e-02,3.160751610994338989e-02,2.943879552185535431e-02,3.024568594992160797e-02,2.999192103743553162e-02,3.132598102092742920e-02,3.149633854627609253e-02,3.031549416482448578e-02,2.891334332525730133e-02,2.943823300302028656e-02,3.143361955881118774e-02,2.854940667748451233e-02,2.949702925980091095e-02,3.327531367540359497e-02,3.116348013281822205e-02,3.169296681880950928e-02,2.898184582591056824e-02,3.230832517147064209e-02,2.977301180362701416e-02,3.124675899744033813e-02,3.286884725093841553e-02,3.070929832756519318e-02,3.225573524832725525e-02,3.101380355656147003e-02,3.236277028918266296e-02,3.125374019145965576e-02,2.907644398510456085e-02,3.066329285502433777e-02,2.939799800515174866e-02,3.006886690855026245e-02,2.978121675550937653e-02,3.099108859896659851e-02,3.009571135044097900e-02,2.968761511147022247e-02,3.106099367141723633e-02,2.917071059346199036e-02,2.988189272582530975e-02,3.068186715245246887e-02,2.946729399263858795e-02,3.040832839906215668e-02,2.892598137259483337e-02,3.038803860545158386e-02,3.120309673249721527e-02,2.832755446434020996e-02,2.993415109813213348e-02,2.971235476434230804e-02,3.143225982785224915e-02,2.978062070906162262e-02,3.230741992592811584e-02,3.035882860422134399e-02,2.911030128598213196e-02,3.219009935855865479e-02,3.032533824443817139e-02,2.994129434227943420e-02,3.183456137776374817e-02,3.007869422435760498e-02,3.000452369451522827e-02,3.191723674535751343e-02,3.184647113084793091e-02,3.012696653604507446e-02,3.091155365109443665e-02,3.010802902281284332e-02,3.394916281104087830e-02,3.112527169287204742e-02,3.231916204094886780e-02,2.704702131450176239e-02,3.205865994095802307e-02,3.245027363300323486e-02,2.917468734085559845e-02,3.148366883397102356e-02,3.188648447394371033e-02,3.321094438433647156e-02,2.884435653686523438e-02,3.145111724734306335e-02,3.245840221643447876e-02,3.210799768567085266e-02,3.103029169142246246e-02,3.033428639173507690e-02,2.952253445982933044e-02,2.998243831098079681e-02,3.088416345417499542e-02,3.022728115320205688e-02,2.917364984750747681e-02,2.946799807250499725e-02,3.259218856692314148e-02,2.823717705905437469e-02,3.112060204148292542e-02,3.160647675395011902e-02,2.915707789361476898e-02,3.124915435910224915e-02,3.193883225321769714e-02,3.063328191637992859e-02,3.112322464585304260e-02,3.202926740050315857e-02,3.008458763360977173e-02,2.957044728100299835e-02,3.426035121083259583e-02,2.919495292007923126e-02,3.244331479072570801e-02,2.881902083754539490e-02,3.055874258279800415e-02,3.056092374026775360e-02,3.181471303105354309e-02,2.852552942931652069e-02,2.952581830322742462e-02,2.997008711099624634e-02,3.300090506672859192e-02,2.997354604303836823e-02,2.963541634380817413e-02,2.971585839986801147e-02,3.049906715750694275e-02,2.912476100027561188e-02,2.998388931155204773e-02,3.115145489573478699e-02,2.999281510710716248e-02,2.985663153231143951e-02,3.059508651494979858e-02,3.072073683142662048e-02,2.952702157199382782e-02,2.990220487117767334e-02,3.078606352210044861e-02,3.074814379215240479e-02,2.842968702316284180e-02,3.006218373775482178e-02,2.822903916239738464e-02,3.088987618684768677e-02,3.140961378812789917e-02,3.046097233891487122e-02,3.071934357285499573e-02,3.114037029445171356e-02,3.014433756470680237e-02,3.165093064308166504e-02,3.116742335259914398e-02,3.188856318593025208e-02,3.250338137149810791e-02,2.936294302344322205e-02,2.977994270622730255e-02,3.167657926678657532e-02,3.247597441077232361e-02,3.178551048040390015e-02,2.931208163499832153e-02,3.028911538422107697e-02,3.187916800379753113e-02,3.146390244364738464e-02,3.107944503426551819e-02,2.973142638802528381e-02,3.275287896394729614e-02,3.165507689118385315e-02,3.132950514554977417e-02,2.962607704102993011e-02,2.975226566195487976e-02,3.172188252210617065e-02,2.984604611992835999e-02,3.004884719848632812e-02,3.032554127275943756e-02,3.065750934183597565e-02,2.968879416584968567e-02,2.998766116797924042e-02,2.937437035143375397e-02,3.122459352016448975e-02,3.276307880878448486e-02,2.862488850951194763e-02,3.124131821095943451e-02,2.894842252135276794e-02,3.036549687385559082e-02,3.084751591086387634e-02,3.128235414624214172e-02,2.953701280057430267e-02,2.907008305191993713e-02,2.901661396026611328e-02,2.954882569611072540e-02,2.886469103395938873e-02,3.028217516839504242e-02,3.012916445732116699e-02,3.097171708941459656e-02,3.297508135437965393e-02,2.904817461967468262e-02,2.938940748572349548e-02,3.163072839379310608e-02,3.089097514748573303e-02,2.878585271537303925e-02,3.163544461131095886e-02,3.048967011272907257e-02,3.369788452982902527e-02,3.126481547951698303e-02,2.883783727884292603e-02,2.896478027105331421e-02,3.080319054424762726e-02,3.225952014327049255e-02,3.110580332577228546e-02,3.356677293777465820e-02,2.767658978700637817e-02,2.813326939940452576e-02,2.917928807437419891e-02,2.908363565802574158e-02,3.113837540149688721e-02,3.191922605037689209e-02,2.857754379510879517e-02,3.113941662013530731e-02,3.044813126325607300e-02,2.886170148849487305e-02,3.123483620584011078e-02,3.176070749759674072e-02,2.963583543896675110e-02,3.038208931684494019e-02,3.178505972027778625e-02,3.264068812131881714e-02,2.921021357178688049e-02,2.868249267339706421e-02,2.962960489094257355e-02,2.960138767957687378e-02,3.005669638514518738e-02,2.873497083783149719e-02,3.027716279029846191e-02,2.974579110741615295e-02,3.110979124903678894e-02,3.154905885457992554e-02,2.888292074203491211e-02,2.908592298626899719e-02,2.969299629330635071e-02,2.963877469301223755e-02,3.146479278802871704e-02,3.044203110039234161e-02,3.225651010870933533e-02,2.926065027713775635e-02,3.070256300270557404e-02,3.054311498999595642e-02,3.017791174352169037e-02,3.311914205551147461e-02,2.978456206619739532e-02,3.235010057687759399e-02,3.252164646983146667e-02,2.959343418478965759e-02,3.072549030184745789e-02,2.751256898045539856e-02,3.074269182980060577e-02,2.967189066112041473e-02,3.040655329823493958e-02,3.131350129842758179e-02,3.012614697217941284e-02,2.958564274013042450e-02,2.977899648249149323e-02,2.950029075145721436e-02,3.206282854080200195e-02,3.207724541425704956e-02,2.836909331381320953e-02,3.111194074153900146e-02,3.199175000190734863e-02,2.843831107020378113e-02,2.961925417184829712e-02,2.968644537031650543e-02,2.837100252509117126e-02,2.940689027309417725e-02,3.036841936409473419e-02,2.975381910800933838e-02,3.078944236040115356e-02,3.122771531343460083e-02,3.022390976548194885e-02,3.036921285092830658e-02,3.023809008300304413e-02,3.058847412467002869e-02,2.879029884934425354e-02,3.110806271433830261e-02,3.130446001887321472e-02,2.859400026500225067e-02,2.845313772559165955e-02,2.903519012033939362e-02,3.124066069722175598e-02,3.263171389698982239e-02,2.835614793002605438e-02,2.990283817052841187e-02,3.074664436280727386e-02,2.870315499603748322e-02,3.185046464204788208e-02,3.153842315077781677e-02,3.109839372336864471e-02,2.981529757380485535e-02,3.014725446701049805e-02,2.935541048645973206e-02,3.050005808472633362e-02,3.126617521047592163e-02,3.089351579546928406e-02,2.987659163773059845e-02,3.092836774885654449e-02,2.920166775584220886e-02,3.094070032238960266e-02,3.297489881515502930e-02,3.240920230746269226e-02,3.143850341439247131e-02,3.127579018473625183e-02,3.247763216495513916e-02,3.239490091800689697e-02,3.199346363544464111e-02,2.928204648196697235e-02,3.262662887573242188e-02,3.193449229001998901e-02,3.110610321164131165e-02,2.974730357527732849e-02,3.370048850774765015e-02,2.868789806962013245e-02,3.182895481586456299e-02,3.239092603325843811e-02,3.118049539625644684e-02,3.098773770034313202e-02,3.008575551211833954e-02,3.128392994403839111e-02,2.809563651680946350e-02,3.094257600605487823e-02,2.990748919546604156e-02,3.033353202044963837e-02,2.850595675408840179e-02,3.009097464382648468e-02,3.049702197313308716e-02,2.978297322988510132e-02,3.015189617872238159e-02,3.096741251647472382e-02,1.153911277651786804e-01,1.222438141703605652e-01,1.288760602474212646e-01,1.287831813097000122e-01,1.334389746189117432e-01,1.257957369089126587e-01,1.208566874265670776e-01,1.399034261703491211e-01,1.181872636079788208e-01,1.395488083362579346e-01,1.268476247787475586e-01,1.307755708694458008e-01,1.262457072734832764e-01,1.319404989480972290e-01,1.211824640631675720e-01,1.242963299155235291e-01,1.344842314720153809e-01,1.274913251399993896e-01,1.172957196831703186e-01,1.233773231506347656e-01,1.201322376728057861e-01,1.257154941558837891e-01,1.268517076969146729e-01,1.282012611627578735e-01,1.249735429883003235e-01,1.246440112590789795e-01,1.209902167320251465e-01,1.280587166547775269e-01,1.325570493936538696e-01,1.407517492771148682e-01,1.282295733690261841e-01,1.281587034463882446e-01,1.187826544046401978e-01,1.224283874034881592e-01,1.359332799911499023e-01,1.280986517667770386e-01,1.233322620391845703e-01,1.255195587873458862e-01,1.287902891635894775e-01,1.176047027111053467e-01,1.138111054897308350e-01,1.241337507963180542e-01,1.207673624157905579e-01,1.261488497257232666e-01,1.213859617710113525e-01,1.239021122455596924e-01,1.361693441867828369e-01,1.230410560965538025e-01,1.264033317565917969e-01,1.258133351802825928e-01,1.285195797681808472e-01,1.255066692829132080e-01,1.247721686959266663e-01,1.278326362371444702e-01,1.410448849201202393e-01,1.202183738350868225e-01,1.263045072555541992e-01,1.278685182332992554e-01,1.213410571217536926e-01,1.232017427682876587e-01,1.238739192485809326e-01,1.334581375122070312e-01,1.366653740406036377e-01,1.195081695914268494e-01,1.372164040803909302e-01,1.242664754390716553e-01,1.249104812741279602e-01,1.163032203912734985e-01,1.219352334737777710e-01,1.247851550579071045e-01,1.269994676113128662e-01,1.224585399031639099e-01,1.413067579269409180e-01,1.349215209484100342e-01,1.410868763923645020e-01,1.220439597964286804e-01,1.163213327527046204e-01,1.279841661453247070e-01,1.206453666090965271e-01,1.241777241230010986e-01,1.281201392412185669e-01,1.234536096453666687e-01,1.250651031732559204e-01,1.436442434787750244e-01,1.320617198944091797e-01,1.226704195141792297e-01,1.268614828586578369e-01,1.299930959939956665e-01,1.220874115824699402e-01,1.191406920552253723e-01,1.267731934785842896e-01,1.238050684332847595e-01,1.264042556285858154e-01,1.316637098789215088e-01,1.223395243287086487e-01,1.216836273670196533e-01,1.174791976809501648e-01,1.274350881576538086e-01,1.323147714138031006e-01,1.241105869412422180e-01,1.255136281251907349e-01,1.427178829908370972e-01,1.368635743856430054e-01,1.389963477849960327e-01,1.220800504088401794e-01,1.255035549402236938e-01,1.254869848489761353e-01,1.258363276720046997e-01,1.183822900056838989e-01,1.320356130599975586e-01,1.278135478496551514e-01,1.253196001052856445e-01,1.210997253656387329e-01,1.238070949912071228e-01,1.336605399847030640e-01,1.205074414610862732e-01,1.296490728855133057e-01,1.254602819681167603e-01,1.338211148977279663e-01,1.342829167842864990e-01,1.295361965894699097e-01,1.392499357461929321e-01,1.218381226062774658e-01,1.274160593748092651e-01,1.171410679817199707e-01,1.238650083541870117e-01,1.246202737092971802e-01,1.266065388917922974e-01,1.321257352828979492e-01,1.228457689285278320e-01,1.193203181028366089e-01,1.249703541398048401e-01,1.386808156967163086e-01,1.244461461901664734e-01,1.293460726737976074e-01,1.316501796245574951e-01,1.223972141742706299e-01,1.230900436639785767e-01,1.234191656112670898e-01,1.320052742958068848e-01,1.183347031474113464e-01,1.269219517707824707e-01,1.297687739133834839e-01,1.245684102177619934e-01,1.277719885110855103e-01,1.315223425626754761e-01,1.192723885178565979e-01,1.181909888982772827e-01,1.229994297027587891e-01,1.209087818861007690e-01,1.268917620182037354e-01,1.402389705181121826e-01,1.323080956935882568e-01,1.225891336798667908e-01,1.248399466276168823e-01,1.277141869068145752e-01,1.194826439023017883e-01,1.251312941312789917e-01,1.246856823563575745e-01,1.178694665431976318e-01,1.244993954896926880e-01,1.260858923196792603e-01,1.255659013986587524e-01,1.222075447440147400e-01,1.232179999351501465e-01,1.241924464702606201e-01,1.257800459861755371e-01,1.221939250826835632e-01,1.264962553977966309e-01,1.197248175740242004e-01,1.351793706417083740e-01,1.258509606122970581e-01,1.226396337151527405e-01,1.184708476066589355e-01,1.221626847982406616e-01,1.211823970079421997e-01,1.262498199939727783e-01,1.275412589311599731e-01,1.268489807844161987e-01,1.227612271904945374e-01,1.226596981287002563e-01,1.351038068532943726e-01,1.348368674516677856e-01,1.350802183151245117e-01,1.325596719980239868e-01,1.227683573961257935e-01,1.250046342611312866e-01,1.244581714272499084e-01,1.227671504020690918e-01,1.260595023632049561e-01,1.236389577388763428e-01,1.235075443983078003e-01,1.205120608210563660e-01,1.229639947414398193e-01,1.263148486614227295e-01,1.199068501591682434e-01,1.369011402130126953e-01,1.245978176593780518e-01,1.291470974683761597e-01,1.208809763193130493e-01,1.352321505546569824e-01,1.284766197204589844e-01,1.217074990272521973e-01,1.302598714828491211e-01,1.269277632236480713e-01,1.243940144777297974e-01,1.214479804039001465e-01,1.167438030242919922e-01,1.324354708194732666e-01,1.163241565227508545e-01,1.299801617860794067e-01,1.195624321699142456e-01,1.256926059722900391e-01,1.149141266942024231e-01,1.286778748035430908e-01,1.233831048011779785e-01,1.195783019065856934e-01,1.242527663707733154e-01,1.228360161185264587e-01,1.286078542470932007e-01,1.177829653024673462e-01,1.308946162462234497e-01,1.243455410003662109e-01,1.310645788908004761e-01,1.264028400182723999e-01,1.228118538856506348e-01,1.207741126418113708e-01,1.317637115716934204e-01,1.337661892175674438e-01,1.192144230008125305e-01,1.349269151687622070e-01,1.246387064456939697e-01,1.157091110944747925e-01,1.203135624527931213e-01,1.194338575005531311e-01,1.255404353141784668e-01,1.282078474760055542e-01,1.243190392851829529e-01,1.346575766801834106e-01,1.288618445396423340e-01,1.246127784252166748e-01,1.334044486284255981e-01,1.258236914873123169e-01,1.241516172885894775e-01,1.314623653888702393e-01,1.248939037322998047e-01,1.253367513418197632e-01,1.233825758099555969e-01,1.238438338041305542e-01,1.265808641910552979e-01,1.178124174475669861e-01,1.288260668516159058e-01,1.289944499731063843e-01,1.266624629497528076e-01,1.314770579338073730e-01,1.176599115133285522e-01,1.284972876310348511e-01,1.214561611413955688e-01,1.248052120208740234e-01,1.275563538074493408e-01,1.437448114156723022e-01,1.326839476823806763e-01,1.211477145552635193e-01,1.281010210514068604e-01,1.241270974278450012e-01,1.186363324522972107e-01,1.434243321418762207e-01,1.322986036539077759e-01,1.236258074641227722e-01,1.352087855339050293e-01,1.237646043300628662e-01,1.256694793701171875e-01,1.268903613090515137e-01,1.220549643039703369e-01,1.190736889839172363e-01,1.270893514156341553e-01,1.239647790789604187e-01,1.211266145110130310e-01,1.374056637287139893e-01,1.192513853311538696e-01,1.234845668077468872e-01,1.281650215387344360e-01,1.231481581926345825e-01,1.173173114657402039e-01,1.213102191686630249e-01,1.183018237352371216e-01,1.263364553451538086e-01,1.235821917653083801e-01,1.242444068193435669e-01,1.234928742051124573e-01,1.185714304447174072e-01,1.275809854269027710e-01,1.311482638120651245e-01,1.261677443981170654e-01,1.223592236638069153e-01,1.297853738069534302e-01,1.256812512874603271e-01,1.240670084953308105e-01,1.227365359663963318e-01,1.199125424027442932e-01,1.196532696485519409e-01,1.222803890705108643e-01,1.273435354232788086e-01,1.223632469773292542e-01,1.262801140546798706e-01,1.259092092514038086e-01,1.171654909849166870e-01,1.277614235877990723e-01,1.197850555181503296e-01,1.188827604055404663e-01,1.410521268844604492e-01,1.296430975198745728e-01,1.290561109781265259e-01,1.198373585939407349e-01,1.181075572967529297e-01,1.235294267535209656e-01,1.241013780236244202e-01,1.205133646726608276e-01,1.261311322450637817e-01,1.431290507316589355e-01,1.241424307227134705e-01,1.260200738906860352e-01,1.242989376187324524e-01,1.214924827218055725e-01,1.260179877281188965e-01,1.218458414077758789e-01,1.221919655799865723e-01,1.237368211150169373e-01,1.196050941944122314e-01,1.252234727144241333e-01,1.217220872640609741e-01,1.221780329942703247e-01,1.329951882362365723e-01,1.238831281661987305e-01,1.262859106063842773e-01,1.216405853629112244e-01,1.215974241495132446e-01,1.254385411739349365e-01,1.278014928102493286e-01,1.241591796278953552e-01,1.339057832956314087e-01,1.278191506862640381e-01,1.228526011109352112e-01,1.222554221749305725e-01,3.097088634967803955e-02,2.920809201896190643e-02,2.873234637081623077e-02,2.964936569333076477e-02,3.142757713794708252e-02,3.429117426276206970e-02,2.853957191109657288e-02,3.043422102928161621e-02,3.091830573976039886e-02,3.046556189656257629e-02,2.918843179941177368e-02,3.152867779135704041e-02,2.987478300929069519e-02,2.897827327251434326e-02,3.344972059130668640e-02,2.801153808832168579e-02,3.455943986773490906e-02,3.070041909813880920e-02,3.238068148493766785e-02,3.286075592041015625e-02,3.037087246775627136e-02,2.873856574296951294e-02,3.027371875941753387e-02,3.327617794275283813e-02,2.718809247016906738e-02,3.017843142151832581e-02,2.971339412033557892e-02,2.886101230978965759e-02,3.162238374352455139e-02,2.809914201498031616e-02,3.097111731767654419e-02,3.044636175036430359e-02,2.888459339737892151e-02,2.770321816205978394e-02,3.276085108518600464e-02,2.863582409918308258e-02,2.903833612799644470e-02,3.269916027784347534e-02,3.004693984985351562e-02,2.710425853729248047e-02,2.904031053185462952e-02,2.873285673558712006e-02,3.102426417171955109e-02,2.997500635683536530e-02,3.154631331562995911e-02,3.420674055814743042e-02,3.224172443151473999e-02,3.195818141102790833e-02,3.008208051323890686e-02,2.986844629049301147e-02,2.868024259805679321e-02,3.037217259407043457e-02,2.956365793943405151e-02,3.212919086217880249e-02,3.262421116232872009e-02,2.828216366469860077e-02,2.822667732834815979e-02,3.524625301361083984e-02,2.992121875286102295e-02,2.992056310176849365e-02,2.913360670208930969e-02,3.079645894467830658e-02,2.998991310596466064e-02,3.051067888736724854e-02,3.252369537949562073e-02,3.310270607471466064e-02,2.762579731643199921e-02,3.151635080575942993e-02,3.157640248537063599e-02,3.210245817899703979e-02,3.153260424733161926e-02,3.146735951304435730e-02,3.333347290754318237e-02,3.222373127937316895e-02,2.890047058463096619e-02,2.978996746242046356e-02,3.199743479490280151e-02,3.264283761382102966e-02,2.976050972938537598e-02,3.153428062796592712e-02,2.932192943990230560e-02,3.082108125090599060e-02,3.250205144286155701e-02,3.002382069826126099e-02,3.079083561897277832e-02,2.882409095764160156e-02,3.167749941349029541e-02,3.272398561239242554e-02,3.092225082218647003e-02,2.835389971733093262e-02,2.919028326869010925e-02,3.157605603337287903e-02,3.383009508252143860e-02,3.032325208187103271e-02,3.398704156279563904e-02,2.852059714496135712e-02,3.165523707866668701e-02,3.421410545706748962e-02,2.678160928189754486e-02,3.070057183504104614e-02,2.969809249043464661e-02,2.903968468308448792e-02,3.337204456329345703e-02,2.846626937389373779e-02,2.808693051338195801e-02,3.182957693934440613e-02,3.222915157675743103e-02,3.160365298390388489e-02,3.165217116475105286e-02,2.854511328041553497e-02,2.889091148972511292e-02,2.954940125346183777e-02,3.116165474057197571e-02,2.661014348268508911e-02,3.236519545316696167e-02,2.742998115718364716e-02,2.832106873393058777e-02,3.547086566686630249e-02,2.859034016728401184e-02,3.026647865772247314e-02,3.087845817208290100e-02,3.208595141768455505e-02,2.982562594115734100e-02,3.140897303819656372e-02,2.966164797544479370e-02,3.024142608046531677e-02,2.742366865277290344e-02,2.920360676944255829e-02,2.988312579691410065e-02,3.307729214429855347e-02,2.838607318699359894e-02,3.275670856237411499e-02,3.081738203763961792e-02,3.114971704781055450e-02,2.947020530700683594e-02,2.903935313224792480e-02,2.758974209427833557e-02,3.185422718524932861e-02,2.958797477185726166e-02,3.047319501638412476e-02,2.882919088006019592e-02,3.193350881338119507e-02,2.993549220263957977e-02,3.179683536291122437e-02,3.166709840297698975e-02,2.731548249721527100e-02,3.086133114993572235e-02,2.915818989276885986e-02,2.839286997914314270e-02,3.003461658954620361e-02,3.258387744426727295e-02,2.743307314813137054e-02,2.755297720432281494e-02,2.992782369256019592e-02,2.791139855980873108e-02,3.151516243815422058e-02,2.920523099601268768e-02,2.926937676966190338e-02,3.072018921375274658e-02,3.101259469985961914e-02,3.186936303973197937e-02,3.355117514729499817e-02,3.121227398514747620e-02,2.830457687377929688e-02,3.273870423436164856e-02,3.015748225152492523e-02,3.031151555478572845e-02,2.913299016654491425e-02,2.811210043728351593e-02,3.237838298082351685e-02,2.845506370067596436e-02,2.974374219775199890e-02,3.161633759737014771e-02,2.875686436891555786e-02,2.900103107094764709e-02,3.158830851316452026e-02,3.083998151123523712e-02,2.931254915893077850e-02,3.056422807276248932e-02,3.009584918618202209e-02,3.349518775939941406e-02,3.378049656748771667e-02,2.881255932152271271e-02,3.015480004251003265e-02,3.105304762721061707e-02,3.054624237120151520e-02,3.087192028760910034e-02,2.897652052342891693e-02,3.165567293763160706e-02,2.999040670692920685e-02,3.226720169186592102e-02,2.999784797430038452e-02,3.276337310671806335e-02,3.190521150827407837e-02,3.019417822360992432e-02,2.940008975565433502e-02,3.058471903204917908e-02,3.276460617780685425e-02,3.318898752331733704e-02,2.966194413602352142e-02,2.918538078665733337e-02,2.872506529092788696e-02,2.931133285164833069e-02,2.700029686093330383e-02,2.911670506000518799e-02,3.024172037839889526e-02,2.876428700983524323e-02,3.007698431611061096e-02,3.020520880818367004e-02,3.250842168927192688e-02,3.017326630651950836e-02,3.326404839754104614e-02,3.011161461472511292e-02,2.992012165486812592e-02,3.142609447240829468e-02,2.914461866021156311e-02,3.159680590033531189e-02,3.188997879624366760e-02,3.149694949388504028e-02,3.018552064895629883e-02,2.989028766751289368e-02,3.166246786713600159e-02,3.070755861699581146e-02,3.082884289324283600e-02,3.107785992324352264e-02,3.233046829700469971e-02,3.136014938354492188e-02,2.814048156142234802e-02,2.972508780658245087e-02,3.218330815434455872e-02,3.021588549017906189e-02,2.843071147799491882e-02,3.343707695603370667e-02,2.836703881621360779e-02,3.146143257617950439e-02,2.795444801449775696e-02,3.088649362325668335e-02,3.020414896309375763e-02,3.293330222368240356e-02,2.894315496087074280e-02,3.359030932188034058e-02,3.123428300023078918e-02,3.158394247293472290e-02,3.166944533586502075e-02,2.826236374676227570e-02,3.201918303966522217e-02,3.048903308808803558e-02,3.021440468728542328e-02,2.902182750403881073e-02,3.050130233168601990e-02,2.870065346360206604e-02,2.988518774509429932e-02,3.540806844830513000e-02,2.897430025041103363e-02,2.818938158452510834e-02,3.183230757713317871e-02,3.086481988430023193e-02,2.744000032544136047e-02,2.966858446598052979e-02,3.244491666555404663e-02,2.958838269114494324e-02,2.906463481485843658e-02,2.956086769700050354e-02,2.973822876811027527e-02,2.798870205879211426e-02,2.886334434151649475e-02,3.034280799329280853e-02,2.995344623923301697e-02,3.018999099731445312e-02,2.953733317553997040e-02,3.037340752780437469e-02,2.730130590498447418e-02,3.040857985615730286e-02,3.008117899298667908e-02,3.027796559035778046e-02,3.362426534295082092e-02,3.002685308456420898e-02,2.892272919416427612e-02,3.256407007575035095e-02,2.980919368565082550e-02,2.935008332133293152e-02,3.227912634611129761e-02,2.931752428412437439e-02,3.323373198509216309e-02,3.245032951235771179e-02,2.977034077048301697e-02,2.918741106986999512e-02,2.807210758328437805e-02,2.917721495032310486e-02,2.867196500301361084e-02,2.968815900385379791e-02,2.975961938500404358e-02,2.942076697945594788e-02,3.003572300076484680e-02,3.137556463479995728e-02,3.062416613101959229e-02,3.036520071327686310e-02,3.264971077442169189e-02,2.860255911946296692e-02,3.262421488761901855e-02,3.003017604351043701e-02,3.291596844792366028e-02,2.984656766057014465e-02,3.199392929673194885e-02,3.231411054730415344e-02,2.942170947790145874e-02,3.014441579580307007e-02,3.325106948614120483e-02,3.237667307257652283e-02,3.061231970787048340e-02,3.017910569906234741e-02,3.201741352677345276e-02,2.824248373508453369e-02,2.856065146625041962e-02,3.360714018344879150e-02,3.269011527299880981e-02,3.257397189736366272e-02,3.004833683371543884e-02,2.857021428644657135e-02,3.456037864089012146e-02,3.036749921739101410e-02,3.105742484331130981e-02,2.851734496653079987e-02,3.053593263030052185e-02,3.171876072883605957e-02,3.259508311748504639e-02,2.995726838707923889e-02,3.410665690898895264e-02,2.789323404431343079e-02,2.758283168077468872e-02,3.253651410341262817e-02,2.957467176020145416e-02,3.152581676840782166e-02,2.886844798922538757e-02,3.053659200668334961e-02,3.317926079034805298e-02,3.404972329735755920e-02,2.720309793949127197e-02,3.316024318337440491e-02,3.209913149476051331e-02,2.832528203725814819e-02,3.052476979792118073e-02,3.087092563509941101e-02,3.087018802762031555e-02,3.071778826415538788e-02,2.859032712876796722e-02,2.911852672696113586e-02,2.959900721907615662e-02,3.311922401189804077e-02,3.010404296219348907e-02,3.205880150198936462e-02,3.133351728320121765e-02,2.927347645163536072e-02,3.034185618162155151e-02,3.076857328414916992e-02,3.083234466612339020e-02,3.319811448454856873e-02,3.296127170324325562e-02,3.074595332145690918e-02,3.138572350144386292e-02,3.223938494920730591e-02,3.020687028765678406e-02,3.152256831526756287e-02,3.007260337471961975e-02,3.102372959256172180e-02,2.774514071643352509e-02,3.233945369720458984e-02,3.211576491594314575e-02


==> csvfiles/LPIPS_SparseView_0.csv <==
1.476958245038986206e-01,1.971594691276550293e-01,6.785000115633010864e-02,1.022927239537239075e-01,1.225836649537086487e-01,1.192883551120758057e-01,1.191095858812332153e-01,9.369170665740966797e-02,1.581920534372329712e-01,7.553630322217941284e-02,1.110670268535614014e-01,1.012380123138427734e-01,1.556615233421325684e-01,2.099174112081527710e-01,1.158505231142044067e-01,7.980299741029739380e-02,1.901670694351196289e-01,1.800727099180221558e-01,1.012053638696670532e-01,8.419831097126007080e-02,7.397306710481643677e-02,2.002382576465606689e-01,1.582787632942199707e-01,1.498863399028778076e-01,7.225154340267181396e-02,1.415005028247833252e-01,2.019262611865997314e-01,1.302795112133026123e-01,1.439513862133026123e-01,8.695976436138153076e-02,1.360996961593627930e-01,1.466493457555770874e-01,9.285442531108856201e-02,1.040929406881332397e-01,7.921133935451507568e-02,7.911807298660278320e-02,9.974976629018783569e-02,1.399501562118530273e-01,1.556675285100936890e-01,9.613427519798278809e-02,1.877138912677764893e-01,9.550929069519042969e-02,1.126525700092315674e-01,1.704991161823272705e-01,1.185733154416084290e-01,2.070774435997009277e-01,1.202611997723579407e-01,6.792803853750228882e-02,1.545716226100921631e-01,8.869799971580505371e-02,1.826453804969787598e-01,9.928125143051147461e-02,1.502569317817687988e-01,8.196634054183959961e-02,9.708926081657409668e-02,1.372931003570556641e-01,8.536568284034729004e-02,6.105366349220275879e-02,7.489272207021713257e-02,6.580092012882232666e-02,6.607870757579803467e-02,1.300553679466247559e-01,9.686774760484695435e-02,1.407647877931594849e-01,8.827073872089385986e-02,1.983195245265960693e-01,8.092282712459564209e-02,9.678090363740921021e-02,9.577762335538864136e-02,1.464764326810836792e-01,1.744013875722885132e-01,1.170210838317871094e-01,9.535706043243408203e-02,1.290815323591232300e-01,1.928782910108566284e-01,8.983495831489562988e-02,1.884701699018478394e-01,1.609446406364440918e-01,1.299027204513549805e-01,9.553628414869308472e-02,1.181989014148712158e-01,1.308151036500930786e-01,1.083099842071533203e-01,1.948454231023788452e-01,1.544788777828216553e-01,1.199764609336853027e-01,2.344125211238861084e-01,1.745872199535369873e-01,1.320387125015258789e-01,1.549349427223205566e-01,1.028557792305946350e-01,6.815707683563232422e-02,8.207361400127410889e-02,7.899480313062667847e-02,1.202318444848060608e-01,8.616050332784652710e-02,1.329522579908370972e-01,1.486898958683013916e-01,1.778715550899505615e-01,9.529069811105728149e-02,7.108232378959655762e-02,1.169040799140930176e-01,1.577873975038528442e-01,1.285407096147537231e-01,9.905596077442169189e-02,1.180142164230346680e-01,1.131964325904846191e-01,6.487864255905151367e-02,6.589438766241073608e-02,6.883237510919570923e-02,1.409850120544433594e-01,1.721994876861572266e-01,9.202420711517333984e-02,6.674613803625106812e-02,6.283657252788543701e-02,1.727758198976516724e-01,1.867751777172088623e-01,1.182327643036842346e-01,1.084037274122238159e-01,1.436299085617065430e-01,1.610125601291656494e-01,8.858145028352737427e-02,1.462628096342086792e-01,1.526588797569274902e-01,7.654345035552978516e-02,1.905191540718078613e-01,1.138055697083473206e-01,1.390222609043121338e-01,8.492288738489151001e-02,1.455239206552505493e-01,1.008678302168846130e-01,1.804319918155670166e-01,9.925292432308197021e-02,8.145311474800109863e-02,9.057776629924774170e-02,8.160573989152908325e-02,8.566653728485107422e-02,1.156884878873825073e-01,1.574937552213668823e-01,9.513586759567260742e-02,1.315388977527618408e-01,1.255104392766952515e-01,6.359477341175079346e-02,1.267701089382171631e-01,1.828287243843078613e-01,8.605244755744934082e-02,1.291475445032119751e-01,9.802025556564331055e-02,9.362866729497909546e-02,7.931565493345260620e-02,1.483133286237716675e-01,1.797022819519042969e-01,7.431147992610931396e-02,1.241970956325531006e-01,7.398601621389389038e-02,1.102864816784858704e-01,7.397231459617614746e-02,1.480844318866729736e-01,7.718686759471893311e-02,7.779978215694427490e-02,1.028539761900901794e-01,1.062616705894470215e-01,1.675226241350173950e-01,6.687398254871368408e-02,1.488383114337921143e-01,1.930093467235565186e-01,6.432355195283889771e-02,1.126343980431556702e-01,8.869883418083190918e-02,1.291997879743576050e-01,1.271338760852813721e-01,1.248893737792968750e-01,7.437577098608016968e-02,1.754331588745117188e-01,9.841392934322357178e-02,6.002820655703544617e-02,2.064509093761444092e-01,1.264747679233551025e-01,2.031569778919219971e-01,1.211596429347991943e-01,1.165786385536193848e-01,6.601368635892868042e-02,2.089087367057800293e-01,1.658248454332351685e-01,1.299902051687240601e-01,8.042034506797790527e-02,1.148894876241683960e-01,1.783286184072494507e-01,1.822296082973480225e-01,7.806381583213806152e-02,1.592599153518676758e-01,9.802030026912689209e-02,9.737841784954071045e-02,8.274306356906890869e-02,6.047513335943222046e-02,6.338341534137725830e-02,1.610164046287536621e-01,7.810296118259429932e-02,1.475384682416915894e-01,1.046489998698234558e-01,1.739792227745056152e-01,1.639176756143569946e-01,1.667238473892211914e-01,1.302776932716369629e-01,8.705267310142517090e-02,1.206059753894805908e-01,9.040211886167526245e-02,1.558087170124053955e-01,1.060149818658828735e-01,8.707497268915176392e-02,7.856535911560058594e-02,1.936861872673034668e-01,1.657933890819549561e-01,1.206361651420593262e-01,1.444017291069030762e-01,1.143917217850685120e-01,7.781655341386795044e-02,8.180193603038787842e-02,1.357123851776123047e-01,1.314592808485031128e-01,8.232024312019348145e-02,1.413586884737014771e-01,1.853392869234085083e-01,1.333397924900054932e-01,1.179193556308746338e-01,1.445320248603820801e-01,1.090555936098098755e-01,1.244597434997558594e-01,1.503110378980636597e-01,1.185271441936492920e-01,1.092771440744400024e-01,7.485369592905044556e-02,1.420546770095825195e-01,1.006506085395812988e-01,1.786146163940429688e-01,1.126976013183593750e-01,8.975508809089660645e-02,7.283265888690948486e-02,6.439869105815887451e-02,1.230212897062301636e-01,7.094682753086090088e-02,8.610567450523376465e-02,1.372682899236679077e-01,8.835346996784210205e-02,2.112793028354644775e-01,1.013374775648117065e-01,6.160294637084007263e-02,1.135871857404708862e-01,1.036987900733947754e-01,6.558314710855484009e-02,1.750394999980926514e-01,1.260330229997634888e-01,9.260487556457519531e-02,8.316736668348312378e-02,1.474429368972778320e-01,8.361829072237014771e-02,6.985734403133392334e-02,8.991755545139312744e-02,1.390116363763809204e-01,1.137483268976211548e-01,2.004706263542175293e-01,9.819067269563674927e-02,1.374851763248443604e-01,7.093067467212677002e-02,8.559238910675048828e-02,1.208975613117218018e-01,8.343581110239028931e-02,8.917602896690368652e-02,1.479613184928894043e-01,1.126795038580894470e-01,7.134539633989334106e-02,1.359819322824478149e-01,1.001092046499252319e-01,8.256930112838745117e-02,6.225753948092460632e-02,1.106204539537429810e-01,1.173516735434532166e-01,8.184602111577987671e-02,9.330424666404724121e-02,1.157205328345298767e-01,1.070632934570312500e-01,1.966673433780670166e-01,1.196398735046386719e-01,1.898407340049743652e-01,1.039452329277992249e-01,9.254875034093856812e-02,1.276702135801315308e-01,1.380151361227035522e-01,1.219865009188652039e-01,1.058510467410087585e-01,1.873782575130462646e-01,6.026833131909370422e-02,1.451623737812042236e-01,8.583804965019226074e-02,1.763392239809036255e-01,2.030860036611557007e-01,9.049510955810546875e-02,7.074482738971710205e-02,8.703869581222534180e-02,8.768278360366821289e-02,1.622598022222518921e-01,1.557792872190475464e-01,9.736426174640655518e-02,8.848287165164947510e-02,1.136077865958213806e-01,1.814670711755752563e-01,1.215545237064361572e-01,8.038171380758285522e-02,1.277646869421005249e-01,2.117739617824554443e-01,8.600568771362304688e-02,1.125645488500595093e-01,7.273995876312255859e-02,9.815631061792373657e-02,1.026985347270965576e-01,7.172184437513351440e-02,2.103419005870819092e-01,9.282575547695159912e-02,1.086987555027008057e-01,1.397631615400314331e-01,1.906123757362365723e-01,1.143259480595588684e-01,2.097845226526260376e-01,1.487788558006286621e-01,6.725264340639114380e-02,1.742035597562789917e-01,1.140410974621772766e-01,7.902998477220535278e-02,8.049461245536804199e-02,6.272333115339279175e-02,9.880001842975616455e-02,1.386867463588714600e-01,1.630917191505432129e-01,1.140664145350456238e-01,7.154730707406997681e-02,1.171529740095138550e-01,1.424560993909835815e-01,1.084450185298919678e-01,1.735681146383285522e-01,1.215493977069854736e-01,1.435280144214630127e-01,1.417648792266845703e-01,1.218268647789955139e-01,1.665221601724624634e-01,1.250489801168441772e-01,1.185853034257888794e-01,8.890591561794281006e-02,6.889995932579040527e-02,6.077191978693008423e-02,9.496890753507614136e-02,2.172014862298965454e-01,2.104678899049758911e-01,4.552404955029487610e-02,1.159644126892089844e-01,7.984405755996704102e-02,1.114256307482719421e-01,1.239344701170921326e-01,4.638688266277313232e-02,4.920898377895355225e-02,4.302609711885452271e-02,8.734240382909774780e-02,1.249002516269683838e-01,8.333419263362884521e-02,5.488822236657142639e-02,6.401678174734115601e-02,5.604079738259315491e-02,6.504489481449127197e-02,9.900192916393280029e-02,1.407289654016494751e-01,7.839099317789077759e-02,4.839044809341430664e-02,6.813916563987731934e-02,5.047678574919700623e-02,4.163907468318939209e-02,9.771820902824401855e-02,4.624306410551071167e-02,1.019603163003921509e-01,4.703722521662712097e-02,3.949160501360893250e-02,5.861844122409820557e-02,5.903127789497375488e-02,4.396042972803115845e-02,6.612957268953323364e-02,5.769253522157669067e-02,1.171900704503059387e-01,4.916273057460784912e-02,5.289999768137931824e-02,5.342108756303787231e-02,1.103118062019348145e-01,1.108735650777816772e-01,1.353843957185745239e-01,5.021075159311294556e-02,1.301897764205932617e-01,4.475345462560653687e-02,5.144209042191505432e-02,7.162350416183471680e-02,8.160177618265151978e-02,4.781883209943771362e-02,1.473364681005477905e-01,9.085616469383239746e-02,2.461623549461364746e-01,9.668302536010742188e-02,1.594714224338531494e-01,1.114850044250488281e-01,1.008316129446029663e-01,1.672947257757186890e-01,5.599355325102806091e-02,4.055228084325790405e-02,8.260039985179901123e-02,9.964554011821746826e-02,8.777321875095367432e-02,5.714092031121253967e-02,8.812083303928375244e-02,9.147077053785324097e-02,4.494771361351013184e-02,6.661701202392578125e-02,8.919457346200942993e-02,5.140255391597747803e-02,1.213293299078941345e-01,8.896628022193908691e-02,7.826966047286987305e-02,4.367142170667648315e-02,5.326525121927261353e-02,6.160716712474822998e-02,6.025617197155952454e-02,6.677256524562835693e-02,5.781216546893119812e-02,2.098513245582580566e-01,5.343826115131378174e-02,4.114164039492607117e-02,8.817253261804580688e-02,5.169219896197319031e-02,4.695916548371315002e-02,4.045658558607101440e-02,5.377242714166641235e-02,7.176689803600311279e-02,1.815960109233856201e-01,9.104984998703002930e-02,1.042199432849884033e-01,9.901998937129974365e-02,4.893062636256217957e-02,1.766514778137207031e-01,1.026944667100906372e-01,5.891644209623336792e-02,4.995859041810035706e-02,9.020889550447463989e-02,5.729981884360313416e-02,1.415369361639022827e-01,6.007865071296691895e-02,8.946348726749420166e-02,1.135187894105911255e-01,1.059825271368026733e-01,6.174277514219284058e-02,5.996544286608695984e-02,1.008329689502716064e-01,7.139974087476730347e-02,8.942609280347824097e-02,4.207082465291023254e-02,4.142385721206665039e-02,7.847244292497634888e-02,5.697605013847351074e-02,4.841350391507148743e-02,6.170313805341720581e-02,8.853600174188613892e-02,5.039218813180923462e-02,5.298692360520362854e-02,7.224565744400024414e-02,5.108158290386199951e-02,1.356364786624908447e-01,4.083433747291564941e-02,1.012732312083244324e-01,6.135141476988792419e-02,8.355543762445449829e-02,5.476170778274536133e-02,5.379054322838783264e-02,1.121513172984123230e-01,7.462652772665023804e-02,4.273707419633865356e-02,3.901500999927520752e-02,4.510943591594696045e-02,5.108019709587097168e-02,6.231203675270080566e-02,7.932528108358383179e-02,8.637430518865585327e-02,4.917993023991584778e-02,6.134171783924102783e-02,4.016965255141258240e-02,6.084389984607696533e-02,4.772252961993217468e-02,4.822986945509910583e-02,8.883848786354064941e-02,5.220356956124305725e-02,5.734740942716598511e-02,5.204710364341735840e-02,2.034584581851959229e-01,4.268635809421539307e-02,8.286709338426589966e-02,8.103643357753753662e-02,4.277711734175682068e-02,4.374723881483078003e-02,9.463831782341003418e-02,1.125690042972564697e-01,5.534778907895088196e-02,5.170230939984321594e-02,6.219139695167541504e-02,4.085124656558036804e-02,7.849971204996109009e-02,5.822043493390083313e-02,4.908657446503639221e-02,6.249226629734039307e-02,9.335073083639144897e-02,7.579237967729568481e-02,5.416295677423477173e-02,5.098704993724822998e-02,7.177427411079406738e-02,1.217089444398880005e-01,4.515892267227172852e-02,6.783437728881835938e-02,4.346359893679618835e-02,5.135089531540870667e-02,8.582060039043426514e-02,5.268540978431701660e-02,4.746643453836441040e-02,6.582567840814590454e-02,5.733687430620193481e-02,4.608439654111862183e-02,3.999553993344306946e-02,6.719810515642166138e-02,1.454873085021972656e-01,1.764282584190368652e-01,5.539135634899139404e-02,5.600398406386375427e-02,9.152792394161224365e-02,4.642064496874809265e-02,4.611270502209663391e-02,4.954563081264495850e-02,4.324098676443099976e-02,9.942375123500823975e-02,4.234604910016059875e-02,5.775704234838485718e-02,4.294899106025695801e-02,1.081402674317359924e-01,9.314601123332977295e-02,4.651279374957084656e-02,4.552997648715972900e-02,6.001297011971473694e-02,8.821196854114532471e-02,1.070907413959503174e-01,8.235001564025878906e-02,7.506056874990463257e-02,4.615390673279762268e-02,8.172777295112609863e-02,5.202125757932662964e-02,8.872033655643463135e-02,9.344767034053802490e-02,4.568570479750633240e-02,9.698660671710968018e-02,4.529075697064399719e-02,9.205875545740127563e-02,6.655919551849365234e-02,6.867624074220657349e-02,4.232189059257507324e-02,9.292513132095336914e-02,7.981448620557785034e-02,1.198342666029930115e-01,1.029644683003425598e-01,9.718865156173706055e-02,1.808206140995025635e-01,5.369217321276664734e-02,5.931308120489120483e-02,5.946736782789230347e-02,4.293955489993095398e-02,6.907673180103302002e-02,4.919916763901710510e-02,4.359044879674911499e-02,9.730623662471771240e-02,5.281595140695571899e-02,4.577225819230079651e-02,9.711588919162750244e-02,8.663737773895263672e-02,9.916224330663681030e-02,7.905735820531845093e-02,6.923225522041320801e-02,4.674424976110458374e-02,6.722419708967208862e-02,7.746034860610961914e-02,3.807324916124343872e-02,1.348503679037094116e-01,7.120543718338012695e-02,4.360703378915786743e-02,4.119062796235084534e-02,1.828870326280593872e-01,5.000834167003631592e-02,8.070251345634460449e-02,8.404613286256790161e-02,6.603820621967315674e-02,1.225610673427581787e-01,5.465304479002952576e-02,8.067431300878524780e-02,1.290869414806365967e-01,9.315584599971771240e-02,9.305130690336227417e-02,9.766285121440887451e-02,8.910901844501495361e-02,4.586325585842132568e-02,4.222798347473144531e-02,4.287753999233245850e-02,6.389403343200683594e-02,4.971587657928466797e-02,4.065798968076705933e-02,7.706944644451141357e-02,5.251548439264297485e-02,6.125332787632942200e-02,4.061504080891609192e-02,8.337757736444473267e-02,1.569432765245437622e-01,4.768402129411697388e-02,6.020621582865715027e-02,5.378842353820800781e-02,5.094630271196365356e-02,4.389254748821258545e-02,6.336190551519393921e-02,4.328034818172454834e-02,9.047314524650573730e-02,9.086896479129791260e-02,6.062448769807815552e-02,6.794051826000213623e-02,7.742886990308761597e-02,1.104063913226127625e-01,2.230938374996185303e-01,9.144493937492370605e-02,4.458007216453552246e-02,7.135096937417984009e-02,9.953801333904266357e-02,1.975432634353637695e-01,4.181743413209915161e-02,9.371523559093475342e-02,5.566710606217384338e-02,9.616903960704803467e-02,4.713897034525871277e-02,4.706504568457603455e-02,4.694540798664093018e-02,5.887995287775993347e-02,7.232147455215454102e-02,9.940417855978012085e-02,5.921080335974693298e-02,5.308725684881210327e-02,5.990562215447425842e-02,4.081493988633155823e-02,4.232323914766311646e-02,8.911731839179992676e-02,8.189715445041656494e-02,7.510165870189666748e-02,4.177095368504524231e-02,8.103213459253311157e-02,6.570350378751754761e-02,1.257892251014709473e-01,5.606794729828834534e-02,4.104515537619590759e-02,8.000822365283966064e-02,7.304891943931579590e-02,1.749521195888519287e-01,4.335337877273559570e-02,5.104748904705047607e-02,2.139703184366226196e-01,5.882503837347030640e-02,7.092949748039245605e-02,4.523978382349014282e-02,4.351069778203964233e-02,8.317194879055023193e-02,6.747920811176300049e-02,5.537670850753784180e-02,7.398156821727752686e-02,5.406443774700164795e-02,4.439892992377281189e-02,3.987486660480499268e-02,4.539311677217483521e-02,5.442130938172340393e-02,8.575659245252609253e-02,6.641375273466110229e-02,6.037304177880287170e-02,6.069505959749221802e-02,8.171357214450836182e-02,1.316454261541366577e-01,1.120901852846145630e-01,4.271619021892547607e-02,9.933185577392578125e-02,7.357440143823623657e-02,1.607190817594528198e-01,4.497513920068740845e-02,7.119679450988769531e-02,9.923240542411804199e-02,7.919364422559738159e-02,1.198225170373916626e-01,8.157416433095932007e-02,1.401216089725494385e-01,1.404304206371307373e-01,1.362690776586532593e-01,8.534587919712066650e-02,8.755728602409362793e-02,2.210257798433303833e-01,9.079677611589431763e-02,1.180456131696701050e-01,1.097104027867317200e-01,1.168436035513877869e-01,8.907760679721832275e-02,1.190906614065170288e-01,1.898450553417205811e-01,1.453493386507034302e-01,1.960327178239822388e-01,1.085541397333145142e-01,1.962009668350219727e-01,1.326017379760742188e-01,1.531108468770980835e-01,1.390580534934997559e-01,1.196043118834495544e-01,1.996009647846221924e-01,1.126960515975952148e-01,1.486386209726333618e-01,2.515461444854736328e-01,8.633182942867279053e-02,8.383888006210327148e-02,2.301298379898071289e-01,1.135890483856201172e-01,7.879646122455596924e-02,1.817857921123504639e-01,1.397496163845062256e-01,1.019301712512969971e-01,1.625180542469024658e-01,7.925775647163391113e-02,1.259126961231231689e-01,1.159701272845268250e-01,1.189075559377670288e-01,1.072195842862129211e-01,8.443371951580047607e-02,1.171181872487068176e-01,2.104315459728240967e-01,8.561082184314727783e-02,8.080707490444183350e-02,1.091669797897338867e-01,1.077586561441421509e-01,8.766361325979232788e-02,1.350569278001785278e-01,2.021513581275939941e-01,1.171732246875762939e-01,8.895236998796463013e-02,7.772219926118850708e-02,1.308511942625045776e-01,1.270608007907867432e-01,1.193625032901763916e-01,7.736960053443908691e-02,9.014472365379333496e-02,1.155175194144248962e-01,8.297671377658843994e-02,1.026993244886398315e-01,1.381889879703521729e-01,1.561161428689956665e-01,8.460501581430435181e-02,1.817748844623565674e-01,1.325125247240066528e-01,1.261058002710342407e-01,9.843381494283676147e-02,8.595273643732070923e-02,1.186694502830505371e-01,9.974808245897293091e-02,7.710860669612884521e-02,1.155923604965209961e-01,8.382997661828994751e-02,1.227159500122070312e-01,1.376547068357467651e-01,1.477447152137756348e-01,1.167733743786811829e-01,1.532274931669235229e-01,1.707458794116973877e-01,8.546775579452514648e-02,8.523365855216979980e-02,1.528861522674560547e-01,1.067828238010406494e-01,9.385167062282562256e-02,1.555320769548416138e-01,1.537918150424957275e-01,1.432941854000091553e-01,1.740466505289077759e-01,8.348160982131958008e-02,9.187837690114974976e-02,1.438928395509719849e-01,1.326857358217239380e-01,8.491054177284240723e-02,1.851156651973724365e-01,1.405100077390670776e-01,1.339486837387084961e-01,1.320873647928237915e-01,8.608750998973846436e-02,7.888892292976379395e-02,1.439404189586639404e-01,2.152547836303710938e-01,1.046603769063949585e-01,1.614612340927124023e-01,1.185042411088943481e-01,9.630944579839706421e-02,8.101698756217956543e-02,7.957959920167922974e-02,2.322051823139190674e-01,2.018260508775711060e-01,1.394603103399276733e-01,1.463394016027450562e-01,8.253172039985656738e-02,2.230963408946990967e-01,1.476309895515441895e-01,1.362849175930023193e-01,8.371789753437042236e-02,1.235944777727127075e-01,1.302096396684646606e-01,1.326991766691207886e-01,1.108463332056999207e-01,1.341050714254379272e-01,1.097667217254638672e-01,1.280488073825836182e-01,7.735764980316162109e-02,1.380609124898910522e-01,1.387726962566375732e-01,1.436832845211029053e-01,2.250964194536209106e-01,7.824831455945968628e-02,1.098717153072357178e-01,1.099908873438835144e-01,1.264461129903793335e-01,1.574585139751434326e-01,1.436198800802230835e-01,2.440353482961654663e-01,1.388420909643173218e-01,1.188482865691184998e-01,1.307608336210250854e-01,1.174221932888031006e-01,1.161034032702445984e-01,1.761884540319442749e-01,1.137840151786804199e-01,8.872277289628982544e-02,1.541650444269180298e-01,8.794470876455307007e-02,1.097128242254257202e-01,8.351799100637435913e-02,1.928901523351669312e-01,1.081592217087745667e-01,9.031619131565093994e-02,1.554014980792999268e-01,1.243051290512084961e-01,2.086963951587677002e-01,1.440640389919281006e-01,1.672294884920120239e-01,1.310454607009887695e-01,1.456908732652664185e-01,1.412548869848251343e-01,1.186932623386383057e-01,1.380089819431304932e-01,2.116969078779220581e-01,1.969858407974243164e-01,1.351576298475265503e-01,1.404449790716171265e-01,8.867244422435760498e-02,1.558986753225326538e-01,1.387667804956436157e-01,1.499704569578170776e-01,8.240525424480438232e-02,1.313456594944000244e-01,2.080330997705459595e-01,1.013930141925811768e-01,1.145306155085563660e-01,1.220985054969787598e-01,1.829809397459030151e-01,1.350932717323303223e-01,1.582448035478591919e-01,1.640150398015975952e-01,1.278914511203765869e-01,1.810514628887176514e-01,9.124711900949478149e-02,1.014745682477951050e-01,1.051866039633750916e-01,1.188487485051155090e-01,1.303453296422958374e-01,8.763068169355392456e-02,9.729956090450286865e-02,7.763656228780746460e-02,8.893140405416488647e-02,2.177237719297409058e-01,1.446644812822341919e-01,1.426718235015869141e-01,8.716623485088348389e-02,7.916880398988723755e-02,1.174713820219039917e-01,1.499441117048263550e-01,8.046826720237731934e-02,2.390073537826538086e-01,8.823115378618240356e-02,1.683310419321060181e-01,1.106784641742706299e-01,1.190357878804206848e-01,1.424331068992614746e-01,7.614777237176895142e-02,1.046658754348754883e-01,7.768337428569793701e-02,2.031269818544387817e-01,1.086936146020889282e-01,1.412224918603897095e-01,1.446434259414672852e-01,1.794458031654357910e-01,1.330436766147613525e-01,1.687581241130828857e-01,2.261565327644348145e-01,1.265169680118560791e-01,9.510193765163421631e-02,1.065229400992393494e-01,1.398546695709228516e-01,2.351793050765991211e-01,1.378297209739685059e-01,2.209558188915252686e-01,1.646109819412231445e-01,1.426283717155456543e-01,1.060197204351425171e-01,8.416583389043807983e-02,1.328669935464859009e-01,1.990231871604919434e-01,1.616778671741485596e-01,1.782048642635345459e-01,1.348209977149963379e-01,8.269377052783966064e-02,8.795896172523498535e-02,8.711050450801849365e-02,2.221228629350662231e-01,8.980154991149902344e-02,1.492792218923568726e-01,1.617159247398376465e-01,1.687487661838531494e-01,9.065772593021392822e-02,1.856292933225631714e-01,8.855139464139938354e-02,1.761578619480133057e-01,1.116454005241394043e-01,2.033990025520324707e-01,1.601442247629165649e-01,2.300628572702407837e-01,2.161827683448791504e-01,2.031468003988265991e-01,1.098145246505737305e-01,1.046456024050712585e-01,1.243801340460777283e-01,9.311457723379135132e-02,1.809809207916259766e-01,2.371345609426498413e-01,1.087898761034011841e-01,7.882991433143615723e-02,8.174933493137359619e-02,7.818483561277389526e-02,1.004389524459838867e-01,1.163563504815101624e-01,2.269860208034515381e-01,1.345085352659225464e-01,1.355020999908447266e-01,1.061440631747245789e-01,1.709317117929458618e-01,1.841714382171630859e-01,1.077512353658676147e-01,1.267823576927185059e-01,1.509603857994079590e-01,1.127257049083709717e-01,1.241921782493591309e-01,1.005327925086021423e-01,1.257878243923187256e-01,8.742734789848327637e-02,1.057625636458396912e-01,2.310449182987213135e-01,1.289681792259216309e-01,1.715442687273025513e-01,8.191981911659240723e-02,8.242137730121612549e-02,2.295181155204772949e-01,1.033994257450103760e-01,1.355065852403640747e-01,1.476726680994033813e-01,1.366980522871017456e-01,1.979277431964874268e-01,1.681300103664398193e-01,8.030446618795394897e-02,7.914007455110549927e-02,2.468792200088500977e-01,1.551779955625534058e-01,2.128152251243591309e-01,9.583635628223419189e-02,1.008504927158355713e-01,1.158427596092224121e-01,2.384763211011886597e-01,1.073686927556991577e-01,2.262899428606033325e-01,2.094687074422836304e-01,1.142194271087646484e-01,8.092433959245681763e-02,7.939598709344863892e-02,1.334647834300994873e-01,1.421796083450317383e-01,1.352815181016921997e-01,1.826734691858291626e-01,2.274499535560607910e-01,1.849021464586257935e-01,1.453455388545989990e-01,2.498347610235214233e-01,7.960740476846694946e-02,1.379224359989166260e-01,1.636904776096343994e-01,8.049837499856948853e-02,1.182568073272705078e-01,1.432716548442840576e-01,2.715511322021484375e-01,9.771750867366790771e-02,1.437470465898513794e-01,1.023159027099609375e-01,2.087450325489044189e-01,1.178462207317352295e-01,1.300415992736816406e-01,8.024057745933532715e-02,1.774894893169403076e-01,1.218775957822799683e-01,1.988680064678192139e-01,2.014410495758056641e-01,1.498763561248779297e-01,1.128252148628234863e-01,1.032380014657974243e-01,2.318012118339538574e-01,2.075374722480773926e-01,2.159818708896636963e-01,1.872677505016326904e-01,1.157173812389373779e-01,2.095702290534973145e-01,7.590510696172714233e-02,2.406070828437805176e-01,1.217068731784820557e-01,8.540210127830505371e-02,1.976714581251144409e-01,1.262489557266235352e-01,1.238195598125457764e-01,2.405177056789398193e-01,8.717249333858489990e-02,1.288661509752273560e-01,1.273948848247528076e-01,1.124526262283325195e-01,8.535289764404296875e-02,1.294411718845367432e-01,1.625320166349411011e-01,8.374148607254028320e-02,9.462144970893859863e-02,1.455589234828948975e-01,2.190518975257873535e-01,2.143300622701644897e-01,1.250426471233367920e-01,1.348836570978164673e-01,1.448199450969696045e-01,8.014588803052902222e-02,1.378099024295806885e-01,1.170622855424880981e-01,1.488037407398223877e-01,8.179645985364913940e-02
6.967215985059738159e-02,7.299150526523590088e-02,7.328361272811889648e-02,7.290607690811157227e-02,7.259715348482131958e-02,7.248444855213165283e-02,7.293585687875747681e-02,7.226501405239105225e-02,7.422201335430145264e-02,7.155106216669082642e-02,7.141181081533432007e-02,7.246215641498565674e-02,7.426430284976959229e-02,7.386911660432815552e-02,7.195044308900833130e-02,7.256312668323516846e-02,7.177776098251342773e-02,7.264575362205505371e-02,7.052676379680633545e-02,7.177110016345977783e-02,7.341812551021575928e-02,7.060676068067550659e-02,7.538203895092010498e-02,7.358403503894805908e-02,6.978034973144531250e-02,7.033992558717727661e-02,7.236118614673614502e-02,7.274765521287918091e-02,7.587495446205139160e-02,7.087603211402893066e-02,7.187743484973907471e-02,7.422498613595962524e-02,7.332278788089752197e-02,7.731744647026062012e-02,7.306060940027236938e-02,7.302609086036682129e-02,7.280781120061874390e-02,7.319708168506622314e-02,7.394094765186309814e-02,7.275548577308654785e-02,7.144472748041152954e-02,7.237075269222259521e-02,7.268713414669036865e-02,7.368101179599761963e-02,7.078179717063903809e-02,7.368692755699157715e-02,7.250088453292846680e-02,7.098365575075149536e-02,7.604088634252548218e-02,7.465508580207824707e-02,7.112972438335418701e-02,7.257954031229019165e-02,7.208601385354995728e-02,7.146871089935302734e-02,7.172480225563049316e-02,7.508023083209991455e-02,7.260882854461669922e-02,7.029630988836288452e-02,7.280453294515609741e-02,7.212901115417480469e-02,7.023029774427413940e-02,7.106187939643859863e-02,7.127366214990615845e-02,7.014955580234527588e-02,7.340551912784576416e-02,7.261869311332702637e-02,7.296614348888397217e-02,7.489639520645141602e-02,7.231154292821884155e-02,7.376852631568908691e-02,7.306390255689620972e-02,6.890599429607391357e-02,7.262132316827774048e-02,7.041101902723312378e-02,7.076331973075866699e-02,7.218220829963684082e-02,7.284282892942428589e-02,7.416973263025283813e-02,6.965203583240509033e-02,7.000234723091125488e-02,7.289844006299972534e-02,7.397446036338806152e-02,7.175127416849136353e-02,7.232216745615005493e-02,7.323261350393295288e-02,7.064495980739593506e-02,7.109927386045455933e-02,7.359412312507629395e-02,7.215037196874618530e-02,7.178379595279693604e-02,7.018355280160903931e-02,7.189004123210906982e-02,7.349004596471786499e-02,7.333659380674362183e-02,7.215970009565353394e-02,7.314921170473098755e-02,7.301516085863113403e-02,7.280980050563812256e-02,7.373208552598953247e-02,7.210704684257507324e-02,7.000455260276794434e-02,7.229378074407577515e-02,7.300680130720138550e-02,7.256899774074554443e-02,7.350353151559829712e-02,7.277243584394454956e-02,7.126937806606292725e-02,7.576388865709304810e-02,7.546019554138183594e-02,7.482642680406570435e-02,7.408982515335083008e-02,7.141251116991043091e-02,7.241413742303848267e-02,7.374037802219390869e-02,7.188737392425537109e-02,7.347498834133148193e-02,7.448500394821166992e-02,7.047595083713531494e-02,6.946868449449539185e-02,7.494790852069854736e-02,7.180508971214294434e-02,7.527534663677215576e-02,7.481991499662399292e-02,7.073816657066345215e-02,7.309636473655700684e-02,7.027830183506011963e-02,7.264973223209381104e-02,7.264418900012969971e-02,7.238605618476867676e-02,7.266966998577117920e-02,7.415573298931121826e-02,7.068123668432235718e-02,7.293894886970520020e-02,7.136852294206619263e-02,7.361616194248199463e-02,6.892462819814682007e-02,6.826277077198028564e-02,7.175148278474807739e-02,7.201816141605377197e-02,7.494767010211944580e-02,6.886386871337890625e-02,7.374388724565505981e-02,7.310470193624496460e-02,7.260768115520477295e-02,7.250796258449554443e-02,7.158303260803222656e-02,7.299552857875823975e-02,7.393768429756164551e-02,7.222360372543334961e-02,7.136720418930053711e-02,7.268917560577392578e-02,7.277449220418930054e-02,7.304552197456359863e-02,7.306281477212905884e-02,7.281715422868728638e-02,7.119630277156829834e-02,7.299691438674926758e-02,7.131610065698623657e-02,7.397559285163879395e-02,7.240777462720870972e-02,6.961973756551742554e-02,7.248496264219284058e-02,7.339710742235183716e-02,7.245030999183654785e-02,7.296341657638549805e-02,7.111375033855438232e-02,7.196848094463348389e-02,7.376617938280105591e-02,7.153221964836120605e-02,7.176978886127471924e-02,7.167810946702957153e-02,7.471032440662384033e-02,7.405900955200195312e-02,7.135960459709167480e-02,7.182541489601135254e-02,7.161488384008407593e-02,7.482784986495971680e-02,7.290935516357421875e-02,6.863575428724288940e-02,7.163408398628234863e-02,7.177291810512542725e-02,7.245340198278427124e-02,7.139791548252105713e-02,7.357022911310195923e-02,7.113181054592132568e-02,7.211150974035263062e-02,7.057204842567443848e-02,7.343289256095886230e-02,7.369251549243927002e-02,7.213456928730010986e-02,7.120102643966674805e-02,7.161401957273483276e-02,7.351891696453094482e-02,7.590123265981674194e-02,7.280169427394866943e-02,7.351803034543991089e-02,7.185137271881103516e-02,7.384762912988662720e-02,7.478263974189758301e-02,7.197325676679611206e-02,7.461526989936828613e-02,7.473865151405334473e-02,7.474885135889053345e-02,7.249925285577774048e-02,7.136917114257812500e-02,7.436253130435943604e-02,7.289242744445800781e-02,7.085068523883819580e-02,7.319360971450805664e-02,7.314612716436386108e-02,7.363615930080413818e-02,7.299291342496871948e-02,7.252483069896697998e-02,7.244523614645004272e-02,7.307365536689758301e-02,7.225440442562103271e-02,7.446011155843734741e-02,7.183107733726501465e-02,7.452286034822463989e-02,7.510746270418167114e-02,7.581463456153869629e-02,7.232738286256790161e-02,7.239573448896408081e-02,7.067199051380157471e-02,7.080627232789993286e-02,7.287011295557022095e-02,7.010109722614288330e-02,7.135546207427978516e-02,7.329989224672317505e-02,7.454095780849456787e-02,7.185629010200500488e-02,7.245541363954544067e-02,7.394151389598846436e-02,7.304202020168304443e-02,7.227282971143722534e-02,6.880070269107818604e-02,7.351531088352203369e-02,6.905712187290191650e-02,7.067471742630004883e-02,7.438382506370544434e-02,6.934921443462371826e-02,7.026280462741851807e-02,7.238507270812988281e-02,7.049944996833801270e-02,7.005570828914642334e-02,7.323522120714187622e-02,7.366149127483367920e-02,7.227806746959686279e-02,7.578549534082412720e-02,7.179982215166091919e-02,7.310815900564193726e-02,7.323419302701950073e-02,7.142613083124160767e-02,7.039531320333480835e-02,7.297018170356750488e-02,7.436485588550567627e-02,7.087697833776473999e-02,7.717220485210418701e-02,7.355391234159469604e-02,7.459067553281784058e-02,7.419489324092864990e-02,7.274404913187026978e-02,7.322435826063156128e-02,7.456029951572418213e-02,7.195321470499038696e-02,7.399293780326843262e-02,7.054293155670166016e-02,7.087510824203491211e-02,7.189093530178070068e-02,7.155953347682952881e-02,6.997869163751602173e-02,7.341538369655609131e-02,7.111674547195434570e-02,7.038383185863494873e-02,7.307931780815124512e-02,7.301355153322219849e-02,7.202925533056259155e-02,7.390643656253814697e-02,7.346668839454650879e-02,7.171969860792160034e-02,7.433220744132995605e-02,7.190759479999542236e-02,7.359850406646728516e-02,7.376796752214431763e-02,7.130822539329528809e-02,7.111703604459762573e-02,7.236220687627792358e-02,7.617534697055816650e-02,7.153070718050003052e-02,7.064925134181976318e-02,7.327767461538314819e-02,7.042757421731948853e-02,7.508479058742523193e-02,7.605572789907455444e-02,7.242147624492645264e-02,6.953817605972290039e-02,7.368980348110198975e-02,7.586096972227096558e-02,7.169036567211151123e-02,6.748463213443756104e-02,6.955705583095550537e-02,7.044611871242523193e-02,7.255196571350097656e-02,7.382091879844665527e-02,7.224418222904205322e-02,7.195840775966644287e-02,7.005364447832107544e-02,7.163348048925399780e-02,7.324489951133728027e-02,7.309520244598388672e-02,7.104316353797912598e-02,7.116439193487167358e-02,7.002811133861541748e-02,7.389875501394271851e-02,7.314983010292053223e-02,7.386495172977447510e-02,7.562524080276489258e-02,7.022553682327270508e-02,7.433235645294189453e-02,7.486531883478164673e-02,7.068220525979995728e-02,7.002578675746917725e-02,7.281181216239929199e-02,7.200470566749572754e-02,6.960295885801315308e-02,7.221196591854095459e-02,7.373432815074920654e-02,7.207149267196655273e-02,7.221418619155883789e-02,7.104974240064620972e-02,7.280123233795166016e-02,7.378990948200225830e-02,6.973554939031600952e-02,7.153613120317459106e-02,7.568088918924331665e-02,6.996772438287734985e-02,7.422355562448501587e-02,7.145556062459945679e-02,6.959392130374908447e-02,7.032990455627441406e-02,7.204181700944900513e-02,7.090231776237487793e-02,7.239302992820739746e-02,7.209108769893646240e-02,7.071425020694732666e-02,7.143403589725494385e-02,7.339099794626235962e-02,7.074031978845596313e-02,7.017036527395248413e-02,7.065233588218688965e-02,7.208048552274703979e-02,7.174805551767349243e-02,7.071670889854431152e-02,6.784175336360931396e-02,6.877725571393966675e-02,7.149659842252731323e-02,6.905326247215270996e-02,6.759575754404067993e-02,6.723355501890182495e-02,6.883774697780609131e-02,7.132785767316818237e-02,6.992462277412414551e-02,6.847207993268966675e-02,6.699088960886001587e-02,7.084530591964721680e-02,6.842284649610519409e-02,7.097874581813812256e-02,7.259165495634078979e-02,6.746232509613037109e-02,6.895989179611206055e-02,7.024936378002166748e-02,6.865405291318893433e-02,6.724169850349426270e-02,6.718104332685470581e-02,6.945692002773284912e-02,7.004271447658538818e-02,6.885571777820587158e-02,6.848110258579254150e-02,6.888525187969207764e-02,7.054131478071212769e-02,6.777100265026092529e-02,6.782601773738861084e-02,6.806477159261703491e-02,7.110986113548278809e-02,7.065968960523605347e-02,6.692104786634445190e-02,7.089506089687347412e-02,7.153340429067611694e-02,7.053272426128387451e-02,6.952048838138580322e-02,6.849204003810882568e-02,7.036729902029037476e-02,6.693053245544433594e-02,7.158821076154708862e-02,6.826428323984146118e-02,7.185544818639755249e-02,6.901933252811431885e-02,6.961783766746520996e-02,7.059840112924575806e-02,6.912709772586822510e-02,6.891101598739624023e-02,6.897746026515960693e-02,7.079324871301651001e-02,7.121287286281585693e-02,7.092198729515075684e-02,6.770915538072586060e-02,7.102127373218536377e-02,7.242746651172637939e-02,7.011430710554122925e-02,6.769004464149475098e-02,7.292091846466064453e-02,6.822766363620758057e-02,7.013529539108276367e-02,7.171967625617980957e-02,7.046121358871459961e-02,6.649662554264068604e-02,7.132591307163238525e-02,6.926916539669036865e-02,6.867089867591857910e-02,6.907293200492858887e-02,6.902969628572463989e-02,6.822243332862854004e-02,6.884735077619552612e-02,7.056464254856109619e-02,6.981600075960159302e-02,6.967848539352416992e-02,7.087169587612152100e-02,6.609345972537994385e-02,6.791184842586517334e-02,7.069435715675354004e-02,6.567959487438201904e-02,7.103542238473892212e-02,7.292462140321731567e-02,6.662028282880783081e-02,6.683235615491867065e-02,6.833932548761367798e-02,7.103624194860458374e-02,6.850000470876693726e-02,7.074578851461410522e-02,6.935019046068191528e-02,6.933970749378204346e-02,6.924930214881896973e-02,6.827443838119506836e-02,6.900095194578170776e-02,6.916572153568267822e-02,7.087660580873489380e-02,7.100328803062438965e-02,6.821779906749725342e-02,7.024741917848587036e-02,6.990385800600051880e-02,7.244508713483810425e-02,7.199408113956451416e-02,6.767030060291290283e-02,7.299139350652694702e-02,6.741582602262496948e-02,7.184160500764846802e-02,7.151005417108535767e-02,7.085783779621124268e-02,6.975334882736206055e-02,6.913867592811584473e-02,6.876014173030853271e-02,7.114761322736740112e-02,7.198943197727203369e-02,6.987632811069488525e-02,7.003163546323776245e-02,7.037989795207977295e-02,6.720723211765289307e-02,6.969922035932540894e-02,6.699843704700469971e-02,6.789001077413558960e-02,6.950446963310241699e-02,7.166245579719543457e-02,7.032661885023117065e-02,6.939565390348434448e-02,6.763618439435958862e-02,7.027133554220199585e-02,6.772254407405853271e-02,6.786233931779861450e-02,6.908948719501495361e-02,6.906817108392715454e-02,7.061196863651275635e-02,7.108412683010101318e-02,6.785937398672103882e-02,6.842105835676193237e-02,6.974861025810241699e-02,6.830683350563049316e-02,7.092627137899398804e-02,6.975801289081573486e-02,7.121356576681137085e-02,6.737215816974639893e-02,6.927666813135147095e-02,7.141793519258499146e-02,7.067108899354934692e-02,7.176653295755386353e-02,6.818647682666778564e-02,6.988690048456192017e-02,7.354145497083663940e-02,7.140111923217773438e-02,6.739488989114761353e-02,7.181575894355773926e-02,6.678830832242965698e-02,6.621373444795608521e-02,6.863285601139068604e-02,6.832472980022430420e-02,6.725483387708663940e-02,6.826169788837432861e-02,6.948174536228179932e-02,6.782052665948867798e-02,7.302466034889221191e-02,6.884074211120605469e-02,7.157311588525772095e-02,6.942069530487060547e-02,6.852997839450836182e-02,6.712890416383743286e-02,7.139658927917480469e-02,6.853675842285156250e-02,6.984286755323410034e-02,6.975165754556655884e-02,6.997960805892944336e-02,7.105959951877593994e-02,6.997898221015930176e-02,7.009613513946533203e-02,6.772863864898681641e-02,7.023075968027114868e-02,7.046452909708023071e-02,6.950198113918304443e-02,6.794415414333343506e-02,7.294207066297531128e-02,6.848923861980438232e-02,7.246607542037963867e-02,7.050980627536773682e-02,6.834124028682708740e-02,6.860155612230300903e-02,6.758201122283935547e-02,7.081466913223266602e-02,6.947579234838485718e-02,7.061429321765899658e-02,7.071130722761154175e-02,6.703020632266998291e-02,7.103255391120910645e-02,7.003998011350631714e-02,6.624010205268859863e-02,6.910035014152526855e-02,6.737652420997619629e-02,6.811170279979705811e-02,6.682017445564270020e-02,6.890566647052764893e-02,6.767307221889495850e-02,7.049170136451721191e-02,6.941890716552734375e-02,6.811615079641342163e-02,6.988584995269775391e-02,6.681454181671142578e-02,6.887651979923248291e-02,6.668481975793838501e-02,7.224508374929428101e-02,6.889726221561431885e-02,6.929944455623626709e-02,7.112808525562286377e-02,6.732891499996185303e-02,6.808861345052719116e-02,6.829354912042617798e-02,7.011938095092773438e-02,6.851098686456680298e-02,6.903621554374694824e-02,7.229657471179962158e-02,7.009888440370559692e-02,7.109932601451873779e-02,6.936244666576385498e-02,6.846981495618820190e-02,6.893921643495559692e-02,7.110772281885147095e-02,7.126294821500778198e-02,6.984913349151611328e-02,7.177466154098510742e-02,6.845685839653015137e-02,6.692552566528320312e-02,7.295463979244232178e-02,7.007015496492385864e-02,6.681736558675765991e-02,6.685536354780197144e-02,6.896235793828964233e-02,7.232963293790817261e-02,7.016853988170623779e-02,6.783162802457809448e-02,7.021184265613555908e-02,7.119756937026977539e-02,6.702230870723724365e-02,7.562380284070968628e-02,7.166758924722671509e-02,6.879074871540069580e-02,6.848295032978057861e-02,6.697885692119598389e-02,6.809295713901519775e-02,6.844599545001983643e-02,7.127007097005844116e-02,7.227873057126998901e-02,6.942376494407653809e-02,7.013102620840072632e-02,6.930605322122573853e-02,6.748965382575988770e-02,6.967364251613616943e-02,6.948480755090713501e-02,6.688695400953292847e-02,6.916443258523941040e-02,7.071283459663391113e-02,7.128090411424636841e-02,6.877661496400833130e-02,6.809375435113906860e-02,7.398313283920288086e-02,7.089234143495559692e-02,7.261259108781814575e-02,6.975339353084564209e-02,6.822752952575683594e-02,7.042196393013000488e-02,6.919093430042266846e-02,7.218185067176818848e-02,7.114392518997192383e-02,7.328042387962341309e-02,6.988741457462310791e-02,7.026398181915283203e-02,7.037378847599029541e-02,6.835275888442993164e-02,6.709616631269454956e-02,6.769096851348876953e-02,7.118769735097885132e-02,7.030817121267318726e-02,6.991068273782730103e-02,6.956317275762557983e-02,6.708801537752151489e-02,7.038427144289016724e-02,7.064875215291976929e-02,6.869900226593017578e-02,7.383423298597335815e-02,6.766845285892486572e-02,6.789934635162353516e-02,6.928406655788421631e-02,6.971724331378936768e-02,6.955824047327041626e-02,7.299214601516723633e-02,6.825947761535644531e-02,6.777936965227127075e-02,6.971163302659988403e-02,6.954013556241989136e-02,7.067757099866867065e-02,6.979982554912567139e-02,7.109332084655761719e-02,6.969553977251052856e-02,6.797276437282562256e-02,6.905827671289443970e-02,6.737004965543746948e-02,6.754226982593536377e-02,6.892907619476318359e-02,7.022996991872787476e-02,7.143410295248031616e-02,6.870280951261520386e-02,7.022984325885772705e-02,6.813479959964752197e-02,6.907634437084197998e-02,6.778923422098159790e-02,6.783568859100341797e-02,6.802307814359664917e-02,6.787548214197158813e-02,6.899270415306091309e-02,6.944382935762405396e-02,6.894404441118240356e-02,6.952509284019470215e-02,6.976372748613357544e-02,6.961579620838165283e-02,6.731430441141128540e-02,7.027330994606018066e-02,7.012142241001129150e-02,6.917302310466766357e-02,6.506215035915374756e-02,6.962912529706954956e-02,6.710954755544662476e-02,6.862717121839523315e-02,7.157232612371444702e-02,6.958363950252532959e-02,6.612178683280944824e-02,7.328681647777557373e-02,7.097943127155303955e-02,6.768336147069931030e-02,7.046296447515487671e-02,6.939617544412612915e-02,7.243807613849639893e-02,6.676954776048660278e-02,7.003894448280334473e-02,6.795583665370941162e-02,6.935200095176696777e-02,6.886807829141616821e-02,6.850534677505493164e-02,1.012145802378654480e-01,9.766575694084167480e-02,9.937787801027297974e-02,1.002437621355056763e-01,1.010720804333686829e-01,9.743320941925048828e-02,9.985221177339553833e-02,9.620635211467742920e-02,9.915208071470260620e-02,9.963660687208175659e-02,9.752653539180755615e-02,9.934329986572265625e-02,9.780109673738479614e-02,9.874307364225387573e-02,9.809103608131408691e-02,9.885498881340026855e-02,9.906816482543945312e-02,9.712823480367660522e-02,9.870730340480804443e-02,9.790287911891937256e-02,9.586831927299499512e-02,9.813315421342849731e-02,1.028795093297958374e-01,9.989660978317260742e-02,9.445801377296447754e-02,9.912414103746414185e-02,9.943096339702606201e-02,9.878444671630859375e-02,9.830417484045028687e-02,9.877876192331314087e-02,9.889618307352066040e-02,9.890551120042800903e-02,1.008910536766052246e-01,1.012496650218963623e-01,1.022174805402755737e-01,9.782356023788452148e-02,1.009238362312316895e-01,9.825304150581359863e-02,9.905837476253509521e-02,1.030701324343681335e-01,9.988607466220855713e-02,9.855340421199798584e-02,9.963430464267730713e-02,9.861882030963897705e-02,9.986113011837005615e-02,9.765724092721939087e-02,9.914316236972808838e-02,9.924046695232391357e-02,1.002673432230949402e-01,9.743877500295639038e-02,9.930925071239471436e-02,9.995913505554199219e-02,9.942220151424407959e-02,9.822437912225723267e-02,9.724304080009460449e-02,9.984973073005676270e-02,1.006025969982147217e-01,9.840622544288635254e-02,9.812040627002716064e-02,9.978350251913070679e-02,9.843984991312026978e-02,9.753611683845520020e-02,9.670472890138626099e-02,9.883848577737808228e-02,1.007107421755790710e-01,9.823770821094512939e-02,9.907135367393493652e-02,1.008940413594245911e-01,1.012801676988601685e-01,9.884344041347503662e-02,9.748084098100662231e-02,9.726488590240478516e-02,9.843780100345611572e-02,9.842799603939056396e-02,1.003554463386535645e-01,1.007892191410064697e-01,9.731400012969970703e-02,9.708695858716964722e-02,9.991847723722457886e-02,9.960962831974029541e-02,9.925967454910278320e-02,9.997484087944030762e-02,9.959846735000610352e-02,9.954720735549926758e-02,9.926324337720870972e-02,9.827879071235656738e-02,9.762977063655853271e-02,9.942675381898880005e-02,9.855992347002029419e-02,9.729263931512832642e-02,9.984976798295974731e-02,9.783135354518890381e-02,9.912228584289550781e-02,9.724164009094238281e-02,9.846895933151245117e-02,9.616380929946899414e-02,9.506896138191223145e-02,9.830888360738754272e-02,9.971395134925842285e-02,9.919423609972000122e-02,9.775699675083160400e-02,9.703937172889709473e-02,9.976340830326080322e-02,9.870231896638870239e-02,9.849061071872711182e-02,9.987473487854003906e-02,9.962475299835205078e-02,9.927310049533843994e-02,1.008794009685516357e-01,9.998555481433868408e-02,9.861118346452713013e-02,1.026617139577865601e-01,9.690564870834350586e-02,9.903251379728317261e-02,9.864628314971923828e-02,9.991086274385452271e-02,1.000206768512725830e-01,9.844401478767395020e-02,9.833916276693344116e-02,9.990284591913223267e-02,1.004532426595687866e-01,9.864779561758041382e-02,9.821926802396774292e-02,1.006448119878768921e-01,9.976758062839508057e-02,9.784351289272308350e-02,1.001800745725631714e-01,9.996078908443450928e-02,9.700626879930496216e-02,9.713076055049896240e-02,1.005074009299278259e-01,9.747192263603210449e-02,9.971575438976287842e-02,9.747312963008880615e-02,9.814263880252838135e-02,9.962604194879531860e-02,9.794065356254577637e-02,9.832359105348587036e-02,9.796608239412307739e-02,9.933285415172576904e-02,9.949834644794464111e-02,9.791094809770584106e-02,9.982184320688247681e-02,9.833796322345733643e-02,9.864479303359985352e-02,9.976372867822647095e-02,9.897600114345550537e-02,9.887312352657318115e-02,9.839960932731628418e-02,9.998582303524017334e-02,9.809684008359909058e-02,9.809508919715881348e-02,9.783284366130828857e-02,9.850297868251800537e-02,9.895612299442291260e-02,1.007906720042228699e-01,9.817123413085937500e-02,9.906328469514846802e-02,9.863412380218505859e-02,9.841952472925186157e-02,9.600691497325897217e-02,9.916959702968597412e-02,1.002370119094848633e-01,1.006905734539031982e-01,9.918099641799926758e-02,1.018299907445907593e-01,9.810799360275268555e-02,1.015449464321136475e-01,9.768964350223541260e-02,1.000135540962219238e-01,1.001050248742103577e-01,9.615255147218704224e-02,9.600166976451873779e-02,9.922295063734054565e-02,9.762977063655853271e-02,9.833961725234985352e-02,9.791218489408493042e-02,9.938293695449829102e-02,9.812074899673461914e-02,9.872081130743026733e-02,9.741269797086715698e-02,9.862317144870758057e-02,1.008121371269226074e-01,9.932836145162582397e-02,1.000144928693771362e-01,9.906143695116043091e-02,9.900664538145065308e-02,9.695037454366683960e-02,9.961596876382827759e-02,1.005202010273933411e-01,1.004001051187515259e-01,9.676980227231979370e-02,1.023932695388793945e-01,1.003298461437225342e-01,9.906130284070968628e-02,9.872072935104370117e-02,1.016034781932830811e-01,1.000230982899665833e-01,9.806837141513824463e-02,1.002961099147796631e-01,9.778492152690887451e-02,9.954585134983062744e-02,1.013904809951782227e-01,9.578152000904083252e-02,9.972204267978668213e-02,9.794501215219497681e-02,9.856223315000534058e-02,9.877976775169372559e-02,9.908499568700790405e-02,1.006372049450874329e-01,9.826579689979553223e-02,9.988923370838165283e-02,9.979364275932312012e-02,9.819769114255905151e-02,9.893275797367095947e-02,9.821949154138565063e-02,1.004099920392036438e-01,9.953562915325164795e-02,1.001093238592147827e-01,9.865235537290573120e-02,9.938819706439971924e-02,9.954032301902770996e-02,1.008583232760429382e-01,9.844125062227249146e-02,9.683153033256530762e-02,9.998837113380432129e-02,9.991505742073059082e-02,9.990136325359344482e-02,9.989380836486816406e-02,9.990926086902618408e-02,9.913785755634307861e-02,1.005227044224739075e-01,1.006662696599960327e-01,1.003891378641128540e-01,1.004945486783981323e-01,1.002675592899322510e-01,9.849569201469421387e-02,9.749250113964080811e-02,9.847728908061981201e-02,9.723132848739624023e-02,9.680912643671035767e-02,9.703443199396133423e-02,9.469923377037048340e-02,1.001855954527854919e-01,9.743542969226837158e-02,9.688174724578857422e-02,9.921056032180786133e-02,9.884359687566757202e-02,9.824048727750778198e-02,1.008488684892654419e-01,9.760149568319320679e-02,9.922552853822708130e-02,9.837798029184341431e-02,9.872327744960784912e-02,9.935607761144638062e-02,9.905833005905151367e-02,9.955364465713500977e-02,9.972254931926727295e-02,9.822192788124084473e-02,9.827721863985061646e-02,9.900207072496414185e-02,9.911423921585083008e-02,1.004988551139831543e-01,9.763693809509277344e-02,9.649546444416046143e-02,9.993878751993179321e-02,9.984092414379119873e-02,1.008033826947212219e-01,9.922425448894500732e-02,9.890064597129821777e-02,9.898413717746734619e-02,9.747025370597839355e-02,1.023232042789459229e-01,9.885360300540924072e-02,1.011497825384140015e-01,1.010161936283111572e-01,1.011425554752349854e-01,9.737499803304672241e-02,1.004607230424880981e-01,9.947871416807174683e-02,9.909482300281524658e-02,9.988480806350708008e-02,1.003284454345703125e-01,9.939353168010711670e-02,9.919986873865127563e-02,9.837216138839721680e-02,9.985148161649703979e-02,9.761521220207214355e-02,1.005085408687591553e-01,9.846857190132141113e-02,9.969830513000488281e-02,1.003373786807060242e-01,9.626956284046173096e-02,9.781263023614883423e-02,9.873971343040466309e-02,9.757891297340393066e-02,9.878479689359664917e-02,9.835429489612579346e-02,9.939108788967132568e-02,9.694308787584304810e-02,9.885454922914505005e-02,9.849498420953750610e-02,9.841671586036682129e-02,9.957075864076614380e-02,9.771681576967239380e-02,1.003156974911689758e-01,9.990002214908599854e-02,9.867971390485763550e-02,9.646002948284149170e-02,9.899609535932540894e-02,1.014455705881118774e-01,9.795869141817092896e-02,9.887043386697769165e-02,9.755091369152069092e-02,9.665696322917938232e-02,9.777136147022247314e-02,9.920260310173034668e-02,9.755843877792358398e-02,9.931962192058563232e-02,9.781872481107711792e-02,9.854975342750549316e-02,9.928059577941894531e-02,9.878107905387878418e-02,9.985575079917907715e-02,9.996315091848373413e-02,9.861816465854644775e-02,9.851345419883728027e-02,9.652724862098693848e-02,9.822420030832290649e-02,1.014415323734283447e-01,9.887418895959854126e-02,9.721535444259643555e-02,1.001802310347557068e-01,9.912851452827453613e-02,1.013839766383171082e-01,9.903107583522796631e-02,9.751281887292861938e-02,9.923803806304931641e-02,9.979619085788726807e-02,9.798097610473632812e-02,1.003866419196128845e-01,9.811352938413619995e-02,9.883756935596466064e-02,1.008631438016891479e-01,9.968741238117218018e-02,9.979909658432006836e-02,9.873935580253601074e-02,9.812176227569580078e-02,9.998065233230590820e-02,9.916728734970092773e-02,9.648898243904113770e-02,9.917776286602020264e-02,9.989335387945175171e-02,9.423483163118362427e-02,9.934158623218536377e-02,1.000370979309082031e-01,1.009088382124900818e-01,1.009891480207443237e-01,9.939590096473693848e-02,9.891034662723541260e-02,9.787019342184066772e-02,9.905499964952468872e-02,9.717005491256713867e-02,9.905131161212921143e-02,9.907840937376022339e-02,9.955105930566787720e-02,1.018874645233154297e-01,9.904076904058456421e-02
8.920106291770935059e-02,8.635175973176956177e-02,8.849564194679260254e-02,8.803027123212814331e-02,8.246325701475143433e-02,8.215615153312683105e-02,8.117686212062835693e-02,9.066648781299591064e-02,8.914141356945037842e-02,8.654795587062835693e-02,8.854045718908309937e-02,8.628275990486145020e-02,8.053702116012573242e-02,8.045365661382675171e-02,8.214682340621948242e-02,8.959671109914779663e-02,8.672743290662765503e-02,9.097944200038909912e-02,8.219984173774719238e-02,8.647380024194717407e-02,8.305005729198455811e-02,8.451087772846221924e-02,8.559512346982955933e-02,8.486498892307281494e-02,8.554856479167938232e-02,8.092350512742996216e-02,8.330509066581726074e-02,8.129764348268508911e-02,8.483169972896575928e-02,8.547941595315933228e-02,9.248366951942443848e-02,8.540548384189605713e-02,8.339931070804595947e-02,8.158800005912780762e-02,8.530864119529724121e-02,8.291725069284439087e-02,9.253653883934020996e-02,8.464679121971130371e-02,9.052803367376327515e-02,8.596166968345642090e-02,8.545123040676116943e-02,8.116294443607330322e-02,8.186447620391845703e-02,8.431161940097808838e-02,8.531186729669570923e-02,8.178111910820007324e-02,8.380141109228134155e-02,9.224149584770202637e-02,8.767604827880859375e-02,8.661154657602310181e-02,9.082953631877899170e-02,9.129224717617034912e-02,8.643400669097900391e-02,8.683150261640548706e-02,9.705858677625656128e-02,8.394486457109451294e-02,8.904071152210235596e-02,8.671262115240097046e-02,8.766935020685195923e-02,8.210751414299011230e-02,8.569978177547454834e-02,8.907057344913482666e-02,8.466801792383193970e-02,8.369969576597213745e-02,8.433870971202850342e-02,8.258587121963500977e-02,8.672022074460983276e-02,8.237255364656448364e-02,7.902187854051589966e-02,8.744358271360397339e-02,7.852055132389068604e-02,8.854319155216217041e-02,8.387209475040435791e-02,8.838656544685363770e-02,8.425676077604293823e-02,8.603129535913467407e-02,8.311955630779266357e-02,8.570162951946258545e-02,8.305382728576660156e-02,8.530406653881072998e-02,8.624692261219024658e-02,8.487290889024734497e-02,8.839903771877288818e-02,8.376964926719665527e-02,9.102664887905120850e-02,8.937691152095794678e-02,8.741101622581481934e-02,8.564878255128860474e-02,8.229091763496398926e-02,8.266523480415344238e-02,8.597770333290100098e-02,9.377843141555786133e-02,8.458836376667022705e-02,8.961866796016693115e-02,9.002648293972015381e-02,8.529651165008544922e-02,8.310904353857040405e-02,8.944585174322128296e-02,9.348470717668533325e-02,8.409413695335388184e-02,8.859893679618835449e-02,8.823815733194351196e-02,8.413093537092208862e-02,8.513939380645751953e-02,8.412797003984451294e-02,8.782970160245895386e-02,8.562374114990234375e-02,8.326086401939392090e-02,8.534999191761016846e-02,8.761785924434661865e-02,8.584789186716079712e-02,8.909863978624343872e-02,9.036935865879058838e-02,8.096531778573989868e-02,8.367067575454711914e-02,9.104447066783905029e-02,8.900778740644454956e-02,8.704969286918640137e-02,8.376549184322357178e-02,8.086642622947692871e-02,8.587151765823364258e-02,8.480656147003173828e-02,9.321442991495132446e-02,8.937796950340270996e-02,8.510620892047882080e-02,8.926955610513687134e-02,8.907231688499450684e-02,8.668369054794311523e-02,8.394620567560195923e-02,8.340796083211898804e-02,9.160329401493072510e-02,8.878728747367858887e-02,8.914770931005477905e-02,8.485217392444610596e-02,8.544953912496566772e-02,7.967224717140197754e-02,8.551447093486785889e-02,8.618718385696411133e-02,8.698694407939910889e-02,8.530065417289733887e-02,8.987262099981307983e-02,9.252258390188217163e-02,8.025355637073516846e-02,9.368634223937988281e-02,8.588965237140655518e-02,8.900709450244903564e-02,8.521039038896560669e-02,8.481356501579284668e-02,8.643913269042968750e-02,9.195277094841003418e-02,8.726784586906433105e-02,8.954510092735290527e-02,9.098802506923675537e-02,8.431956171989440918e-02,9.383331984281539917e-02,8.486537635326385498e-02,7.924671471118927002e-02,8.141271770000457764e-02,8.305190503597259521e-02,8.480544388294219971e-02,8.618067204952239990e-02,8.978679776191711426e-02,8.706051111221313477e-02,8.321542292833328247e-02,8.783635497093200684e-02,8.603002876043319702e-02,8.267411589622497559e-02,8.786400407552719116e-02,7.995440810918807983e-02,9.049779176712036133e-02,8.656941354274749756e-02,8.801162987947463989e-02,8.387895673513412476e-02,7.758083194494247437e-02,8.696709573268890381e-02,8.559630066156387329e-02,9.119492769241333008e-02,8.663509786128997803e-02,8.651812374591827393e-02,8.408554643392562866e-02,8.470455557107925415e-02,8.416170626878738403e-02,8.747217059135437012e-02,8.024372160434722900e-02,8.247040957212448120e-02,8.492474257946014404e-02,8.813392370939254761e-02,8.636744320392608643e-02,8.426079899072647095e-02,8.430032432079315186e-02,9.173506498336791992e-02,9.024184942245483398e-02,8.735189586877822876e-02,8.906468749046325684e-02,9.076982736587524414e-02,8.304078876972198486e-02,8.743387460708618164e-02,8.834277093410491943e-02,8.916948735713958740e-02,8.459303528070449829e-02,8.689176291227340698e-02,8.788906037807464600e-02,8.203475177288055420e-02,8.684612810611724854e-02,9.369917958974838257e-02,8.837051689624786377e-02,8.411440253257751465e-02,8.223322778940200806e-02,8.379653096199035645e-02,8.744228631258010864e-02,8.067220449447631836e-02,8.556292951107025146e-02,8.716440945863723755e-02,8.337137103080749512e-02,9.033145010471343994e-02,8.838891983032226562e-02,9.508658200502395630e-02,8.355899900197982788e-02,9.006298333406448364e-02,8.292994648218154907e-02,7.999578118324279785e-02,8.187903463840484619e-02,8.804993331432342529e-02,9.001061320304870605e-02,8.164505660533905029e-02,8.946853876113891602e-02,8.829449862241744995e-02,8.576310425996780396e-02,8.504413068294525146e-02,8.701397478580474854e-02,8.861465752124786377e-02,8.945345878601074219e-02,8.709397166967391968e-02,8.780064433813095093e-02,7.909327745437622070e-02,8.804151415824890137e-02,8.432446420192718506e-02,8.775993436574935913e-02,8.737172931432723999e-02,8.513005077838897705e-02,8.666071295738220215e-02,8.637914061546325684e-02,8.912599831819534302e-02,8.377382159233093262e-02,9.025595337152481079e-02,8.456313610076904297e-02,8.609477430582046509e-02,8.265297859907150269e-02,8.654640614986419678e-02,8.352829515933990479e-02,8.683623373508453369e-02,9.091365337371826172e-02,8.638968318700790405e-02,8.407285809516906738e-02,8.875959366559982300e-02,8.685782551765441895e-02,9.537205100059509277e-02,8.025644719600677490e-02,8.608242124319076538e-02,8.257909864187240601e-02,8.166754990816116333e-02,8.201444149017333984e-02,8.617824316024780273e-02,8.152554929256439209e-02,9.222471714019775391e-02,8.608190715312957764e-02,8.823195844888687134e-02,8.537998050451278687e-02,9.214913845062255859e-02,8.653295040130615234e-02,8.705556392669677734e-02,8.901058137416839600e-02,8.895584195852279663e-02,8.221790194511413574e-02,9.083045274019241333e-02,8.306695520877838135e-02,8.629414439201354980e-02,8.351726830005645752e-02,8.729542046785354614e-02,8.111616224050521851e-02,8.491823822259902954e-02,8.211969584226608276e-02,8.113124966621398926e-02,9.097157418727874756e-02,8.466930687427520752e-02,8.319951593875885010e-02,8.878634870052337646e-02,8.616545796394348145e-02,8.424928784370422363e-02,8.708369731903076172e-02,8.988770842552185059e-02,8.726365119218826294e-02,8.269104361534118652e-02,8.169887214899063110e-02,8.117682486772537231e-02,9.014371782541275024e-02,7.897382974624633789e-02,8.082179725170135498e-02,8.555249869823455811e-02,9.087539464235305786e-02,8.491000533103942871e-02,9.261593967676162720e-02,8.578000962734222412e-02,8.765415847301483154e-02,8.910945057868957520e-02,8.710521459579467773e-02,8.893997222185134888e-02,9.199712425470352173e-02,8.639025688171386719e-02,8.420164883136749268e-02,9.023125469684600830e-02,8.520041406154632568e-02,9.183545410633087158e-02,8.911518752574920654e-02,8.503732830286026001e-02,8.464054018259048462e-02,7.877298444509506226e-02,8.537270873785018921e-02,8.518493175506591797e-02,8.276900649070739746e-02,8.380893617868423462e-02,8.209006488323211670e-02,7.791485637426376343e-02,7.958365231752395630e-02,8.849884569644927979e-02,8.718862384557723999e-02,8.683540672063827515e-02,8.957678079605102539e-02,8.731673657894134521e-02,8.096171170473098755e-02,8.297899365425109863e-02,8.157412707805633545e-02,8.387114107608795166e-02,9.011924266815185547e-02,9.061013162136077881e-02,8.991560339927673340e-02,8.084920793771743774e-02,8.853017538785934448e-02,9.102709591388702393e-02,9.705129265785217285e-02,8.276259899139404297e-02,8.149487525224685669e-02,8.521348237991333008e-02,8.172941207885742188e-02,8.962606638669967651e-02,8.412382006645202637e-02,8.694095164537429810e-02,8.724784851074218750e-02,6.590642035007476807e-02,6.647591292858123779e-02,6.573691219091415405e-02,6.705199182033538818e-02,6.672640144824981689e-02,6.780318170785903931e-02,6.820855289697647095e-02,6.741707026958465576e-02,6.817594915628433228e-02,6.516087055206298828e-02,6.944645941257476807e-02,6.905206292867660522e-02,6.597490608692169189e-02,7.021541148424148560e-02,6.716272234916687012e-02,6.260950118303298950e-02,6.678413599729537964e-02,6.965789198875427246e-02,6.671465933322906494e-02,6.803831458091735840e-02,6.693852692842483521e-02,6.381922215223312378e-02,6.773080676794052124e-02,6.561274826526641846e-02,6.545569002628326416e-02,6.712398678064346313e-02,6.577114760875701904e-02,6.557350605726242065e-02,6.709578633308410645e-02,6.682710349559783936e-02,6.702592968940734863e-02,6.619134545326232910e-02,6.796486675739288330e-02,6.525478512048721313e-02,6.605613976716995239e-02,6.451994925737380981e-02,6.543393433094024658e-02,6.608358025550842285e-02,7.078808546066284180e-02,6.486074626445770264e-02,6.687779724597930908e-02,6.869132816791534424e-02,7.140181958675384521e-02,6.595294922590255737e-02,6.430987268686294556e-02,6.653822213411331177e-02,6.967566907405853271e-02,6.671286374330520630e-02,6.706392019987106323e-02,6.488708406686782837e-02,6.632672995328903198e-02,6.783261150121688843e-02,6.439439207315444946e-02,6.908681243658065796e-02,6.791773438453674316e-02,6.844820082187652588e-02,6.774369627237319946e-02,6.603747606277465820e-02,7.219700515270233154e-02,6.509809941053390503e-02,6.438845396041870117e-02,6.761303544044494629e-02,6.477119028568267822e-02,6.460982561111450195e-02,6.662748754024505615e-02,6.611305475234985352e-02,6.819578260183334351e-02,6.625841557979583740e-02,6.504178792238235474e-02,6.895888596773147583e-02,6.443138420581817627e-02,6.608241796493530273e-02,6.763774901628494263e-02,6.478069722652435303e-02,6.647376716136932373e-02,6.780263036489486694e-02,6.665703654289245605e-02,6.696768850088119507e-02,6.477737426757812500e-02,6.534032523632049561e-02,6.627592444419860840e-02,6.691309064626693726e-02,6.825735419988632202e-02,6.688553094863891602e-02,6.495148688554763794e-02,6.472786515951156616e-02,6.399600207805633545e-02,6.694541871547698975e-02,6.459676474332809448e-02,6.660462915897369385e-02,6.473590433597564697e-02,6.297293305397033691e-02,6.647472083568572998e-02,6.732600182294845581e-02,6.616510450839996338e-02,6.425993144512176514e-02,6.868484616279602051e-02,6.463991105556488037e-02,6.672473251819610596e-02,6.648199260234832764e-02,6.533157825469970703e-02,6.512835621833801270e-02,6.589344143867492676e-02,6.381762027740478516e-02,6.659235805273056030e-02,6.713214516639709473e-02,6.352127343416213989e-02,6.511167436838150024e-02,6.584118306636810303e-02,6.653796881437301636e-02,6.751699745655059814e-02,6.271842867136001587e-02,6.428481638431549072e-02,6.249005720019340515e-02,6.807604432106018066e-02,6.561110168695449829e-02,6.555564701557159424e-02,6.809888035058975220e-02,6.820610165596008301e-02,6.813120841979980469e-02,6.886155903339385986e-02,6.708300113677978516e-02,6.830072402954101562e-02,6.493752449750900269e-02,6.674297899007797241e-02,6.701126694679260254e-02,6.643890589475631714e-02,7.203738391399383545e-02,6.651136279106140137e-02,6.815722584724426270e-02,6.811153143644332886e-02,6.589516252279281616e-02,6.732150167226791382e-02,6.770996749401092529e-02,6.630095839500427246e-02,6.585166603326797485e-02,7.259930670261383057e-02,6.461895257234573364e-02,6.845317780971527100e-02,6.558522582054138184e-02,6.738312542438507080e-02,6.191068887710571289e-02,6.763238459825515747e-02,6.844873726367950439e-02,6.779114902019500732e-02,6.883921474218368530e-02,6.483384221792221069e-02,6.726612895727157593e-02,6.475507467985153198e-02,6.676839292049407959e-02,6.667900830507278442e-02,6.672319769859313965e-02,6.704353541135787964e-02,6.478545069694519043e-02,6.759680062532424927e-02,6.693764775991439819e-02,6.956799328327178955e-02,6.706255674362182617e-02,6.855692714452743530e-02,6.755284965038299561e-02,6.828733533620834351e-02,6.821216642856597900e-02,6.398464739322662354e-02,6.521489471197128296e-02,6.797234714031219482e-02,6.697903573513031006e-02,6.530231237411499023e-02,6.575161218643188477e-02,6.790979951620101929e-02,7.140628993511199951e-02,6.663275510072708130e-02,6.666790693998336792e-02,6.549718230962753296e-02,6.788536906242370605e-02,6.412730365991592407e-02,6.416619569063186646e-02,7.080318033695220947e-02,6.635907292366027832e-02,6.905931979417800903e-02,6.788131594657897949e-02,6.463662534952163696e-02,6.480497121810913086e-02,6.697049736976623535e-02,6.734914332628250122e-02,6.598570197820663452e-02,6.649605929851531982e-02,6.973744928836822510e-02,6.812551617622375488e-02,6.907969713211059570e-02,6.381686031818389893e-02,6.727536022663116455e-02,6.860169768333435059e-02,6.575723737478256226e-02,6.817952543497085571e-02,6.717557460069656372e-02,6.827034056186676025e-02,6.637693941593170166e-02,6.364210695028305054e-02,6.315554678440093994e-02,6.755813956260681152e-02,6.785324215888977051e-02,6.821148842573165894e-02,6.846105307340621948e-02,6.381991505622863770e-02,6.549669802188873291e-02,6.705297529697418213e-02,6.825612485408782959e-02,6.425179541110992432e-02,6.678866595029830933e-02,6.902279704809188843e-02,6.380484998226165771e-02,6.488858163356781006e-02,6.724249571561813354e-02,6.811667233705520630e-02,6.436700373888015747e-02,6.328484416007995605e-02,6.740988790988922119e-02,6.872145086526870728e-02,6.442306935787200928e-02,6.606097519397735596e-02,6.747628003358840942e-02,6.816827505826950073e-02,6.268653273582458496e-02,6.870462000370025635e-02,6.131684780120849609e-02,6.919298321008682251e-02,7.192814350128173828e-02,6.803731620311737061e-02,6.751261651515960693e-02,6.679494678974151611e-02,7.130713760852813721e-02,6.822649389505386353e-02,6.563298404216766357e-02,6.609178334474563599e-02,6.702148169279098511e-02,6.716694682836532593e-02,6.715119630098342896e-02,6.883166730403900146e-02,6.459611654281616211e-02,6.496935337781906128e-02,7.072391360998153687e-02,6.407318264245986938e-02,6.717294454574584961e-02,6.446351855993270874e-02,6.702549755573272705e-02,6.466519832611083984e-02,6.661232560873031616e-02,6.551919877529144287e-02,6.315587460994720459e-02,6.557585299015045166e-02,6.963009387254714966e-02,6.821582466363906860e-02,6.708564609289169312e-02,6.723912060260772705e-02,6.502904742956161499e-02,6.898193061351776123e-02,6.840217113494873047e-02,6.753949075937271118e-02,6.403680145740509033e-02,6.696778535842895508e-02,6.764383614063262939e-02,6.700487434864044189e-02,6.862789392471313477e-02,6.484587490558624268e-02,6.739221513271331787e-02,6.520961970090866089e-02,6.493164598941802979e-02,6.427803635597229004e-02,6.247586011886596680e-02,6.561792641878128052e-02,6.432829052209854126e-02,6.954585015773773193e-02,6.448265910148620605e-02,6.521243602037429810e-02,6.640620529651641846e-02,6.283647567033767700e-02,6.755352765321731567e-02,6.670742481946945190e-02,6.710471212863922119e-02,6.787683814764022827e-02,6.598310172557830811e-02,6.596824526786804199e-02,6.793964654207229614e-02,6.583963334560394287e-02,6.879178434610366821e-02,6.754197925329208374e-02,6.813743710517883301e-02,6.565669178962707520e-02,6.678724288940429688e-02,6.520494073629379272e-02,6.667391955852508545e-02,6.408847868442535400e-02,6.709011644124984741e-02,6.693008542060852051e-02,6.740171462297439575e-02,6.694515049457550049e-02,7.011036574840545654e-02,6.711173802614212036e-02,6.656679511070251465e-02,6.349083781242370605e-02,6.614478677511215210e-02,6.625353544950485229e-02,6.871898472309112549e-02,6.870885938405990601e-02,6.790781766176223755e-02,6.810811907052993774e-02,6.525534391403198242e-02,6.680138409137725830e-02,6.763073801994323730e-02,6.638715416193008423e-02,6.592837721109390259e-02,6.807124614715576172e-02,6.746485829353332520e-02,6.091928482055664062e-02,6.495600193738937378e-02,6.477988511323928833e-02,6.893809884786605835e-02,6.594234704971313477e-02,6.519217789173126221e-02,6.334228813648223877e-02,6.614290177822113037e-02,6.697463989257812500e-02,6.459310650825500488e-02,6.765817850828170776e-02,6.795886904001235962e-02,6.596153974533081055e-02,6.703243404626846313e-02,6.754429638385772705e-02,6.737563759088516235e-02,6.814815104007720947e-02,6.581403315067291260e-02,6.742419302463531494e-02,6.792155653238296509e-02,7.078410685062408447e-02,6.206701695919036865e-02,6.496096402406692505e-02,6.807551532983779907e-02,6.675059348344802856e-02,6.895415484905242920e-02,6.612422317266464233e-02,6.677956879138946533e-02,6.621305644512176514e-02,6.849846243858337402e-02,6.449346244335174561e-02,8.574792742729187012e-02,8.868737518787384033e-02,8.216930180788040161e-02,9.037558734416961670e-02,8.269652724266052246e-02,8.581035584211349487e-02,9.400017559528350830e-02,8.713224530220031738e-02,8.928679674863815308e-02,8.791390061378479004e-02,8.886627852916717529e-02,8.362454175949096680e-02,8.413355797529220581e-02,8.464975655078887939e-02,9.064075350761413574e-02,9.168691933155059814e-02,9.219338744878768921e-02,8.372661471366882324e-02,8.993990719318389893e-02,8.444370329380035400e-02,8.293512463569641113e-02,8.675052225589752197e-02,8.538489788770675659e-02,8.430957794189453125e-02,8.619322627782821655e-02,8.887482434511184692e-02,9.079790860414505005e-02,9.237816929817199707e-02,9.532991051673889160e-02,8.981147408485412598e-02,8.320353180170059204e-02,8.875283598899841309e-02,9.114868938922882080e-02,8.679753541946411133e-02,9.418950229883193970e-02,9.150329977273941040e-02,8.835759013891220093e-02,8.566618710756301880e-02,8.580244332551956177e-02,7.952548563480377197e-02,9.093131870031356812e-02,8.584822714328765869e-02,8.277885615825653076e-02,9.187035262584686279e-02,8.792069554328918457e-02,8.837313205003738403e-02,8.773822337388992310e-02,8.818728476762771606e-02,8.415816724300384521e-02,8.777453005313873291e-02,9.051182866096496582e-02,9.093703329563140869e-02,8.795976638793945312e-02,9.148190170526504517e-02,8.692803233861923218e-02,8.643663674592971802e-02,8.560593426227569580e-02,8.713585138320922852e-02,8.948196470737457275e-02,8.956630527973175049e-02,8.934545516967773438e-02,8.804538846015930176e-02,8.611398190259933472e-02,9.221071749925613403e-02,8.278936892747879028e-02,8.468309789896011353e-02,8.636706322431564331e-02,8.942791819572448730e-02,8.712907135486602783e-02,8.815895766019821167e-02,8.739509433507919312e-02,9.265536069869995117e-02,8.796139806509017944e-02,8.829033374786376953e-02,8.570805937051773071e-02,8.376578986644744873e-02,8.707988262176513672e-02,8.201264590024948120e-02,8.593761920928955078e-02,8.698020130395889282e-02,8.838123083114624023e-02,9.039762616157531738e-02,9.080936014652252197e-02,8.746944367885589600e-02,8.884973078966140747e-02,8.447441458702087402e-02,8.435811847448348999e-02,8.867016434669494629e-02,8.867967128753662109e-02,8.680172264575958252e-02,8.700367808341979980e-02,9.077274799346923828e-02,8.558818697929382324e-02,8.087765425443649292e-02,8.852056413888931274e-02,8.235834538936614990e-02,9.378564357757568359e-02,8.603503555059432983e-02,8.834997564554214478e-02,8.892489224672317505e-02,8.515663444995880127e-02,9.168794751167297363e-02,9.309361875057220459e-02,8.834936469793319702e-02,8.617632091045379639e-02,8.178752660751342773e-02,9.166058897972106934e-02,8.768050372600555420e-02,8.748869597911834717e-02,8.722321689128875732e-02,8.476929366588592529e-02,8.812073618173599243e-02,8.830480277538299561e-02,8.802797645330429077e-02,8.735348284244537354e-02,9.026323258876800537e-02,8.505350351333618164e-02,8.902006596326828003e-02,8.595104515552520752e-02,8.751467615365982056e-02,9.131732583045959473e-02,8.802075684070587158e-02,8.452042937278747559e-02,8.080253750085830688e-02,8.871993422508239746e-02,8.309650421142578125e-02,8.818505704402923584e-02,8.580362051725387573e-02,9.462067484855651855e-02,8.774431049823760986e-02,8.712532371282577515e-02,8.962457627058029175e-02,8.934350311756134033e-02,8.812433481216430664e-02,8.481699973344802856e-02,8.750370144844055176e-02,8.807866275310516357e-02,8.751127868890762329e-02,8.778453618288040161e-02,9.295006841421127319e-02,8.818521350622177124e-02,8.731063455343246460e-02,8.531457185745239258e-02,9.166999161243438721e-02,8.530424535274505615e-02,8.817550539970397949e-02,8.267167210578918457e-02,8.780815452337265015e-02,9.139029681682586670e-02,8.537136018276214600e-02,9.051766246557235718e-02,8.838212490081787109e-02,8.506355434656143188e-02,8.827002346515655518e-02,8.899149298667907715e-02,8.852593600749969482e-02,8.326699584722518921e-02,8.258925378322601318e-02,9.517337381839752197e-02,8.680222928524017334e-02,8.783121407032012939e-02,8.832183480262756348e-02,8.641512691974639893e-02,8.568660169839859009e-02,8.388534188270568848e-02,8.601758629083633423e-02,9.051158279180526733e-02,9.080309420824050903e-02,8.387210220098495483e-02,8.991803228855133057e-02,8.674885332584381104e-02,8.399767428636550903e-02,8.125373721122741699e-02,8.827464282512664795e-02,8.772675693035125732e-02,9.190461039543151855e-02,8.585531264543533325e-02,8.351962268352508545e-02,8.755157142877578735e-02,8.627237379550933838e-02,8.642034977674484253e-02,8.238002657890319824e-02,8.207441866397857666e-02,8.828582614660263062e-02,8.341548591852188110e-02,8.696443587541580200e-02,9.251838177442550659e-02,8.578076213598251343e-02,8.428563177585601807e-02,9.113421291112899780e-02,8.574962615966796875e-02,8.845876902341842651e-02,9.212402254343032837e-02,8.401625603437423706e-02,9.189244359731674194e-02,8.979146927595138550e-02,8.808504790067672729e-02,8.650166541337966919e-02,8.357596397399902344e-02,8.013960719108581543e-02,8.875507116317749023e-02,9.329217672348022461e-02,8.622431755065917969e-02,8.932656794786453247e-02,8.881384134292602539e-02,8.426704257726669312e-02,8.552111685276031494e-02,8.949655294418334961e-02,8.842138946056365967e-02,9.011162072420120239e-02,8.571179211139678955e-02,8.752514421939849854e-02,8.876840770244598389e-02,9.034015238285064697e-02,8.562888205051422119e-02,8.371599763631820679e-02,8.929274976253509521e-02,8.971844613552093506e-02,8.699031174182891846e-02,7.925897091627120972e-02,8.540818840265274048e-02,8.060082048177719116e-02,8.491593599319458008e-02,8.545029908418655396e-02,8.897368609905242920e-02,9.017255902290344238e-02,8.934313058853149414e-02,9.033611416816711426e-02,8.246210217475891113e-02,9.032145142555236816e-02,8.718481659889221191e-02,9.024901688098907471e-02,9.107565879821777344e-02,8.856905996799468994e-02,8.721683919429779053e-02,9.113792330026626587e-02,8.875805139541625977e-02,9.133827686309814453e-02,8.600031584501266479e-02,9.097097814083099365e-02,8.457633107900619507e-02,8.900374174118041992e-02,8.713743090629577637e-02,9.002022445201873779e-02,8.449634164571762085e-02,9.083954244852066040e-02,8.930622786283493042e-02,8.760100603103637695e-02,8.174426108598709106e-02,8.583057671785354614e-02,8.330341428518295288e-02,9.166395664215087891e-02,8.258187770843505859e-02,8.937868475914001465e-02,8.909609913825988770e-02,8.911007642745971680e-02,9.317338466644287109e-02,8.601328730583190918e-02,8.507143706083297729e-02,8.807347714900970459e-02,8.986361324787139893e-02,8.734114468097686768e-02,8.551011979579925537e-02,8.909348398447036743e-02,8.733946084976196289e-02,8.275650441646575928e-02,9.080357849597930908e-02,8.227904886007308960e-02,8.657498657703399658e-02,8.873768895864486694e-02,8.499806374311447144e-02,8.943951874971389771e-02,8.841951936483383179e-02,8.888308703899383545e-02,8.999802172183990479e-02,8.557713031768798828e-02,8.616183698177337646e-02,8.753778040409088135e-02,8.787960559129714966e-02,8.283021301031112671e-02,8.683092892169952393e-02,9.091102331876754761e-02,8.431485295295715332e-02,9.094308316707611084e-02,8.643249422311782837e-02,8.723595738410949707e-02,8.752620220184326172e-02,8.420422673225402832e-02,7.953441888093948364e-02,8.473987877368927002e-02,8.815373480319976807e-02,9.010334312915802002e-02,8.508707582950592041e-02,8.686523139476776123e-02,8.476980775594711304e-02,9.224664419889450073e-02,8.590257167816162109e-02,8.337548375129699707e-02,9.162695705890655518e-02,8.996988832950592041e-02,8.816429227590560913e-02,8.839476853609085083e-02,8.968535065650939941e-02,8.727883547544479370e-02,8.773706853389739990e-02,8.259686827659606934e-02,9.061382710933685303e-02,8.728298544883728027e-02,8.816193044185638428e-02,8.736789226531982422e-02,9.244285523891448975e-02,9.142714738845825195e-02,8.994270861148834229e-02,8.666855096817016602e-02,8.492881804704666138e-02,8.601687848567962646e-02,8.666257560253143311e-02,8.812531083822250366e-02,8.719488978385925293e-02,8.561420440673828125e-02,8.492818474769592285e-02,9.111141413450241089e-02,8.594796061515808105e-02,8.396583795547485352e-02,8.404581248760223389e-02,8.425227552652359009e-02,8.462963998317718506e-02,8.532600849866867065e-02,9.166397899389266968e-02,8.319993317127227783e-02,8.604668080806732178e-02,9.002559632062911987e-02,9.147933125495910645e-02,8.504804223775863647e-02,8.452508598566055298e-02,8.909720182418823242e-02,8.313824236392974854e-02,8.263038098812103271e-02,8.835858106613159180e-02,8.740342408418655396e-02,8.466985821723937988e-02,8.806427568197250366e-02,8.879608660936355591e-02,8.520378172397613525e-02,9.200725704431533813e-02,9.072737395763397217e-02,8.660012483596801758e-02,8.678758144378662109e-02,8.671256899833679199e-02,8.834623545408248901e-02,8.403491973876953125e-02,9.089418500661849976e-02,8.870826661586761475e-02,8.964924514293670654e-02,8.853028714656829834e-02,8.107351511716842651e-02,8.771642297506332397e-02,9.376619756221771240e-02,8.138019591569900513e-02,8.779302239418029785e-02,9.088138490915298462e-02,9.099583327770233154e-02,8.635908365249633789e-02,8.627509325742721558e-02,8.678911626338958740e-02,8.549837768077850342e-02,9.210953116416931152e-02,9.095896780490875244e-02
1.026923283934593201e-01,1.070056855678558350e-01,1.022007167339324951e-01,9.812914580106735229e-02,1.109295561909675598e-01,9.796471893787384033e-02,9.671834856271743774e-02,1.034221649169921875e-01,9.559518098831176758e-02,9.446455538272857666e-02,1.107285171747207642e-01,1.041523516178131104e-01,1.091918125748634338e-01,9.293305873870849609e-02,9.455332159996032715e-02,9.873546659946441650e-02,1.079824417829513550e-01,8.730965107679367065e-02,1.015717238187789917e-01,1.081679090857505798e-01,1.125266551971435547e-01,8.540070056915283203e-02,9.609744697809219360e-02,1.135228648781776428e-01,9.379855543375015259e-02,9.793206304311752319e-02,1.102756410837173462e-01,1.064056381583213806e-01,1.036296337842941284e-01,1.080078855156898499e-01,1.050293669104576111e-01,1.099718138575553894e-01,1.148149818181991577e-01,1.311423033475875854e-01,9.537069499492645264e-02,1.088396906852722168e-01,1.106791719794273376e-01,9.117271006107330322e-02,1.052618026733398438e-01,1.061181277036666870e-01,1.039036363363265991e-01,9.237464517354965210e-02,1.051815226674079895e-01,1.146228387951850891e-01,1.044702082872390747e-01,1.036108955740928650e-01,1.017904356122016907e-01,1.027566194534301758e-01,8.283907175064086914e-02,1.039743274450302124e-01,1.092628538608551025e-01,9.668584167957305908e-02,9.767566621303558350e-02,1.003107950091362000e-01,9.905575960874557495e-02,9.053815901279449463e-02,1.140062510967254639e-01,1.095409691333770752e-01,9.372659027576446533e-02,1.117426753044128418e-01,1.144894436001777649e-01,1.085627600550651550e-01,8.219052851200103760e-02,9.920949488878250122e-02,1.022274866700172424e-01,1.082713231444358826e-01,1.044476851820945740e-01,1.083113849163055420e-01,1.078934371471405029e-01,1.036173626780509949e-01,8.949567377567291260e-02,1.109071671962738037e-01,1.016179025173187256e-01,9.242606908082962036e-02,9.967562556266784668e-02,1.089309304952621460e-01,1.114899739623069763e-01,9.247290343046188354e-02,1.123244240880012512e-01,1.019087210297584534e-01,1.030624061822891235e-01,9.892974793910980225e-02,9.722924232482910156e-02,1.013374775648117065e-01,1.000769287347793579e-01,1.119911521673202515e-01,1.179631128907203674e-01,9.147250652313232422e-02,1.085424050688743591e-01,1.092030405998229980e-01,1.072965040802955627e-01,1.110015586018562317e-01,8.889800310134887695e-02,1.155186742544174194e-01,1.047904491424560547e-01,9.716448187828063965e-02,1.031681746244430542e-01,1.060408651828765869e-01,1.170576661825180054e-01,1.090857088565826416e-01,1.029304713010787964e-01,9.919294714927673340e-02,1.097403764724731445e-01,9.070850908756256104e-02,1.151922121644020081e-01,1.028059870004653931e-01,8.277279883623123169e-02,9.487778693437576294e-02,1.105551570653915405e-01,8.910521864891052246e-02,1.192732378840446472e-01,9.264209866523742676e-02,7.945625483989715576e-02,1.075619757175445557e-01,9.983035922050476074e-02,9.974118322134017944e-02,1.002392917871475220e-01,1.092442497611045837e-01,1.227278858423233032e-01,1.137220114469528198e-01,1.122128292918205261e-01,1.091880723834037781e-01,8.745312690734863281e-02,1.129284575581550598e-01,1.065778285264968872e-01,1.108779162168502808e-01,1.018341854214668274e-01,8.571647852659225464e-02,9.834491461515426636e-02,1.281376332044601440e-01,1.071982979774475098e-01,1.021922230720520020e-01,8.364882320165634155e-02,1.236639767885208130e-01,1.079152971506118774e-01,1.231183484196662903e-01,1.104745566844940186e-01,1.024389639496803284e-01,8.372831344604492188e-02,1.106070876121520996e-01,9.991857409477233887e-02,1.064226403832435608e-01,1.126049831509590149e-01,1.029819622635841370e-01,9.318821132183074951e-02,1.124508231878280640e-01,1.140131279826164246e-01,1.014291048049926758e-01,9.807487577199935913e-02,1.111424118280410767e-01,9.510559588670730591e-02,1.215026155114173889e-01,1.004319489002227783e-01,1.075898706912994385e-01,9.780731797218322754e-02,1.082014888525009155e-01,1.078434437513351440e-01,1.084890365600585938e-01,1.127849295735359192e-01,9.797976911067962646e-02,1.006644219160079956e-01,9.127686917781829834e-02,9.646651893854141235e-02,8.159717917442321777e-02,1.143404096364974976e-01,9.565448760986328125e-02,1.084840446710586548e-01,1.079779639840126038e-01,1.154580041766166687e-01,1.024713441729545593e-01,9.763458371162414551e-02,1.206519678235054016e-01,1.001012101769447327e-01,1.122222468256950378e-01,1.075089052319526672e-01,8.519358932971954346e-02,1.158865764737129211e-01,1.082495003938674927e-01,9.464579075574874878e-02,1.068841218948364258e-01,1.093767732381820679e-01,1.240051239728927612e-01,1.157606244087219238e-01,9.507109969854354858e-02,9.170988202095031738e-02,1.080466285347938538e-01,1.057830825448036194e-01,9.882199019193649292e-02,1.140268146991729736e-01,8.184261620044708252e-02,1.103881299495697021e-01,1.038892865180969238e-01,1.019954979419708252e-01,8.444653451442718506e-02,9.587264806032180786e-02,1.040345355868339539e-01,1.113096177577972412e-01,9.940055012702941895e-02,9.995072335004806519e-02,1.027020364999771118e-01,1.000830605626106262e-01,1.059934124350547791e-01,9.216889739036560059e-02,8.289520442485809326e-02,8.795858174562454224e-02,9.635537862777709961e-02,1.152060627937316895e-01,9.478282928466796875e-02,1.054700836539268494e-01,1.072985827922821045e-01,1.029464527964591980e-01,1.066331863403320312e-01,1.023754775524139404e-01,1.131360456347465515e-01,1.089146733283996582e-01,1.114342361688613892e-01,1.110709309577941895e-01,1.047223955392837524e-01,1.007665917277336121e-01,9.808353334665298462e-02,9.957832098007202148e-02,1.082173585891723633e-01,1.146876513957977295e-01,9.852907061576843262e-02,9.656622260808944702e-02,9.936150908470153809e-02,9.403593838214874268e-02,1.001192554831504822e-01,1.131688952445983887e-01,1.057629212737083435e-01,1.107969284057617188e-01,9.661484509706497192e-02,9.731444716453552246e-02,9.675653278827667236e-02,9.161014854907989502e-02,1.036251187324523926e-01,1.186827719211578369e-01,1.119816228747367859e-01,1.047327592968940735e-01,1.230169534683227539e-01,9.863293170928955078e-02,1.251324564218521118e-01,9.997770190238952637e-02,1.138082668185234070e-01,9.855612367391586304e-02,8.923615515232086182e-02,1.061276122927665710e-01,8.151862025260925293e-02,8.475106954574584961e-02,9.793204069137573242e-02,1.029901504516601562e-01,1.119761317968368530e-01,9.271735697984695435e-02,1.115506887435913086e-01,1.017677709460258484e-01,9.976981580257415771e-02,1.230104416608810425e-01,1.053622364997863770e-01,1.161488443613052368e-01,1.081512272357940674e-01,1.049700379371643066e-01,1.045858860015869141e-01,9.965024888515472412e-02,1.062605082988739014e-01,1.016139835119247437e-01,9.851127117872238159e-02,1.093511059880256653e-01,1.008436158299446106e-01,1.017711684107780457e-01,1.091872528195381165e-01,8.181212097406387329e-02,1.142387539148330688e-01,9.656989574432373047e-02,1.026789546012878418e-01,1.042826101183891296e-01,1.038765385746955872e-01,1.042167320847511292e-01,1.143213436007499695e-01,9.809762984514236450e-02,9.081538766622543335e-02,1.175776273012161255e-01,1.099048033356666565e-01,9.910233318805694580e-02,1.030850932002067566e-01,1.074962764978408813e-01,9.728567302227020264e-02,9.158778935670852661e-02,1.060926094651222229e-01,9.203590452671051025e-02,1.205688416957855225e-01,9.940008819103240967e-02,1.044849529862403870e-01,9.693253040313720703e-02,1.043427288532257080e-01,1.078504472970962524e-01,8.362532407045364380e-02,9.477233141660690308e-02,9.590365737676620483e-02,1.133890450000762939e-01,8.647922426462173462e-02,1.197049990296363831e-01,9.109665453433990479e-02,8.565093576908111572e-02,1.138611882925033569e-01,9.599764645099639893e-02,1.079743355512619019e-01,1.091611236333847046e-01,1.126287803053855896e-01,1.044097691774368286e-01,1.007844954729080200e-01,1.181054115295410156e-01,1.121341437101364136e-01,1.028442084789276123e-01,1.149598434567451477e-01,1.050039008259773254e-01,1.038516983389854431e-01,1.090630143880844116e-01,1.105288192629814148e-01,1.146509051322937012e-01,1.039117276668548584e-01,9.728100895881652832e-02,1.127094775438308716e-01,1.056422144174575806e-01,8.847923576831817627e-02,8.669047057628631592e-02,1.064039319753646851e-01,1.021676957607269287e-01,8.872231841087341309e-02,1.093308106064796448e-01,9.945261478424072266e-02,9.500014781951904297e-02,1.013248711824417114e-01,1.071818917989730835e-01,9.150137007236480713e-02,9.211182594299316406e-02,9.872681647539138794e-02,1.037402600049972534e-01,1.020342633128166199e-01,9.311264008283615112e-02,1.132458522915840149e-01,1.047732457518577576e-01,1.008366644382476807e-01,1.111421734094619751e-01,9.694063663482666016e-02,1.021595820784568787e-01,1.055577546358108521e-01,1.004703342914581299e-01,9.721957892179489136e-02,8.028373122215270996e-02,7.705318927764892578e-02,7.317828387022018433e-02,7.300954312086105347e-02,7.390788942575454712e-02,6.660987436771392822e-02,6.827627122402191162e-02,7.312350720167160034e-02,7.019172608852386475e-02,7.590568065643310547e-02,7.462140917778015137e-02,7.574374228715896606e-02,7.377191632986068726e-02,6.757023185491561890e-02,6.622344255447387695e-02,6.875268369913101196e-02,7.588171213865280151e-02,8.235372602939605713e-02,6.390302628278732300e-02,6.628470122814178467e-02,7.544499635696411133e-02,7.029323279857635498e-02,6.561992317438125610e-02,6.491375714540481567e-02,7.121642678976058960e-02,7.208846509456634521e-02,8.434485644102096558e-02,7.116761803627014160e-02,7.062536478042602539e-02,6.241599470376968384e-02,7.569717615842819214e-02,7.059005647897720337e-02,8.129350095987319946e-02,7.418669760227203369e-02,7.086993753910064697e-02,6.859847158193588257e-02,6.496395170688629150e-02,7.394015789031982422e-02,6.843096017837524414e-02,7.206853479146957397e-02,6.931428611278533936e-02,6.712190061807632446e-02,8.053807914257049561e-02,6.894909590482711792e-02,7.043484598398208618e-02,7.120920717716217041e-02,6.796525418758392334e-02,6.382216513156890869e-02,7.060730457305908203e-02,6.466631591320037842e-02,6.764274835586547852e-02,6.696088612079620361e-02,6.972136348485946655e-02,6.623894721269607544e-02,7.515887171030044556e-02,7.173664122819900513e-02,7.176889479160308838e-02,7.256857305765151978e-02,6.639128923416137695e-02,6.701473146677017212e-02,6.851943582296371460e-02,7.747177779674530029e-02,7.220384478569030762e-02,7.383327186107635498e-02,7.989339530467987061e-02,6.384241580963134766e-02,7.017031311988830566e-02,7.695809751749038696e-02,6.736542284488677979e-02,8.388499170541763306e-02,7.181165367364883423e-02,6.748677045106887817e-02,7.590645551681518555e-02,7.725840061902999878e-02,7.027570158243179321e-02,7.820758223533630371e-02,6.592608988285064697e-02,7.546141743659973145e-02,6.713608652353286743e-02,6.404681503772735596e-02,7.397893071174621582e-02,7.847709208726882935e-02,6.909674406051635742e-02,6.395495682954788208e-02,6.956550478935241699e-02,6.283537298440933228e-02,7.914614677429199219e-02,8.018356561660766602e-02,7.237334549427032471e-02,7.105547189712524414e-02,7.833012938499450684e-02,6.876394152641296387e-02,6.399947404861450195e-02,7.321242988109588623e-02,7.592540979385375977e-02,7.423526048660278320e-02,7.298247516155242920e-02,6.882558017969131470e-02,6.899359077215194702e-02,7.941020280122756958e-02,8.064404129981994629e-02,7.707726210355758667e-02,6.558385491371154785e-02,7.458674162626266479e-02,7.166381180286407471e-02,6.937158107757568359e-02,7.182289659976959229e-02,7.086187601089477539e-02,7.553204894065856934e-02,6.941039115190505981e-02,6.711776554584503174e-02,7.172047346830368042e-02,6.850006431341171265e-02,7.690134644508361816e-02,7.149873673915863037e-02,7.176075875759124756e-02,7.077299803495407104e-02,7.006747275590896606e-02,7.177630811929702759e-02,6.282596290111541748e-02,7.791296392679214478e-02,7.169578224420547485e-02,7.269069552421569824e-02,7.264017313718795776e-02,7.083691656589508057e-02,6.796626001596450806e-02,7.221955806016921997e-02,7.566265016794204712e-02,6.667710840702056885e-02,6.468039751052856445e-02,6.802334636449813843e-02,6.572514772415161133e-02,6.968689709901809692e-02,6.517290323972702026e-02,6.664352864027023315e-02,7.436836510896682739e-02,7.914857566356658936e-02,6.980573385953903198e-02,7.295776903629302979e-02,7.109016925096511841e-02,6.481160223484039307e-02,7.113516330718994141e-02,6.826785951852798462e-02,8.808773010969161987e-02,7.315201312303543091e-02,6.854546070098876953e-02,7.614566385746002197e-02,7.479979842901229858e-02,8.347980678081512451e-02,6.505297869443893433e-02,6.617183983325958252e-02,8.024796098470687866e-02,6.600968539714813232e-02,6.234813854098320007e-02,6.816779077053070068e-02,6.701176613569259644e-02,6.813522428274154663e-02,6.535002589225769043e-02,6.015393137931823730e-02,6.401431560516357422e-02,6.863686442375183105e-02,7.417971640825271606e-02,6.872454285621643066e-02,7.677392661571502686e-02,7.492026686668395996e-02,6.846266984939575195e-02,6.861137598752975464e-02,6.454233080148696899e-02,7.137452065944671631e-02,6.784382462501525879e-02,7.110595703125000000e-02,7.265609502792358398e-02,7.360291481018066406e-02,7.222773879766464233e-02,6.711039692163467407e-02,6.493143737316131592e-02,7.561989128589630127e-02,6.888874620199203491e-02,6.070597469806671143e-02,6.706456840038299561e-02,7.163903862237930298e-02,6.786098331212997437e-02,7.055793702602386475e-02,7.736375182867050171e-02,6.739074736833572388e-02,6.719533354043960571e-02,7.725545763969421387e-02,7.704970240592956543e-02,8.459942787885665894e-02,6.986749172210693359e-02,7.268209755420684814e-02,7.066871225833892822e-02,7.217701524496078491e-02,6.632873415946960449e-02,7.592929899692535400e-02,6.960897147655487061e-02,7.490773499011993408e-02,7.353170216083526611e-02,6.601493060588836670e-02,6.595655530691146851e-02,7.121300697326660156e-02,7.430592179298400879e-02,7.921797782182693481e-02,7.230074703693389893e-02,7.129677385091781616e-02,7.903419435024261475e-02,7.298874855041503906e-02,7.921061664819717407e-02,7.377355545759201050e-02,6.811961531639099121e-02,7.065118104219436646e-02,7.092735171318054199e-02,7.046374678611755371e-02,6.792040169239044189e-02,7.929879426956176758e-02,7.442559301853179932e-02,6.653115153312683105e-02,7.210327684879302979e-02,6.729826331138610840e-02,6.768116354942321777e-02,7.597237825393676758e-02,7.480886578559875488e-02,7.668107748031616211e-02,6.941753625869750977e-02,7.979770004749298096e-02,7.107362151145935059e-02,7.296760380268096924e-02,7.208784669637680054e-02,7.245154678821563721e-02,6.936541199684143066e-02,7.014670968055725098e-02,7.724358141422271729e-02,7.447815686464309692e-02,6.927014142274856567e-02,6.738744676113128662e-02,6.938891857862472534e-02,6.384299695491790771e-02,7.725886255502700806e-02,7.095465064048767090e-02,6.975378096103668213e-02,6.535618007183074951e-02,7.432873547077178955e-02,7.280679047107696533e-02,7.681125402450561523e-02,6.791096180677413940e-02,7.451763749122619629e-02,6.480015069246292114e-02,7.295665144920349121e-02,8.260884881019592285e-02,6.346131861209869385e-02,6.456493586301803589e-02,6.361949443817138672e-02,7.129328697919845581e-02,6.780193746089935303e-02,7.795841991901397705e-02,7.523453980684280396e-02,6.978095322847366333e-02,7.020585238933563232e-02,7.150448858737945557e-02,6.851957738399505615e-02,7.462204992771148682e-02,7.357841730117797852e-02,7.922389358282089233e-02,7.341430336236953735e-02,6.609031558036804199e-02,6.977582722902297974e-02,7.128499448299407959e-02,6.832412630319595337e-02,6.606330722570419312e-02,6.957835704088211060e-02,7.196342200040817261e-02,6.319630146026611328e-02,6.468250602483749390e-02,7.199697196483612061e-02,7.035474479198455811e-02,7.453580200672149658e-02,7.517120987176895142e-02,8.163324743509292603e-02,6.516543030738830566e-02,7.408566772937774658e-02,6.501040607690811157e-02,7.699406147003173828e-02,6.808099150657653809e-02,6.116575002670288086e-02,6.463360786437988281e-02,6.503617763519287109e-02,7.250787317752838135e-02,7.084095478057861328e-02,6.740726530551910400e-02,7.120813429355621338e-02,6.517975777387619019e-02,6.480658054351806641e-02,6.851331889629364014e-02,8.307933062314987183e-02,6.370095163583755493e-02,7.773576676845550537e-02,7.274760305881500244e-02,6.192710995674133301e-02,7.454837113618850708e-02,6.892378628253936768e-02,7.716079056262969971e-02,6.580752879381179810e-02,6.591690331697463989e-02,7.284786552190780640e-02,7.033120840787887573e-02,7.314147055149078369e-02,7.524935901165008545e-02,8.046788722276687622e-02,6.798639148473739624e-02,6.793440133333206177e-02,6.791850179433822632e-02,7.531876862049102783e-02,6.595283746719360352e-02,7.210208475589752197e-02,7.515379041433334351e-02,6.783144921064376831e-02,7.332856953144073486e-02,7.953416556119918823e-02,6.668929010629653931e-02,7.588867843151092529e-02,6.803429871797561646e-02,6.858112663030624390e-02,7.329030334949493408e-02,7.430755347013473511e-02,6.192095577716827393e-02,6.282302737236022949e-02,6.563776731491088867e-02,6.615346670150756836e-02,7.121999561786651611e-02,7.227914780378341675e-02,7.715446501970291138e-02,6.923341006040573120e-02,7.011787593364715576e-02,6.815487146377563477e-02,7.344861328601837158e-02,7.273545861244201660e-02,6.810006499290466309e-02,7.600642740726470947e-02,7.425212115049362183e-02,6.675983220338821411e-02,7.759560644626617432e-02,6.918209791183471680e-02,7.533363252878189087e-02,6.734737008810043335e-02,1.053631827235221863e-01,1.062838956713676453e-01,1.144841909408569336e-01,1.015440672636032104e-01,1.120601370930671692e-01,1.055492907762527466e-01,1.054545491933822632e-01,1.128925234079360962e-01,1.090956479310989380e-01,1.113930866122245789e-01,1.049350574612617493e-01,1.039841845631599426e-01,1.083642616868019104e-01,1.091677471995353699e-01,1.108089834451675415e-01,1.113576367497444153e-01,1.116939559578895569e-01,1.040971279144287109e-01,1.097759827971458435e-01,1.051815301179885864e-01,1.097829267382621765e-01,1.093064472079277039e-01,1.087163239717483521e-01,1.069989874958992004e-01,1.104337647557258606e-01,1.101562753319740295e-01,1.140329241752624512e-01,1.096474751830101013e-01,1.075209826231002808e-01,1.119900569319725037e-01,1.044703423976898193e-01,1.081309765577316284e-01,1.112668886780738831e-01,1.078917533159255981e-01,1.101159602403640747e-01,1.062217950820922852e-01,1.120069399476051331e-01,1.113910526037216187e-01,1.052734553813934326e-01,1.031215786933898926e-01,1.035933494567871094e-01,1.081338822841644287e-01,1.056912094354629517e-01,1.098188459873199463e-01,1.068991869688034058e-01,1.189505159854888916e-01,1.067601814866065979e-01,1.086144000291824341e-01,1.074220687150955200e-01,1.076470613479614258e-01,1.126983463764190674e-01,1.034001708030700684e-01,1.045701801776885986e-01,1.093922704458236694e-01,1.091974973678588867e-01,1.091772019863128662e-01,1.096962988376617432e-01,1.046121641993522644e-01,1.059058159589767456e-01,1.007874086499214172e-01,1.060773283243179321e-01,1.015591621398925781e-01,1.082048416137695312e-01,1.113044694066047668e-01,1.092863380908966064e-01,1.074143126606941223e-01,1.056289449334144592e-01,1.078106611967086792e-01,1.082994937896728516e-01,1.087297201156616211e-01,1.090406998991966248e-01,1.082025170326232910e-01,1.090666204690933228e-01,1.056047007441520691e-01,1.075439304113388062e-01,1.125182881951332092e-01,1.079614013433456421e-01,1.058981865644454956e-01,1.132305040955543518e-01,1.031397581100463867e-01,1.058762073516845703e-01,1.071507930755615234e-01,1.084920689463615417e-01,1.122475489974021912e-01,1.020114645361900330e-01,1.157880201935768127e-01,1.061572059988975525e-01,1.138067096471786499e-01,1.085033714771270752e-01,1.016558408737182617e-01,1.090373918414115906e-01,1.113732308149337769e-01,1.035996302962303162e-01,1.137308999896049500e-01,1.106292530894279480e-01,1.159005761146545410e-01,1.057164445519447327e-01,1.070482432842254639e-01,1.080427542328834534e-01,1.076340675354003906e-01,1.034322977066040039e-01,1.049791723489761353e-01,1.077362447977066040e-01,1.063968837261199951e-01,1.132470965385437012e-01,1.060774698853492737e-01,1.062720715999603271e-01,1.066199541091918945e-01,1.088335067033767700e-01,1.104771196842193604e-01,1.090412139892578125e-01,1.071427911520004272e-01,1.028945744037628174e-01,1.038899570703506470e-01,1.114388331770896912e-01,1.100023761391639709e-01,1.048946976661682129e-01,1.077284589409828186e-01,1.116217821836471558e-01,1.099284738302230835e-01,1.069231331348419189e-01,1.140235215425491333e-01,1.081654503941535950e-01,1.112966760993003845e-01,1.076316684484481812e-01,1.104558706283569336e-01,1.028199940919876099e-01,1.064378023147583008e-01,1.133062466979026794e-01,1.099107936024665833e-01,1.072741895914077759e-01,1.125579029321670532e-01,1.103085353970527649e-01,1.069664433598518372e-01,1.101078987121582031e-01,1.112955212593078613e-01,1.080045625567436218e-01,1.124444007873535156e-01,1.056033074855804443e-01,1.123351901769638062e-01,1.068629398941993713e-01,1.061317920684814453e-01,1.078002303838729858e-01,1.075007542967796326e-01,1.069294363260269165e-01,1.098373681306838989e-01,1.106253042817115784e-01,1.115617230534553528e-01,1.027473658323287964e-01,1.090415343642234802e-01,1.079751700162887573e-01,1.103833615779876709e-01,1.057470291852951050e-01,1.072444841265678406e-01,1.081149429082870483e-01,1.061095073819160461e-01,1.073253899812698364e-01,1.080357134342193604e-01,1.142868325114250183e-01,1.069006472826004028e-01,1.104550212621688843e-01,1.129488795995712280e-01,1.049569249153137207e-01,1.072297617793083191e-01,1.104295849800109863e-01,1.119044125080108643e-01,1.000190526247024536e-01,1.122658923268318176e-01,1.084245517849922180e-01,1.113558709621429443e-01,1.059766560792922974e-01,1.037651598453521729e-01,1.067671030759811401e-01,1.099518686532974243e-01,1.049382910132408142e-01,1.115995272994041443e-01,1.101376190781593323e-01,1.114636510610580444e-01,1.079816371202468872e-01,1.080025658011436462e-01,1.073602288961410522e-01,1.073434203863143921e-01,1.106356382369995117e-01,1.078972518444061279e-01,1.035777032375335693e-01,1.141925454139709473e-01,1.081855222582817078e-01,1.101996526122093201e-01,1.086107343435287476e-01,1.105275526642799377e-01,1.097756028175354004e-01,1.066754162311553955e-01,1.077639609575271606e-01,1.081510484218597412e-01,1.067104041576385498e-01,1.047580316662788391e-01,1.159739270806312561e-01,1.083377525210380554e-01,1.094288602471351624e-01,1.080902516841888428e-01,1.120903044939041138e-01,1.018282100558280945e-01,1.083026975393295288e-01,1.096337288618087769e-01,1.101827174425125122e-01,1.079670563340187073e-01,1.088331788778305054e-01,1.060319915413856506e-01,1.109775751829147339e-01,1.074014306068420410e-01,1.086394786834716797e-01,1.091010645031929016e-01,1.042270958423614502e-01,1.075974255800247192e-01,1.167407184839248657e-01,1.134995669126510620e-01,1.108695268630981445e-01,1.118830665946006775e-01,1.103740409016609192e-01,1.065012514591217041e-01,1.066430062055587769e-01,1.121256276965141296e-01,1.065821498632431030e-01,1.160138845443725586e-01,1.054289340972900391e-01,1.100649386644363403e-01,1.088646203279495239e-01,1.149372309446334839e-01,1.106181293725967407e-01,1.093064695596694946e-01,1.055010184645652771e-01,1.039360091090202332e-01,1.116606146097183228e-01,1.070607304573059082e-01,1.028096601366996765e-01,1.086983978748321533e-01,1.143658906221389771e-01,1.045004799962043762e-01,1.126184165477752686e-01,1.045091748237609863e-01,1.119950041174888611e-01,1.002348959445953369e-01,1.117121130228042603e-01,1.036506146192550659e-01,1.112805604934692383e-01,1.091741621494293213e-01,1.100590974092483521e-01,1.043908596038818359e-01,1.097586527466773987e-01,1.084407493472099304e-01,1.060033142566680908e-01,1.096832007169723511e-01,1.054891943931579590e-01,1.070949733257293701e-01,1.138765439391136169e-01,1.142390146851539612e-01,1.101020351052284241e-01,1.080840602517127991e-01,1.052219048142433167e-01,1.085954159498214722e-01,1.082680299878120422e-01,1.085409149527549744e-01,1.073935404419898987e-01,1.098071709275245667e-01,1.063024103641510010e-01,1.068243533372879028e-01,1.145934462547302246e-01,1.123912259936332703e-01,1.104431450366973877e-01,1.145975440740585327e-01,1.141782850027084351e-01,1.082003042101860046e-01,1.093429177999496460e-01,1.099450215697288513e-01,1.032468825578689575e-01,1.097936108708381653e-01,1.108213663101196289e-01,1.103603690862655640e-01,1.078809276223182678e-01,1.088083982467651367e-01,1.048854440450668335e-01,1.052829176187515259e-01,1.114458441734313965e-01,1.140233129262924194e-01,1.080753952264785767e-01,1.126520484685897827e-01,1.063717380166053772e-01,1.066792830824851990e-01,1.077163815498352051e-01,1.130606532096862793e-01,1.149951145052909851e-01,1.114439368247985840e-01,1.070155724883079529e-01,1.049100533127784729e-01,1.137468665838241577e-01,1.081793010234832764e-01,1.031382828950881958e-01,1.066052392125129700e-01,1.147397756576538086e-01,1.104732900857925415e-01,1.054256260395050049e-01,1.092286705970764160e-01,1.014723107218742371e-01,1.134540811181068420e-01,1.060071662068367004e-01,1.050223782658576965e-01,1.096146181225776672e-01,1.061476618051528931e-01,1.078901067376136780e-01,1.089446395635604858e-01,1.019121631979942322e-01,1.103052645921707153e-01,1.095457449555397034e-01,1.113401055335998535e-01,1.076468378305435181e-01,1.074865683913230896e-01,1.088278740644454956e-01,1.094322502613067627e-01,1.080232337117195129e-01,1.036882251501083374e-01,1.067937240004539490e-01,1.055053099989891052e-01,1.067022830247879028e-01,1.031056940555572510e-01,1.118867844343185425e-01,1.081235185265541077e-01,1.129873692989349365e-01,1.114790365099906921e-01,1.081964299082756042e-01,1.061470732092857361e-01,1.084690466523170471e-01,1.102804318070411682e-01,1.096107885241508484e-01,1.085539981722831726e-01,1.107730418443679810e-01,1.094600781798362732e-01,1.065359786152839661e-01,1.078086048364639282e-01,1.041672825813293457e-01,1.064732819795608521e-01,1.094157174229621887e-01,1.137984916567802429e-01,1.120557934045791626e-01,1.084594428539276123e-01,1.102638542652130127e-01,1.105485111474990845e-01,1.052193790674209595e-01,1.068938151001930237e-01,1.091197952628135681e-01,1.132570058107376099e-01,1.093174666166305542e-01,1.078635305166244507e-01,1.099025979638099670e-01,1.109519153833389282e-01,1.138060018420219421e-01,1.111721545457839966e-01,1.090568602085113525e-01,1.127556711435317993e-01,1.050362065434455872e-01,1.101709604263305664e-01,1.062835231423377991e-01,1.093543395400047302e-01,1.121986731886863708e-01,1.080223768949508667e-01,1.086003035306930542e-01,1.034105345606803894e-01,1.042657494544982910e-01,1.138364970684051514e-01
4.210227355360984802e-02,5.251830071210861206e-02,5.016202107071876526e-02,6.588319689035415649e-02,5.218790471553802490e-02,5.346332117915153503e-02,6.353666633367538452e-02,5.966685712337493896e-02,5.261139199137687683e-02,4.151410609483718872e-02,5.106368660926818848e-02,5.169352889060974121e-02,5.090498179197311401e-02,4.891154170036315918e-02,4.782238602638244629e-02,4.611157998442649841e-02,5.539668351411819458e-02,4.893166571855545044e-02,5.647348240017890930e-02,5.396798253059387207e-02,5.177608504891395569e-02,6.287861615419387817e-02,5.375784263014793396e-02,5.785987153649330139e-02,5.605840682983398438e-02,5.473122373223304749e-02,5.444187298417091370e-02,5.569948256015777588e-02,4.830602928996086121e-02,5.689174681901931763e-02,4.870139807462692261e-02,5.072538927197456360e-02,4.702560603618621826e-02,5.439086258411407471e-02,6.509467214345932007e-02,4.382692277431488037e-02,6.431252509355545044e-02,5.113188922405242920e-02,5.736700072884559631e-02,5.587665736675262451e-02,5.226953327655792236e-02,4.952597618103027344e-02,6.108886003494262695e-02,6.317191570997238159e-02,5.530815199017524719e-02,5.363057553768157959e-02,5.703840777277946472e-02,5.226913839578628540e-02,5.312697589397430420e-02,4.584012553095817566e-02,5.088154971599578857e-02,4.201956093311309814e-02,5.565551295876502991e-02,5.551361292600631714e-02,4.631341621279716492e-02,5.194950848817825317e-02,5.502614378929138184e-02,5.957281216979026794e-02,5.768017470836639404e-02,5.323331430554389954e-02,5.210865288972854614e-02,5.935582891106605530e-02,5.520942807197570801e-02,5.226881802082061768e-02,4.051224514842033386e-02,5.709800496697425842e-02,5.432356894016265869e-02,6.385350227355957031e-02,5.704545974731445312e-02,5.764222890138626099e-02,5.507005006074905396e-02,4.554818570613861084e-02,4.742719978094100952e-02,5.688160657882690430e-02,4.345493763685226440e-02,5.020217597484588623e-02,6.228719279170036316e-02,5.481447651982307434e-02,5.574673414230346680e-02,5.447443947196006775e-02,4.931139200925827026e-02,6.298619508743286133e-02,6.276838481426239014e-02,5.582845956087112427e-02,6.137331947684288025e-02,5.051959306001663208e-02,5.338315665721893311e-02,6.165802478790283203e-02,4.911625385284423828e-02,4.391995444893836975e-02,5.309100449085235596e-02,6.005101278424263000e-02,6.545308232307434082e-02,5.639455839991569519e-02,5.356679856777191162e-02,5.935559421777725220e-02,5.727671459317207336e-02,4.954988881945610046e-02,6.684279441833496094e-02,5.569417774677276611e-02,5.328434333205223083e-02,5.411092936992645264e-02,4.625523090362548828e-02,5.695972591638565063e-02,5.483962967991828918e-02,5.317852273583412170e-02,5.199538916349411011e-02,4.647215455770492554e-02,6.752070784568786621e-02,6.693187355995178223e-02,4.559143632650375366e-02,4.490428417921066284e-02,4.848626255989074707e-02,5.725549906492233276e-02,5.102633312344551086e-02,5.022066086530685425e-02,4.821063205599784851e-02,5.234368890523910522e-02,1.138393133878707886e-01,4.770247638225555420e-02,4.710529744625091553e-02,6.055477634072303772e-02,4.876557737588882446e-02,5.375690385699272156e-02,5.403978005051612854e-02,5.227421224117279053e-02,6.809237599372863770e-02,5.955043435096740723e-02,6.246979162096977234e-02,4.588532820343971252e-02,5.633153021335601807e-02,4.546289518475532532e-02,4.990762099623680115e-02,5.364365875720977783e-02,5.511195212602615356e-02,4.981850087642669678e-02,5.067523941397666931e-02,6.120195239782333374e-02,5.337283015251159668e-02,5.863879993557929993e-02,5.491338670253753662e-02,5.689096450805664062e-02,5.029044300317764282e-02,6.121669337153434753e-02,4.465832933783531189e-02,5.620604753494262695e-02,4.978206381201744080e-02,4.633302241563796997e-02,5.600994452834129333e-02,6.339218467473983765e-02,5.764861032366752625e-02,4.983557760715484619e-02,5.684721842408180237e-02,5.518789589405059814e-02,5.924182012677192688e-02,5.488048866391181946e-02,4.626110196113586426e-02,5.213375762104988098e-02,5.306717008352279663e-02,5.225267261266708374e-02,5.198668316006660461e-02,5.258882418274879456e-02,5.787533521652221680e-02,4.913456737995147705e-02,6.723289191722869873e-02,5.902294814586639404e-02,5.206671357154846191e-02,5.699009820818901062e-02,6.894345581531524658e-02,4.207798093557357788e-02,5.862687155604362488e-02,5.179455131292343140e-02,5.624463409185409546e-02,6.055161729454994202e-02,5.315206944942474365e-02,5.700876191258430481e-02,5.944385007023811340e-02,5.265343189239501953e-02,5.378680676221847534e-02,4.921445623040199280e-02,5.441783741116523743e-02,6.206502765417098999e-02,5.088154226541519165e-02,5.517137423157691956e-02,4.998547583818435669e-02,4.635636508464813232e-02,4.755694419145584106e-02,5.164069682359695435e-02,4.233524203300476074e-02,4.992071539163589478e-02,5.672199279069900513e-02,5.117378011345863342e-02,5.559419840574264526e-02,5.396540462970733643e-02,5.662795156240463257e-02,5.510681495070457458e-02,5.619782209396362305e-02,5.195261538028717041e-02,5.572648346424102783e-02,6.237717717885971069e-02,5.293674021959304810e-02,6.176769733428955078e-02,4.758743569254875183e-02,3.992399573326110840e-02,5.566812306642532349e-02,4.868663474917411804e-02,5.212837830185890198e-02,5.782438442111015320e-02,6.031195819377899170e-02,5.428159609436988831e-02,5.281047895550727844e-02,5.635703727602958679e-02,4.902960360050201416e-02,4.842215031385421753e-02,5.487417802214622498e-02,6.362827867269515991e-02,5.476550385355949402e-02,5.619559809565544128e-02,4.863515123724937439e-02,4.440491646528244019e-02,4.560841992497444153e-02,5.949560552835464478e-02,5.649988353252410889e-02,4.692660272121429443e-02,5.835216119885444641e-02,4.488247260451316833e-02,5.198239535093307495e-02,5.444636195898056030e-02,5.595620349049568176e-02,4.582508653402328491e-02,5.285010859370231628e-02,4.968798533082008362e-02,4.558815807104110718e-02,5.724722892045974731e-02,6.542410701513290405e-02,5.624262988567352295e-02,4.704989120364189148e-02,5.475827679038047791e-02,4.771482944488525391e-02,5.462432652711868286e-02,5.223932117223739624e-02,4.520310461521148682e-02,6.239153444766998291e-02,5.621659755706787109e-02,5.931683629751205444e-02,5.728730931878089905e-02,5.741602182388305664e-02,4.710784554481506348e-02,6.564180552959442139e-02,5.689854547381401062e-02,4.864183813333511353e-02,5.632615834474563599e-02,5.482363700866699219e-02,6.146897003054618835e-02,5.645579472184181213e-02,5.042675137519836426e-02,4.834381490945816040e-02,4.768651351332664490e-02,4.649252444505691528e-02,5.487853288650512695e-02,4.816264659166336060e-02,5.443010479211807251e-02,5.477529764175415039e-02,4.733399301767349243e-02,4.707921296358108521e-02,5.263795703649520874e-02,4.871545732021331787e-02,5.115108937025070190e-02,4.983349144458770752e-02,5.544061213731765747e-02,6.075231730937957764e-02,4.857198894023895264e-02,4.591305553913116455e-02,4.552953690290451050e-02,5.331644415855407715e-02,6.134499609470367432e-02,5.167919397354125977e-02,6.340036541223526001e-02,5.434406921267509460e-02,5.525456368923187256e-02,5.666735023260116577e-02,5.024202167987823486e-02,4.935153573751449585e-02,4.844233393669128418e-02,4.816924780607223511e-02,5.007177963852882385e-02,4.833842441439628601e-02,5.839740484952926636e-02,5.329506099224090576e-02,5.512662604451179504e-02,5.645181983709335327e-02,4.601401835680007935e-02,5.625957250595092773e-02,5.518337339162826538e-02,4.369403794407844543e-02,5.477302521467208862e-02,4.473100602626800537e-02,5.454678833484649658e-02,4.850720614194869995e-02,5.612479150295257568e-02,4.842196404933929443e-02,5.498902872204780579e-02,5.523886531591415405e-02,6.040322408080101013e-02,4.874614626169204712e-02,5.401816591620445251e-02,5.610825121402740479e-02,6.263983249664306641e-02,4.701802507042884827e-02,5.503112450242042542e-02,5.670925974845886230e-02,6.681498885154724121e-02,5.721136182546615601e-02,5.233104526996612549e-02,5.798982828855514526e-02,5.537274852395057678e-02,6.757506728172302246e-02,5.612769350409507751e-02,6.003011763095855713e-02,6.511512398719787598e-02,5.491916090250015259e-02,5.726808309555053711e-02,4.592584818601608276e-02,5.352073535323143005e-02,5.613267794251441956e-02,4.684058204293251038e-02,5.589277297258377075e-02,5.682764947414398193e-02,5.308577418327331543e-02,5.679351836442947388e-02,6.388649344444274902e-02,5.963730067014694214e-02,4.886879771947860718e-02,5.225288867950439453e-02,4.939040541648864746e-02,5.154659226536750793e-02,6.175359711050987244e-02,4.978170990943908691e-02,5.869978666305541992e-02,6.558835506439208984e-02,6.009789556264877319e-02,4.602498561143875122e-02,6.151424348354339600e-02,4.930704832077026367e-02,5.252332985401153564e-02,5.466659367084503174e-02,5.268254876136779785e-02,4.947412014007568359e-02,6.230341643095016479e-02,6.127793341875076294e-02,8.090528845787048340e-02,6.772349774837493896e-02,7.712034881114959717e-02,5.758988857269287109e-02,5.697273090481758118e-02,7.631246745586395264e-02,8.234406262636184692e-02,6.683426350355148315e-02,6.916470080614089966e-02,5.419028550386428833e-02,5.574008822441101074e-02,5.943508073687553406e-02,5.994894355535507202e-02,7.392101734876632690e-02,7.568694651126861572e-02,6.885612010955810547e-02,6.895541399717330933e-02,7.197642326354980469e-02,6.735378503799438477e-02,7.017599046230316162e-02,6.987076997756958008e-02,7.125099003314971924e-02,7.639550417661666870e-02,6.672201305627822876e-02,7.110519707202911377e-02,1.488942801952362061e-01,7.232008874416351318e-02,8.140075951814651489e-02,6.588527560234069824e-02,6.084612011909484863e-02,6.981794536113739014e-02,6.906927376985549927e-02,6.648999452590942383e-02,7.225076854228973389e-02,8.540465682744979858e-02,7.634669542312622070e-02,7.664299011230468750e-02,6.781673431396484375e-02,1.422389596700668335e-01,6.224814057350158691e-02,5.422584712505340576e-02,6.375447660684585571e-02,1.465982049703598022e-01,7.788378745317459106e-02,8.004896342754364014e-02,7.422462850809097290e-02,6.557175517082214355e-02,7.066459953784942627e-02,7.134149968624114990e-02,8.641111105680465698e-02,7.790300995111465454e-02,6.262918561697006226e-02,6.375467032194137573e-02,7.198013365268707275e-02,1.568635404109954834e-01,8.714212477207183838e-02,9.363636374473571777e-02,1.258554011583328247e-01,7.861497998237609863e-02,6.561158597469329834e-02,6.739486008882522583e-02,6.675174832344055176e-02,8.282589912414550781e-02,8.038620650768280029e-02,8.349877595901489258e-02,7.148685306310653687e-02,5.183075368404388428e-02,8.237648010253906250e-02,6.030071899294853210e-02,8.160205930471420288e-02,6.062530726194381714e-02,8.188179880380630493e-02,6.343205273151397705e-02,6.981293112039566040e-02,1.389435529708862305e-01,5.257813259959220886e-02,7.169079035520553589e-02,6.129997223615646362e-02,6.789787858724594116e-02,5.702843889594078064e-02,8.366223424673080444e-02,1.337848156690597534e-01,6.783698499202728271e-02,7.800543308258056641e-02,6.049969047307968140e-02,6.888785958290100098e-02,6.986843049526214600e-02,6.868274509906768799e-02,6.943500041961669922e-02,5.985536426305770874e-02,5.808357521891593933e-02,7.066299766302108765e-02,6.834990531206130981e-02,6.963655352592468262e-02,8.698289841413497925e-02,6.696911901235580444e-02,7.110351324081420898e-02,6.160192191600799561e-02,6.588922441005706787e-02,7.772630453109741211e-02,5.016011372208595276e-02,6.683368980884552002e-02,1.295318901538848877e-01,7.380433380603790283e-02,8.565749228000640869e-02,6.819041818380355835e-02,6.387797743082046509e-02,8.069170266389846802e-02,6.013855338096618652e-02,7.773783802986145020e-02,7.747024297714233398e-02,7.513156533241271973e-02,7.366977632045745850e-02,7.434671372175216675e-02,1.499921828508377075e-01,7.027319818735122681e-02,7.340770214796066284e-02,7.192773371934890747e-02,6.171335279941558838e-02,7.414698600769042969e-02,6.555641442537307739e-02,6.663423776626586914e-02,6.381331384181976318e-02,7.738865166902542114e-02,6.000163406133651733e-02,6.599976867437362671e-02,7.587925344705581665e-02,7.417545467615127563e-02,7.650052011013031006e-02,6.636028736829757690e-02,6.967018544673919678e-02,9.051854908466339111e-02,7.211459428071975708e-02,6.207040697336196899e-02,5.751158297061920166e-02,8.765514194965362549e-02,7.355839014053344727e-02,1.404103338718414307e-01,6.904854625463485718e-02,5.907223001122474670e-02,6.654124706983566284e-02,7.236158102750778198e-02,6.688520312309265137e-02,5.663263052701950073e-02,5.873735994100570679e-02,7.738924771547317505e-02,7.724689692258834839e-02,6.817223131656646729e-02,7.257904112339019775e-02,1.347645521163940430e-01,6.327076256275177002e-02,6.435725837945938110e-02,6.963353604078292847e-02,4.595417901873588562e-02,7.152557373046875000e-02,5.721913278102874756e-02,7.136934250593185425e-02,1.329413503408432007e-01,6.638608872890472412e-02,6.964281946420669556e-02,6.291409581899642944e-02,6.598527729511260986e-02,7.554477453231811523e-02,8.986837416887283325e-02,6.723453849554061890e-02,6.435467302799224854e-02,6.543637812137603760e-02,1.224057674407958984e-01,1.427595317363739014e-01,7.780830562114715576e-02,6.858617812395095825e-02,6.578931212425231934e-02,1.396446079015731812e-01,5.393960326910018921e-02,1.307063102722167969e-01,7.171821594238281250e-02,6.877277791500091553e-02,6.563615053892135620e-02,8.361314982175827026e-02,7.384596019983291626e-02,7.594043016433715820e-02,1.486529111862182617e-01,7.943789660930633545e-02,6.946462392807006836e-02,5.753828957676887512e-02,6.537742912769317627e-02,7.937041670083999634e-02,1.325667053461074829e-01,7.280089706182479858e-02,7.906267046928405762e-02,8.294720947742462158e-02,7.147142291069030762e-02,6.108951941132545471e-02,6.932415068149566650e-02,7.441707700490951538e-02,6.478408724069595337e-02,8.277804404497146606e-02,7.251056283712387085e-02,5.073317140340805054e-02,6.176526844501495361e-02,6.560117006301879883e-02,6.427098065614700317e-02,7.836041599512100220e-02,7.039838284254074097e-02,6.148416921496391296e-02,7.037405669689178467e-02,1.385817825794219971e-01,7.220424711704254150e-02,7.058893889188766479e-02,6.606613099575042725e-02,6.377362459897994995e-02,7.103684544563293457e-02,6.240013241767883301e-02,1.477939635515213013e-01,7.517336308956146240e-02,4.759313911199569702e-02,6.303503364324569702e-02,4.689818620681762695e-02,6.668237596750259399e-02,8.417649567127227783e-02,5.839109420776367188e-02,7.223504781723022461e-02,5.069795250892639160e-02,5.753709375858306885e-02,6.310066580772399902e-02,7.927415519952774048e-02,7.146945595741271973e-02,7.670085132122039795e-02,1.387264728546142578e-01,7.308231294155120850e-02,5.783618986606597900e-02,7.227776199579238892e-02,5.571004375815391541e-02,7.633122801780700684e-02,7.604361325502395630e-02,4.829969629645347595e-02,6.744407117366790771e-02,8.021032065153121948e-02,7.530816644430160522e-02,7.084165513515472412e-02,6.017970666289329529e-02,7.029190659523010254e-02,8.168890327215194702e-02,6.704989075660705566e-02,6.269075721502304077e-02,5.669527128338813782e-02,1.410480886697769165e-01,7.378306984901428223e-02,1.264442205429077148e-01,6.175967305898666382e-02,6.859428435564041138e-02,5.627012252807617188e-02,7.123141735792160034e-02,7.948638498783111572e-02,6.435962766408920288e-02,7.216317206621170044e-02,6.763390451669692993e-02,5.824891105294227600e-02,7.039901614189147949e-02,1.499724984169006348e-01,6.861522793769836426e-02,6.307236105203628540e-02,7.961740344762802124e-02,7.463781535625457764e-02,1.574089527130126953e-01,5.578463524580001831e-02,7.900489121675491333e-02,6.492049247026443481e-02,7.375676929950714111e-02,9.398871660232543945e-02,1.414331793785095215e-01,8.492495119571685791e-02,7.749857008457183838e-02,6.472728401422500610e-02,1.371728032827377319e-01,7.962505519390106201e-02,6.566832214593887329e-02,5.573171377182006836e-02,6.799563765525817871e-02,8.728477358818054199e-02,7.440609484910964966e-02,6.684641540050506592e-02,6.733965128660202026e-02,8.238521963357925415e-02,6.783775985240936279e-02,7.463385164737701416e-02,6.542296707630157471e-02,6.184744462370872498e-02,7.757432758808135986e-02,5.996467173099517822e-02,5.919705331325531006e-02,5.352888256311416626e-02,6.883769482374191284e-02,7.286141812801361084e-02,5.224081873893737793e-02,5.394228547811508179e-02,5.797545611858367920e-02,8.992570638656616211e-02,6.431673467159271240e-02,6.913281977176666260e-02,7.203043997287750244e-02,8.061428368091583252e-02,7.430112361907958984e-02,6.516491621732711792e-02,8.069840818643569946e-02,6.324229389429092407e-02,7.189616560935974121e-02,1.354089379310607910e-01,7.393945753574371338e-02,6.785237044095993042e-02,7.803406566381454468e-02,6.664165854454040527e-02,7.716237008571624756e-02,6.550052762031555176e-02,6.867462396621704102e-02,7.444472610950469971e-02,6.013544648885726929e-02,6.953307241201400757e-02,6.956361234188079834e-02,5.999819189310073853e-02,8.167260140180587769e-02,5.773917958140373230e-02,8.194836229085922241e-02,1.261609941720962524e-01,6.167355924844741821e-02,8.817480504512786865e-02,1.282415390014648438e-01,7.036300003528594971e-02,7.471273839473724365e-02,7.030192762613296509e-02,7.701846957206726074e-02,6.198396906256675720e-02,7.026004046201705933e-02,6.054679304361343384e-02,6.742860376834869385e-02,6.792701780796051025e-02,1.335461288690567017e-01,8.397027105093002319e-02,6.977871060371398926e-02,7.683737576007843018e-02,7.838483154773712158e-02,1.352224051952362061e-01,7.230737060308456421e-02,1.388052701950073242e-01,7.417260110378265381e-02,8.508401364088058472e-02,7.579921931028366089e-02,5.325146019458770752e-02,7.242474704980850220e-02,7.392160594463348389e-02,6.751427054405212402e-02,6.219667196273803711e-02,5.845820531249046326e-02,6.310558319091796875e-02,6.361666321754455566e-02,1.317608952522277832e-01,5.470595508813858032e-02,7.088528573513031006e-02,6.227523833513259888e-02,7.295740395784378052e-02,6.720877438783645630e-02,8.441512286663055420e-02,7.092195004224777222e-02,7.604502141475677490e-02,7.680282741785049438e-02,6.237054243683815002e-02,6.510812044143676758e-02,6.384637206792831421e-02,6.897047162055969238e-02,7.457268238067626953e-02,5.665862932801246643e-02,7.594592124223709106e-02,1.411474645137786865e-01,7.643704116344451904e-02,6.617273390293121338e-02,6.294148415327072144e-02,7.025980204343795776e-02,1.502308696508407593e-01,7.039510458707809448e-02,7.337944954633712769e-02,7.861836999654769897e-02,8.066208660602569580e-02,6.810307502746582031e-02,1.383352428674697876e-01,9.974098205566406250e-02,8.036985248327255249e-02,5.820915102958679199e-02,6.308190524578094482e-02,5.807929486036300659e-02,6.663781404495239258e-02,5.973897501826286316e-02,1.033748611807823181e-01,7.408852875232696533e-02,7.568147033452987671e-02,6.520474702119827271e-02,5.877283960580825806e-02,6.873255968093872070e-02,8.139874041080474854e-02,1.377688646316528320e-01,7.185464352369308472e-02,7.122329622507095337e-02,6.816963851451873779e-02,1.412283480167388916e-01,5.831789597868919373e-02,1.417864561080932617e-01,6.694133579730987549e-02,7.221234589815139771e-02,6.780206412076950073e-02,1.380453705787658691e-01,6.200706586241722107e-02,6.113071739673614502e-02,7.936750352382659912e-02,5.134073272347450256e-02,5.757151544094085693e-02,5.880222097039222717e-02,7.248103618621826172e-02,5.608590319752693176e-02,7.512444257736206055e-02,5.772993341088294983e-02,7.016418129205703735e-02,5.730493739247322083e-02,5.738690495491027832e-02,8.045079559087753296e-02,1.496986299753189087e-01,1.394424587488174438e-01,6.715965270996093750e-02,6.778250634670257568e-02,6.140974164009094238e-02,8.085084706544876099e-02,5.363169312477111816e-02,5.820885300636291504e-02,6.669244915246963501e-02,7.957223057746887207e-02,6.616725027561187744e-02,1.400087624788284302e-01,7.450811564922332764e-02,6.892181932926177979e-02,7.618484646081924438e-02,5.813565105199813843e-02,8.464670926332473755e-02,6.795371323823928833e-02,7.270281016826629639e-02,7.464542239904403687e-02,6.605941057205200195e-02,1.394333988428115845e-01,6.298254430294036865e-02,7.924754172563552856e-02,6.825391948223114014e-02,6.688637286424636841e-02,6.323201954364776611e-02,6.142545491456985474e-02,6.774933636188507080e-02,8.385871350765228271e-02,8.367741852998733521e-02,1.412190794944763184e-01,1.464075297117233276e-01,5.720518901944160461e-02,9.139855206012725830e-02,7.762233167886734009e-02,6.983657181262969971e-02,1.331790685653686523e-01,6.729596853256225586e-02,6.631655246019363403e-02,6.984074413776397705e-02,7.353813201189041138e-02,5.923622474074363708e-02,5.887652188539505005e-02,1.351474225521087646e-01,6.940700113773345947e-02,6.344100832939147949e-02,6.184456497430801392e-02,8.156968653202056885e-02,6.714963167905807495e-02,7.101312279701232910e-02,6.326571851968765259e-02,6.939258426427841187e-02,6.617391109466552734e-02,7.578411698341369629e-02,6.255743652582168579e-02,7.670517265796661377e-02,5.045606195926666260e-02,6.382697820663452148e-02,8.259762823581695557e-02,7.883594930171966553e-02,8.621560782194137573e-02,7.477696985006332397e-02,6.146775931119918823e-02,7.731484621763229370e-02,8.044610917568206787e-02,5.983846634626388550e-02,6.103523820638656616e-02,7.217387855052947998e-02,7.264276593923568726e-02,6.168809160590171814e-02,6.565742939710617065e-02,6.989137083292007446e-02,6.747086346149444580e-02,7.384797930717468262e-02,7.618530839681625366e-02,6.557185947895050049e-02,7.441332191228866577e-02,7.690966874361038208e-02,7.149008661508560181e-02,7.024620473384857178e-02,6.066729873418807983e-02,6.387049704790115356e-02,6.380631774663925171e-02,1.328998357057571411e-01,7.769624888896942139e-02,8.438767492771148682e-02,5.411928519606590271e-02,6.783297657966613770e-02,8.592866361141204834e-02,5.672867968678474426e-02,7.629920542240142822e-02,6.015896797180175781e-02,1.254618614912033081e-01,8.692866563796997070e-02,7.113182544708251953e-02,6.136336922645568848e-02,6.007154658436775208e-02,6.670469790697097778e-02,6.220468506217002869e-02,6.052614003419876099e-02,1.499007046222686768e-01,6.877098977565765381e-02,6.547642499208450317e-02,6.085343286395072937e-02,5.915342271327972412e-02,7.199357450008392334e-02,8.037871122360229492e-02,7.335640490055084229e-02,8.495969325304031372e-02,6.680026650428771973e-02,1.465685218572616577e-01,6.939724832773208618e-02,7.487576454877853394e-02,8.378372341394424438e-02,9.151293337345123291e-02,6.277430057525634766e-02,7.303704321384429932e-02,7.956486940383911133e-02,6.828600168228149414e-02,8.794781565666198730e-02,7.133866846561431885e-02,6.756594777107238770e-02,1.450574398040771484e-01,5.799606069922447205e-02,1.461029201745986938e-01,8.691471815109252930e-02,8.047381043434143066e-02,8.363245427608489990e-02,7.174924761056900024e-02,9.255217015743255615e-02,6.359467655420303345e-02,7.030521333217620850e-02,6.143192574381828308e-02,6.127041205763816833e-02,8.141942322254180908e-02,6.540876626968383789e-02,5.986835435032844543e-02,8.943948149681091309e-02,1.463979631662368774e-01,6.702532619237899780e-02,8.580785989761352539e-02,5.824017152190208435e-02,7.632449269294738770e-02,6.368227303028106689e-02,7.181765139102935791e-02,8.609412610530853271e-02,8.649218827486038208e-02,6.611537188291549683e-02,6.530084460973739624e-02,8.337523043155670166e-02,6.901040673255920410e-02,6.887143850326538086e-02,8.153340220451354980e-02,6.919180601835250854e-02,7.494495809078216553e-02,1.510862112045288086e-01,6.612241268157958984e-02,7.562656700611114502e-02,7.126793265342712402e-02,6.560725718736648560e-02,6.387299299240112305e-02,8.399116247892379761e-02,7.786601781845092773e-02,6.676112115383148193e-02,6.364639848470687866e-02,6.910515576601028442e-02,1.429240107536315918e-01,7.293066382408142090e-02,1.244551837444305420e-01,8.340454101562500000e-02,7.145798206329345703e-02,7.692296057939529419e-02,8.765615522861480713e-02,7.605596631765365601e-02,1.407230943441390991e-01,5.975167825818061829e-02,8.830222487449645996e-02,6.012989208102226257e-02,8.514188975095748901e-02,7.049272954463958740e-02,7.171614468097686768e-02,6.013936921954154968e-02,6.640233844518661499e-02,6.329451501369476318e-02,6.562595069408416748e-02,7.349093258380889893e-02,5.937451869249343872e-02,8.824156224727630615e-02,7.211691886186599731e-02,8.424486219882965088e-02,7.933057844638824463e-02,6.910540908575057983e-02,7.598681747913360596e-02,5.456534773111343384e-02,7.922467589378356934e-02,7.602682709693908691e-02,6.721846014261245728e-02,1.279301047325134277e-01,6.309478729963302612e-02,5.825942009687423706e-02,7.002817094326019287e-02,8.714846521615982056e-02,7.150263339281082153e-02,5.934558436274528503e-02,6.005461513996124268e-02,6.048076599836349487e-02,1.533895134925842285e-01,8.822565525770187378e-02,7.689605653285980225e-02,6.182580068707466125e-02,6.826503574848175049e-02,6.487795710563659668e-02,5.799861252307891846e-02,6.613790988922119141e-02,1.424775719642639160e-01,6.776852905750274658e-02,6.455284357070922852e-02,5.164067074656486511e-02,5.641358345746994019e-02,6.750831753015518188e-02,7.530604302883148193e-02,7.962914556264877319e-02,6.817135214805603027e-02,9.502657502889633179e-02,6.087631732225418091e-02,7.503782212734222412e-02,4.323778301477432251e-02,7.694114744663238525e-02,1.406896114349365234e-01,6.021702662110328674e-02,6.878032535314559937e-02,6.556721776723861694e-02,7.034838199615478516e-02,8.408318459987640381e-02,6.677335500717163086e-02,7.195469737052917480e-02,1.466338038444519043e-01,7.818368822336196899e-02,6.093042343854904175e-02,6.895128637552261353e-02,8.652890473604202271e-02,8.855766057968139648e-02,7.030797004699707031e-02,6.502257287502288818e-02,7.388452440500259399e-02,6.426926702260971069e-02,7.331573963165283203e-02,6.352262198925018311e-02,1.511687636375427246e-01,7.311815768480300903e-02,6.973916292190551758e-02,6.464497745037078857e-02,5.256112292408943176e-02,6.602376699447631836e-02,7.265730202198028564e-02,8.772538602352142334e-02,6.215892732143402100e-02,1.496696919202804565e-01,6.705240905284881592e-02,6.312859058380126953e-02,7.538153976202011108e-02,7.251054048538208008e-02,7.431878894567489624e-02,7.539534568786621094e-02,5.991943180561065674e-02,7.159746438264846802e-02,7.178610563278198242e-02,6.123164668679237366e-02,6.465357542037963867e-02,7.652106881141662598e-02,7.719233632087707520e-02,6.294633448123931885e-02,1.445980668067932129e-01,8.478161692619323730e-02,8.998803794384002686e-02,1.458809524774551392e-01,7.269047945737838745e-02,8.552440255880355835e-02,5.637319758534431458e-02,7.355784624814987183e-02,6.179586797952651978e-02,5.326613783836364746e-02,6.955714523792266846e-02,1.406012773513793945e-01,6.549105048179626465e-02,6.616988033056259155e-02
2.735023200511932373e-02,2.913016453385353088e-02,2.583443187177181244e-02,3.487459197640419006e-02,3.175513446331024170e-02,3.345303237438201904e-02,3.152417391538619995e-02,4.213206842541694641e-02,2.903477475047111511e-02,3.073136135935783386e-02,3.863246738910675049e-02,3.800647705793380737e-02,3.271802887320518494e-02,2.972305752336978912e-02,3.633477911353111267e-02,3.712594509124755859e-02,3.728908300399780273e-02,2.416750788688659668e-02,3.335223719477653503e-02,2.587429434061050415e-02,3.247706964612007141e-02,2.623501420021057129e-02,3.643096238374710083e-02,3.500638902187347412e-02,3.354198485612869263e-02,3.808292746543884277e-02,3.377567604184150696e-02,3.178998827934265137e-02,2.625558152794837952e-02,2.804046496748924255e-02,3.331119939684867859e-02,3.066535852849483490e-02,2.904546447098255157e-02,4.409569501876831055e-02,3.444987162947654724e-02,3.257483989000320435e-02,3.221915662288665771e-02,3.044280037283897400e-02,2.493179589509963989e-02,3.024412877857685089e-02,2.908181026577949524e-02,2.724764682352542877e-02,3.560751676559448242e-02,3.564197197556495667e-02,3.197536617517471313e-02,3.016225807368755341e-02,3.867866098880767822e-02,3.099518083035945892e-02,4.331665858626365662e-02,3.714544698596000671e-02,3.633340820670127869e-02,2.917822450399398804e-02,2.909547649323940277e-02,3.169576823711395264e-02,3.671288862824440002e-02,3.360682725906372070e-02,2.560155466198921204e-02,3.316181153059005737e-02,3.530739992856979370e-02,3.150345012545585632e-02,3.885078057646751404e-02,3.426693752408027649e-02,3.092785552144050598e-02,3.563005849719047546e-02,3.233579546213150024e-02,2.691051736474037170e-02,3.536877036094665527e-02,3.132872283458709717e-02,3.823274374008178711e-02,3.025299124419689178e-02,3.174284845590591431e-02,3.576222062110900879e-02,2.804724872112274170e-02,3.004918992519378662e-02,2.747825533151626587e-02,2.358457818627357483e-02,2.652829140424728394e-02,3.762419521808624268e-02,3.834144026041030884e-02,3.235717490315437317e-02,3.115379251539707184e-02,2.999804168939590454e-02,3.107950463891029358e-02,2.867441624402999878e-02,2.910935133695602417e-02,3.542316704988479614e-02,2.467453666031360626e-02,3.849586844444274902e-02,2.734038420021533966e-02,4.117541760206222534e-02,3.492242470383644104e-02,3.055904805660247803e-02,3.824764490127563477e-02,3.982672095298767090e-02,3.367091342806816101e-02,3.523702919483184814e-02,4.096879810094833374e-02,3.019346483051776886e-02,3.500255569815635681e-02,2.772770449519157410e-02,4.014133661985397339e-02,3.175874054431915283e-02,3.965011984109878540e-02,3.400591760873794556e-02,2.960973978042602539e-02,3.506294637918472290e-02,3.520691394805908203e-02,3.036073409020900726e-02,3.095734678208827972e-02,2.878073975443840027e-02,3.358582779765129089e-02,3.830369561910629272e-02,3.597383946180343628e-02,3.024130687117576599e-02,2.897972613573074341e-02,2.793015167117118835e-02,3.376844152808189392e-02,3.294863179326057434e-02,3.121361695230007172e-02,2.923928201198577881e-02,3.732296824455261230e-02,3.346079215407371521e-02,3.311204165220260620e-02,3.642778098583221436e-02,3.280399739742279053e-02,3.502319753170013428e-02,3.003881685435771942e-02,3.442214056849479675e-02,4.304503649473190308e-02,2.809257805347442627e-02,3.576670214533805847e-02,3.388569504022598267e-02,3.447128087282180786e-02,3.435999155044555664e-02,2.794209308922290802e-02,3.902300447225570679e-02,2.772648073732852936e-02,3.481222689151763916e-02,2.749527618288993835e-02,4.136003553867340088e-02,3.137454017996788025e-02,3.720503300428390503e-02,2.733692154288291931e-02,3.521155938506126404e-02,2.703216858208179474e-02,4.377644509077072144e-02,3.056578151881694794e-02,3.139828518033027649e-02,3.489452600479125977e-02,2.914663217961788177e-02,2.649043500423431396e-02,3.896394371986389160e-02,4.414965957403182983e-02,3.443847596645355225e-02,3.037067502737045288e-02,3.129691630601882935e-02,3.456680476665496826e-02,3.640271350741386414e-02,4.029936715960502625e-02,3.219912946224212646e-02,3.334538266062736511e-02,4.007734730839729309e-02,2.883115410804748535e-02,3.985360264778137207e-02,4.064173996448516846e-02,3.384941071271896362e-02,2.955410815775394440e-02,3.098688274621963501e-02,2.331599220633506775e-02,4.011695086956024170e-02,2.933351881802082062e-02,3.855495154857635498e-02,2.526160143315792084e-02,3.084256872534751892e-02,3.444739058613777161e-02,3.163237497210502625e-02,3.791952505707740784e-02,3.383430838584899902e-02,2.755870297551155090e-02,3.060546144843101501e-02,2.259400673210620880e-02,3.411302715539932251e-02,2.971635386347770691e-02,2.670205011963844299e-02,3.193005546927452087e-02,4.107409715652465820e-02,3.289677947759628296e-02,3.368930146098136902e-02,3.036509267985820770e-02,4.367417097091674805e-02,2.804545871913433075e-02,3.503184765577316284e-02,3.892719000577926636e-02,3.255512192845344543e-02,3.138535842299461365e-02,3.653604537248611450e-02,4.396721348166465759e-02,3.489768877625465393e-02,2.579972147941589355e-02,3.414058685302734375e-02,2.491572871804237366e-02,3.231512755155563354e-02,3.507236018776893616e-02,3.032680973410606384e-02,3.324730694293975830e-02,3.276222199201583862e-02,3.323858976364135742e-02,2.993153221905231476e-02,3.650997951626777649e-02,2.867405675351619720e-02,3.933003544807434082e-02,3.906507790088653564e-02,3.665798902511596680e-02,2.619140036404132843e-02,3.616722300648689270e-02,3.560291975736618042e-02,3.570521995425224304e-02,3.489460051059722900e-02,4.753591120243072510e-02,3.396980091929435730e-02,2.839178964495658875e-02,4.011302441358566284e-02,3.496182709932327271e-02,4.161240160465240479e-02,2.705685794353485107e-02,3.256945312023162842e-02,3.365397825837135315e-02,3.335615992546081543e-02,2.911195904016494751e-02,2.926588803529739380e-02,3.760172799229621887e-02,3.023980185389518738e-02,4.145403206348419189e-02,2.937188930809497833e-02,2.558045648038387299e-02,3.190936148166656494e-02,2.384483441710472107e-02,3.447297587990760803e-02,3.522020578384399414e-02,3.497836738824844360e-02,3.314282745122909546e-02,3.286817297339439392e-02,3.306326642632484436e-02,3.258964791893959045e-02,3.053868934512138367e-02,3.796311840415000916e-02,3.579057008028030396e-02,3.462180867791175842e-02,2.912486344575881958e-02,2.851326391100883484e-02,3.206229582428932190e-02,2.827968634665012360e-02,3.141412883996963501e-02,3.013743087649345398e-02,3.339181840419769287e-02,3.628686815500259399e-02,2.786896005272865295e-02,3.611123561859130859e-02,3.054560720920562744e-02,3.076202422380447388e-02,2.471845410764217377e-02,3.045540675520896912e-02,3.442522883415222168e-02,4.262967407703399658e-02,3.316294029355049133e-02,3.487924113869667053e-02,3.637485951185226440e-02,3.633349761366844177e-02,3.800253570079803467e-02,3.710815310478210449e-02,3.463939204812049866e-02,3.327735140919685364e-02,3.070121072232723236e-02,2.911683358252048492e-02,3.707277029752731323e-02,3.377006202936172485e-02,3.052907437086105347e-02,2.678990736603736877e-02,3.150724992156028748e-02,2.375966310501098633e-02,3.209015354514122009e-02,2.861016057431697845e-02,3.579271957278251648e-02,3.034734725952148438e-02,3.152130916714668274e-02,3.444256260991096497e-02,3.310790657997131348e-02,3.701899200677871704e-02,2.993928641080856323e-02,4.058071225881576538e-02,3.603206574916839600e-02,2.888590283691883087e-02,3.733310475945472717e-02,3.537730872631072998e-02,2.794201672077178955e-02,2.869656495749950409e-02,2.696483582258224487e-02,3.009585477411746979e-02,2.977430820465087891e-02,3.373044356703758240e-02,4.189779609441757202e-02,2.977716363966464996e-02,3.355464339256286621e-02,2.858742140233516693e-02,2.741889283061027527e-02,3.086554631590843201e-02,2.954178303480148315e-02,3.706840053200721741e-02,2.813458442687988281e-02,3.541963547468185425e-02,3.728610649704933167e-02,2.929815091192722321e-02,3.304212540388107300e-02,2.943481691181659698e-02,3.553314879536628723e-02,2.808992564678192139e-02,3.079935908317565918e-02,2.701213583350181580e-02,3.027982637286186218e-02,2.872621081769466400e-02,2.927340567111968994e-02,3.919499367475509644e-02,3.600989282131195068e-02,3.186507523059844971e-02,2.704171650111675262e-02,2.878043055534362793e-02,2.978643216192722321e-02,3.244252875447273254e-02,3.430299833416938782e-02,3.261634334921836853e-02,4.033030197024345398e-02,4.399073123931884766e-02,2.737612277269363403e-02,3.342490643262863159e-02,3.217906504869461060e-02,3.129335120320320129e-02,3.987868875265121460e-02,4.037059098482131958e-02,2.951795235276222229e-02,3.730298206210136414e-02,4.266883432865142822e-02,2.810600213706493378e-02,3.384626284241676331e-02,2.825294435024261475e-02,3.026286885142326355e-02,3.573122248053550720e-02,3.270207345485687256e-02,2.722827345132827759e-02,3.395090252161026001e-02,3.177324682474136353e-02,3.462018817663192749e-02,3.795298188924789429e-02,3.429681435227394104e-02,3.170089423656463623e-02,2.049791067838668823e-02,5.316840484738349915e-02,3.970167040824890137e-02,3.296914696693420410e-02,3.076908364892005920e-02,4.645957797765731812e-02,3.795143961906433105e-02,2.576901204884052277e-02,3.622145205736160278e-02,3.573680296540260315e-02,3.190455958247184753e-02,3.765937685966491699e-02,3.162571042776107788e-02,4.360267892479896545e-02,3.509698063135147095e-02,2.696609497070312500e-02,3.321144729852676392e-02,3.244184702634811401e-02,3.644508123397827148e-02,4.197604209184646606e-02,3.552882373332977295e-02,3.980010747909545898e-02,3.345483541488647461e-02,4.198925197124481201e-02,3.564006835222244263e-02,4.091673716902732849e-02,3.895453363656997681e-02,4.141850024461746216e-02,3.732584044337272644e-02,3.358171135187149048e-02,3.640243411064147949e-02,4.163033887743949890e-02,4.475124552845954895e-02,3.769144788384437561e-02,4.182273894548416138e-02,4.012843966484069824e-02,3.936670720577239990e-02,3.643331676721572876e-02,3.478245064616203308e-02,5.103797093033790588e-02,4.043085128068923950e-02,3.466888144612312317e-02,4.392550885677337646e-02,3.339402005076408386e-02,3.049436956644058228e-02,3.970969468355178833e-02,3.685820475220680237e-02,3.308065980672836304e-02,3.779961168766021729e-02,2.700082398951053619e-02,4.650344327092170715e-02,3.636189922690391541e-02,2.976176701486110687e-02,3.174317255616188049e-02,3.352687135338783264e-02,3.762508556246757507e-02,3.538546338677406311e-02,4.212895035743713379e-02,4.437084868550300598e-02,3.575792536139488220e-02,3.920987620949745178e-02,4.461987316608428955e-02,3.212838247418403625e-02,3.708173707127571106e-02,4.051190242171287537e-02,4.062322899699211121e-02,4.675542563199996948e-02,3.677634894847869873e-02,4.353188723325729370e-02,4.899789392948150635e-02,3.096087276935577393e-02,4.145507514476776123e-02,3.549732267856597900e-02,3.864284232258796692e-02,4.014814645051956177e-02,4.452884942293167114e-02,4.199945926666259766e-02,3.216298669576644897e-02,3.524438664317131042e-02,3.441888093948364258e-02,3.955652937293052673e-02,4.148015752434730530e-02,3.489422425627708435e-02,3.190324455499649048e-02,3.787986934185028076e-02,4.956239089369773865e-02,3.432003781199455261e-02,4.182276502251625061e-02,2.956086955964565277e-02,2.650964632630348206e-02,4.014421254396438599e-02,3.179341554641723633e-02,4.487162828445434570e-02,3.586004674434661865e-02,4.100605845451354980e-02,4.494161903858184814e-02,3.402343392372131348e-02,3.845392912626266479e-02,3.591438010334968567e-02,3.202429041266441345e-02,3.164588287472724915e-02,3.697757422924041748e-02,4.478270560503005981e-02,3.363113850355148315e-02,2.972389385104179382e-02,4.158860817551612854e-02,4.007222503423690796e-02,3.932539001107215881e-02,4.941765218973159790e-02,4.045539721846580505e-02,3.434614837169647217e-02,3.447187691926956177e-02,3.600005060434341431e-02,3.379794582724571228e-02,3.667671978473663330e-02,2.903737686574459076e-02,4.072119668126106262e-02,3.484275937080383301e-02,2.788299508392810822e-02,3.915126249194145203e-02,2.370166406035423279e-02,2.995561994612216949e-02,4.085890203714370728e-02,4.564728215336799622e-02,3.476244583725929260e-02,2.962608635425567627e-02,4.766279458999633789e-02,2.939689904451370239e-02,3.564785420894622803e-02,4.207483679056167603e-02,3.559378162026405334e-02,3.971849009394645691e-02,3.985582292079925537e-02,3.694575652480125427e-02,3.039830923080444336e-02,3.753721341490745544e-02,5.159355700016021729e-02,3.338449075818061829e-02,3.580712154507637024e-02,4.249940067529678345e-02,3.330517560243606567e-02,3.866825997829437256e-02,3.451167792081832886e-02,3.189605101943016052e-02,4.221261292695999146e-02,4.043759033083915710e-02,4.059068486094474792e-02,4.580923542380332947e-02,3.008418902754783630e-02,3.919903934001922607e-02,3.687397390604019165e-02,3.936513885855674744e-02,3.804127871990203857e-02,2.998246811330318451e-02,2.978632599115371704e-02,3.390783444046974182e-02,3.527215123176574707e-02,4.172107577323913574e-02,3.915021568536758423e-02,3.657189756631851196e-02,3.549917042255401611e-02,4.912291467189788818e-02,3.496085852384567261e-02,4.669902473688125610e-02,3.785156831145286560e-02,4.204165935516357422e-02,3.224827349185943604e-02,3.964684158563613892e-02,3.470379114151000977e-02,3.307865560054779053e-02,3.529603406786918640e-02,3.675787523388862610e-02,2.999453805387020111e-02,3.916986286640167236e-02,4.498922079801559448e-02,4.304230958223342896e-02,3.525626659393310547e-02,4.579682275652885437e-02,4.248644039034843445e-02,3.427569568157196045e-02,4.582580551505088806e-02,6.246213614940643311e-02,3.457823023200035095e-02,3.871067240834236145e-02,3.887994214892387390e-02,4.601977020502090454e-02,4.393041133880615234e-02,5.134904757142066956e-02,3.873087465763092041e-02,3.834982961416244507e-02,3.349481895565986633e-02,3.744148835539817810e-02,4.394883662462234497e-02,3.442011773586273193e-02,3.160120546817779541e-02,3.527446091175079346e-02,3.868638724088668823e-02,4.244124516844749451e-02,4.045762494206428528e-02,3.396714851260185242e-02,3.306695818901062012e-02,3.284016251564025879e-02,3.518744930624961853e-02,3.240030258893966675e-02,3.548121079802513123e-02,3.940281644463539124e-02,3.508516401052474976e-02,4.414974153041839600e-02,4.173367097973823547e-02,2.793817780911922455e-02,3.410395979881286621e-02,3.768523037433624268e-02,3.978735208511352539e-02,3.154193609952926636e-02,4.275773838162422180e-02,2.900722622871398926e-02,3.573603555560112000e-02,3.732252866029739380e-02,3.654067590832710266e-02,3.588474914431571960e-02,4.431745782494544983e-02,3.789250552654266357e-02,3.981653228402137756e-02,4.166542366147041321e-02,3.301075473427772522e-02,3.347814083099365234e-02,4.306671768426895142e-02,4.366739094257354736e-02,3.688546270132064819e-02,3.358847275376319885e-02,3.228313475847244263e-02,3.438164293766021729e-02,3.814180940389633179e-02,3.192775696516036987e-02,3.380345553159713745e-02,4.085350409150123596e-02,4.262444749474525452e-02,4.213080555200576782e-02,3.674174845218658447e-02,3.567498922348022461e-02,3.002496063709259033e-02,2.960626408457756042e-02,4.090810567140579224e-02,3.533577173948287964e-02,4.182083904743194580e-02,3.232510760426521301e-02,3.721015900373458862e-02,3.646431863307952881e-02,3.884223476052284241e-02,3.324078023433685303e-02,4.141845181584358215e-02,3.682436421513557434e-02,3.977055102586746216e-02,3.600157797336578369e-02,4.917317628860473633e-02,3.329040482640266418e-02,3.898367658257484436e-02,3.120182082056999207e-02,3.172628208994865417e-02,3.931102156639099121e-02,3.224912658333778381e-02,2.611243352293968201e-02,3.943552076816558838e-02,4.287056624889373779e-02,4.121381044387817383e-02,4.234420135617256165e-02,2.950066514313220978e-02,4.498521983623504639e-02,3.504238277673721313e-02,4.231598600745201111e-02,3.971286490559577942e-02,3.539164736866950989e-02,4.079291969537734985e-02,2.840519696474075317e-02,3.838729858398437500e-02,3.514515608549118042e-02,4.489981383085250854e-02,3.165518492460250854e-02,2.787479013204574585e-02,2.885156124830245972e-02,3.713113814592361450e-02,4.847908765077590942e-02,3.617849573493003845e-02,3.732500970363616943e-02,4.067815840244293213e-02,3.312571719288825989e-02,3.556522727012634277e-02,2.752729505300521851e-02,3.607175871729850769e-02,3.029880858957767487e-02,4.565207287669181824e-02,2.809424512088298798e-02,3.600389137864112854e-02,4.589840769767761230e-02,3.686004132032394409e-02,3.355154767632484436e-02,4.089396446943283081e-02,3.262558206915855408e-02,3.454541787505149841e-02,3.409097343683242798e-02,3.422012552618980408e-02,3.068536520004272461e-02,3.584333136677742004e-02,4.087727144360542297e-02,3.463595360517501831e-02,3.566083684563636780e-02,3.532810509204864502e-02,3.079475648701190948e-02,2.640884183347225189e-02,3.462223708629608154e-02,3.698053956031799316e-02,4.115108400583267212e-02,3.783390671014785767e-02,3.327937796711921692e-02,3.847597911953926086e-02,3.909181430935859680e-02,5.086117982864379883e-02,3.048437274992465973e-02,2.775805816054344177e-02,2.853783220052719116e-02,3.670005127787590027e-02,3.316936269402503967e-02,3.812827542424201965e-02,4.085918143391609192e-02,2.480331063270568848e-02,4.174586758017539978e-02,4.032037407159805298e-02,3.120490536093711853e-02,2.734019234776496887e-02,3.894515335559844971e-02,3.950831294059753418e-02,3.345804288983345032e-02,3.443035483360290527e-02,4.623362421989440918e-02,3.511464223265647888e-02,4.411763325333595276e-02,2.928170189261436462e-02,3.443074598908424377e-02,4.255251586437225342e-02,4.200851544737815857e-02,5.561970919370651245e-02,5.668199062347412109e-02,5.139911547303199768e-02,3.937438130378723145e-02,4.847431182861328125e-02,4.647643491625785828e-02,5.474154278635978699e-02,4.425470530986785889e-02,4.126468673348426819e-02,4.372965544462203979e-02,4.138496518135070801e-02,3.881078585982322693e-02,4.158650338649749756e-02,3.951496258378028870e-02,5.609315633773803711e-02,4.423934221267700195e-02,3.688241913914680481e-02,3.857833519577980042e-02,4.163136705756187439e-02,4.329200088977813721e-02,4.087617248296737671e-02,4.556601494550704956e-02,4.901535063982009888e-02,4.411766305565834045e-02,4.814354702830314636e-02,4.687804728746414185e-02,5.922467634081840515e-02,5.600346252322196960e-02,4.062960296869277954e-02,5.644374340772628784e-02,4.497084766626358032e-02,4.446487873792648315e-02,4.771244525909423828e-02,4.468429833650588989e-02,4.943727701902389526e-02,5.318817123770713806e-02,4.415140300989151001e-02,5.015851557254791260e-02,4.570861905813217163e-02,5.460605025291442871e-02,5.035766586661338806e-02,3.932368010282516479e-02,5.169975012540817261e-02,4.641150310635566711e-02,3.787096589803695679e-02,5.381810292601585388e-02,5.612205713987350464e-02,3.698335215449333191e-02,5.145123600959777832e-02,4.788904264569282532e-02,5.967686697840690613e-02,3.883425146341323853e-02,4.357160627841949463e-02,4.862828925251960754e-02,4.798565059900283813e-02,4.367444664239883423e-02,5.374818295240402222e-02,4.872541502118110657e-02,4.176760837435722351e-02,4.124454781413078308e-02,4.627114161849021912e-02,4.060930013656616211e-02,5.199527367949485779e-02,4.660327732563018799e-02,4.517073929309844971e-02,4.283372312784194946e-02,5.134217441082000732e-02,4.203522950410842896e-02,4.674844816327095032e-02,4.780419543385505676e-02,4.068708047270774841e-02,6.080074235796928406e-02,3.705092519521713257e-02,4.321230947971343994e-02,4.739572107791900635e-02,4.011846333742141724e-02,4.549447074532508850e-02,3.600228577852249146e-02,3.839308023452758789e-02,4.219955205917358398e-02,5.083237215876579285e-02,4.682982712984085083e-02,4.801442846655845642e-02,4.174109548330307007e-02,4.246879369020462036e-02,4.271680116653442383e-02,3.993400931358337402e-02,5.242279917001724243e-02,4.504054412245750427e-02,5.295992642641067505e-02,3.838054463267326355e-02,3.654614463448524475e-02,4.072311520576477051e-02,4.372638091444969177e-02,4.830078035593032837e-02,4.851796850562095642e-02,5.600048229098320007e-02,6.010931730270385742e-02,5.350951105356216431e-02,4.941338300704956055e-02,4.921393468976020813e-02,5.160908401012420654e-02,4.846762120723724365e-02,4.730375856161117554e-02,4.988929256796836853e-02,3.833400830626487732e-02,4.478956013917922974e-02,4.706384614109992981e-02,4.502245038747787476e-02,5.833576992154121399e-02,4.704486951231956482e-02,5.260309204459190369e-02,5.930390581488609314e-02,4.362286627292633057e-02,5.163235589861869812e-02,4.832425713539123535e-02,5.192309617996215820e-02,5.063800886273384094e-02,5.021140351891517639e-02,4.972909018397331238e-02,5.148215219378471375e-02,3.950279206037521362e-02,5.751340836286544800e-02,4.483265429735183716e-02,5.394886434078216553e-02,4.528930038213729858e-02,4.597297683358192444e-02,4.593738168478012085e-02,4.259808734059333801e-02,4.678646847605705261e-02,4.401499778032302856e-02,4.548183828592300415e-02,5.425984412431716919e-02,5.306535586714744568e-02,4.282957315444946289e-02,4.157535731792449951e-02,5.431176349520683289e-02,5.013085156679153442e-02,5.107073113322257996e-02,5.953051522374153137e-02,4.080631211400032043e-02,4.766044020652770996e-02,4.906101152300834656e-02,4.789425805211067200e-02,5.884562060236930847e-02,3.965896368026733398e-02,4.155784845352172852e-02,4.703136533498764038e-02,4.113129898905754089e-02,5.313396081328392029e-02,5.125915631651878357e-02,5.507069453597068787e-02,5.439615249633789062e-02,4.590660333633422852e-02,5.520632117986679077e-02,5.164778977632522583e-02,5.029118433594703674e-02,4.185116291046142578e-02,4.426141083240509033e-02,5.058073252439498901e-02,4.405258223414421082e-02,4.969723150134086609e-02,3.946129232645034790e-02,5.236215144395828247e-02,4.263894259929656982e-02,4.660009220242500305e-02,5.189139768481254578e-02,4.944905638694763184e-02,3.965671360492706299e-02,3.617233783006668091e-02,5.010429769754409790e-02,4.586109146475791931e-02,3.954822570085525513e-02,5.188960582017898560e-02,3.672837838530540466e-02,5.098261311650276184e-02,4.211635887622833252e-02,5.596756190061569214e-02,4.592308402061462402e-02,4.227959364652633667e-02,4.984728991985321045e-02,4.115174338221549988e-02,4.717857390642166138e-02,4.240863770246505737e-02,4.038994759321212769e-02,5.034954845905303955e-02,4.247774183750152588e-02,5.027238279581069946e-02,5.463291704654693604e-02,4.474830627441406250e-02,5.703347548842430115e-02,4.803261533379554749e-02,4.440093040466308594e-02,5.479193106293678284e-02,4.769996926188468933e-02,4.196397960186004639e-02,2.945305779576301575e-02,6.112649291753768921e-02,4.605982080101966858e-02,4.296270757913589478e-02,4.044763743877410889e-02,4.613106325268745422e-02,4.155090823769569397e-02,4.698740318417549133e-02,4.196894541382789612e-02,4.478564858436584473e-02,4.116859287023544312e-02,4.788511246442794800e-02,3.897923603653907776e-02,4.722056165337562561e-02,5.031400173902511597e-02,3.846567869186401367e-02,4.774353280663490295e-02,4.780654236674308777e-02,4.926972836256027222e-02,4.488784819841384888e-02,4.974419623613357544e-02,5.037698894739151001e-02,3.466642647981643677e-02,4.474129155278205872e-02,4.565463215112686157e-02,6.019189208745956421e-02,4.439971596002578735e-02,4.728989303112030029e-02,4.372619092464447021e-02,4.967905953526496887e-02,4.504932463169097900e-02,4.872383549809455872e-02,4.583546146750450134e-02,4.828743264079093933e-02,3.855413943529129028e-02,4.588936641812324524e-02,4.979777708649635315e-02,5.188309773802757263e-02,3.533856570720672607e-02,5.026752874255180359e-02,4.377604648470878601e-02,4.666994139552116394e-02,5.049414187669754028e-02,4.070486873388290405e-02,4.439230635762214661e-02,3.453827276825904846e-02,4.368849471211433411e-02,3.373820334672927856e-02,4.677615687251091003e-02,5.090218782424926758e-02,4.917711392045021057e-02,5.519653484225273132e-02,5.862195044755935669e-02,4.454485699534416199e-02,5.056940764188766479e-02,4.726764559745788574e-02,4.561112821102142334e-02,4.792200028896331787e-02,4.410492256283760071e-02,5.664275214076042175e-02,4.413070902228355408e-02,4.025525972247123718e-02,4.258849471807479858e-02,5.212642252445220947e-02,4.612067341804504395e-02,5.228144675493240356e-02,3.440640121698379517e-02,5.034013837575912476e-02,4.557285085320472717e-02,4.224491491913795471e-02,4.484740644693374634e-02,4.933995753526687622e-02,5.118871480226516724e-02,4.344041645526885986e-02,5.264211446046829224e-02,4.742258787155151367e-02,5.512954667210578918e-02,3.921878710389137268e-02,3.814763575792312622e-02,3.146503120660781860e-02,4.796037450432777405e-02,4.890625551342964172e-02,3.953283280134201050e-02,5.068751797080039978e-02,4.599289596080780029e-02,5.014851689338684082e-02,4.581874236464500427e-02,4.023988172411918640e-02,4.709678143262863159e-02,3.598196431994438171e-02,5.027602985501289368e-02,5.698889121413230896e-02,5.055344104766845703e-02,4.532297700643539429e-02,4.776739701628684998e-02,4.366654530167579651e-02,4.772049561142921448e-02,4.320269450545310974e-02,4.315037280321121216e-02,4.433749243617057800e-02,4.151371121406555176e-02,5.648164823651313782e-02,5.328202247619628906e-02,4.922229796648025513e-02,5.063498020172119141e-02,4.473374783992767334e-02,4.382091760635375977e-02,4.341243207454681396e-02,4.774108901619911194e-02,4.453981667757034302e-02,4.538819938898086548e-02,4.956133291125297546e-02,3.906776756048202515e-02,4.638337716460227966e-02,4.761091992259025574e-02,4.687779769301414490e-02,5.043416842818260193e-02,5.310661718249320984e-02,3.881271928548812866e-02,4.624308645725250244e-02,4.033356159925460815e-02,4.753717780113220215e-02,4.285226762294769287e-02,5.999516695737838745e-02,4.787739366292953491e-02,5.597603321075439453e-02,5.109464749693870544e-02,5.491855740547180176e-02,5.196033045649528503e-02,5.211660265922546387e-02,4.794609919190406799e-02,4.177702963352203369e-02,4.979478195309638977e-02,4.962607473134994507e-02,4.559132456779479980e-02,3.915062546730041504e-02,4.941184818744659424e-02,5.686778947710990906e-02,5.379238724708557129e-02,4.422403126955032349e-02,5.179259181022644043e-02,5.137746781110763550e-02,4.230175539851188660e-02,4.741047322750091553e-02,5.690290406346321106e-02,4.334176331758499146e-02,4.039720818400382996e-02,4.316900297999382019e-02,4.747356846928596497e-02,3.593334928154945374e-02,3.897203132510185242e-02,4.569096118211746216e-02,4.591699317097663879e-02,4.248450696468353271e-02,5.206061899662017822e-02,4.717902839183807373e-02,4.982513934373855591e-02,4.234316572546958923e-02,5.385144427418708801e-02,5.749895051121711731e-02,4.879545420408248901e-02,4.255030304193496704e-02,5.268727988004684448e-02,4.854761809110641479e-02,4.671385139226913452e-02,3.918631747364997864e-02,4.188532382249832153e-02,4.376272484660148621e-02,3.790713474154472351e-02,3.571953251957893372e-02


==> csvfiles/LPIPS_SparseView_1.csv <==
1.960649490356445312e-01,2.903161644935607910e-01,1.221501231193542480e-01,1.750650703907012939e-01,1.830780208110809326e-01,1.923872828483581543e-01,1.816033720970153809e-01,1.590457558631896973e-01,2.362122237682342529e-01,1.275455057621002197e-01,1.666142791509628296e-01,1.519761234521865845e-01,2.233701646327972412e-01,2.995605170726776123e-01,1.781695187091827393e-01,1.278442293405532837e-01,2.447296679019927979e-01,2.591374516487121582e-01,1.683124303817749023e-01,1.457206904888153076e-01,1.441896557807922363e-01,2.668315172195434570e-01,2.188055068254470825e-01,2.068093866109848022e-01,1.232053935527801514e-01,1.988883316516876221e-01,2.479784190654754639e-01,1.929773688316345215e-01,2.087658047676086426e-01,1.442429721355438232e-01,1.812468618154525757e-01,2.142702788114547729e-01,1.540664583444595337e-01,1.568652689456939697e-01,1.423682570457458496e-01,1.406516730785369873e-01,1.607419401407241821e-01,2.024874389171600342e-01,2.094649970531463623e-01,1.563173085451126099e-01,2.575082480907440186e-01,1.479659080505371094e-01,1.690079122781753540e-01,2.319441139698028564e-01,1.897581517696380615e-01,2.483768463134765625e-01,1.709231287240982056e-01,1.202970743179321289e-01,2.033269256353378296e-01,1.410593092441558838e-01,2.510097622871398926e-01,1.608452796936035156e-01,1.934621185064315796e-01,1.456604450941085815e-01,1.615564525127410889e-01,1.977236568927764893e-01,1.421729624271392822e-01,1.103442460298538208e-01,1.296653747558593750e-01,9.497155249118804932e-02,1.181472092866897583e-01,1.966308653354644775e-01,1.543663442134857178e-01,2.020788192749023438e-01,1.529076397418975830e-01,3.112497627735137939e-01,1.302115023136138916e-01,1.581386923789978027e-01,1.580385714769363403e-01,2.147126197814941406e-01,2.603414058685302734e-01,1.699979156255722046e-01,1.535881608724594116e-01,1.999514847993850708e-01,2.537104487419128418e-01,1.593846827745437622e-01,2.223756313323974609e-01,2.160020172595977783e-01,1.968441307544708252e-01,1.542555838823318481e-01,1.772577315568923950e-01,2.021000236272811890e-01,1.681020259857177734e-01,2.887281477451324463e-01,2.013661712408065796e-01,1.720305234193801880e-01,3.142996728420257568e-01,2.791599035263061523e-01,1.989394724369049072e-01,2.200716435909271240e-01,1.537486463785171509e-01,1.099918186664581299e-01,1.403962522745132446e-01,1.350149363279342651e-01,1.724494993686676025e-01,1.403983831405639648e-01,2.009978741407394409e-01,2.139108926057815552e-01,2.426348030567169189e-01,1.535059809684753418e-01,1.036733686923980713e-01,1.887012273073196411e-01,2.225363999605178833e-01,1.816156506538391113e-01,1.491035968065261841e-01,1.782998740673065186e-01,1.761337220668792725e-01,1.202875822782516479e-01,8.468198776245117188e-02,1.083448380231857300e-01,1.926975846290588379e-01,2.329551577568054199e-01,1.464332491159439087e-01,1.320570111274719238e-01,1.122416257858276367e-01,2.212207466363906860e-01,2.524211108684539795e-01,1.894933581352233887e-01,1.622179448604583740e-01,1.966057270765304565e-01,2.103895843029022217e-01,1.502645313739776611e-01,2.152253836393356323e-01,2.144213318824768066e-01,1.367757916450500488e-01,2.479903846979141235e-01,1.724121570587158203e-01,1.895440220832824707e-01,1.428128182888031006e-01,2.057011574506759644e-01,1.569911539554595947e-01,2.727909088134765625e-01,1.583185493946075439e-01,1.466049551963806152e-01,1.572102010250091553e-01,1.394280642271041870e-01,1.443123221397399902e-01,1.632268428802490234e-01,2.305597364902496338e-01,1.555407494306564331e-01,2.155363857746124268e-01,1.816731244325637817e-01,1.137807667255401611e-01,1.750006228685379028e-01,2.925742566585540771e-01,1.481810659170150757e-01,1.808397173881530762e-01,1.587578505277633667e-01,1.606914252042770386e-01,1.324121356010437012e-01,1.948448866605758667e-01,2.321731746196746826e-01,1.273165047168731689e-01,1.877256631851196289e-01,1.177015081048011780e-01,1.646308898925781250e-01,1.127039715647697449e-01,2.063695341348648071e-01,1.352832466363906860e-01,1.187197715044021606e-01,1.520773619413375854e-01,1.686832308769226074e-01,2.153351455926895142e-01,1.214795261621475220e-01,2.095461934804916382e-01,2.497359216213226318e-01,1.100931763648986816e-01,1.816036105155944824e-01,1.455592513084411621e-01,1.877926886081695557e-01,2.014021277427673340e-01,2.003388106822967529e-01,1.359078586101531982e-01,2.463793456554412842e-01,1.719385385513305664e-01,9.875053167343139648e-02,2.681691348552703857e-01,1.769016385078430176e-01,2.753931879997253418e-01,1.842320561408996582e-01,1.842263489961624146e-01,1.148319244384765625e-01,3.232776522636413574e-01,2.102979719638824463e-01,1.844815164804458618e-01,1.352685689926147461e-01,1.636650413274765015e-01,2.410766482353210449e-01,2.407481521368026733e-01,1.290357708930969238e-01,2.287576794624328613e-01,1.679569780826568604e-01,1.547270864248275757e-01,1.391474902629852295e-01,1.032899990677833557e-01,9.337118268013000488e-02,2.236653268337249756e-01,1.454215943813323975e-01,2.010820806026458740e-01,1.774230003356933594e-01,2.268865257501602173e-01,2.204619050025939941e-01,2.190846204757690430e-01,1.741707921028137207e-01,1.457884460687637329e-01,1.738425940275192261e-01,1.539076715707778931e-01,2.225620299577713013e-01,1.622779071331024170e-01,1.398276835680007935e-01,1.382905542850494385e-01,3.128570616245269775e-01,2.174268960952758789e-01,1.724065393209457397e-01,2.047924846410751343e-01,1.728490293025970459e-01,1.285483539104461670e-01,1.448815017938613892e-01,2.115960866212844849e-01,1.996263861656188965e-01,1.431253701448440552e-01,2.064916789531707764e-01,2.321832478046417236e-01,2.034404277801513672e-01,1.787884533405303955e-01,2.140702456235885620e-01,1.695072799921035767e-01,1.814726144075393677e-01,1.967101395130157471e-01,1.951293349266052246e-01,1.654346287250518799e-01,1.222741752862930298e-01,1.891465336084365845e-01,1.582325249910354614e-01,2.199959754943847656e-01,1.610535979270935059e-01,1.494214981794357300e-01,1.280591934919357300e-01,8.677992224693298340e-02,1.823388934135437012e-01,1.302455514669418335e-01,1.446671634912490845e-01,1.856879144906997681e-01,1.556768566370010376e-01,2.965548932552337646e-01,1.470135748386383057e-01,1.015532314777374268e-01,1.644036471843719482e-01,1.653258204460144043e-01,9.636956453323364258e-02,2.578444480895996094e-01,1.926720589399337769e-01,1.577287316322326660e-01,1.435457617044448853e-01,2.105105072259902954e-01,1.394390463829040527e-01,1.313224732875823975e-01,1.485012024641036987e-01,1.843532025814056396e-01,1.597543656826019287e-01,2.839159071445465088e-01,1.579117178916931152e-01,2.073226571083068848e-01,1.249855607748031616e-01,1.453613340854644775e-01,1.876921057701110840e-01,1.564544737339019775e-01,1.456819623708724976e-01,1.918442398309707642e-01,1.785977035760879517e-01,1.346406042575836182e-01,1.962536275386810303e-01,1.446669548749923706e-01,1.392510235309600830e-01,1.136052533984184265e-01,1.950510889291763306e-01,1.849941611289978027e-01,1.490796357393264771e-01,1.556337624788284302e-01,1.729727685451507568e-01,1.629341542720794678e-01,2.389270961284637451e-01,1.734024584293365479e-01,2.325486093759536743e-01,1.581588089466094971e-01,1.562092751264572144e-01,1.992578357458114624e-01,2.014755904674530029e-01,1.962040513753890991e-01,1.593952775001525879e-01,2.473136037588119507e-01,1.109823510050773621e-01,2.097436189651489258e-01,1.374390721321105957e-01,2.364815771579742432e-01,2.430714368820190430e-01,1.492766886949539185e-01,1.275703758001327515e-01,1.461033821105957031e-01,1.508284211158752441e-01,2.091214358806610107e-01,2.285555601119995117e-01,1.516746580600738525e-01,1.471931636333465576e-01,1.871164441108703613e-01,2.301340550184249878e-01,1.694773584604263306e-01,1.355876624584197998e-01,1.643857210874557495e-01,3.227282166481018066e-01,1.462619602680206299e-01,1.674998998641967773e-01,1.333423554897308350e-01,1.617612689733505249e-01,1.573094725608825684e-01,1.082755252718925476e-01,2.533856034278869629e-01,1.724107861518859863e-01,1.688745915889739990e-01,2.075992524623870850e-01,2.784400582313537598e-01,1.691268235445022583e-01,3.431947827339172363e-01,2.131804972887039185e-01,1.162941679358482361e-01,2.399748116731643677e-01,1.834691315889358521e-01,1.300373077392578125e-01,1.369413286447525024e-01,1.041953265666961670e-01,1.650310605764389038e-01,2.032951563596725464e-01,2.312942296266555786e-01,1.741233766078948975e-01,1.257588565349578857e-01,1.720554977655410767e-01,2.114863693714141846e-01,1.749200224876403809e-01,2.361226081848144531e-01,1.862607300281524658e-01,2.112280577421188354e-01,1.882654726505279541e-01,1.901868432760238647e-01,2.241100519895553589e-01,1.968222111463546753e-01,2.025491744279861450e-01,1.490691304206848145e-01,1.167249754071235657e-01,1.554846465587615967e-01,2.262433320283889771e-01,3.289515078067779541e-01,3.172905445098876953e-01,9.556351602077484131e-02,2.292754054069519043e-01,2.051362544298171997e-01,2.239412069320678711e-01,2.512425184249877930e-01,9.559023380279541016e-02,1.061531603336334229e-01,9.785626083612442017e-02,2.156798094511032104e-01,2.440517246723175049e-01,2.106576412916183472e-01,1.163398474454879761e-01,1.489944458007812500e-01,1.425979137420654297e-01,1.761827170848846436e-01,2.170022279024124146e-01,2.685109078884124756e-01,2.072597146034240723e-01,1.158528551459312439e-01,1.767122000455856323e-01,1.238133907318115234e-01,9.598311781883239746e-02,2.148230224847793579e-01,1.198057010769844055e-01,2.099810838699340820e-01,1.062341928482055664e-01,9.519939124584197998e-02,1.422781348228454590e-01,1.395842880010604858e-01,1.019349396228790283e-01,1.693028658628463745e-01,1.372683495283126831e-01,2.455568909645080566e-01,1.118849962949752808e-01,1.138152107596397400e-01,1.269668638706207275e-01,2.539944052696228027e-01,2.310314327478408813e-01,2.725974321365356445e-01,1.117949709296226501e-01,2.590816318988800049e-01,9.517524391412734985e-02,1.337423175573348999e-01,1.897540241479873657e-01,2.044047415256500244e-01,1.070629060268402100e-01,2.579469084739685059e-01,2.252438962459564209e-01,3.744434714317321777e-01,2.240536063909530640e-01,2.584493458271026611e-01,2.361216396093368530e-01,2.411681711673736572e-01,2.839519381523132324e-01,1.278267055749893188e-01,9.831130504608154297e-02,2.006134986877441406e-01,2.203593403100967407e-01,2.097716778516769409e-01,1.453689187765121460e-01,2.028195112943649292e-01,2.284191846847534180e-01,1.005917936563491821e-01,1.735456734895706177e-01,2.015300244092941284e-01,1.323932707309722900e-01,2.422074973583221436e-01,1.973837465047836304e-01,2.056164443492889404e-01,9.459108114242553711e-02,1.186148598790168762e-01,1.535265445709228516e-01,1.621210128068923950e-01,1.747286915779113770e-01,1.534961760044097900e-01,3.111182153224945068e-01,1.052258461713790894e-01,9.125329554080963135e-02,2.141513973474502563e-01,1.279335618019104004e-01,1.008507758378982544e-01,9.522852301597595215e-02,1.300986409187316895e-01,1.817484498023986816e-01,3.047456145286560059e-01,2.054553478956222534e-01,2.204842567443847656e-01,2.277354449033737183e-01,1.142011657357215881e-01,2.852330803871154785e-01,2.078555375337600708e-01,1.483433246612548828e-01,1.282482147216796875e-01,2.103865444660186768e-01,1.405284702777862549e-01,2.655281126499176025e-01,1.494041383266448975e-01,2.034524828195571899e-01,2.303845435380935669e-01,2.378119528293609619e-01,1.632148921489715576e-01,1.488878428936004639e-01,2.246885895729064941e-01,1.971245408058166504e-01,2.198316454887390137e-01,9.624487906694412231e-02,9.607616066932678223e-02,2.014157772064208984e-01,1.290899515151977539e-01,1.275092512369155884e-01,1.521012037992477417e-01,2.182400971651077271e-01,1.135097667574882507e-01,1.145619750022888184e-01,1.957665085792541504e-01,1.158736795186996460e-01,2.757370471954345703e-01,9.455878287553787231e-02,2.386750578880310059e-01,1.528313159942626953e-01,2.051384598016738892e-01,1.224792674183845520e-01,1.279014348983764648e-01,2.178733050823211670e-01,1.994167864322662354e-01,9.957304596900939941e-02,9.731313586235046387e-02,9.519419074058532715e-02,1.104152128100395203e-01,1.696192771196365356e-01,2.008871436119079590e-01,2.244512140750885010e-01,1.171540468931198120e-01,1.411750167608261108e-01,9.321466088294982910e-02,1.661348044872283936e-01,1.023347750306129456e-01,1.083527505397796631e-01,2.072463333606719971e-01,1.229810938239097595e-01,1.324373185634613037e-01,1.239412277936935425e-01,3.238602876663208008e-01,9.561877697706222534e-02,2.066027224063873291e-01,2.038320302963256836e-01,1.006160154938697815e-01,9.325508028268814087e-02,2.251824587583541870e-01,2.293393462896347046e-01,1.300207078456878662e-01,1.110022291541099548e-01,1.538840830326080322e-01,9.673631191253662109e-02,1.962738037109375000e-01,1.437771469354629517e-01,1.214609742164611816e-01,1.478687226772308350e-01,2.175803184509277344e-01,2.045202255249023438e-01,1.256788671016693115e-01,1.125787049531936646e-01,1.869850456714630127e-01,2.460151016712188721e-01,1.046298369765281677e-01,1.643292009830474854e-01,9.770961105823516846e-02,1.229837834835052490e-01,2.118072807788848877e-01,1.279367804527282715e-01,1.034636795520782471e-01,1.671723872423171997e-01,1.320152431726455688e-01,1.072108298540115356e-01,9.682912379503250122e-02,1.742272824048995972e-01,2.523562312126159668e-01,2.865794897079467773e-01,1.246402040123939514e-01,1.465710103511810303e-01,2.226119786500930786e-01,1.011260747909545898e-01,1.032508760690689087e-01,1.174825951457023621e-01,9.510694444179534912e-02,2.176293581724166870e-01,9.710395336151123047e-02,1.684368848800659180e-01,1.018502861261367798e-01,2.409280985593795776e-01,2.235942333936691284e-01,1.145807653665542603e-01,1.011649072170257568e-01,1.426712870597839355e-01,2.135152965784072876e-01,2.457371652126312256e-01,2.054930031299591064e-01,1.809175908565521240e-01,9.934308379888534546e-02,1.993692517280578613e-01,1.302170008420944214e-01,1.983951032161712646e-01,2.251052111387252808e-01,9.807219356298446655e-02,2.252110391855239868e-01,9.949914366006851196e-02,2.225220352411270142e-01,1.760736107826232910e-01,1.784445345401763916e-01,9.452015161514282227e-02,2.073269486427307129e-01,1.972126811742782593e-01,2.323919385671615601e-01,2.174075245857238770e-01,2.343943566083908081e-01,2.951723039150238037e-01,1.281958520412445068e-01,1.489108055830001831e-01,1.384179145097732544e-01,9.603320807218551636e-02,1.755450963973999023e-01,1.076086759567260742e-01,9.871729463338851929e-02,2.303156256675720215e-01,1.304456740617752075e-01,1.076660007238388062e-01,2.207016050815582275e-01,2.096196413040161133e-01,2.195634394884109497e-01,1.927990913391113281e-01,1.778244525194168091e-01,1.011327132582664490e-01,1.740731447935104370e-01,2.028173059225082397e-01,9.309346228837966919e-02,2.511942982673645020e-01,1.858963966369628906e-01,1.002385914325714111e-01,9.503504633903503418e-02,2.984355390071868896e-01,1.180483847856521606e-01,2.051749527454376221e-01,1.926382035017013550e-01,1.562543064355850220e-01,2.225344777107238770e-01,1.155060082674026489e-01,2.038738727569580078e-01,2.549795508384704590e-01,2.190385311841964722e-01,2.281686216592788696e-01,2.140415757894515991e-01,2.153097987174987793e-01,1.092111468315124512e-01,1.037256494164466858e-01,1.018455252051353455e-01,1.722147613763809204e-01,1.184741258621215820e-01,9.638002514839172363e-02,2.001283615827560425e-01,1.217023134231567383e-01,1.427839696407318115e-01,9.489956498146057129e-02,2.149318456649780273e-01,2.763181328773498535e-01,1.023803427815437317e-01,1.533123850822448730e-01,1.299326419830322266e-01,1.265949457883834839e-01,9.604193270206451416e-02,1.705900728702545166e-01,1.017444729804992676e-01,2.241395115852355957e-01,2.229559868574142456e-01,1.469229161739349365e-01,1.784769147634506226e-01,1.927076280117034912e-01,2.457573115825653076e-01,3.110979795455932617e-01,2.119510620832443237e-01,1.009750664234161377e-01,1.926149427890777588e-01,2.127336412668228149e-01,2.909674346446990967e-01,9.672111272811889648e-02,2.190157175064086914e-01,1.477528214454650879e-01,2.107311785221099854e-01,1.091535687446594238e-01,9.931364655494689941e-02,1.164837479591369629e-01,1.486503183841705322e-01,1.957565099000930786e-01,2.223402112722396851e-01,1.399072855710983276e-01,1.359951496124267578e-01,1.543788164854049683e-01,9.511149674654006958e-02,9.810169786214828491e-02,2.240578532218933105e-01,2.054008841514587402e-01,1.883269548416137695e-01,9.650226682424545288e-02,2.112790644168853760e-01,1.705326437950134277e-01,2.486136853694915771e-01,1.436817348003387451e-01,9.525253623723983765e-02,2.006895542144775391e-01,1.928696036338806152e-01,2.951421439647674561e-01,9.416559338569641113e-02,1.303260326385498047e-01,3.213456571102142334e-01,1.441541761159896851e-01,1.776515841484069824e-01,1.026817262172698975e-01,9.868958592414855957e-02,1.986022293567657471e-01,1.896018683910369873e-01,1.256140470504760742e-01,1.996388286352157593e-01,1.294894218444824219e-01,1.032529100775718689e-01,9.470991790294647217e-02,9.460184723138809204e-02,1.350366771221160889e-01,2.091602236032485962e-01,1.677447259426116943e-01,1.456844806671142578e-01,1.434881836175918579e-01,2.032662779092788696e-01,2.415613830089569092e-01,2.172025591135025024e-01,9.956518560647964478e-02,2.354086190462112427e-01,2.028795480728149414e-01,2.646867334842681885e-01,9.745571017265319824e-02,1.772930324077606201e-01,2.259990274906158447e-01,9.480948746204376221e-02,1.624100953340530396e-01,8.697711676359176636e-02,2.097834199666976929e-01,2.028409838676452637e-01,2.046357095241546631e-01,1.103238910436630249e-01,1.129353642463684082e-01,2.666839063167572021e-01,1.129069924354553223e-01,1.770925819873809814e-01,1.614336222410202026e-01,1.661750376224517822e-01,1.197981089353561401e-01,1.725441217422485352e-01,2.429110705852508545e-01,2.155757993459701538e-01,2.489637434482574463e-01,1.496041864156723022e-01,2.442781329154968262e-01,1.867184787988662720e-01,2.118129879236221313e-01,1.975404918193817139e-01,1.580487340688705444e-01,2.651005089282989502e-01,1.704510152339935303e-01,2.220500409603118896e-01,2.820418477058410645e-01,1.145302578806877136e-01,1.083827763795852661e-01,2.724404036998748779e-01,1.640881299972534180e-01,8.694016188383102417e-02,2.524693608283996582e-01,1.903035789728164673e-01,1.444946378469467163e-01,2.357681095600128174e-01,8.805664628744125366e-02,1.790029257535934448e-01,1.640017628669738770e-01,1.652720868587493896e-01,1.528074890375137329e-01,8.818275481462478638e-02,1.489170491695404053e-01,2.677598893642425537e-01,9.825364500284194946e-02,8.172670006752014160e-02,1.473675966262817383e-01,1.602325141429901123e-01,1.029808819293975830e-01,1.788004636764526367e-01,2.519812583923339844e-01,1.610063910484313965e-01,1.110566109418869019e-01,8.503662049770355225e-02,1.840226203203201294e-01,1.843445301055908203e-01,1.613921970129013062e-01,8.288477361202239990e-02,1.163660585880279541e-01,1.742514967918395996e-01,9.156364202499389648e-02,1.504519581794738770e-01,1.911395043134689331e-01,2.213842123746871948e-01,9.424544870853424072e-02,2.336528152227401733e-01,1.895539760589599609e-01,1.854531168937683105e-01,1.260663866996765137e-01,1.009344160556793213e-01,1.683842390775680542e-01,1.414089202880859375e-01,9.407389909029006958e-02,1.746756732463836670e-01,1.073528677225112915e-01,1.841266751289367676e-01,2.007570564746856689e-01,1.923287808895111084e-01,1.578218042850494385e-01,2.182256728410720825e-01,2.330278158187866211e-01,1.068580076098442078e-01,9.247261285781860352e-02,2.221303880214691162e-01,1.530334353446960449e-01,1.363044679164886475e-01,2.186112254858016968e-01,2.304762154817581177e-01,1.981270909309387207e-01,2.298785448074340820e-01,8.223192393779754639e-02,1.294603645801544189e-01,1.986583620309829712e-01,1.895835399627685547e-01,1.061962023377418518e-01,2.383689284324645996e-01,2.010982334613800049e-01,2.045684605836868286e-01,1.883223354816436768e-01,1.117625162005424500e-01,9.590522199869155884e-02,2.051192522048950195e-01,2.562396228313446045e-01,1.533505767583847046e-01,2.226356267929077148e-01,1.681556403636932373e-01,1.397546231746673584e-01,9.126419574022293091e-02,8.937296271324157715e-02,2.615798711776733398e-01,2.622338235378265381e-01,1.906428635120391846e-01,2.103680223226547241e-01,8.418910950422286987e-02,2.661204338073730469e-01,2.055819928646087646e-01,1.906839907169342041e-01,9.819951653480529785e-02,1.742778271436691284e-01,1.892994493246078491e-01,1.869142651557922363e-01,1.582024097442626953e-01,2.036019563674926758e-01,1.535702943801879883e-01,1.809452623128890991e-01,8.296944200992584229e-02,1.919859647750854492e-01,1.840077936649322510e-01,1.934038996696472168e-01,2.656931281089782715e-01,8.665955066680908203e-02,1.670714318752288818e-01,1.582255661487579346e-01,1.679274737834930420e-01,2.351663112640380859e-01,2.067081779241561890e-01,2.774004340171813965e-01,1.912632137537002563e-01,1.520842164754867554e-01,1.837200522422790527e-01,1.625262200832366943e-01,1.693874001502990723e-01,2.372351735830307007e-01,1.693609803915023804e-01,1.120610833168029785e-01,2.360646724700927734e-01,1.251374930143356323e-01,1.502821147441864014e-01,1.016383171081542969e-01,2.532073259353637695e-01,1.570647358894348145e-01,1.166196390986442566e-01,1.931816339492797852e-01,1.691134721040725708e-01,2.533421516418457031e-01,1.929889023303985596e-01,2.304543703794479370e-01,1.737886667251586914e-01,2.183272987604141235e-01,2.042137384414672852e-01,1.621105372905731201e-01,1.913168132305145264e-01,2.674714922904968262e-01,2.453228831291198730e-01,1.987072378396987915e-01,1.912632286548614502e-01,1.225965768098831177e-01,2.066728472709655762e-01,2.036930918693542480e-01,2.257220745086669922e-01,1.070286333560943604e-01,1.947419494390487671e-01,2.668463587760925293e-01,1.249751746654510498e-01,1.662955582141876221e-01,1.735780835151672363e-01,2.457814216613769531e-01,2.039508670568466187e-01,2.226742506027221680e-01,2.349761724472045898e-01,1.799734532833099365e-01,2.530050873756408691e-01,9.835208207368850708e-02,1.435763537883758545e-01,1.624338477849960327e-01,1.632366180419921875e-01,1.663206219673156738e-01,1.139788776636123657e-01,1.451854407787322998e-01,8.946444094181060791e-02,1.086351871490478516e-01,2.550604343414306641e-01,2.158478200435638428e-01,2.107842564582824707e-01,1.153331995010375977e-01,8.819673210382461548e-02,1.749297380447387695e-01,2.136994004249572754e-01,9.605723619461059570e-02,2.649296522140502930e-01,1.026224642992019653e-01,2.306467592716217041e-01,1.692178100347518921e-01,1.562312692403793335e-01,1.863945126533508301e-01,8.855502307415008545e-02,1.506108790636062622e-01,9.116653352975845337e-02,2.575571835041046143e-01,1.587471663951873779e-01,2.008351236581802368e-01,2.053023874759674072e-01,2.207006663084030151e-01,1.854992359876632690e-01,2.241533249616622925e-01,2.596227228641510010e-01,1.706262230873107910e-01,1.281177401542663574e-01,1.536597013473510742e-01,1.983089745044708252e-01,2.613419294357299805e-01,1.942826807498931885e-01,2.622887492179870605e-01,2.180216312408447266e-01,1.960380971431732178e-01,1.579517871141433716e-01,8.860807120800018311e-02,1.975206583738327026e-01,2.537298798561096191e-01,2.256078720092773438e-01,2.401866167783737183e-01,1.918041408061981201e-01,1.067193746566772461e-01,1.277010440826416016e-01,1.074943020939826965e-01,2.729996144771575928e-01,1.090985387563705444e-01,1.830344647169113159e-01,2.418818771839141846e-01,2.369782179594039917e-01,1.340045332908630371e-01,2.477127015590667725e-01,9.574835002422332764e-02,2.298836708068847656e-01,1.549357026815414429e-01,2.483702600002288818e-01,2.318850904703140259e-01,2.682230472564697266e-01,2.458942383527755737e-01,2.561199367046356201e-01,1.528086960315704346e-01,1.445116698741912842e-01,1.746344715356826782e-01,1.226238608360290527e-01,2.454983592033386230e-01,2.764153480529785156e-01,1.625135242938995361e-01,8.164400607347488403e-02,9.563009440898895264e-02,8.955758810043334961e-02,1.483687609434127808e-01,1.664914637804031372e-01,2.602437734603881836e-01,1.860983073711395264e-01,1.966943144798278809e-01,1.567598879337310791e-01,2.496616244316101074e-01,2.454504668712615967e-01,1.508609503507614136e-01,1.823975741863250732e-01,1.979079991579055786e-01,1.597920507192611694e-01,1.841502934694290161e-01,1.354724168777465820e-01,1.821621209383010864e-01,1.159293726086616516e-01,1.596335470676422119e-01,2.740958929061889648e-01,1.755794584751129150e-01,2.516146600246429443e-01,8.541131764650344849e-02,1.008437573909759521e-01,2.652573883533477783e-01,1.489210426807403564e-01,1.786716580390930176e-01,2.001313120126724243e-01,1.810417026281356812e-01,2.441257536411285400e-01,2.446885854005813599e-01,8.089919388294219971e-02,8.257371187210083008e-02,2.785398364067077637e-01,2.166321426630020142e-01,2.633118629455566406e-01,1.292188614606857300e-01,1.337514221668243408e-01,1.527209132909774780e-01,2.696440517902374268e-01,1.563029289245605469e-01,2.764323353767395020e-01,2.684111297130584717e-01,1.510752588510513306e-01,8.828853070735931396e-02,9.337210655212402344e-02,1.914431154727935791e-01,1.914801448583602905e-01,1.905520260334014893e-01,2.368658632040023804e-01,2.742899954319000244e-01,2.353935837745666504e-01,2.043156772851943970e-01,2.655939161777496338e-01,9.397333115339279175e-02,1.980837136507034302e-01,2.374157756567001343e-01,8.432620763778686523e-02,1.660915315151214600e-01,2.177585065364837646e-01,2.999808490276336670e-01,1.461970806121826172e-01,2.117621004581451416e-01,1.408200412988662720e-01,2.548517286777496338e-01,1.552017927169799805e-01,2.147104144096374512e-01,8.590880036354064941e-02,2.297404557466506958e-01,1.683311313390731812e-01,2.653451561927795410e-01,2.466491311788558960e-01,1.979835927486419678e-01,1.690484583377838135e-01,1.541761457920074463e-01,2.674538195133209229e-01,2.649786770343780518e-01,2.729433178901672363e-01,2.294837832450866699e-01,1.587872803211212158e-01,2.563830912113189697e-01,8.534820377826690674e-02,2.743849754333496094e-01,1.709942966699600220e-01,1.203460618853569031e-01,2.528804540634155273e-01,1.737241148948669434e-01,1.693933010101318359e-01,3.344728350639343262e-01,1.234117299318313599e-01,1.747001111507415771e-01,1.799272894859313965e-01,1.704982370138168335e-01,8.637569099664688110e-02,1.834949851036071777e-01,2.314652502536773682e-01,1.049169450998306274e-01,1.332680732011795044e-01,2.126836627721786499e-01,2.632946670055389404e-01,2.589606940746307373e-01,1.776895672082901001e-01,1.926170289516448975e-01,2.163543701171875000e-01,9.348964691162109375e-02,2.066519409418106079e-01,1.758027374744415283e-01,2.328277677297592163e-01,8.523100614547729492e-02
6.820078194141387939e-02,7.031510770320892334e-02,7.171081006526947021e-02,6.775023043155670166e-02,7.422217726707458496e-02,7.077429443597793579e-02,6.713011860847473145e-02,6.974796950817108154e-02,7.114323973655700684e-02,6.860657036304473877e-02,6.887586414813995361e-02,6.775990873575210571e-02,7.145024836063385010e-02,6.974767148494720459e-02,6.965063512325286865e-02,6.730063259601593018e-02,6.693879514932632446e-02,7.229273766279220581e-02,7.010429352521896362e-02,7.075329869985580444e-02,6.770115345716476440e-02,7.268130034208297729e-02,6.609521061182022095e-02,6.939672678709030151e-02,6.581282615661621094e-02,6.987631320953369141e-02,7.059293985366821289e-02,7.000798732042312622e-02,6.938440352678298950e-02,6.881152093410491943e-02,6.955473124980926514e-02,7.125934213399887085e-02,7.044582813978195190e-02,7.012388110160827637e-02,7.018948346376419067e-02,7.023520767688751221e-02,6.887939572334289551e-02,6.875393539667129517e-02,6.591284275054931641e-02,6.969951093196868896e-02,7.051338255405426025e-02,6.771874427795410156e-02,6.992857158184051514e-02,7.095879316329956055e-02,7.057093083858489990e-02,6.832155585289001465e-02,6.967457383871078491e-02,7.040221244096755981e-02,6.736758351325988770e-02,6.775708496570587158e-02,6.972149759531021118e-02,7.257859408855438232e-02,7.171986997127532959e-02,6.797106564044952393e-02,6.806522607803344727e-02,6.751394271850585938e-02,7.178282737731933594e-02,7.162651419639587402e-02,6.754384189844131470e-02,6.706258654594421387e-02,7.346665114164352417e-02,6.847197562456130981e-02,6.965745985507965088e-02,6.913240998983383179e-02,7.256980240345001221e-02,6.931842863559722900e-02,6.744039058685302734e-02,6.871978938579559326e-02,7.081229984760284424e-02,6.988473981618881226e-02,6.942390650510787964e-02,6.628122925758361816e-02,6.864008307456970215e-02,7.128240168094635010e-02,7.110713422298431396e-02,7.019513845443725586e-02,6.599821895360946655e-02,7.184624671936035156e-02,6.854674220085144043e-02,6.478869169950485229e-02,7.208105921745300293e-02,6.900210678577423096e-02,7.086094468832015991e-02,6.814213097095489502e-02,6.806317716836929321e-02,6.995826214551925659e-02,6.945107877254486084e-02,6.702782213687896729e-02,7.204611599445343018e-02,7.358035445213317871e-02,6.877164542675018311e-02,6.975570321083068848e-02,6.734124571084976196e-02,7.073380053043365479e-02,6.922860443592071533e-02,6.795325875282287598e-02,7.114571332931518555e-02,6.998123973608016968e-02,7.181487977504730225e-02,6.908149272203445435e-02,7.073099166154861450e-02,7.014682888984680176e-02,7.070419192314147949e-02,6.906516849994659424e-02,7.652479410171508789e-02,7.191718369722366333e-02,7.043763995170593262e-02,7.149469852447509766e-02,6.995756179094314575e-02,6.955682486295700073e-02,6.953678280115127563e-02,7.060831785202026367e-02,6.901264190673828125e-02,6.918047368526458740e-02,7.046683877706527710e-02,6.816864758729934692e-02,7.048160582780838013e-02,7.111907005310058594e-02,6.744476407766342163e-02,6.971408426761627197e-02,6.828584522008895874e-02,7.158932089805603027e-02,6.976112723350524902e-02,6.994757056236267090e-02,6.641673296689987183e-02,6.970839202404022217e-02,7.172082364559173584e-02,7.045724987983703613e-02,6.792180985212326050e-02,6.861615926027297974e-02,7.136144489049911499e-02,6.914311647415161133e-02,7.124915719032287598e-02,6.972645968198776245e-02,6.935233622789382935e-02,7.048032432794570923e-02,6.628198176622390747e-02,6.924502551555633545e-02,6.997669488191604614e-02,7.144342362880706787e-02,6.861840188503265381e-02,6.849858164787292480e-02,6.942927837371826172e-02,7.111546397209167480e-02,7.295258343219757080e-02,6.768152117729187012e-02,6.830873340368270874e-02,7.162656635046005249e-02,6.891461461782455444e-02,6.545411795377731323e-02,6.485054641962051392e-02,7.325726002454757690e-02,6.939013302326202393e-02,7.072365283966064453e-02,7.079320400953292847e-02,6.993874907493591309e-02,7.081537693738937378e-02,6.854644417762756348e-02,6.955468654632568359e-02,7.182308286428451538e-02,6.767244637012481689e-02,7.098026573657989502e-02,6.999087333679199219e-02,6.945791840553283691e-02,6.975352764129638672e-02,6.995457410812377930e-02,6.965301930904388428e-02,6.821218878030776978e-02,6.986117362976074219e-02,7.038056850433349609e-02,7.032921165227890015e-02,7.389825582504272461e-02,7.026964426040649414e-02,6.930361688137054443e-02,7.169469445943832397e-02,7.062838971614837646e-02,6.963628530502319336e-02,6.997453421354293823e-02,6.986849755048751831e-02,6.774675101041793823e-02,7.075926661491394043e-02,7.087928056716918945e-02,6.766678392887115479e-02,7.107965648174285889e-02,6.777279824018478394e-02,6.736720353364944458e-02,6.939703971147537231e-02,7.161547243595123291e-02,6.631311029195785522e-02,7.001426815986633301e-02,6.860677152872085571e-02,6.976875662803649902e-02,6.975828111171722412e-02,7.179632782936096191e-02,7.254840433597564697e-02,6.850366294384002686e-02,7.056923955678939819e-02,7.085043936967849731e-02,7.079742848873138428e-02,6.945065408945083618e-02,7.041816413402557373e-02,7.149480283260345459e-02,7.170102000236511230e-02,6.878373026847839355e-02,7.101576030254364014e-02,7.001849263906478882e-02,6.601232290267944336e-02,6.970228254795074463e-02,7.366239279508590698e-02,7.008354365825653076e-02,7.393810898065567017e-02,6.808126717805862427e-02,6.769765913486480713e-02,6.863193213939666748e-02,7.056722044944763184e-02,6.895226240158081055e-02,6.802753359079360962e-02,6.766772270202636719e-02,7.027211040258407593e-02,7.014353573322296143e-02,7.022933661937713623e-02,7.038276642560958862e-02,6.935781985521316528e-02,6.766206771135330200e-02,6.647102534770965576e-02,7.241613417863845825e-02,7.010921090841293335e-02,6.946758925914764404e-02,6.634492427110671997e-02,7.057638466358184814e-02,6.790320575237274170e-02,6.906744092702865601e-02,7.175045460462570190e-02,7.049600034952163696e-02,7.486992329359054565e-02,6.902135908603668213e-02,7.013799995183944702e-02,7.221789658069610596e-02,6.763379275798797607e-02,7.000709325075149536e-02,7.121682167053222656e-02,6.866650283336639404e-02,7.114106416702270508e-02,6.879603117704391479e-02,6.974022090435028076e-02,7.021581381559371948e-02,7.112710922956466675e-02,7.102166861295700073e-02,7.291600108146667480e-02,7.066620886325836182e-02,7.103869318962097168e-02,6.825144588947296143e-02,7.139494270086288452e-02,7.013846188783645630e-02,7.369145750999450684e-02,6.879871338605880737e-02,6.918123364448547363e-02,7.067504525184631348e-02,7.008108496665954590e-02,7.036671042442321777e-02,7.061322033405303955e-02,7.189831137657165527e-02,7.108254730701446533e-02,6.867429614067077637e-02,7.054324448108673096e-02,6.981486082077026367e-02,6.898727267980575562e-02,6.604247540235519409e-02,6.985700130462646484e-02,6.904478371143341064e-02,6.801568716764450073e-02,6.936044991016387939e-02,6.880262494087219238e-02,7.283692061901092529e-02,6.979686766862869263e-02,6.814085692167282104e-02,7.057929039001464844e-02,6.954745948314666748e-02,7.034659385681152344e-02,6.868881732225418091e-02,6.948970258235931396e-02,6.931808590888977051e-02,7.005880773067474365e-02,6.809991598129272461e-02,6.976406276226043701e-02,6.781783699989318848e-02,7.056930661201477051e-02,7.103145867586135864e-02,6.995562463998794556e-02,6.935107707977294922e-02,6.854683905839920044e-02,7.041768729686737061e-02,7.227876037359237671e-02,6.905160844326019287e-02,7.056577503681182861e-02,6.672326475381851196e-02,6.874857097864151001e-02,7.672325521707534790e-02,6.875224411487579346e-02,6.972848623991012573e-02,6.879144906997680664e-02,6.978561729192733765e-02,6.633310019969940186e-02,7.131202518939971924e-02,7.109007239341735840e-02,6.955591589212417603e-02,6.865750253200531006e-02,6.977006047964096069e-02,6.738257408142089844e-02,7.145725190639495850e-02,6.987638771533966064e-02,7.151398062705993652e-02,6.797766685485839844e-02,7.088790833950042725e-02,6.975188851356506348e-02,6.805494427680969238e-02,7.127226889133453369e-02,6.941569596529006958e-02,6.914949417114257812e-02,7.310325652360916138e-02,6.861510872840881348e-02,6.994345039129257202e-02,7.210195064544677734e-02,6.916783004999160767e-02,6.876114010810852051e-02,6.936844438314437866e-02,6.912921369075775146e-02,7.102945446968078613e-02,7.119449228048324585e-02,6.863060593605041504e-02,7.270048558712005615e-02,7.147787511348724365e-02,7.008006423711776733e-02,6.839235872030258179e-02,7.056429237127304077e-02,6.900063157081604004e-02,7.251925021409988403e-02,7.132678478956222534e-02,6.966792792081832886e-02,6.836532801389694214e-02,7.231397926807403564e-02,6.771098822355270386e-02,7.073814421892166138e-02,6.992143392562866211e-02,6.593410670757293701e-02,6.878311187028884888e-02,7.120805978775024414e-02,6.934764236211776733e-02,9.857210516929626465e-02,9.598833322525024414e-02,9.776192903518676758e-02,9.743165224790573120e-02,9.737764298915863037e-02,9.759973734617233276e-02,9.665657579898834229e-02,9.578145295381546021e-02,1.004787608981132507e-01,9.820480644702911377e-02,9.685592353343963623e-02,9.996054321527481079e-02,9.650999307632446289e-02,1.007515117526054382e-01,9.522057324647903442e-02,1.000276803970336914e-01,9.901048988103866577e-02,9.853097796440124512e-02,9.741912782192230225e-02,9.670221805572509766e-02,9.999196976423263550e-02,9.970635920763015747e-02,1.000511869788169861e-01,9.720196574926376343e-02,9.875084459781646729e-02,9.872715175151824951e-02,9.914019703865051270e-02,9.733919799327850342e-02,9.828936308622360229e-02,1.010376214981079102e-01,9.945213049650192261e-02,9.829135239124298096e-02,9.877778589725494385e-02,9.523253142833709717e-02,9.739720076322555542e-02,9.946663677692413330e-02,9.583267569541931152e-02,9.991335868835449219e-02,1.004761382937431335e-01,9.901757538318634033e-02,9.810183942317962646e-02,9.815961867570877075e-02,9.585282206535339355e-02,9.898601472377777100e-02,9.644658863544464111e-02,9.873957186937332153e-02,9.645064920186996460e-02,1.001541987061500549e-01,9.673278033733367920e-02,9.582629799842834473e-02,9.826785326004028320e-02,9.778591990470886230e-02,9.783570468425750732e-02,1.010343134403228760e-01,9.991646558046340942e-02,1.000277698040008545e-01,9.703742712736129761e-02,1.002068296074867249e-01,9.773599356412887573e-02,9.657637774944305420e-02,9.564395993947982788e-02,9.439715743064880371e-02,9.879022836685180664e-02,9.923242032527923584e-02,9.705621004104614258e-02,9.441440552473068237e-02,1.007024422287940979e-01,1.000516116619110107e-01,9.676180779933929443e-02,1.025048941373825073e-01,9.923341870307922363e-02,9.532783180475234985e-02,9.973837435245513916e-02,9.715993702411651611e-02,9.994203597307205200e-02,9.484727680683135986e-02,9.965173155069351196e-02,9.764359891414642334e-02,9.763881564140319824e-02,9.940029680728912354e-02,1.008111089468002319e-01,1.013188138604164124e-01,1.005907803773880005e-01,9.272337704896926880e-02,9.538213908672332764e-02,9.561739861965179443e-02,9.685063362121582031e-02,9.571842849254608154e-02,9.720648080110549927e-02,9.780412167310714722e-02,9.515949338674545288e-02,9.619718790054321289e-02,1.011457294225692749e-01,9.689108282327651978e-02,9.647916257381439209e-02,9.695946425199508667e-02,1.019634753465652466e-01,1.037141233682632446e-01,9.580995887517929077e-02,9.727226197719573975e-02,1.027871146798133850e-01,9.463465958833694458e-02,9.636255353689193726e-02,9.852250665426254272e-02,1.013331860303878784e-01,9.636522084474563599e-02,1.018877774477005005e-01,9.684421867132186890e-02,9.946310520172119141e-02,9.930692613124847412e-02,9.748699516057968140e-02,9.816023707389831543e-02,9.593494236469268799e-02,9.848187118768692017e-02,9.468913078308105469e-02,1.000508368015289307e-01,9.712465852499008179e-02,1.021749377250671387e-01,9.615013003349304199e-02,9.669785946607589722e-02,9.617019444704055786e-02,1.005869507789611816e-01,1.020674258470535278e-01,9.726682305335998535e-02,9.942525625228881836e-02,9.640699625015258789e-02,9.814465045928955078e-02,9.855548292398452759e-02,9.940578788518905640e-02,9.853665530681610107e-02,9.862613677978515625e-02,1.020257100462913513e-01,9.783615171909332275e-02,9.823620319366455078e-02,9.855304658412933350e-02,9.655527025461196899e-02,9.780504554510116577e-02,9.961330145597457886e-02,9.768091142177581787e-02,9.729605913162231445e-02,9.635028243064880371e-02,1.004167646169662476e-01,1.027175858616828918e-01,9.785516560077667236e-02,1.015104353427886963e-01,1.016246229410171509e-01,9.591018408536911011e-02,9.917208552360534668e-02,9.833139181137084961e-02,9.726555645465850830e-02,1.001505628228187561e-01,9.294746816158294678e-02,9.802469611167907715e-02,1.006475239992141724e-01,9.634853899478912354e-02,9.570366889238357544e-02,9.770880639553070068e-02,1.027362942695617676e-01,9.809332340955734253e-02,9.924606233835220337e-02,9.426970779895782471e-02,9.774224460124969482e-02,9.462130069732666016e-02,9.923457354307174683e-02,1.004711166024208069e-01,1.015640199184417725e-01,9.456943720579147339e-02,1.007515713572502136e-01,9.724741429090499878e-02,9.625981003046035767e-02,9.679509699344635010e-02,1.014641374349594116e-01,9.756699204444885254e-02,9.341063350439071655e-02,9.842383861541748047e-02,9.498610347509384155e-02,9.800148010253906250e-02,9.713759273290634155e-02,9.578070789575576782e-02,9.842264652252197266e-02,9.769311547279357910e-02,9.663297981023788452e-02,1.016030311584472656e-01,9.609274566173553467e-02,9.845554828643798828e-02,9.788811206817626953e-02,9.784947335720062256e-02,9.678542613983154297e-02,9.786481410264968872e-02,9.778727591037750244e-02,9.512007981538772583e-02,9.536910057067871094e-02,1.011041924357414246e-01,1.021510735154151917e-01,9.926704317331314087e-02,1.021422818303108215e-01,9.619517624378204346e-02,9.788187593221664429e-02,9.964979439973831177e-02,9.728556871414184570e-02,9.601557999849319458e-02,1.013933494687080383e-01,1.019707545638084412e-01,9.730399399995803833e-02,9.747891873121261597e-02,9.702149033546447754e-02,1.010341346263885498e-01,9.317076951265335083e-02,1.026636362075805664e-01,9.837263077497482300e-02,9.654878079891204834e-02,1.030670851469039917e-01,9.838643670082092285e-02,9.838792681694030762e-02,9.793524444103240967e-02,9.750398248434066772e-02,9.695777297019958496e-02,9.710440784692764282e-02,1.031943038105964661e-01,9.786863625049591064e-02,1.044337898492813110e-01,1.010004729032516479e-01,1.007411703467369080e-01,9.968335926532745361e-02,9.553090482950210571e-02,9.873782843351364136e-02,9.633224457502365112e-02,9.666453301906585693e-02,1.019446030259132385e-01,9.722034633159637451e-02,9.572555869817733765e-02,9.480710327625274658e-02,9.895876049995422363e-02,9.768405556678771973e-02,9.640604257583618164e-02,9.684618562459945679e-02,9.687257558107376099e-02,1.003253012895584106e-01,9.523129463195800781e-02,9.969517588615417480e-02,9.967845678329467773e-02,9.810285270214080811e-02,1.004791259765625000e-01,9.903740137815475464e-02,1.025302261114120483e-01,9.472754597663879395e-02,9.754242002964019775e-02,9.835482388734817505e-02,9.693103283643722534e-02,9.758155047893524170e-02,9.518960118293762207e-02,9.898704290390014648e-02,1.002082377672195435e-01,9.755703806877136230e-02,9.461757540702819824e-02,9.554769098758697510e-02,9.780888259410858154e-02,9.448978304862976074e-02,9.905892610549926758e-02,1.001054644584655762e-01,9.536455571651458740e-02,9.921860694885253906e-02,9.860989451408386230e-02,1.021443679928779602e-01,9.968417137861251831e-02,9.931065142154693604e-02,9.930709004402160645e-02,9.636872261762619019e-02,9.788453578948974609e-02,9.763398766517639160e-02,9.644302725791931152e-02,9.901086986064910889e-02,9.601119905710220337e-02,9.721210598945617676e-02,9.904560446739196777e-02,9.913937002420425415e-02,9.756752103567123413e-02,9.629134088754653931e-02,9.692445397377014160e-02,9.733493626117706299e-02,9.795652329921722412e-02,9.771724045276641846e-02,1.004017442464828491e-01,9.636837244033813477e-02,9.929609298706054688e-02,9.446073323488235474e-02,9.492062777280807495e-02,1.010230928659439087e-01,9.689991921186447144e-02,9.990613907575607300e-02,9.896156191825866699e-02,9.564224630594253540e-02,9.498086571693420410e-02,9.982239454984664917e-02,9.569936990737915039e-02,9.861283004283905029e-02,9.814069420099258423e-02,9.786143898963928223e-02,9.404871612787246704e-02,9.765702486038208008e-02,9.516488015651702881e-02,1.021560132503509521e-01,1.016093790531158447e-01,1.005978509783744812e-01,9.662063419818878174e-02,9.851646423339843750e-02,9.529762715101242065e-02,1.041302531957626343e-01,1.004365459084510803e-01,9.864325076341629028e-02,1.015507578849792480e-01,9.937725961208343506e-02,9.895177185535430908e-02,9.982301294803619385e-02,9.812135994434356689e-02,1.021762341260910034e-01,9.905373305082321167e-02,9.605366736650466919e-02,9.730230271816253662e-02,9.881753474473953247e-02,9.489870816469192505e-02,1.029561981558799744e-01,9.563711285591125488e-02,9.749236702919006348e-02,9.596142917871475220e-02,9.719956666231155396e-02,9.617427736520767212e-02,1.004173457622528076e-01,9.643057733774185181e-02,9.889176487922668457e-02,9.682690352201461792e-02,1.003652811050415039e-01,9.980769455432891846e-02,9.971812367439270020e-02,9.734107553958892822e-02,9.607850760221481323e-02,1.021972969174385071e-01,9.656511247158050537e-02,9.708331525325775146e-02,9.491651505231857300e-02,9.751727432012557983e-02,9.975868463516235352e-02,1.011440306901931763e-01,1.011707037687301636e-01,7.364307343959808350e-02,7.449978590011596680e-02,7.370930910110473633e-02,7.259463518857955933e-02,7.319346070289611816e-02,7.221673429012298584e-02,7.411863654851913452e-02,7.694312185049057007e-02,7.207639515399932861e-02,7.204092293977737427e-02,7.474058866500854492e-02,7.437580078840255737e-02,7.839255034923553467e-02,7.507294416427612305e-02,7.256338000297546387e-02,7.330607622861862183e-02,7.383320480585098267e-02,7.711080461740493774e-02,7.519201189279556274e-02,7.554989308118820190e-02,7.523471117019653320e-02,7.023579627275466919e-02,6.997594982385635376e-02,7.780160754919052124e-02,7.196345925331115723e-02,7.368384301662445068e-02,7.532081007957458496e-02,7.705269008874893188e-02,7.634948939085006714e-02,7.154159247875213623e-02,7.011248916387557983e-02,7.265678793191909790e-02,7.978607714176177979e-02,7.196405529975891113e-02,7.387748360633850098e-02,7.250805944204330444e-02,7.517199218273162842e-02,7.920033484697341919e-02,7.285599410533905029e-02,7.471320033073425293e-02,7.296232134103775024e-02,7.589388638734817505e-02,7.061036676168441772e-02,7.685841619968414307e-02,7.501121610403060913e-02,7.536553591489791870e-02,7.369741052389144897e-02,7.633101195096969604e-02,7.593774050474166870e-02,7.850695401430130005e-02,7.143077999353408813e-02,7.254831492900848389e-02,7.650633156299591064e-02,7.825642824172973633e-02,7.515023648738861084e-02,7.541515678167343140e-02,7.213058322668075562e-02,7.091803848743438721e-02,7.727476954460144043e-02,7.266136258840560913e-02,7.230418920516967773e-02,7.860951125621795654e-02,7.268951088190078735e-02,7.419695705175399780e-02,7.331970334053039551e-02,7.623093575239181519e-02,6.960115581750869751e-02,7.086937874555587769e-02,7.813964784145355225e-02,7.484336197376251221e-02,7.068128883838653564e-02,7.177429646253585815e-02,6.942846626043319702e-02,7.006965577602386475e-02,7.624125480651855469e-02,7.151485234498977661e-02,7.139458507299423218e-02,7.422494888305664062e-02,7.664263248443603516e-02,7.556028664112091064e-02,7.854174077510833740e-02,7.276913523674011230e-02,7.308261096477508545e-02,7.290962338447570801e-02,6.882334500551223755e-02,7.677532732486724854e-02,7.687211036682128906e-02,7.408493757247924805e-02,7.117173075675964355e-02,7.656338810920715332e-02,7.577925175428390503e-02,7.767210900783538818e-02,7.367230206727981567e-02,7.734758406877517700e-02,7.793845236301422119e-02,7.768740504980087280e-02,7.705458998680114746e-02,7.548653334379196167e-02,7.313806563615798950e-02,7.481122016906738281e-02,7.307174801826477051e-02,7.138517498970031738e-02,7.446856796741485596e-02,7.910563051700592041e-02,7.332081347703933716e-02,7.629667967557907104e-02,7.698811590671539307e-02,7.260292023420333862e-02,7.548398524522781372e-02,7.020080089569091797e-02,7.311680167913436890e-02,7.599309086799621582e-02,7.339872419834136963e-02,7.336790114641189575e-02,7.398264110088348389e-02,7.428924739360809326e-02,7.299610227346420288e-02,7.400178909301757812e-02,7.766643911600112915e-02,7.667104899883270264e-02,7.289630174636840820e-02,7.238364219665527344e-02,7.475271075963973999e-02,7.486666738986968994e-02,6.886287778615951538e-02,7.465063035488128662e-02,7.354089617729187012e-02,7.201460748910903931e-02,7.264566421508789062e-02,7.557020336389541626e-02,7.487437129020690918e-02,7.260979712009429932e-02,7.459934055805206299e-02,7.464503496885299683e-02,7.532126456499099731e-02,6.977462023496627808e-02,7.554528862237930298e-02,6.871376931667327881e-02,7.693091034889221191e-02,7.613293826580047607e-02,7.271675020456314087e-02,7.442772388458251953e-02,7.404687255620956421e-02,6.898227334022521973e-02,7.415723055601119995e-02,7.304820418357849121e-02,6.981701403856277466e-02,7.271184772253036499e-02,7.468102127313613892e-02,7.632228732109069824e-02,7.427165657281875610e-02,7.756114006042480469e-02,7.732391357421875000e-02,7.332584261894226074e-02,7.644119858741760254e-02,7.428112626075744629e-02,7.609997689723968506e-02,7.726225256919860840e-02,7.413006573915481567e-02,7.610785961151123047e-02,7.425997406244277954e-02,7.636636495590209961e-02,7.614648342132568359e-02,7.413475215435028076e-02,7.050547748804092407e-02,7.511027157306671143e-02,7.465097308158874512e-02,7.155499607324600220e-02,8.307311683893203735e-02,7.438268512487411499e-02,7.450213283300399780e-02,7.466556131839752197e-02,7.697296887636184692e-02,7.199104130268096924e-02,8.093415945768356323e-02,7.292893528938293457e-02,7.831466197967529297e-02,7.537179440259933472e-02,7.314683496952056885e-02,7.335980236530303955e-02,7.468477636575698853e-02,7.864406704902648926e-02,7.466884702444076538e-02,7.513402402400970459e-02,7.345646619796752930e-02,7.297170162200927734e-02,7.202608883380889893e-02,7.272303104400634766e-02,7.164843380451202393e-02,7.374640554189682007e-02,7.718841731548309326e-02,7.731126248836517334e-02,7.101469486951828003e-02,7.525730878114700317e-02,7.388627529144287109e-02,7.650865614414215088e-02,6.954263150691986084e-02,7.315146923065185547e-02,7.840303331613540649e-02,7.517428696155548096e-02,7.486422359943389893e-02,7.423254102468490601e-02,7.374072074890136719e-02,7.195764780044555664e-02,7.575044035911560059e-02,7.593242079019546509e-02,7.154863327741622925e-02,7.822629809379577637e-02,7.554520666599273682e-02,7.386295497417449951e-02,7.437311857938766479e-02,6.740380823612213135e-02,7.353924959897994995e-02,7.362107932567596436e-02,7.765949517488479614e-02,7.036742568016052246e-02,7.444505393505096436e-02,7.207681238651275635e-02,7.366784662008285522e-02,7.133145630359649658e-02,7.716388255357742310e-02,7.472760975360870361e-02,7.141685485839843750e-02,6.905002892017364502e-02,7.511929422616958618e-02,7.083346694707870483e-02,7.459684461355209351e-02,7.202023267745971680e-02,7.507738471031188965e-02,7.701441645622253418e-02,7.329361140727996826e-02,7.158361375331878662e-02,7.039137929677963257e-02,7.371258735656738281e-02,7.353200018405914307e-02,7.763211429119110107e-02,7.313372194766998291e-02,7.444170117378234863e-02,7.316620647907257080e-02,7.473592460155487061e-02,7.535238564014434814e-02,7.254540920257568359e-02,8.157254010438919067e-02,7.415822893381118774e-02,7.324747741222381592e-02,7.642519474029541016e-02,7.206653058528900146e-02,7.131680101156234741e-02,7.498390972614288330e-02,7.559266686439514160e-02,7.544487714767456055e-02,7.240645587444305420e-02,7.349893450736999512e-02,7.284349203109741211e-02,7.702319324016571045e-02,7.545810192823410034e-02,7.598246634006500244e-02,7.579913735389709473e-02,7.434895634651184082e-02,7.862383127212524414e-02,7.556144893169403076e-02,7.955833524465560913e-02,7.249836623668670654e-02,7.160983979701995850e-02,7.681551575660705566e-02,7.102350145578384399e-02,7.292442768812179565e-02,7.523204386234283447e-02,7.503793388605117798e-02,7.162465155124664307e-02,7.716506719589233398e-02,7.557978481054306030e-02,7.939731329679489136e-02,7.643643021583557129e-02,7.144022732973098755e-02,7.417804747819900513e-02,6.900541484355926514e-02,7.037319242954254150e-02,7.483874261379241943e-02,7.499847561120986938e-02,7.369400560855865479e-02,7.990866899490356445e-02,7.591243833303451538e-02,7.272112369537353516e-02,7.466697692871093750e-02,7.464805245399475098e-02,7.445900142192840576e-02,7.175110280513763428e-02,7.451502978801727295e-02,7.520635426044464111e-02,7.295727729797363281e-02,6.930487602949142456e-02,7.675611972808837891e-02,7.293608039617538452e-02,7.414026558399200439e-02,7.438728958368301392e-02,7.413502037525177002e-02,7.470434904098510742e-02,7.995525002479553223e-02,7.233242690563201904e-02,7.321215420961380005e-02,7.083984464406967163e-02,7.742115855216979980e-02,7.737514376640319824e-02,7.505337148904800415e-02,7.605171203613281250e-02,7.509139180183410645e-02,7.525970041751861572e-02,7.533197104930877686e-02,7.500145584344863892e-02,7.590919733047485352e-02,7.962669432163238525e-02,7.161411643028259277e-02,7.403733581304550171e-02,7.161677628755569458e-02,7.385623455047607422e-02,7.368345558643341064e-02,7.738709449768066406e-02,7.328461110591888428e-02,7.784175127744674683e-02,7.353166490793228149e-02,7.113186269998550415e-02,7.225261628627777100e-02,7.014013826847076416e-02,7.206096500158309937e-02,7.645122706890106201e-02,7.699456065893173218e-02,7.480979710817337036e-02,7.288791984319686890e-02,7.225648313760757446e-02,7.560823857784271240e-02,7.434461265802383423e-02,7.597795873880386353e-02,7.285773754119873047e-02,7.163871824741363525e-02,7.502056658267974854e-02,7.609254121780395508e-02,7.104013115167617798e-02,7.197681069374084473e-02,7.822743058204650879e-02,7.667589932680130005e-02,7.754233479499816895e-02,7.522147148847579956e-02,7.360182702541351318e-02,7.247991114854812622e-02,7.455424219369888306e-02,7.436462491750717163e-02,7.560627162456512451e-02,7.260517776012420654e-02,7.302945852279663086e-02,7.570669054985046387e-02,7.393678277730941772e-02,7.301852852106094360e-02,8.405815809965133667e-02,7.353439927101135254e-02,7.345969229936599731e-02,7.556625455617904663e-02,7.704952359199523926e-02,7.235547900199890137e-02,7.436048984527587891e-02,7.442726939916610718e-02,7.006729394197463989e-02,7.551852613687515259e-02,7.985989749431610107e-02,7.326594740152359009e-02,7.470379769802093506e-02,7.627749443054199219e-02,7.231735438108444214e-02
1.489805579185485840e-01,1.505191326141357422e-01,1.517610251903533936e-01,1.436687558889389038e-01,1.514407098293304443e-01,1.518532037734985352e-01,1.422469168901443481e-01,1.468908041715621948e-01,1.527629941701889038e-01,1.500014960765838623e-01,1.557071059942245483e-01,1.582808047533035278e-01,1.470618844032287598e-01,1.503361165523529053e-01,1.539679169654846191e-01,1.557630896568298340e-01,1.520898342132568359e-01,1.504229754209518433e-01,1.467891335487365723e-01,1.539636999368667603e-01,1.517777442932128906e-01,1.535224914550781250e-01,1.451514065265655518e-01,1.554287075996398926e-01,1.450907289981842041e-01,1.464153081178665161e-01,1.458203345537185669e-01,1.576617956161499023e-01,1.494238823652267456e-01,1.509937793016433716e-01,1.546799987554550171e-01,1.517309248447418213e-01,1.462938785552978516e-01,1.548286080360412598e-01,1.476518660783767700e-01,1.507277339696884155e-01,1.495343595743179321e-01,1.494871824979782104e-01,1.516965329647064209e-01,1.496548652648925781e-01,1.482269316911697388e-01,1.476186513900756836e-01,1.557747125625610352e-01,1.509675681591033936e-01,1.469452977180480957e-01,1.480850279331207275e-01,1.499144285917282104e-01,1.497672051191329956e-01,1.490674763917922974e-01,1.462005674839019775e-01,1.487537026405334473e-01,1.439066976308822632e-01,1.554493457078933716e-01,1.463278830051422119e-01,1.536842584609985352e-01,1.495636552572250366e-01,1.465327739715576172e-01,1.482753902673721313e-01,1.501169055700302124e-01,1.487074792385101318e-01,1.532262414693832397e-01,1.533059030771255493e-01,1.528714001178741455e-01,1.499237418174743652e-01,1.540679037570953369e-01,1.488912999629974365e-01,1.449679285287857056e-01,1.444340199232101440e-01,1.504728943109512329e-01,1.542437821626663208e-01,1.463676989078521729e-01,1.483568102121353149e-01,1.435287147760391235e-01,1.562186479568481445e-01,1.512373834848403931e-01,1.522296369075775146e-01,1.493270695209503174e-01,1.549483835697174072e-01,1.520257741212844849e-01,1.524353176355361938e-01,1.479592919349670410e-01,1.411140412092208862e-01,1.525428444147109985e-01,1.539572328329086304e-01,1.571931838989257812e-01,1.495383381843566895e-01,1.502967625856399536e-01,1.491608619689941406e-01,1.575430184602737427e-01,1.601241528987884521e-01,1.504610031843185425e-01,1.533878445625305176e-01,1.442312002182006836e-01,1.536502242088317871e-01,1.524303257465362549e-01,1.531789600849151611e-01,1.455574929714202881e-01,1.522734463214874268e-01,1.512837111949920654e-01,1.544447988271713257e-01,1.518226414918899536e-01,1.461943686008453369e-01,1.459840387105941772e-01,1.518857181072235107e-01,1.512421816587448120e-01,1.597056090831756592e-01,1.475060731172561646e-01,1.563366800546646118e-01,1.486813127994537354e-01,1.555282175540924072e-01,1.522046923637390137e-01,1.501828283071517944e-01,1.556446701288223267e-01,1.495026648044586182e-01,1.418724060058593750e-01,1.537266522645950317e-01,1.574612110853195190e-01,1.526338458061218262e-01,1.488828361034393311e-01,1.559555381536483765e-01,1.493702679872512817e-01,1.475958228111267090e-01,1.541572809219360352e-01,1.462001800537109375e-01,1.545226871967315674e-01,1.544003039598464966e-01,1.472380012273788452e-01,1.580903530120849609e-01,1.521127521991729736e-01,1.476985216140747070e-01,1.526915132999420166e-01,1.503418385982513428e-01,1.458413004875183105e-01,1.575287729501724243e-01,1.461153626441955566e-01,1.529492437839508057e-01,1.484050750732421875e-01,1.540846377611160278e-01,1.488947570323944092e-01,1.483899652957916260e-01,1.462637633085250854e-01,1.577944010496139526e-01,1.475231200456619263e-01,1.523984670639038086e-01,1.474134922027587891e-01,1.513322442770004272e-01,1.515438407659530640e-01,1.455751955509185791e-01,1.494704633951187134e-01,1.500419378280639648e-01,1.497840732336044312e-01,1.490410566329956055e-01,1.465881168842315674e-01,1.505493968725204468e-01,1.489968299865722656e-01,1.508770287036895752e-01,1.516240537166595459e-01,1.556279361248016357e-01,1.476358771324157715e-01,1.521994173526763916e-01,1.445071548223495483e-01,1.484259665012359619e-01,1.497936844825744629e-01,1.504303216934204102e-01,1.534876525402069092e-01,1.458274424076080322e-01,1.544099748134613037e-01,1.498817205429077148e-01,1.448673605918884277e-01,1.535623222589492798e-01,1.465336680412292480e-01,1.445340514183044434e-01,1.517884582281112671e-01,1.526511907577514648e-01,1.527324914932250977e-01,1.549517363309860229e-01,1.599929928779602051e-01,1.514603644609451294e-01,1.499653458595275879e-01,1.478207111358642578e-01,1.496540009975433350e-01,1.568407565355300903e-01,1.496360003948211670e-01,1.463456451892852783e-01,1.514437645673751831e-01,1.479652374982833862e-01,1.483024507761001587e-01,1.539699584245681763e-01,1.510218977928161621e-01,1.507836729288101196e-01,1.547212004661560059e-01,1.479626595973968506e-01,1.447907239198684692e-01,1.533782929182052612e-01,1.499992907047271729e-01,1.509775519371032715e-01,1.516958773136138916e-01,1.411610841751098633e-01,1.471835076808929443e-01,1.534127295017242432e-01,1.523964107036590576e-01,1.479613184928894043e-01,1.463270336389541626e-01,1.484834849834442139e-01,1.533367782831192017e-01,1.540510356426239014e-01,1.520851701498031616e-01,1.472428292036056519e-01,1.507955491542816162e-01,1.498515307903289795e-01,1.467500030994415283e-01,1.431829035282135010e-01,1.489717215299606323e-01,1.540826261043548584e-01,1.473935693502426147e-01,1.512864232063293457e-01,1.604020297527313232e-01,1.482318639755249023e-01,1.481903493404388428e-01,1.460037827491760254e-01,1.443887352943420410e-01,1.509258896112442017e-01,1.541443765163421631e-01,1.496510207653045654e-01,1.519222408533096313e-01,1.505911648273468018e-01,1.485516726970672607e-01,1.502661705017089844e-01,1.587148457765579224e-01,1.580096185207366943e-01,1.466169953346252441e-01,1.529383659362792969e-01,1.469484567642211914e-01,1.435891240835189819e-01,1.470365226268768311e-01,1.501573026180267334e-01,1.469289213418960571e-01,1.576350927352905273e-01,1.466765105724334717e-01,1.489361226558685303e-01,1.482482999563217163e-01,1.469062268733978271e-01,1.499028652906417847e-01,1.516278982162475586e-01,1.480031609535217285e-01,1.458457410335540771e-01,1.580208986997604370e-01,1.493423134088516235e-01,1.559191048145294189e-01,1.458409428596496582e-01,1.590969413518905640e-01,1.582126319408416748e-01,1.508904695510864258e-01,1.546479612588882446e-01,1.527728587388992310e-01,1.515329331159591675e-01,1.491069346666336060e-01,1.469590812921524048e-01,1.505492627620697021e-01,1.485892981290817261e-01,1.486387252807617188e-01,1.533312499523162842e-01,1.531215012073516846e-01,1.546264737844467163e-01,1.517568230628967285e-01,1.490460783243179321e-01,1.563126891851425171e-01,1.484611481428146362e-01,1.525200903415679932e-01,1.453198492527008057e-01,1.496271193027496338e-01,1.520687341690063477e-01,1.534537076950073242e-01,1.491157710552215576e-01,1.423721313476562500e-01,1.498694419860839844e-01,1.468204706907272339e-01,1.468029916286468506e-01,1.463832855224609375e-01,1.468690782785415649e-01,1.432331651449203491e-01,1.468839198350906372e-01,1.537584513425827026e-01,1.465513706207275391e-01,1.495605707168579102e-01,1.564342081546783447e-01,1.445322036743164062e-01,1.522934287786483765e-01,1.524025201797485352e-01,1.498784124851226807e-01,1.582486033439636230e-01,1.477827280759811401e-01,1.563402116298675537e-01,1.512626260519027710e-01,1.566606014966964722e-01,1.506267637014389038e-01,1.472617685794830322e-01,1.494247019290924072e-01,1.455052345991134644e-01,1.495513617992401123e-01,1.551544815301895142e-01,1.473716199398040771e-01,1.443188041448593140e-01,1.486935168504714966e-01,1.478098928928375244e-01,1.545666158199310303e-01,1.476812362670898438e-01,1.583337187767028809e-01,1.503771245479583740e-01,1.445069611072540283e-01,1.468079984188079834e-01,1.496602296829223633e-01,1.528837233781814575e-01,1.558372229337692261e-01,1.492801606655120850e-01,1.516965627670288086e-01,1.530257612466812134e-01,1.536398530006408691e-01,1.506312191486358643e-01,1.468436568975448608e-01,1.510312706232070923e-01,1.511826217174530029e-01,1.485720276832580566e-01,1.490675806999206543e-01,1.593061238527297974e-01,1.510822474956512451e-01,1.530408859252929688e-01,1.475432962179183960e-01,1.492097973823547363e-01,1.536356210708618164e-01,1.487719118595123291e-01,1.481470316648483276e-01,1.513252258300781250e-01,1.535686254501342773e-01,1.524490714073181152e-01,1.462714076042175293e-01,1.514858305454254150e-01,1.491945236921310425e-01,1.575698256492614746e-01,1.489274799823760986e-01,1.488728821277618408e-01,1.472559124231338501e-01,1.508602350950241089e-01,1.508700549602508545e-01,1.562084555625915527e-01,1.537970900535583496e-01,1.527589261531829834e-01,1.490256488323211670e-01,1.745654940605163574e-01,1.675981283187866211e-01,1.748872548341751099e-01,1.690125018358230591e-01,1.718699932098388672e-01,1.712638288736343384e-01,1.769579052925109863e-01,1.736674457788467407e-01,1.712642014026641846e-01,1.700854599475860596e-01,1.743006110191345215e-01,1.663469523191452026e-01,1.722064465284347534e-01,1.737735867500305176e-01,1.719120442867279053e-01,1.716327220201492310e-01,1.738576889038085938e-01,1.696893274784088135e-01,1.709384173154830933e-01,1.701148301362991333e-01,1.704687327146530151e-01,1.709988862276077271e-01,1.727580279111862183e-01,1.738025248050689697e-01,1.696737408638000488e-01,1.751652359962463379e-01,1.718865633010864258e-01,1.702529937028884888e-01,1.738859415054321289e-01,1.758957654237747192e-01,1.706645488739013672e-01,1.739823967218399048e-01,1.744269877672195435e-01,1.737897396087646484e-01,1.749115437269210815e-01,1.728116124868392944e-01,1.740150153636932373e-01,1.719871163368225098e-01,1.728955209255218506e-01,1.733090281486511230e-01,1.731304526329040527e-01,1.698053926229476929e-01,1.713942587375640869e-01,1.712900698184967041e-01,1.722284257411956787e-01,1.737414896488189697e-01,1.704262495040893555e-01,1.783221662044525146e-01,1.749175190925598145e-01,1.734131872653961182e-01,1.745923161506652832e-01,1.755346059799194336e-01,1.713849157094955444e-01,1.749805957078933716e-01,1.770221740007400513e-01,1.774411201477050781e-01,1.766321063041687012e-01,1.682780086994171143e-01,1.710318028926849365e-01,1.741447299718856812e-01,1.716371029615402222e-01,1.691654324531555176e-01,1.697825640439987183e-01,1.729957461357116699e-01,1.700871139764785767e-01,1.730503439903259277e-01,1.716030240058898926e-01,1.654134243726730347e-01,1.787453293800354004e-01,1.791270226240158081e-01,1.688619852066040039e-01,1.739632636308670044e-01,1.697436869144439697e-01,1.732266545295715332e-01,1.737194210290908813e-01,1.681305170059204102e-01,1.685680449008941650e-01,1.729620397090911865e-01,1.734665930271148682e-01,1.756644845008850098e-01,1.710344702005386353e-01,1.732274144887924194e-01,1.765584945678710938e-01,1.729021817445755005e-01,1.724517643451690674e-01,1.805021315813064575e-01,1.746302545070648193e-01,1.722782701253890991e-01,1.803677827119827271e-01,1.746331155300140381e-01,1.747042536735534668e-01,1.735406816005706787e-01,1.737342029809951782e-01,1.764334142208099365e-01,1.710619926452636719e-01,1.797631382942199707e-01,1.751780807971954346e-01,1.715299785137176514e-01,1.722099483013153076e-01,1.684509217739105225e-01,1.725098490715026855e-01,1.709126532077789307e-01,1.745870560407638550e-01,1.656962931156158447e-01,1.705961674451828003e-01,1.690283119678497314e-01,1.707993149757385254e-01,1.737930774688720703e-01,1.692453622817993164e-01,1.748424023389816284e-01,1.729333996772766113e-01,1.705680191516876221e-01,1.721439808607101440e-01,1.773329228162765503e-01,1.737785339355468750e-01,1.713232696056365967e-01,1.757337898015975952e-01,1.721955239772796631e-01,1.732186079025268555e-01,1.697805374860763550e-01,1.724480837583541870e-01,1.755555570125579834e-01,1.731150299310684204e-01,1.728809475898742676e-01,1.709849983453750610e-01,1.721272468566894531e-01,1.731699258089065552e-01,1.715332269668579102e-01,1.733229458332061768e-01,1.730016171932220459e-01,1.680775433778762817e-01,1.750244498252868652e-01,1.716144382953643799e-01,1.707496345043182373e-01,1.712960004806518555e-01,1.709454655647277832e-01,1.739377677440643311e-01,1.722205877304077148e-01,1.758562475442886353e-01,1.722559481859207153e-01,1.741899847984313965e-01,1.722002029418945312e-01,1.753045618534088135e-01,1.726488173007965088e-01,1.692886650562286377e-01,1.759225577116012573e-01,1.684424132108688354e-01,1.795366555452346802e-01,1.746312677860260010e-01,1.699214726686477661e-01,1.745945513248443604e-01,1.761168986558914185e-01,1.758695244789123535e-01,1.687893122434616089e-01,1.748647689819335938e-01,1.749553084373474121e-01,1.741096377372741699e-01,1.646430194377899170e-01,1.713066697120666504e-01,1.733475476503372192e-01,1.686571836471557617e-01,1.725064814090728760e-01,1.790429204702377319e-01,1.769388616085052490e-01,1.701560318470001221e-01,1.751456558704376221e-01,1.740373373031616211e-01,1.747957468032836914e-01,1.784856617450714111e-01,1.707817167043685913e-01,1.739972829818725586e-01,1.714241802692413330e-01,1.729481220245361328e-01,1.706209480762481689e-01,1.724238097667694092e-01,1.721041947603225708e-01,1.736681461334228516e-01,1.722321957349777222e-01,1.703721582889556885e-01,1.759569644927978516e-01,1.683652102947235107e-01,1.745167374610900879e-01,1.702447235584259033e-01,1.700475811958312988e-01,1.732234060764312744e-01,1.714913994073867798e-01,1.720418334007263184e-01,1.727555394172668457e-01,1.758617162704467773e-01,1.714477092027664185e-01,1.697131395339965820e-01,1.770552694797515869e-01,1.715670675039291382e-01,1.724032014608383179e-01,1.726805865764617920e-01,1.753547042608261108e-01,1.716823428869247437e-01,1.712059676647186279e-01,1.771075725555419922e-01,1.712757796049118042e-01,1.670369952917098999e-01,1.708441972732543945e-01,1.727100163698196411e-01,1.732731461524963379e-01,1.719960868358612061e-01,1.721351146697998047e-01,1.763761490583419800e-01,1.715663969516754150e-01,1.713865995407104492e-01,1.725772023200988770e-01,1.775212883949279785e-01,1.725862771272659302e-01,1.782387793064117432e-01,1.671942919492721558e-01,1.771495938301086426e-01,1.751680374145507812e-01,1.791435182094573975e-01,1.788780391216278076e-01,1.703924238681793213e-01,1.745075434446334839e-01,1.756350100040435791e-01,1.722308099269866943e-01,1.764015555381774902e-01,1.679680049419403076e-01,1.700523942708969116e-01,1.688552200794219971e-01,1.706904768943786621e-01,1.734312623739242554e-01,1.773822307586669922e-01,1.724175512790679932e-01,1.739647090435028076e-01,1.758490204811096191e-01,1.739031970500946045e-01,1.712686717510223389e-01,1.716574728488922119e-01,1.718774139881134033e-01,1.735055297613143921e-01,1.760622262954711914e-01,1.743275523185729980e-01,1.782628595829010010e-01,1.750054657459259033e-01,1.746788620948791504e-01,1.751338541507720947e-01,1.769448220729827881e-01,1.700089275836944580e-01,1.730969250202178955e-01,1.701510399580001831e-01,1.755400598049163818e-01,1.763313412666320801e-01,1.745238304138183594e-01,1.712650805711746216e-01,1.706762164831161499e-01,1.718691438436508179e-01,1.739615201950073242e-01,1.741858720779418945e-01,1.720457971096038818e-01,1.701195538043975830e-01,1.773287653923034668e-01,1.750113517045974731e-01,1.776402145624160767e-01,1.668684333562850952e-01,1.717610210180282593e-01,1.736898273229598999e-01,1.766021698713302612e-01,1.715628057718276978e-01,1.683439761400222778e-01,1.712422966957092285e-01,1.693332195281982422e-01,1.692024916410446167e-01,1.771032512187957764e-01,1.759052425622940063e-01,1.734157055616378784e-01,1.710828840732574463e-01,1.777119934558868408e-01,1.688293814659118652e-01,1.725736409425735474e-01,1.750974804162979126e-01,1.721689999103546143e-01,1.764590591192245483e-01,1.731958985328674316e-01,1.753831356763839722e-01,1.741410642862319946e-01,1.737434118986129761e-01,1.728056520223617554e-01,1.742351949214935303e-01,1.705441325902938843e-01,1.725020110607147217e-01,1.732451468706130981e-01,1.697960346937179565e-01,1.723441332578659058e-01,1.751454174518585205e-01,1.722428053617477417e-01,1.724619716405868530e-01,1.792319267988204956e-01,1.724615395069122314e-01,1.721803545951843262e-01,1.728743314743041992e-01,1.718937158584594727e-01,1.713764369487762451e-01,1.754001826047897339e-01,1.763716638088226318e-01,1.726901084184646606e-01,1.679503917694091797e-01,1.734811663627624512e-01,1.709504425525665283e-01,1.703602820634841919e-01,1.724664866924285889e-01,1.689513474702835083e-01,1.730796992778778076e-01,1.719726026058197021e-01,1.775166541337966919e-01,1.758388131856918335e-01,1.731064021587371826e-01,1.785032749176025391e-01,1.755955964326858521e-01,1.713093519210815430e-01,1.707766950130462646e-01,1.776483356952667236e-01,1.718495786190032959e-01,1.682072281837463379e-01,1.762914061546325684e-01,1.704102158546447754e-01,1.702365279197692871e-01,1.749598085880279541e-01,1.773355305194854736e-01,1.731361448764801025e-01,1.702412068843841553e-01,1.687354445457458496e-01,1.708841025829315186e-01,1.738638579845428467e-01,1.715190857648849487e-01,1.726402044296264648e-01,1.753468513488769531e-01,1.699234992265701294e-01,1.759197562932968140e-01,1.711570620536804199e-01,1.694003939628601074e-01,1.727607846260070801e-01,1.768602877855300903e-01,1.718892306089401245e-01,1.745256483554840088e-01,1.745554208755493164e-01,1.758982092142105103e-01,1.692361086606979370e-01,1.492711156606674194e-01,1.479388475418090820e-01,1.451646387577056885e-01,1.467753201723098755e-01,1.466092169284820557e-01,1.506576091051101685e-01,1.426634341478347778e-01,1.456857919692993164e-01,1.522867679595947266e-01,1.442100703716278076e-01,1.494880318641662598e-01,1.494799256324768066e-01,1.486201137304306030e-01,1.467266380786895752e-01,1.546621918678283691e-01,1.469416916370391846e-01,1.471065729856491089e-01,1.454686671495437622e-01,1.463115662336349487e-01,1.458977758884429932e-01,1.507406681776046753e-01,1.440262794494628906e-01,1.506917178630828857e-01,1.421131938695907593e-01,1.504888534545898438e-01,1.464845389127731323e-01,1.470218598842620850e-01,1.501433700323104858e-01,1.503398865461349487e-01,1.430967152118682861e-01,1.468157023191452026e-01,1.491101235151290894e-01,1.535399258136749268e-01,1.417601555585861206e-01,1.521607041358947754e-01,1.462536454200744629e-01,1.482138931751251221e-01,1.472814679145812988e-01,1.441785097122192383e-01,1.457214057445526123e-01,1.484047472476959229e-01,1.482120454311370850e-01,1.421450376510620117e-01,1.537865698337554932e-01,1.445532441139221191e-01,1.512540280818939209e-01,1.539605557918548584e-01,1.479047685861587524e-01,1.474876105785369873e-01,1.488430947065353394e-01,1.455833464860916138e-01,1.453630179166793823e-01,1.491850912570953369e-01,1.467689573764801025e-01,1.527307927608489990e-01,1.476075351238250732e-01,1.431690305471420288e-01,1.439379006624221802e-01,1.490370184183120728e-01,1.462602615356445312e-01,1.478288322687149048e-01,1.456941664218902588e-01,1.514920592308044434e-01,1.464001536369323730e-01,1.521034687757492065e-01,1.484026759862899780e-01,1.507643461227416992e-01,1.403707116842269897e-01,1.490528434514999390e-01,1.429782956838607788e-01,1.519319862127304077e-01,1.448932886123657227e-01,1.472675800323486328e-01,1.430296301841735840e-01,1.464446932077407837e-01,1.453869640827178955e-01,1.483004689216613770e-01,1.484957784414291382e-01,1.497354209423065186e-01,1.467460244894027710e-01,1.453849673271179199e-01,1.461226940155029297e-01,1.435497701168060303e-01,1.480879187583923340e-01,1.526608765125274658e-01,1.460716724395751953e-01,1.528549343347549438e-01,1.395996063947677612e-01,1.426404863595962524e-01,1.483317762613296509e-01,1.482696682214736938e-01,1.415052264928817749e-01,1.477478295564651489e-01,1.461726427078247070e-01,1.506070792675018311e-01,1.515955626964569092e-01,1.512808054685592651e-01,1.553191840648651123e-01,1.465633660554885864e-01,1.460738182067871094e-01,1.478710174560546875e-01,1.447661966085433960e-01,1.496400237083435059e-01,1.476245224475860596e-01,1.481845974922180176e-01,1.456545740365982056e-01,1.447089314460754395e-01,1.397629380226135254e-01,1.467542797327041626e-01,1.447409987449645996e-01,1.498631089925765991e-01,1.503424048423767090e-01,1.485709547996520996e-01,1.467313021421432495e-01,1.485498547554016113e-01,1.412819176912307739e-01,1.410132497549057007e-01,1.503587961196899414e-01,1.455399990081787109e-01,1.509466618299484253e-01,1.450699418783187866e-01,1.472318917512893677e-01,1.481772661209106445e-01,1.482137441635131836e-01,1.491465270519256592e-01,1.471925526857376099e-01,1.445264220237731934e-01,1.540208905935287476e-01,1.528058797121047974e-01,1.478928774595260620e-01,1.463918685913085938e-01,1.454751491546630859e-01,1.490040272474288940e-01,1.455706208944320679e-01,1.481477469205856323e-01,1.467854678630828857e-01,1.421104669570922852e-01,1.435602009296417236e-01,1.577633619308471680e-01,1.483281850814819336e-01,1.400911509990692139e-01,1.455396711826324463e-01,1.521198451519012451e-01,1.508880555629730225e-01,1.396788209676742554e-01,1.509695351123809814e-01,1.482369601726531982e-01,1.472921520471572876e-01,1.504034996032714844e-01,1.517020165920257568e-01,1.466760337352752686e-01,1.500279903411865234e-01,1.455175280570983887e-01,1.437018364667892456e-01,1.506198644638061523e-01,1.404968798160552979e-01,1.441556215286254883e-01,1.482236981391906738e-01,1.524520218372344971e-01,1.435718834400177002e-01,1.509557366371154785e-01,1.431536972522735596e-01,1.505745798349380493e-01,1.439745426177978516e-01,1.458863765001296997e-01,1.524850279092788696e-01,1.476146131753921509e-01,1.490922868251800537e-01,1.524323672056198120e-01,1.412670761346817017e-01,1.549606919288635254e-01,1.466707438230514526e-01,1.420362144708633423e-01,1.456501930952072144e-01,1.447015553712844849e-01,1.533079743385314941e-01,1.475944668054580688e-01,1.432515680789947510e-01,1.542107164859771729e-01,1.515870094299316406e-01,1.492913663387298584e-01,1.478418707847595215e-01,1.407765746116638184e-01,1.426696330308914185e-01,1.504809558391571045e-01,1.456083506345748901e-01,1.413694769144058228e-01,1.477057039737701416e-01,1.494873166084289551e-01,1.467506736516952515e-01,1.493018120527267456e-01,1.529239714145660400e-01,1.467058360576629639e-01,1.478429883718490601e-01,1.434772759675979614e-01,1.501218676567077637e-01,1.508317142724990845e-01,1.500430405139923096e-01,1.506269425153732300e-01,1.475683152675628662e-01,1.563144475221633911e-01,1.493836492300033569e-01,1.459927558898925781e-01,1.428565382957458496e-01,1.432675272226333618e-01,1.475756317377090454e-01,1.400050669908523560e-01,1.479245871305465698e-01,1.503579318523406982e-01,1.477525532245635986e-01,1.444739103317260742e-01,1.501097530126571655e-01,1.505309045314788818e-01,1.543806493282318115e-01,1.541953384876251221e-01,1.442331969738006592e-01,1.455126106739044189e-01,1.455339193344116211e-01,1.460241228342056274e-01,1.472458839416503906e-01,1.496747583150863647e-01,1.429845392704010010e-01,1.445965468883514404e-01,1.516192853450775146e-01,1.475284099578857422e-01,1.485874205827713013e-01,1.467766165733337402e-01,1.500002741813659668e-01,1.410317867994308472e-01,1.453462839126586914e-01,1.507474482059478760e-01,1.498930454254150391e-01,1.482087224721908569e-01,1.463227272033691406e-01,1.533838808536529541e-01,1.503416597843170166e-01,1.456811279058456421e-01,1.491292417049407959e-01,1.493683159351348877e-01,1.440826207399368286e-01,1.517929136753082275e-01,1.498205959796905518e-01,1.377360671758651733e-01,1.387263983488082886e-01,1.501409858465194702e-01,1.507829129695892334e-01,1.451838314533233643e-01,1.473843306303024292e-01,1.505952179431915283e-01,1.487810611724853516e-01,1.451192498207092285e-01,1.500070691108703613e-01,1.502671539783477783e-01,1.522552669048309326e-01,1.485631018877029419e-01,1.433978676795959473e-01,1.507338732481002808e-01,1.417571306228637695e-01,1.485169231891632080e-01,1.451187431812286377e-01,1.442995816469192505e-01,1.433582007884979248e-01,1.515177190303802490e-01,1.484614014625549316e-01,1.414924412965774536e-01,1.379561424255371094e-01,1.563246101140975952e-01,1.448502540588378906e-01,1.446053534746170044e-01,1.468145847320556641e-01,1.425520777702331543e-01,1.465545445680618286e-01,1.428736150264739990e-01,1.465450078248977661e-01,1.506635099649429321e-01,1.459160447120666504e-01,1.439233720302581787e-01,1.413860768079757690e-01,1.472657620906829834e-01,1.473197788000106812e-01,1.429390609264373779e-01,1.412264555692672729e-01,1.511965095996856689e-01,1.486439853906631470e-01,1.524032354354858398e-01,1.498762220144271851e-01,1.454636752605438232e-01,1.425258517265319824e-01,1.529081165790557861e-01,1.441201269626617432e-01,1.469808220863342285e-01,1.453663408756256104e-01,1.427583247423171997e-01,1.472698003053665161e-01,1.445215493440628052e-01,1.429306268692016602e-01,1.523260772228240967e-01,1.453192681074142456e-01,1.503925174474716187e-01,1.511142551898956299e-01,1.485693305730819702e-01,1.446607410907745361e-01,1.447450518608093262e-01,1.488936394453048706e-01,1.521846055984497070e-01,1.450369954109191895e-01,1.481662988662719727e-01,1.509732604026794434e-01,1.489677429199218750e-01,1.535059362649917603e-01,1.511420458555221558e-01,1.443203538656234741e-01,1.457648575305938721e-01,1.473240852355957031e-01,1.425470858812332153e-01,1.433267444372177124e-01,1.466759741306304932e-01,1.462213993072509766e-01,1.487395167350769043e-01,1.474572271108627319e-01,1.516821384429931641e-01,1.486130058765411377e-01,1.420326381921768188e-01,1.494812071323394775e-01,1.443388313055038452e-01,1.426037847995758057e-01,1.432269960641860962e-01,1.461409777402877808e-01,1.496000438928604126e-01,1.543113142251968384e-01,1.400673538446426392e-01,1.457473933696746826e-01,1.517583131790161133e-01,1.476176530122756958e-01,1.501405537128448486e-01,1.476531028747558594e-01,1.485494226217269897e-01,1.459532827138900757e-01,1.473361551761627197e-01,1.477936506271362305e-01,1.500669270753860474e-01,1.450834870338439941e-01,1.476946473121643066e-01,1.483359038829803467e-01,1.496636867523193359e-01,1.462862193584442139e-01,1.492999345064163208e-01,1.445379406213760376e-01,1.470218896865844727e-01,1.452162414789199829e-01,1.455301046371459961e-01,1.499562710523605347e-01,1.447484791278839111e-01,1.491653174161911011e-01,1.441975533962249756e-01,1.446844786405563354e-01,1.465247124433517456e-01,1.505718678236007690e-01,1.468188762664794922e-01,1.445941030979156494e-01,1.491693407297134399e-01,1.509850621223449707e-01,1.509109139442443848e-01,1.521069407463073730e-01,1.487344801425933838e-01,1.433439552783966064e-01,1.465338915586471558e-01,1.480658501386642456e-01
1.224879473447799683e-01,1.180451810359954834e-01,1.144241988658905029e-01,1.114793568849563599e-01,1.141644120216369629e-01,1.098096892237663269e-01,1.227364689111709595e-01,1.156475991010665894e-01,1.155645027756690979e-01,1.114806234836578369e-01,1.186389923095703125e-01,1.213222295045852661e-01,1.126821339130401611e-01,1.148372590541839600e-01,1.095313727855682373e-01,1.183130517601966858e-01,1.156597584486007690e-01,1.147792264819145203e-01,1.193423271179199219e-01,1.163801476359367371e-01,1.151992976665496826e-01,1.145673990249633789e-01,1.144448667764663696e-01,1.156501546502113342e-01,1.161159723997116089e-01,1.189311891794204712e-01,1.172326654195785522e-01,1.119404435157775879e-01,1.179396063089370728e-01,1.157507747411727905e-01,1.195720583200454712e-01,1.148560717701911926e-01,1.166958808898925781e-01,1.175785511732101440e-01,1.131217032670974731e-01,1.175689995288848877e-01,1.148997992277145386e-01,1.163219660520553589e-01,1.042078882455825806e-01,1.043617129325866699e-01,1.127031221985816956e-01,1.136979684233665466e-01,1.219449788331985474e-01,1.147772669792175293e-01,1.195260807871818542e-01,1.241099908947944641e-01,1.179111450910568237e-01,1.148043721914291382e-01,1.108089089393615723e-01,1.154098510742187500e-01,1.127541884779930115e-01,1.201395690441131592e-01,1.209317296743392944e-01,1.162327006459236145e-01,1.106452792882919312e-01,1.151429861783981323e-01,1.159428358078002930e-01,1.093855351209640503e-01,1.194791868329048157e-01,1.152959167957305908e-01,1.186252236366271973e-01,1.194013953208923340e-01,1.156869009137153625e-01,1.124622896313667297e-01,1.177864372730255127e-01,1.182297617197036743e-01,1.159240603446960449e-01,1.177088692784309387e-01,1.249100640416145325e-01,1.167182996869087219e-01,1.161842048168182373e-01,1.105112135410308838e-01,1.191816627979278564e-01,1.170961111783981323e-01,1.157013028860092163e-01,1.173435449600219727e-01,1.220583468675613403e-01,1.136220395565032959e-01,1.185349449515342712e-01,1.151650696992874146e-01,1.150994971394538879e-01,1.149539053440093994e-01,1.140158250927925110e-01,1.207846701145172119e-01,1.097004562616348267e-01,1.168301478028297424e-01,1.163259074091911316e-01,1.159885376691818237e-01,1.194948852062225342e-01,1.098167598247528076e-01,1.183534413576126099e-01,1.159797981381416321e-01,1.138395220041275024e-01,1.163822859525680542e-01,1.094127669930458069e-01,1.128373220562934875e-01,1.199590191245079041e-01,1.224804967641830444e-01,1.156142428517341614e-01,1.193139106035232544e-01,1.167256534099578857e-01,1.134751811623573303e-01,1.163131073117256165e-01,1.223834156990051270e-01,1.165396422147750854e-01,1.178286895155906677e-01,1.070441156625747681e-01,1.179885566234588623e-01,1.158138364553451538e-01,1.170118451118469238e-01,1.134298965334892273e-01,1.153185889124870300e-01,1.193338781595230103e-01,1.156715154647827148e-01,1.190866157412528992e-01,1.115105003118515015e-01,1.152896657586097717e-01,1.176263839006423950e-01,1.100556030869483948e-01,1.144039332866668701e-01,1.167020648717880249e-01,1.223723664879798889e-01,1.175902634859085083e-01,1.212455183267593384e-01,1.165131181478500366e-01,1.208741888403892517e-01,1.123603135347366333e-01,1.230961605906486511e-01,1.042958945035934448e-01,1.140820905566215515e-01,1.154878288507461548e-01,1.192183867096900940e-01,1.178070306777954102e-01,1.202322393655776978e-01,1.085971742868423462e-01,1.093367561697959900e-01,1.078990101814270020e-01,1.077110320329666138e-01,1.153548657894134521e-01,1.105126142501831055e-01,1.130309700965881348e-01,1.138372421264648438e-01,1.123704165220260620e-01,1.230325102806091309e-01,1.152123883366584778e-01,1.092525422573089600e-01,1.129019260406494141e-01,1.107414364814758301e-01,1.209442466497421265e-01,1.113242879509925842e-01,1.113039255142211914e-01,1.187873408198356628e-01,1.256030201911926270e-01,1.147964224219322205e-01,1.263600438833236694e-01,1.175715029239654541e-01,1.212507039308547974e-01,1.184318661689758301e-01,1.172415092587471008e-01,1.182223707437515259e-01,1.193013042211532593e-01,1.103906333446502686e-01,1.161179021000862122e-01,1.134228706359863281e-01,1.207984983921051025e-01,1.146572530269622803e-01,1.095222532749176025e-01,1.173628345131874084e-01,1.095354706048965454e-01,1.129196882247924805e-01,1.134483516216278076e-01,1.148749664425849915e-01,1.072071790695190430e-01,1.131286993622779846e-01,1.232502982020378113e-01,1.054624021053314209e-01,1.188030764460563660e-01,1.151382923126220703e-01,1.188788190484046936e-01,1.191656738519668579e-01,1.140715181827545166e-01,1.153941601514816284e-01,1.125736683607101440e-01,1.098002120852470398e-01,1.165841147303581238e-01,1.155844628810882568e-01,1.217552199959754944e-01,1.134282276034355164e-01,1.139494180679321289e-01,1.031359583139419556e-01,1.217235773801803589e-01,1.152661293745040894e-01,1.177094057202339172e-01,1.115819066762924194e-01,1.128660738468170166e-01,1.075094863772392273e-01,1.200138479471206665e-01,1.175094395875930786e-01,1.111344620585441589e-01,1.203140392899513245e-01,1.131952404975891113e-01,1.226972937583923340e-01,1.154516860842704773e-01,1.143981963396072388e-01,1.176146119832992554e-01,1.155218929052352905e-01,1.122174113988876343e-01,1.231556534767150879e-01,1.171492934226989746e-01,1.168206930160522461e-01,1.126588508486747742e-01,1.137617751955986023e-01,1.092483699321746826e-01,1.143322736024856567e-01,1.180606931447982788e-01,1.122884303331375122e-01,1.151486188173294067e-01,1.167722567915916443e-01,1.168925166130065918e-01,1.156951189041137695e-01,1.204012781381607056e-01,1.223844960331916809e-01,1.130488514900207520e-01,1.191306859254837036e-01,1.166883111000061035e-01,1.226503178477287292e-01,1.141912788152694702e-01,1.091510429978370667e-01,1.125183477997779846e-01,1.061718761920928955e-01,1.088386923074722290e-01,1.178933978080749512e-01,1.171596571803092957e-01,1.171243712306022644e-01,1.179076731204986572e-01,1.217521280050277710e-01,1.142289340496063232e-01,1.146123409271240234e-01,1.171747297048568726e-01,1.111285760998725891e-01,1.208606809377670288e-01,1.221049875020980835e-01,1.110364645719528198e-01,1.185926124453544617e-01,1.095495820045471191e-01,1.174155101180076599e-01,1.169955879449844360e-01,1.209306418895721436e-01,1.210985258221626282e-01,9.856414049863815308e-02,1.215418949723243713e-01,1.153837069869041443e-01,1.156252101063728333e-01,1.079046651721000671e-01,1.242346912622451782e-01,1.165367737412452698e-01,1.149006038904190063e-01,1.165261566638946533e-01,1.154277026653289795e-01,1.129420548677444458e-01,1.154302731156349182e-01,1.166214197874069214e-01,1.201213225722312927e-01,1.186409294605255127e-01,1.150786578655242920e-01,1.169414967298507690e-01,1.109725460410118103e-01,1.180519461631774902e-01,1.138909384608268738e-01,1.142965629696846008e-01,1.144839376211166382e-01,1.103606000542640686e-01,1.176848411560058594e-01,1.209882497787475586e-01,1.191250532865524292e-01,1.226004138588905334e-01,1.170745342969894409e-01,1.203006953001022339e-01,1.164146289229393005e-01,1.205483227968215942e-01,1.179007515311241150e-01,1.211039200425148010e-01,1.216712445020675659e-01,1.193588227033615112e-01,1.136011034250259399e-01,1.209018602967262268e-01,1.139671579003334045e-01,1.142101436853408813e-01,1.197480261325836182e-01,1.194439083337783813e-01,1.180609241127967834e-01,1.196382269263267517e-01,1.132318824529647827e-01,1.189390420913696289e-01,1.100518554449081421e-01,1.216757819056510925e-01,1.177026703953742981e-01,1.129699051380157471e-01,1.168601661920547485e-01,1.164746582508087158e-01,1.208949536085128784e-01,1.187416762113571167e-01,1.177042350172996521e-01,1.224003285169601440e-01,1.205302327871322632e-01,1.165438294410705566e-01,1.170526146888732910e-01,1.185550987720489502e-01,1.140759438276290894e-01,1.146886497735977173e-01,1.226079091429710388e-01,1.106044352054595947e-01,1.179646700620651245e-01,1.160267218947410583e-01,1.173021197319030762e-01,1.115196198225021362e-01,1.154679954051971436e-01,1.202778965234756470e-01,1.111826002597808838e-01,1.235184893012046814e-01,1.189436241984367371e-01,1.082313060760498047e-01,1.140438765287399292e-01,1.226239576935768127e-01,1.100981459021568298e-01,1.140749379992485046e-01,1.107875630259513855e-01,1.162217557430267334e-01,1.158573776483535767e-01,1.057220250368118286e-01,1.210554093122482300e-01,1.151013895869255066e-01,1.149355843663215637e-01,1.182772964239120483e-01,1.180154755711555481e-01,1.157432049512863159e-01,1.142754554748535156e-01,1.081606298685073853e-01,1.121280640363693237e-01,1.165301576256752014e-01,1.149397045373916626e-01,1.097281277179718018e-01,1.148628443479537964e-01,1.178237348794937134e-01,1.151209846138954163e-01,1.168430000543594360e-01,1.179442852735519409e-01,1.169325858354568481e-01,1.303171366453170776e-01,1.309566795825958252e-01,1.278095543384552002e-01,1.261422038078308105e-01,1.274827718734741211e-01,1.351431757211685181e-01,1.310145258903503418e-01,1.294720023870468140e-01,1.262746155261993408e-01,1.312374025583267212e-01,1.241983175277709961e-01,1.311793625354766846e-01,1.317527443170547485e-01,1.240557804703712463e-01,1.212952062487602234e-01,1.302333027124404907e-01,1.309053152799606323e-01,1.280815899372100830e-01,1.317149847745895386e-01,1.236699670553207397e-01,1.279253959655761719e-01,1.291793733835220337e-01,1.267216503620147705e-01,1.371224522590637207e-01,1.259398460388183594e-01,1.333222687244415283e-01,1.310316026210784912e-01,1.202399879693984985e-01,1.350714862346649170e-01,1.352293491363525391e-01,1.289919465780258179e-01,1.323028504848480225e-01,1.325014084577560425e-01,1.344077736139297485e-01,1.309213191270828247e-01,1.306634843349456787e-01,1.331998556852340698e-01,1.266835033893585205e-01,1.272988617420196533e-01,1.298386156558990479e-01,1.293005943298339844e-01,1.303207576274871826e-01,1.315737962722778320e-01,1.283288300037384033e-01,1.260792315006256104e-01,1.221750378608703613e-01,1.291468441486358643e-01,1.297227740287780762e-01,1.226275414228439331e-01,1.288496851921081543e-01,1.278779357671737671e-01,1.382170319557189941e-01,1.220219433307647705e-01,1.287899762392044067e-01,1.350739598274230957e-01,1.333055943250656128e-01,1.219516098499298096e-01,1.344675123691558838e-01,1.248622834682464600e-01,1.287066489458084106e-01,1.300043314695358276e-01,1.311676353216171265e-01,1.359930634498596191e-01,1.268750727176666260e-01,1.304870694875717163e-01,1.315491497516632080e-01,1.323402971029281616e-01,1.357055157423019409e-01,1.264591366052627563e-01,1.296721994876861572e-01,1.279548257589340210e-01,1.315943896770477295e-01,1.277766674757003784e-01,1.304381787776947021e-01,1.233440786600112915e-01,1.296824365854263306e-01,1.279437392950057983e-01,1.307598352432250977e-01,1.302546262741088867e-01,1.306546181440353394e-01,1.223030090332031250e-01,1.281271725893020630e-01,1.274240761995315552e-01,1.337467133998870850e-01,1.275826692581176758e-01,1.268798410892486572e-01,1.318290531635284424e-01,1.372130066156387329e-01,1.182019636034965515e-01,1.230387091636657715e-01,1.258343011140823364e-01,1.390292048454284668e-01,1.336944997310638428e-01,1.298277229070663452e-01,1.331581473350524902e-01,1.276633143424987793e-01,1.233239471912384033e-01,1.258505284786224365e-01,1.278796195983886719e-01,1.341595947742462158e-01,1.234471648931503296e-01,1.252146810293197632e-01,1.267539411783218384e-01,1.291851550340652466e-01,1.340025812387466431e-01,1.234064549207687378e-01,1.337191611528396606e-01,1.248488426208496094e-01,1.324875950813293457e-01,1.298977732658386230e-01,1.344281136989593506e-01,1.257052719593048096e-01,1.262562572956085205e-01,1.365608870983123779e-01,1.260271221399307251e-01,1.280588209629058838e-01,1.292725652456283569e-01,1.273228824138641357e-01,1.313060969114303589e-01,1.239229366183280945e-01,1.286358237266540527e-01,1.303119063377380371e-01,1.242419704794883728e-01,1.328877359628677368e-01,1.352265775203704834e-01,1.276607811450958252e-01,1.183882653713226318e-01,1.369926929473876953e-01,1.300601363182067871e-01,1.274196803569793701e-01,1.320175081491470337e-01,1.290488541126251221e-01,1.255191266536712646e-01,1.340474784374237061e-01,1.264785379171371460e-01,1.303506791591644287e-01,1.314494609832763672e-01,1.269075274467468262e-01,1.304616332054138184e-01,1.300171911716461182e-01,1.300784498453140259e-01,1.317781656980514526e-01,1.237487271428108215e-01,1.213231086730957031e-01,1.272497624158859253e-01,1.206233203411102295e-01,1.216437742114067078e-01,1.281490474939346313e-01,1.239102259278297424e-01,1.258416473865509033e-01,1.254965960979461670e-01,1.235554069280624390e-01,1.327807307243347168e-01,1.336966305971145630e-01,1.421128511428833008e-01,1.228134706616401672e-01,1.310985833406448364e-01,1.348639875650405884e-01,1.265881508588790894e-01,1.374686956405639648e-01,1.289421916007995605e-01,1.245616376399993896e-01,1.248067766427993774e-01,1.247728094458580017e-01,1.270293146371841431e-01,1.288846284151077271e-01,1.338303387165069580e-01,1.262194216251373291e-01,1.228082478046417236e-01,1.330810487270355225e-01,1.317247301340103149e-01,1.298091709613800049e-01,1.183486431837081909e-01,1.243560090661048889e-01,1.327449083328247070e-01,1.255255043506622314e-01,1.374916136264801025e-01,1.298651546239852905e-01,1.234996914863586426e-01,1.304103136062622070e-01,1.298992633819580078e-01,1.340565234422683716e-01,1.324994862079620361e-01,1.287683546543121338e-01,1.296548247337341309e-01,1.282397359609603882e-01,1.317973136901855469e-01,1.343648433685302734e-01,1.269176453351974487e-01,1.279461383819580078e-01,1.258205324411392212e-01,1.250462979078292847e-01,1.338036805391311646e-01,1.260071843862533569e-01,1.361462175846099854e-01,1.255643069744110107e-01,1.396882086992263794e-01,1.304304450750350952e-01,1.294878125190734863e-01,1.346629858016967773e-01,1.225865557789802551e-01,1.241965442895889282e-01,1.305917054414749146e-01,1.248855739831924438e-01,1.307783722877502441e-01,1.315200328826904297e-01,1.221159920096397400e-01,1.344782114028930664e-01,1.261339336633682251e-01,1.323038786649703979e-01,1.267778724431991577e-01,1.262260377407073975e-01,1.282950937747955322e-01,1.276806741952896118e-01,1.283877640962600708e-01,1.355786323547363281e-01,1.269475072622299194e-01,1.333500891923904419e-01,1.338849514722824097e-01,1.314493417739868164e-01,1.306933164596557617e-01,1.236494332551956177e-01,1.301705390214920044e-01,1.271548867225646973e-01,1.264043897390365601e-01,1.302836090326309204e-01,1.319170892238616943e-01,1.284752190113067627e-01,1.361444145441055298e-01,1.294052153825759888e-01,1.310594975948333740e-01,1.252325326204299927e-01,1.263841092586517334e-01,1.265601068735122681e-01,1.271994560956954956e-01,1.287578046321868896e-01,1.271988153457641602e-01,1.351519823074340820e-01,1.316459029912948608e-01,1.298700869083404541e-01,1.288651078939437866e-01,1.324129700660705566e-01,1.344171017408370972e-01,1.278161853551864624e-01,1.304573565721511841e-01,1.256393641233444214e-01,1.284653544425964355e-01,1.362940371036529541e-01,1.286766082048416138e-01,1.296389549970626831e-01,1.285465210676193237e-01,1.363874971866607666e-01,1.267569661140441895e-01,1.299917995929718018e-01,1.292708218097686768e-01,1.259791553020477295e-01,1.307458132505416870e-01,1.216579303145408630e-01,1.282727420330047607e-01,1.326562464237213135e-01,1.292298734188079834e-01,1.280396282672882080e-01,1.328362524509429932e-01,1.296269446611404419e-01,1.326140016317367554e-01,1.250938028097152710e-01,1.324037909507751465e-01,1.283245980739593506e-01,1.267549693584442139e-01,1.254853606224060059e-01,1.205326914787292480e-01,1.284694075584411621e-01,1.294275820255279541e-01,1.329464614391326904e-01,1.272016614675521851e-01,1.310036927461624146e-01,1.280217319726943970e-01,1.190817058086395264e-01,1.249972358345985413e-01,1.273437738418579102e-01,1.273538768291473389e-01,1.320543736219406128e-01,1.365779042243957520e-01,1.354700475931167603e-01,1.336117088794708252e-01,1.239434480667114258e-01,1.274866610765457153e-01,1.315219700336456299e-01,1.334083080291748047e-01,1.333998739719390869e-01,1.289990991353988647e-01,1.253389567136764526e-01,1.353052407503128052e-01,1.181440427899360657e-01,1.307208687067031860e-01,1.224161460995674133e-01,1.350182592868804932e-01,1.294502317905426025e-01,1.279531717300415039e-01,1.276846528053283691e-01,1.239878684282302856e-01,1.329184472560882568e-01,1.243978440761566162e-01,1.210754960775375366e-01,1.314333379268646240e-01,1.293580830097198486e-01,1.219534501433372498e-01,1.273793876171112061e-01,1.269827187061309814e-01,1.346254944801330566e-01,1.295118480920791626e-01,1.324951052665710449e-01,1.313731074333190918e-01,1.303407847881317139e-01,1.303022801876068115e-01,1.271434724330902100e-01,1.313447356224060059e-01,1.251488029956817627e-01,1.286843121051788330e-01,1.355291306972503662e-01,1.236082017421722412e-01,1.260979473590850830e-01,1.311665177345275879e-01,1.293477118015289307e-01,1.266375482082366943e-01,1.343526542186737061e-01,1.292374432086944580e-01,1.255807280540466309e-01,1.253739744424819946e-01,1.282857358455657959e-01,1.275078952312469482e-01,1.315830945968627930e-01,1.292887181043624878e-01,1.262895166873931885e-01,1.295331120491027832e-01,1.211630105972290039e-01,1.224256753921508789e-01,1.348145306110382080e-01,1.307069063186645508e-01,1.233724877238273621e-01,1.337050199508666992e-01,1.207424104213714600e-01,1.286598145961761475e-01,1.235509663820266724e-01,8.110682666301727295e-02,8.225886523723602295e-02,8.547803759574890137e-02,8.291713893413543701e-02,8.459565043449401855e-02,8.573992550373077393e-02,8.479782938957214355e-02,8.181053400039672852e-02,8.270034193992614746e-02,8.684059977531433105e-02,8.655169606208801270e-02,8.022824674844741821e-02,8.428427577018737793e-02,8.163577318191528320e-02,8.290876448154449463e-02,8.523683995008468628e-02,8.310507982969284058e-02,8.344697952270507812e-02,8.397966623306274414e-02,8.736252039670944214e-02,9.167449921369552612e-02,8.092916756868362427e-02,8.353985846042633057e-02,8.478788286447525024e-02,8.542764186859130859e-02,8.316381275653839111e-02,8.238498121500015259e-02,8.468691259622573853e-02,8.287316560745239258e-02,8.302918076515197754e-02,8.283241093158721924e-02,8.736459910869598389e-02,8.646909892559051514e-02,8.901084959506988525e-02,8.902724087238311768e-02,8.017934858798980713e-02,8.833221346139907837e-02,8.772694319486618042e-02,8.515040576457977295e-02,8.586275577545166016e-02,8.534259349107742310e-02,8.299617469310760498e-02,8.341835439205169678e-02,8.011904358863830566e-02,8.325451612472534180e-02,8.348340541124343872e-02,8.618894219398498535e-02,8.602891862392425537e-02,8.532530814409255981e-02,8.079896867275238037e-02,8.295593410730361938e-02,8.597170561552047729e-02,8.145645260810852051e-02,8.389995247125625610e-02,8.405727148056030273e-02,8.520437777042388916e-02,8.584273606538772583e-02,8.239226788282394409e-02,8.411110192537307739e-02,8.461126685142517090e-02,8.552263677120208740e-02,8.402784168720245361e-02,8.488121628761291504e-02,8.698152005672454834e-02,8.647446334362030029e-02,8.535620570182800293e-02,8.378345519304275513e-02,8.243490755558013916e-02,8.385372161865234375e-02,8.341792225837707520e-02,8.296771347522735596e-02,8.309296518564224243e-02,8.475054800510406494e-02,8.198909461498260498e-02,8.517105132341384888e-02,8.644818514585494995e-02,8.546558767557144165e-02,8.303342759609222412e-02,8.574173599481582642e-02,8.075545728206634521e-02,8.407515287399291992e-02,8.820617944002151489e-02,7.827479392290115356e-02,8.288620412349700928e-02,8.414263278245925903e-02,8.208271861076354980e-02,8.331524580717086792e-02,8.335410803556442261e-02,8.827101439237594604e-02,8.367684483528137207e-02,8.458262681961059570e-02,8.844733238220214844e-02,8.282840251922607422e-02,8.332785964012145996e-02,8.674151450395584106e-02,8.299233019351959229e-02,8.453558385372161865e-02,8.506961166858673096e-02,8.676180243492126465e-02,8.358548581600189209e-02,8.221293240785598755e-02,8.300779759883880615e-02,8.521718531847000122e-02,8.451677113771438599e-02,8.480888605117797852e-02,8.551973849534988403e-02,8.183713257312774658e-02,8.441825211048126221e-02,8.437018096446990967e-02,8.702595531940460205e-02,8.385929465293884277e-02,8.689311146736145020e-02,8.172153681516647339e-02,8.403267711400985718e-02,8.323392271995544434e-02,8.502373844385147095e-02,8.867636322975158691e-02,8.288038522005081177e-02,8.421192318201065063e-02,8.760998398065567017e-02,8.522138744592666626e-02,8.549197018146514893e-02,8.041865378618240356e-02,8.275341987609863281e-02,8.419445157051086426e-02,8.681896328926086426e-02,8.799688518047332764e-02,8.469406515359878540e-02,8.485759794712066650e-02,8.360789716243743896e-02,8.688844740390777588e-02,8.324173092842102051e-02,8.639822900295257568e-02,8.552388846874237061e-02,8.457361906766891479e-02,8.309245109558105469e-02,8.563683927059173584e-02,8.201026916503906250e-02,8.467042446136474609e-02,8.535212278366088867e-02,8.414348959922790527e-02,8.656413853168487549e-02,8.282105624675750732e-02,8.024297654628753662e-02,8.198388665914535522e-02,8.488799631595611572e-02,8.364447951316833496e-02,8.199401199817657471e-02,8.464997261762619019e-02,8.537271618843078613e-02,8.088770508766174316e-02,8.089768141508102417e-02,8.705715090036392212e-02,8.686217665672302246e-02,8.415152132511138916e-02,8.776126056909561157e-02,8.226709812879562378e-02,8.230017870664596558e-02,8.176002651453018188e-02,8.276638388633728027e-02,8.457320183515548706e-02,8.474066108465194702e-02,8.594286441802978516e-02,8.176937699317932129e-02,8.611825853586196899e-02,8.705006539821624756e-02,8.176895976066589355e-02,8.245330303907394409e-02,8.669505268335342407e-02,8.619639277458190918e-02,8.463997393846511841e-02,8.655243366956710815e-02,8.204793930053710938e-02,8.657243847846984863e-02,8.106786757707595825e-02,8.690447360277175903e-02,8.491354435682296753e-02,8.553449064493179321e-02,8.208518475294113159e-02,8.777615427970886230e-02,8.565645664930343628e-02,8.674278855323791504e-02,8.377113938331604004e-02,8.605096489191055298e-02,8.530262112617492676e-02,8.311472088098526001e-02,8.553050458431243896e-02,8.842451870441436768e-02,8.514453470706939697e-02,8.263160288333892822e-02,8.486361056566238403e-02,8.334605395793914795e-02,8.512876182794570923e-02,8.635147660970687866e-02,8.674280345439910889e-02,8.346588164567947388e-02,8.258058130741119385e-02,8.267423510551452637e-02,8.563196659088134766e-02,8.241995424032211304e-02,8.583346009254455566e-02,8.269543945789337158e-02,8.579862117767333984e-02,8.440612256526947021e-02,8.404313772916793823e-02,8.778710663318634033e-02,8.544532954692840576e-02,8.327488601207733154e-02,8.653422445058822632e-02,8.231167495250701904e-02,8.580202609300613403e-02,8.772790431976318359e-02,8.317485451698303223e-02,8.405189216136932373e-02,8.168507367372512817e-02,8.697807043790817261e-02,8.484885841608047485e-02,8.137480914592742920e-02,8.524184674024581909e-02,8.306442201137542725e-02,8.487936109304428101e-02,8.255039155483245850e-02,8.219192177057266235e-02,8.356788754463195801e-02,8.208921551704406738e-02,8.394873887300491333e-02,8.693859726190567017e-02,8.341823518276214600e-02,8.487924188375473022e-02,8.422427624464035034e-02,8.664901554584503174e-02,8.134799450635910034e-02,8.265212178230285645e-02,8.409529924392700195e-02,8.222369849681854248e-02,8.517746627330780029e-02,8.576439321041107178e-02,8.707000315189361572e-02,8.575876057147979736e-02,8.407835662364959717e-02,8.509382605552673340e-02,8.192773163318634033e-02,8.543761819601058960e-02,8.274319022893905640e-02,8.274095505475997925e-02,8.520802855491638184e-02,8.377484977245330811e-02,8.610329777002334595e-02,8.803249895572662354e-02,8.488799631595611572e-02,8.181247860193252563e-02,8.064308762550354004e-02,8.394770324230194092e-02,8.475326746702194214e-02,8.623128384351730347e-02,8.154308050870895386e-02,8.477048575878143311e-02,8.178784698247909546e-02,8.513854444026947021e-02,8.630231022834777832e-02,8.239993453025817871e-02,8.245610445737838745e-02,8.658605813980102539e-02,8.624127507209777832e-02,8.306185156106948853e-02,8.448390662670135498e-02,8.502668887376785278e-02,8.686712384223937988e-02,8.505821228027343750e-02,8.406166732311248779e-02,8.693094551563262939e-02,8.441764861345291138e-02,8.338567614555358887e-02,8.055027574300765991e-02,8.391094207763671875e-02,8.338451385498046875e-02,8.529864251613616943e-02,8.449418842792510986e-02,8.468629419803619385e-02,8.741579949855804443e-02,8.254967629909515381e-02,8.739607781171798706e-02,8.659952133893966675e-02,8.352246880531311035e-02,8.593607693910598755e-02,8.575902879238128662e-02,9.402748197317123413e-02,8.614443242549896240e-02,8.457984030246734619e-02,8.381848037242889404e-02,8.445700258016586304e-02,8.318136632442474365e-02,8.296860754489898682e-02,8.049476146697998047e-02,8.085448294878005981e-02,8.265018463134765625e-02,8.677275478839874268e-02,8.398870378732681274e-02,8.586385101079940796e-02,8.345852792263031006e-02,8.682551980018615723e-02,8.356361091136932373e-02,8.314885944128036499e-02,8.578932285308837891e-02,8.189165592193603516e-02,8.470275253057479858e-02,8.129458129405975342e-02,8.480642735958099365e-02,8.332984149456024170e-02,8.455327898263931274e-02,8.361934125423431396e-02,8.543776720762252808e-02,8.805851638317108154e-02,8.578248322010040283e-02,8.611362427473068237e-02,8.303361386060714722e-02,8.438066393136978149e-02,8.319265395402908325e-02,8.299385756254196167e-02,8.500263094902038574e-02,8.284008502960205078e-02,8.241834491491317749e-02,8.527974039316177368e-02,8.304786682128906250e-02,8.105424791574478149e-02,8.474579453468322754e-02,8.742417395114898682e-02,8.801204711198806763e-02,8.656728267669677734e-02,8.550907671451568604e-02,8.372524380683898926e-02,8.582440018653869629e-02,8.372415602207183838e-02,8.408714830875396729e-02,8.726383000612258911e-02,8.585180342197418213e-02,8.533186465501785278e-02,8.617947250604629517e-02,8.377613872289657593e-02,8.476284146308898926e-02,8.247850835323333740e-02,7.982719689607620239e-02,8.246945589780807495e-02,8.383288234472274780e-02,8.327396959066390991e-02,8.550734817981719971e-02,8.092840015888214111e-02,8.063743263483047485e-02,8.388160914182662964e-02,8.577761054039001465e-02,8.127927780151367188e-02,8.185392618179321289e-02,8.415823429822921753e-02,8.370119333267211914e-02,8.343224227428436279e-02,8.135755360126495361e-02,8.524104952812194824e-02,8.371213823556900024e-02,8.526228368282318115e-02,8.197013288736343384e-02,8.342660963535308838e-02,8.229322731494903564e-02,8.446305990219116211e-02,8.506737649440765381e-02,8.553905785083770752e-02,8.570068329572677612e-02,8.314068615436553955e-02,8.445084840059280396e-02
3.759303316473960876e-02,3.765642642974853516e-02,3.710279613733291626e-02,3.851556777954101562e-02,4.496820271015167236e-02,4.173308610916137695e-02,3.731921315193176270e-02,3.769133239984512329e-02,3.691007941961288452e-02,3.932011127471923828e-02,4.196549952030181885e-02,3.725170344114303589e-02,4.554852843284606934e-02,3.822011500597000122e-02,4.047422856092453003e-02,3.795379027724266052e-02,3.886802867054939270e-02,3.905501961708068848e-02,4.098873585462570190e-02,4.021667689085006714e-02,3.697505593299865723e-02,3.861846774816513062e-02,3.999901935458183289e-02,3.710078075528144836e-02,4.021892696619033813e-02,4.326841235160827637e-02,4.116827994585037231e-02,3.770909830927848816e-02,4.724885895848274231e-02,3.986633569002151489e-02,3.772791475057601929e-02,3.983940556645393372e-02,4.061357304453849792e-02,3.701727092266082764e-02,4.056306183338165283e-02,3.808836638927459717e-02,4.291991516947746277e-02,4.165669158101081848e-02,3.860945627093315125e-02,3.801249712705612183e-02,4.149064794182777405e-02,3.843606635928153992e-02,4.273330792784690857e-02,3.876177966594696045e-02,4.442999511957168579e-02,3.857478126883506775e-02,3.841888159513473511e-02,4.436495155096054077e-02,3.875146061182022095e-02,4.128503426909446716e-02,3.973830118775367737e-02,4.012529551982879639e-02,4.256414249539375305e-02,3.666680306196212769e-02,3.814750909805297852e-02,4.268383979797363281e-02,3.709127008914947510e-02,3.744208812713623047e-02,4.103320837020874023e-02,4.070650413632392883e-02,3.888680785894393921e-02,4.045928642153739929e-02,3.620344027876853943e-02,4.263865575194358826e-02,3.881191462278366089e-02,4.403666406869888306e-02,3.951830416917800903e-02,4.031187668442726135e-02,3.837123140692710876e-02,3.970398008823394775e-02,3.753596544265747070e-02,4.082335904240608215e-02,4.100142419338226318e-02,3.891116753220558167e-02,4.163769260048866272e-02,3.715152665972709656e-02,3.676696121692657471e-02,3.994623571634292603e-02,3.888239711523056030e-02,3.816616162657737732e-02,3.717283159494400024e-02,3.881951048970222473e-02,4.315762966871261597e-02,3.874450549483299255e-02,3.971913456916809082e-02,3.871898353099822998e-02,4.110523313283920288e-02,3.966034576296806335e-02,3.756497800350189209e-02,3.840099647641181946e-02,3.914177045226097107e-02,3.971234709024429321e-02,3.795486688613891602e-02,4.359173774719238281e-02,3.757879137992858887e-02,3.767887875437736511e-02,3.793980553746223450e-02,3.849507495760917664e-02,3.671117126941680908e-02,4.092959687113761902e-02,3.689467161893844604e-02,4.015140980482101440e-02,3.995866701006889343e-02,3.966738656163215637e-02,4.015030339360237122e-02,3.929164260625839233e-02,3.942930698394775391e-02,3.989992290735244751e-02,3.970413655042648315e-02,3.637321293354034424e-02,3.906091302633285522e-02,4.512549564242362976e-02,4.273959249258041382e-02,3.819735720753669739e-02,3.734512999653816223e-02,4.580386355519294739e-02,4.151580482721328735e-02,3.986147046089172363e-02,1.117739230394363403e-01,3.971675410866737366e-02,3.596474230289459229e-02,3.632533177733421326e-02,3.920543193817138672e-02,3.707329556345939636e-02,3.792499750852584839e-02,4.604014381766319275e-02,3.981354832649230957e-02,4.418133199214935303e-02,4.074547067284584045e-02,3.769065439701080322e-02,3.684467449784278870e-02,3.774419799447059631e-02,3.658356890082359314e-02,4.013345390558242798e-02,3.622987121343612671e-02,4.142596200108528137e-02,4.276945441961288452e-02,3.953576833009719849e-02,3.920241445302963257e-02,3.818179666996002197e-02,3.778366371989250183e-02,3.851583227515220642e-02,3.957063704729080200e-02,3.911301866173744202e-02,4.317740350961685181e-02,3.882339596748352051e-02,4.042764008045196533e-02,3.930346667766571045e-02,3.964461013674736023e-02,4.056282341480255127e-02,3.785556182265281677e-02,3.652583807706832886e-02,3.911601752042770386e-02,3.597082942724227905e-02,3.889669850468635559e-02,3.882706537842750549e-02,3.865267336368560791e-02,3.696370497345924377e-02,3.826707601547241211e-02,4.016764089465141296e-02,3.897194936871528625e-02,3.971766307950019836e-02,4.300851747393608093e-02,3.839059546589851379e-02,3.945870697498321533e-02,3.787339478731155396e-02,4.090122133493423462e-02,3.923491761088371277e-02,3.799258545041084290e-02,3.796250373125076294e-02,3.611744567751884460e-02,4.009194299578666687e-02,4.321721941232681274e-02,3.903977945446968079e-02,3.727536275982856750e-02,4.430424794554710388e-02,4.539716988801956177e-02,4.427905008196830750e-02,3.509799018502235413e-02,3.656171262264251709e-02,4.106803610920906067e-02,3.990475088357925415e-02,4.395485296845436096e-02,3.801396489143371582e-02,3.710481896996498108e-02,4.126427322626113892e-02,3.715251386165618896e-02,4.048214107751846313e-02,3.679752722382545471e-02,3.764270246028900146e-02,3.619844093918800354e-02,3.644100949168205261e-02,3.844543918967247009e-02,3.977554664015769958e-02,4.369185492396354675e-02,3.758147358894348145e-02,3.823219239711761475e-02,4.009852185845375061e-02,3.808104991912841797e-02,3.877602517604827881e-02,3.824778273701667786e-02,3.818246349692344666e-02,4.369548335671424866e-02,3.623724356293678284e-02,3.891804069280624390e-02,3.672121092677116394e-02,3.876384347677230835e-02,4.397805035114288330e-02,4.402752220630645752e-02,4.000642523169517517e-02,4.303192347288131714e-02,3.444477170705795288e-02,3.996097669005393982e-02,4.125230014324188232e-02,3.857102245092391968e-02,3.977411240339279175e-02,3.684013336896896362e-02,3.765961527824401855e-02,3.852352872490882874e-02,4.159123823046684265e-02,3.856436535716056824e-02,4.079294204711914062e-02,3.993259370326995850e-02,4.005821421742439270e-02,4.064300656318664551e-02,3.749933093786239624e-02,3.855194523930549622e-02,3.833758458495140076e-02,3.700054809451103210e-02,3.889974579215049744e-02,4.000594466924667358e-02,3.748250752687454224e-02,4.167669266462326050e-02,4.123735427856445312e-02,4.029551148414611816e-02,3.753352910280227661e-02,3.945314139127731323e-02,3.851873055100440979e-02,3.813392668962478638e-02,4.010611027479171753e-02,3.864415362477302551e-02,4.111667722463607788e-02,3.982143849134445190e-02,4.093896970152854919e-02,4.076779633760452271e-02,3.799003362655639648e-02,3.945110738277435303e-02,3.748151287436485291e-02,4.405179247260093689e-02,3.965349495410919189e-02,4.194309562444686890e-02,3.842746466398239136e-02,4.430910944938659668e-02,3.877616301178932190e-02,4.271197319030761719e-02,3.818298131227493286e-02,3.969632461667060852e-02,3.680276498198509216e-02,4.492405056953430176e-02,4.216729104518890381e-02,3.801320493221282959e-02,3.773874044418334961e-02,4.682200029492378235e-02,4.067372530698776245e-02,4.118293896317481995e-02,3.840513899922370911e-02,3.998073562979698181e-02,3.974574059247970581e-02,4.535633325576782227e-02,3.941318392753601074e-02,3.731031715869903564e-02,4.014110192656517029e-02,3.953528404235839844e-02,4.485039412975311279e-02,3.871648758649826050e-02,4.262929782271385193e-02,4.235413298010826111e-02,4.242546856403350830e-02,3.711285069584846497e-02,4.133255779743194580e-02,4.323261976242065430e-02,3.750701248645782471e-02,3.859946876764297485e-02,4.572184383869171143e-02,4.078664630651473999e-02,4.568254947662353516e-02,3.873967379331588745e-02,4.000265896320343018e-02,3.876357153058052063e-02,4.714735969901084900e-02,3.906140476465225220e-02,3.809714317321777344e-02,3.631050512194633484e-02,3.579894080758094788e-02,3.646381199359893799e-02,4.001547396183013916e-02,3.846292942762374878e-02,3.750623017549514771e-02,3.525289520621299744e-02,3.732236474752426147e-02,3.797210752964019775e-02,3.817887604236602783e-02,4.116456955671310425e-02,4.174457490444183350e-02,4.240607470273971558e-02,3.674594312906265259e-02,3.775312751531600952e-02,3.876566141843795776e-02,3.736772760748863220e-02,4.022406041622161865e-02,3.725877031683921814e-02,3.865615278482437134e-02,4.351170733571052551e-02,3.897933661937713623e-02,3.973383456468582153e-02,3.760253638029098511e-02,4.094540327787399292e-02,3.928602486848831177e-02,3.758837282657623291e-02,4.179579019546508789e-02,3.759035468101501465e-02,4.442179575562477112e-02,3.799476474523544312e-02,3.715815395116806030e-02,3.784828633069992065e-02,3.929134458303451538e-02,4.255256056785583496e-02,3.934030607342720032e-02,3.709503263235092163e-02,4.159289225935935974e-02,3.775966539978981018e-02,3.919084742665290833e-02,4.337483644485473633e-02,3.857135772705078125e-02,4.486604779958724976e-02,4.500532150268554688e-02,3.754536435008049011e-02,3.828574344515800476e-02,4.482613503932952881e-02,3.989796712994575500e-02,4.186468943953514099e-02,3.642990812659263611e-02,3.982656449079513550e-02,3.989982977509498596e-02,3.803131356835365295e-02,4.066915065050125122e-02,3.866550326347351074e-02,3.876985609531402588e-02,8.156570047140121460e-02,7.434552907943725586e-02,7.970201969146728516e-02,8.408922702074050903e-02,7.975708693265914917e-02,7.959702610969543457e-02,7.528904825448989868e-02,8.217347413301467896e-02,8.042515069246292114e-02,8.540038764476776123e-02,7.934349030256271362e-02,8.130149543285369873e-02,8.320721238851547241e-02,7.258497178554534912e-02,8.300612866878509521e-02,7.870492339134216309e-02,8.196968585252761841e-02,7.613497227430343628e-02,7.901263236999511719e-02,7.744592428207397461e-02,8.162018656730651855e-02,8.480340242385864258e-02,8.102653920650482178e-02,7.128927111625671387e-02,9.007397294044494629e-02,7.248026132583618164e-02,8.405810594558715820e-02,1.440826356410980225e-01,8.112198114395141602e-02,7.230659574270248413e-02,7.839222997426986694e-02,8.640837669372558594e-02,8.593697100877761841e-02,8.389438688755035400e-02,6.439564377069473267e-02,8.015280216932296753e-02,7.921992987394332886e-02,7.121352106332778931e-02,7.645633816719055176e-02,8.193601667881011963e-02,1.399481296539306641e-01,7.309801876544952393e-02,8.566922694444656372e-02,7.006668299436569214e-02,1.383864432573318481e-01,8.790857344865798950e-02,8.090469986200332642e-02,7.369175553321838379e-02,7.592026889324188232e-02,7.433431595563888550e-02,6.971269100904464722e-02,8.583701401948928833e-02,9.002073109149932861e-02,7.415437698364257812e-02,7.842607796192169189e-02,9.368796646595001221e-02,1.446483433246612549e-01,7.846221327781677246e-02,7.702055573463439941e-02,1.458526700735092163e-01,7.877946645021438599e-02,8.197230845689773560e-02,7.967789471149444580e-02,7.352842390537261963e-02,7.966942340135574341e-02,7.955454289913177490e-02,7.878153026103973389e-02,7.486577332019805908e-02,7.879197597503662109e-02,9.157483279705047607e-02,7.793234288692474365e-02,7.565920799970626831e-02,7.828694581985473633e-02,7.686498761177062988e-02,8.133035898208618164e-02,8.391260355710983276e-02,1.407274156808853149e-01,8.864000439643859863e-02,7.904767990112304688e-02,7.806108146905899048e-02,8.532485365867614746e-02,8.038448542356491089e-02,7.903642207384109497e-02,1.367923915386199951e-01,7.570560276508331299e-02,7.011082023382186890e-02,7.907202094793319702e-02,7.849248498678207397e-02,7.915358245372772217e-02,8.794374018907546997e-02,7.781185209751129150e-02,8.302567899227142334e-02,8.645865321159362793e-02,7.808559387922286987e-02,7.049358636140823364e-02,8.570534735918045044e-02,7.239269465208053589e-02,7.462212443351745605e-02,7.188469916582107544e-02,7.855620980262756348e-02,8.377167582511901855e-02,7.490123063325881958e-02,7.925761491060256958e-02,8.069718629121780396e-02,1.442862004041671753e-01,7.799728214740753174e-02,7.819151878356933594e-02,7.818489521741867065e-02,7.799835503101348877e-02,7.742907851934432983e-02,8.704094588756561279e-02,7.516208291053771973e-02,7.733510434627532959e-02,7.705030590295791626e-02,8.004005998373031616e-02,8.173808455467224121e-02,1.479024291038513184e-01,8.287067711353302002e-02,8.058733493089675903e-02,7.470212876796722412e-02,8.936375379562377930e-02,8.738497644662857056e-02,6.991513073444366455e-02,8.871740847826004028e-02,7.779534906148910522e-02,7.408957928419113159e-02,7.700572907924652100e-02,8.447875082492828369e-02,7.769705355167388916e-02,7.899334281682968140e-02,7.671135663986206055e-02,8.303818106651306152e-02,7.919747382402420044e-02,7.317800819873809814e-02,8.196232467889785767e-02,8.295755088329315186e-02,8.634400367736816406e-02,8.080131560564041138e-02,8.248629420995712280e-02,1.431299000978469849e-01,8.205080777406692505e-02,8.246797323226928711e-02,8.761233836412429810e-02,7.911586016416549683e-02,8.657430112361907959e-02,7.533308863639831543e-02,7.187236100435256958e-02,7.860752195119857788e-02,7.888989150524139404e-02,7.649105787277221680e-02,8.226796984672546387e-02,1.439352929592132568e-01,8.449859172105789185e-02,8.109025657176971436e-02,7.952523976564407349e-02,8.437871932983398438e-02,7.915282249450683594e-02,8.021064102649688721e-02,7.801610231399536133e-02,1.403075009584426880e-01,8.451005816459655762e-02,7.706326246261596680e-02,8.081649243831634521e-02,7.873903214931488037e-02,8.796675503253936768e-02,7.551351189613342285e-02,7.386822253465652466e-02,7.096943259239196777e-02,7.660032063722610474e-02,1.418333649635314941e-01,1.378847956657409668e-01,7.561215758323669434e-02,7.803547382354736328e-02,8.215947449207305908e-02,1.318848431110382080e-01,7.820860296487808228e-02,1.411425173282623291e-01,8.150219172239303589e-02,8.912336081266403198e-02,7.967373728752136230e-02,8.019875735044479370e-02,9.055640548467636108e-02,7.741507142782211304e-02,1.395451128482818604e-01,7.401746511459350586e-02,7.120821624994277954e-02,8.305750787258148193e-02,7.513509690761566162e-02,8.009016513824462891e-02,1.380112469196319580e-01,8.246400207281112671e-02,8.475109189748764038e-02,8.235199004411697388e-02,8.567864447832107544e-02,7.874450832605361938e-02,7.106613367795944214e-02,8.605944365262985229e-02,8.411866426467895508e-02,7.493066787719726562e-02,7.935285568237304688e-02,7.885955274105072021e-02,7.937415689229965210e-02,7.414631545543670654e-02,8.147310465574264526e-02,7.778447121381759644e-02,7.955999672412872314e-02,8.886395394802093506e-02,8.021560311317443848e-02,1.446561217308044434e-01,7.980874925851821899e-02,7.950392365455627441e-02,7.669975608587265015e-02,8.662877976894378662e-02,7.425577193498611450e-02,7.602979987859725952e-02,1.443422287702560425e-01,7.716472446918487549e-02,8.600787818431854248e-02,7.738022506237030029e-02,8.057583868503570557e-02,7.768280804157257080e-02,8.368444442749023438e-02,8.548833429813385010e-02,7.732743769884109497e-02,7.484987378120422363e-02,7.847531139850616455e-02,8.570005744695663452e-02,6.866994500160217285e-02,7.328484952449798584e-02,8.570376783609390259e-02,1.407366245985031128e-01,8.571535348892211914e-02,8.792325854301452637e-02,8.733795583248138428e-02,7.064199447631835938e-02,8.213441073894500732e-02,8.058875799179077148e-02,8.002586662769317627e-02,8.253283798694610596e-02,7.754041254520416260e-02,8.896950632333755493e-02,7.395580410957336426e-02,7.978549599647521973e-02,7.764188200235366821e-02,7.767690718173980713e-02,7.934539020061492920e-02,9.431543946266174316e-02,8.405074477195739746e-02,1.475883275270462036e-01,8.446347713470458984e-02,1.451639533042907715e-01,8.214482665061950684e-02,7.871565222740173340e-02,7.563580572605133057e-02,7.045115530490875244e-02,7.208060473203659058e-02,8.391192555427551270e-02,7.610347867012023926e-02,8.261334896087646484e-02,8.106382191181182861e-02,8.256819844245910645e-02,1.465847194194793701e-01,8.725651353597640991e-02,8.616500347852706909e-02,8.108138293027877808e-02,7.048223912715911865e-02,1.429691761732101440e-01,7.828010618686676025e-02,7.342059165239334106e-02,8.115997910499572754e-02,7.903854548931121826e-02,8.199244737625122070e-02,1.402553319931030273e-01,9.126813709735870361e-02,7.641135901212692261e-02,8.337543904781341553e-02,1.391416192054748535e-01,7.963523268699645996e-02,8.174757659435272217e-02,8.382675051689147949e-02,8.126643300056457520e-02,7.900984585285186768e-02,8.131827414035797119e-02,8.259484171867370605e-02,7.154268026351928711e-02,7.837471365928649902e-02,8.692686259746551514e-02,7.871081680059432983e-02,8.188657462596893311e-02,7.188146561384201050e-02,7.021120190620422363e-02,7.634045928716659546e-02,7.994736731052398682e-02,6.722363829612731934e-02,8.269661664962768555e-02,7.930880784988403320e-02,7.834180444478988647e-02,7.528583705425262451e-02,8.018168807029724121e-02,7.712468504905700684e-02,7.296945154666900635e-02,7.735975086688995361e-02,7.791765779256820679e-02,7.468707114458084106e-02,7.858541607856750488e-02,7.972475886344909668e-02,7.823354750871658325e-02,6.913851201534271240e-02,7.680635899305343628e-02,1.369160264730453491e-01,8.128044009208679199e-02,7.156055420637130737e-02,7.868016511201858521e-02,6.817211210727691650e-02,7.487589865922927856e-02,7.859230041503906250e-02,7.979649305343627930e-02,8.540977537631988525e-02,8.044205605983734131e-02,8.320328593254089355e-02,7.151982188224792480e-02,7.880735397338867188e-02,8.494327962398529053e-02,8.641114830970764160e-02,7.752259820699691772e-02,1.393992304801940918e-01,8.587703853845596313e-02,7.677752524614334106e-02,1.479626595973968506e-01,7.652463763952255249e-02,7.714311778545379639e-02,7.482818514108657837e-02,7.839660346508026123e-02,8.473312854766845703e-02,8.307085931301116943e-02,8.072424679994583130e-02,8.944921195507049561e-02,8.095629513263702393e-02,1.366791874170303345e-01,8.414470404386520386e-02,8.194196224212646484e-02,8.269852399826049805e-02,7.978276163339614868e-02,1.425304114818572998e-01,5.886351317167282104e-02,1.163679361343383789e-01,5.678676068782806396e-02,5.672516301274299622e-02,5.796426162123680115e-02,5.358035862445831299e-02,5.797908082604408264e-02,4.992686957120895386e-02,5.431628972291946411e-02,5.289028584957122803e-02,5.581172555685043335e-02,5.616416037082672119e-02,5.844901129603385925e-02,1.194361373782157898e-01,5.434986948966979980e-02,5.319155752658843994e-02,5.212280526757240295e-02,5.919837206602096558e-02,5.757506564259529114e-02,5.353599041700363159e-02,5.604793876409530640e-02,5.457080528140068054e-02,4.939859732985496521e-02,5.080347880721092224e-02,5.314374342560768127e-02,5.101593211293220520e-02,4.988202452659606934e-02,5.348125100135803223e-02,5.726027488708496094e-02,5.779263004660606384e-02,1.162292733788490295e-01,5.543487146496772766e-02,5.425995588302612305e-02,5.173772573471069336e-02,5.009061843156814575e-02,1.154276281595230103e-01,5.221469700336456299e-02,5.500686541199684143e-02,5.255054682493209839e-02,5.589684844017028809e-02,5.542612075805664062e-02,1.183729320764541626e-01,5.953415483236312866e-02,5.508495122194290161e-02,5.920986086130142212e-02,5.149690061807632446e-02,5.709102749824523926e-02,5.265271663665771484e-02,6.005371361970901489e-02,6.026414036750793457e-02,5.744552984833717346e-02,5.501703917980194092e-02,5.259734764695167542e-02,5.478944629430770874e-02,4.876555129885673523e-02,5.521832033991813660e-02,1.186657324433326721e-01,5.537545308470726013e-02,5.370554327964782715e-02,5.628854781389236450e-02,1.232340782880783081e-01,5.008148029446601868e-02,1.168013364076614380e-01,5.537194386124610901e-02,5.400118604302406311e-02,5.469920113682746887e-02,1.139828190207481384e-01,5.437979474663734436e-02,5.504178628325462341e-02,5.483269691467285156e-02,4.894218593835830688e-02,5.386221781373023987e-02,5.192351341247558594e-02,5.508114770054817200e-02,5.148352682590484619e-02,6.013029813766479492e-02,5.595969408750534058e-02,5.655660480260848999e-02,5.609208345413208008e-02,5.314880236983299255e-02,5.296712741255760193e-02,1.238867267966270447e-01,1.121471375226974487e-01,5.532562732696533203e-02,4.605535417795181274e-02,5.113175138831138611e-02,5.569040030241012573e-02,6.007865443825721741e-02,5.293202772736549377e-02,6.049469113349914551e-02,5.381442606449127197e-02,5.797021090984344482e-02,1.200603321194648743e-01,5.682706087827682495e-02,5.567265301942825317e-02,5.177305638790130615e-02,5.325527116656303406e-02,5.507202446460723877e-02,5.387803539633750916e-02,5.316906049847602844e-02,5.939411744475364685e-02,5.567097291350364685e-02,1.181519851088523865e-01,5.911822244524955750e-02,5.465030297636985779e-02,5.871121585369110107e-02,6.155543029308319092e-02,5.596385896205902100e-02,5.639672279357910156e-02,5.401264876127243042e-02,5.638191476464271545e-02,5.401483923196792603e-02,1.177613511681556702e-01,1.252535134553909302e-01,5.382357910275459290e-02,6.065457314252853394e-02,5.508779734373092651e-02,5.872898921370506287e-02,1.183793395757675171e-01,5.426995456218719482e-02,5.768350511789321899e-02,5.482695251703262329e-02,5.057422071695327759e-02,5.626016855239868164e-02,5.324507504701614380e-02,1.156997531652450562e-01,5.679420754313468933e-02,5.677896365523338318e-02,5.600180849432945251e-02,5.223431438207626343e-02,5.086749047040939331e-02,5.711281672120094299e-02,5.652898550033569336e-02,5.124189704656600952e-02,5.702513456344604492e-02,5.809704586863517761e-02,6.081671640276908875e-02,5.792490765452384949e-02,5.842898041009902954e-02,5.279251560568809509e-02,5.629163235425949097e-02,5.798123776912689209e-02,5.786585435271263123e-02,5.324420705437660217e-02,5.806155502796173096e-02,5.697996541857719421e-02,6.064786016941070557e-02,5.729291588068008423e-02,5.532742664217948914e-02,5.792386829853057861e-02,5.811929702758789062e-02,5.454354733228683472e-02,5.570232868194580078e-02,5.661582946777343750e-02,5.941068381071090698e-02,5.789878591895103455e-02,5.946380272507667542e-02,5.088006705045700073e-02,5.101456493139266968e-02,6.142499670386314392e-02,5.880468711256980896e-02,4.909592121839523315e-02,5.409220606088638306e-02,5.901923775672912598e-02,4.969410225749015808e-02,1.134264618158340454e-01,5.576472356915473938e-02,5.098072066903114319e-02,5.673165619373321533e-02,5.862571299076080322e-02,5.312205478549003601e-02,5.346359312534332275e-02,5.111435800790786743e-02,5.332878232002258301e-02,1.148525848984718323e-01,5.356691032648086548e-02,5.419284477829933167e-02,5.118063464760780334e-02,5.710593983530998230e-02,5.090148001909255981e-02,5.691844224929809570e-02,5.781594663858413696e-02,1.173242628574371338e-01,5.511253327131271362e-02,4.867044463753700256e-02,5.518112704157829285e-02,5.574867129325866699e-02,5.655346810817718506e-02,5.475720763206481934e-02,5.792686715722084045e-02,5.482328683137893677e-02,5.944647639989852905e-02,1.186734959483146667e-01,5.686653777956962585e-02,5.326945334672927856e-02,5.891822651028633118e-02,5.483813211321830750e-02,5.293646454811096191e-02,5.896096676588058472e-02,5.310309305787086487e-02,5.082708597183227539e-02,5.716058984398841858e-02,5.960121378302574158e-02,5.610213056206703186e-02,1.148909702897071838e-01,5.262790247797966003e-02,1.219738945364952087e-01,5.536185204982757568e-02,5.575144663453102112e-02,5.736258625984191895e-02,5.698482692241668701e-02,5.315157771110534668e-02,5.754930526018142700e-02,5.140427500009536743e-02,5.365561693906784058e-02,5.828329548239707947e-02,5.558731406927108765e-02,5.190872773528099060e-02,5.731158703565597534e-02,5.320388078689575195e-02,1.227775067090988159e-01,5.148096755146980286e-02,5.705174431204795837e-02,5.192099511623382568e-02,5.566124990582466125e-02,5.735096335411071777e-02,5.883321166038513184e-02,5.278712883591651917e-02,5.839431285858154297e-02,5.755570158362388611e-02,5.426191538572311401e-02,5.510880425572395325e-02,5.248023569583892822e-02,5.662302672863006592e-02,5.863913148641586304e-02,5.079903826117515564e-02,5.318157747387886047e-02,1.167370229959487915e-01,5.457930639386177063e-02,5.065190419554710388e-02,5.390453338623046875e-02,5.693965405225753784e-02,5.073976144194602966e-02,5.639012157917022705e-02,5.269308388233184814e-02,5.930158868432044983e-02,4.878031089901924133e-02,5.446515977382659912e-02,1.172902211546897888e-01,5.594900250434875488e-02,1.270783990621566772e-01,5.471784621477127075e-02,6.142760440707206726e-02,5.292783677577972412e-02,5.428104847669601440e-02,5.495718866586685181e-02,1.109333932399749756e-01,4.950931295752525330e-02,5.094650015234947205e-02,5.010455846786499023e-02,5.338569730520248413e-02,5.251048505306243896e-02,6.033441424369812012e-02,5.286372452974319458e-02,5.468434840440750122e-02,6.007327884435653687e-02,5.400798842310905457e-02,5.360901355743408203e-02,5.460763350129127502e-02,5.607737973332405090e-02,5.712858214974403381e-02,5.402709916234016418e-02,5.909276381134986877e-02,5.185227841138839722e-02,5.299024656414985657e-02,5.333638936281204224e-02,5.323645472526550293e-02,5.834686011075973511e-02,5.672929808497428894e-02,1.137983351945877075e-01,5.629852414131164551e-02,5.574516952037811279e-02,5.668722838163375854e-02,5.349756404757499695e-02,5.307786166667938232e-02,5.935869738459587097e-02,5.912283435463905334e-02,5.707963928580284119e-02,1.180375292897224426e-01,5.518762767314910889e-02,5.938399955630302429e-02,5.791631340980529785e-02,5.533796921372413635e-02,5.961550027132034302e-02,5.795275792479515076e-02,5.578476935625076294e-02,1.140859276056289673e-01,5.282989889383316040e-02,5.264629423618316650e-02,5.164010822772979736e-02,5.346345528960227966e-02,6.065044924616813660e-02,5.600547790527343750e-02,5.629406124353408813e-02,5.801662430167198181e-02,5.725639685988426208e-02,5.061414092779159546e-02,5.370461195707321167e-02,5.365753918886184692e-02,5.568422377109527588e-02,1.170680224895477295e-01,5.657881125807762146e-02,5.066042393445968628e-02,5.622309818863868713e-02,5.175565183162689209e-02,5.718869343400001526e-02,5.259674787521362305e-02,5.156334489583969116e-02,1.238495185971260071e-01,5.091796815395355225e-02,5.818399786949157715e-02,5.293127149343490601e-02,5.364556983113288879e-02,5.919458717107772827e-02,5.843107774853706360e-02,4.968990758061408997e-02,5.344859883189201355e-02,5.059299990534782410e-02,5.476646497845649719e-02,5.967895686626434326e-02,1.129075884819030762e-01,5.475751310586929321e-02,5.643464624881744385e-02,5.673374235630035400e-02,5.397888645529747009e-02,5.926363542675971985e-02,5.330460518598556519e-02,5.456911027431488037e-02,5.532884970307350159e-02,1.179734244942665100e-01,5.546187236905097961e-02,5.401512235403060913e-02,5.401905626058578491e-02,5.453222990036010742e-02,5.555330216884613037e-02,5.608777329325675964e-02,5.182623863220214844e-02,5.018654465675354004e-02,5.030909180641174316e-02,5.585292726755142212e-02,5.743259936571121216e-02,5.723138898611068726e-02,5.791920423507690430e-02,5.308863148093223572e-02,1.164287924766540527e-01,5.273025110363960266e-02,5.412638559937477112e-02,1.184532418847084045e-01,5.635208636522293091e-02,5.335081368684768677e-02,5.558710545301437378e-02,5.560451373457908630e-02,5.293818935751914978e-02,5.390429496765136719e-02,5.035215988755226135e-02,1.221038401126861572e-01,5.637343227863311768e-02,5.883099511265754700e-02
4.004105180501937866e-02,4.090110585093498230e-02,3.803363814949989319e-02,3.968401998281478882e-02,4.044385254383087158e-02,3.988749161362648010e-02,3.828821703791618347e-02,4.174229875206947327e-02,3.933485597372055054e-02,3.871726244688034058e-02,3.828366100788116455e-02,3.910190984606742859e-02,4.166125133633613586e-02,3.805524483323097229e-02,4.120063036680221558e-02,4.134628921747207642e-02,3.833724185824394226e-02,3.608642891049385071e-02,3.823415189981460571e-02,3.662545233964920044e-02,3.939235210418701172e-02,3.743940964341163635e-02,3.787964209914207458e-02,3.950465470552444458e-02,3.738912567496299744e-02,3.975845873355865479e-02,4.005182906985282898e-02,3.635571151971817017e-02,4.015342146158218384e-02,3.908895701169967651e-02,3.792776167392730713e-02,4.163950681686401367e-02,3.712165355682373047e-02,4.047624021768569946e-02,3.885597363114356995e-02,3.679501265287399292e-02,3.593990951776504517e-02,3.812748193740844727e-02,3.840411454439163208e-02,3.836355358362197876e-02,3.596225380897521973e-02,4.012292623519897461e-02,3.783998638391494751e-02,3.998925536870956421e-02,3.820289671421051025e-02,4.029276221990585327e-02,3.840452432632446289e-02,3.806376084685325623e-02,3.851728886365890503e-02,4.024033993482589722e-02,3.848279267549514771e-02,3.908689320087432861e-02,4.164610803127288818e-02,3.749876841902732849e-02,3.805775195360183716e-02,4.003608971834182739e-02,3.936100378632545471e-02,3.819799795746803284e-02,4.009899497032165527e-02,3.976226225495338440e-02,4.283299669623374939e-02,3.709734603762626648e-02,4.021163284778594971e-02,3.715659305453300476e-02,3.917533904314041138e-02,4.044661298394203186e-02,3.825744241476058960e-02,4.055758565664291382e-02,4.155751690268516541e-02,4.036474972963333130e-02,3.917951881885528564e-02,4.314846917986869812e-02,3.771176934242248535e-02,3.849371522665023804e-02,3.927049040794372559e-02,3.850436210632324219e-02,3.955535963177680969e-02,3.884116932749748230e-02,3.857461735606193542e-02,3.931593149900436401e-02,3.813572227954864502e-02,4.073735699057579041e-02,3.816809132695198059e-02,4.164686799049377441e-02,3.905425965785980225e-02,4.047469794750213623e-02,3.806078806519508362e-02,3.704596310853958130e-02,3.839802742004394531e-02,3.928942978382110596e-02,3.936772793531417847e-02,4.073904454708099365e-02,4.024668782949447632e-02,4.027650132775306702e-02,3.750025480985641479e-02,4.103929176926612854e-02,3.948591649532318115e-02,3.855073451995849609e-02,3.818863257765769958e-02,3.621633350849151611e-02,4.000370204448699951e-02,4.201340302824974060e-02,4.066691920161247253e-02,3.913524001836776733e-02,3.716486319899559021e-02,3.951191529631614685e-02,4.032079875469207764e-02,4.005229845643043518e-02,3.917805850505828857e-02,3.995146974921226501e-02,3.790444135665893555e-02,3.834849223494529724e-02,4.248790442943572998e-02,4.072694480419158936e-02,3.707569837570190430e-02,3.863386437296867371e-02,3.917745500802993774e-02,4.001988843083381653e-02,3.861094638705253601e-02,4.129818454384803772e-02,4.111334308981895447e-02,4.184131324291229248e-02,3.907588124275207520e-02,4.118181020021438599e-02,4.128720983862876892e-02,3.738077357411384583e-02,4.210110753774642944e-02,4.073679447174072266e-02,3.857481479644775391e-02,3.597891703248023987e-02,3.927806392312049866e-02,3.920587152242660522e-02,3.733734413981437683e-02,3.845104202628135681e-02,3.658510744571685791e-02,3.904314711689949036e-02,3.927373513579368591e-02,3.696769475936889648e-02,4.145759344100952148e-02,3.911602124571800232e-02,3.864822536706924438e-02,4.199428856372833252e-02,3.822626173496246338e-02,3.917783498764038086e-02,4.046417772769927979e-02,3.811476379632949829e-02,3.919856995344161987e-02,3.908364102244377136e-02,3.920707479119300842e-02,3.687913343310356140e-02,3.751978278160095215e-02,3.726025670766830444e-02,4.443500190973281860e-02,3.813866153359413147e-02,3.534755110740661621e-02,4.273466020822525024e-02,3.824186697602272034e-02,3.645079955458641052e-02,3.703751415014266968e-02,3.721921145915985107e-02,3.771175816655158997e-02,4.021619632840156555e-02,3.911841288208961487e-02,3.713956475257873535e-02,3.909962996840476990e-02,4.085034132003784180e-02,3.971762582659721375e-02,3.914342820644378662e-02,3.932373225688934326e-02,3.840299695730209351e-02,3.870763629674911499e-02,3.858243674039840698e-02,3.742981329560279846e-02,3.831319883465766907e-02,3.891604393720626831e-02,3.888088092207908630e-02,3.919757530093193054e-02,4.058397188782691956e-02,3.816593065857887268e-02,4.068920388817787170e-02,3.804262354969978333e-02,3.999810665845870972e-02,3.712452203035354614e-02,3.959609940648078918e-02,4.058568552136421204e-02,4.084630310535430908e-02,3.783301264047622681e-02,4.081115871667861938e-02,3.872238844633102417e-02,4.064902663230895996e-02,3.772012516856193542e-02,4.316039755940437317e-02,3.914933651685714722e-02,3.823696449398994446e-02,4.059147834777832031e-02,3.961688280105590820e-02,4.034987837076187134e-02,3.792827948927879333e-02,3.929359465837478638e-02,3.967565670609474182e-02,4.062111675739288330e-02,3.784797340631484985e-02,3.922673314809799194e-02,3.888184577226638794e-02,3.797564655542373657e-02,4.053508862853050232e-02,3.883377462625503540e-02,3.906005620956420898e-02,4.067905619740486145e-02,3.855252638459205627e-02,3.916364163160324097e-02,3.788150474429130554e-02,4.204143583774566650e-02,3.795927017927169800e-02,3.897107392549514771e-02,3.947012126445770264e-02,4.090369492769241333e-02,3.903882950544357300e-02,3.856003656983375549e-02,3.657185286283493042e-02,3.878750279545783997e-02,3.881280869245529175e-02,3.763266280293464661e-02,4.177237302064895630e-02,3.993236273527145386e-02,3.982650861144065857e-02,3.955884277820587158e-02,3.955163061618804932e-02,3.729949146509170532e-02,4.021764546632766724e-02,4.005251079797744751e-02,4.084405303001403809e-02,3.978656232357025146e-02,3.928464651107788086e-02,3.737418726086616516e-02,4.027453064918518066e-02,3.696631267666816711e-02,3.898359090089797974e-02,3.811272606253623962e-02,3.938838839530944824e-02,4.005786776542663574e-02,3.946330770850181580e-02,4.018086567521095276e-02,4.105093702673912048e-02,4.100676625967025757e-02,3.740198910236358643e-02,3.968564048409461975e-02,4.043024405837059021e-02,3.904144465923309326e-02,3.723485395312309265e-02,3.985574096441268921e-02,3.936806321144104004e-02,3.926114365458488464e-02,4.084900021553039551e-02,3.839028254151344299e-02,4.154244437813758850e-02,4.032662883400917053e-02,4.169121012091636658e-02,3.849352523684501648e-02,3.929601237177848816e-02,4.053657874464988708e-02,4.069375991821289062e-02,4.136865586042404175e-02,4.306834191083908081e-02,4.035415500402450562e-02,3.867598250508308411e-02,3.826500475406646729e-02,3.948402404785156250e-02,3.920451924204826355e-02,3.895627334713935852e-02,3.777189552783966064e-02,3.789550065994262695e-02,3.574139252305030823e-02,3.617257997393608093e-02,3.881902247667312622e-02,4.150939732789993286e-02,3.735557571053504944e-02,3.769862279295921326e-02,3.984716534614562988e-02,3.956553339958190918e-02,3.930016607046127319e-02,3.915813937783241272e-02,4.010748863220214844e-02,3.761903196573257446e-02,4.037521779537200928e-02,3.779099136590957642e-02,3.652537614107131958e-02,3.837288171052932739e-02,3.913775086402893066e-02,4.090588167309761047e-02,3.959977626800537109e-02,3.935844451189041138e-02,3.670836612582206726e-02,3.769267722964286804e-02,3.953587263822555542e-02,4.039297252893447876e-02,3.815069049596786499e-02,4.062871634960174561e-02,3.818739205598831177e-02,3.720842301845550537e-02,3.855619579553604126e-02,4.024697840213775635e-02,3.985958546400070190e-02,3.832226246595382690e-02,3.776982426643371582e-02,3.616071492433547974e-02,3.725174441933631897e-02,3.777386620640754700e-02,4.165510833263397217e-02,3.914795443415641785e-02,3.888874128460884094e-02,3.918460756540298462e-02,4.020463675260543823e-02,4.039900377392768860e-02,4.099092260003089905e-02,4.001883417367935181e-02,3.808904439210891724e-02,4.133338108658790588e-02,3.709967434406280518e-02,3.672827035188674927e-02,3.930343687534332275e-02,4.133850336074829102e-02,3.903622925281524658e-02,4.069394990801811218e-02,4.063785076141357422e-02,3.941703960299491882e-02,3.847985342144966125e-02,3.773390501737594604e-02,3.954708948731422424e-02,4.104519635438919067e-02,4.058158025145530701e-02,4.332412779331207275e-02,3.801093623042106628e-02,3.873112052679061890e-02,4.212772101163864136e-02,4.122463986277580261e-02,3.949071466922760010e-02,3.831532597541809082e-02,3.798571974039077759e-02,3.875964879989624023e-02,3.938601911067962646e-02,3.758931905031204224e-02,3.946663439273834229e-02,3.846436738967895508e-02,4.024613648653030396e-02,3.858216106891632080e-02,3.992957621812820435e-02,3.935510665178298950e-02,1.307027339935302734e-01,1.283949166536331177e-01,1.336393356323242188e-01,1.218228712677955627e-01,1.340762972831726074e-01,1.199171319603919983e-01,1.336892545223236084e-01,1.272768229246139526e-01,1.271197944879531860e-01,1.285009235143661499e-01,1.262233108282089233e-01,1.328473538160324097e-01,1.275307387113571167e-01,1.310059577226638794e-01,1.261760592460632324e-01,1.280775070190429688e-01,1.262161135673522949e-01,1.273499727249145508e-01,1.363401114940643311e-01,1.326910704374313354e-01,1.245372220873832703e-01,1.309106647968292236e-01,1.377147734165191650e-01,1.260297894477844238e-01,1.292696148157119751e-01,1.268845498561859131e-01,1.314021497964859009e-01,1.264094710350036621e-01,1.253662407398223877e-01,1.291623860597610474e-01,1.284095346927642822e-01,1.294633150100708008e-01,1.263512820005416870e-01,1.241539344191551208e-01,1.328004449605941772e-01,1.250864714384078979e-01,1.234021708369255066e-01,1.291811615228652954e-01,1.272635012865066528e-01,1.301042437553405762e-01,1.294113993644714355e-01,1.250207126140594482e-01,1.202169060707092285e-01,1.275190412998199463e-01,1.240923926234245300e-01,1.280154883861541748e-01,1.310306638479232788e-01,1.300345063209533691e-01,1.265063583850860596e-01,1.283360719680786133e-01,1.292894184589385986e-01,1.298998594284057617e-01,1.249589771032333374e-01,1.288570910692214966e-01,1.244007050991058350e-01,1.224149018526077271e-01,1.427209675312042236e-01,1.216697990894317627e-01,1.320602297782897949e-01,1.236741989850997925e-01,1.360834240913391113e-01,1.307220757007598877e-01,1.319031864404678345e-01,1.396526843309402466e-01,1.272189319133758545e-01,1.301783919334411621e-01,1.288174837827682495e-01,1.286620646715164185e-01,1.288743317127227783e-01,1.328138411045074463e-01,1.363057792186737061e-01,1.225634142756462097e-01,1.329986751079559326e-01,1.264310330152511597e-01,1.239197626709938049e-01,1.286351978778839111e-01,1.261747032403945923e-01,1.319945752620697021e-01,1.294824779033660889e-01,1.314062774181365967e-01,1.318206340074539185e-01,1.262842416763305664e-01,1.343490779399871826e-01,1.207991912961006165e-01,1.320735663175582886e-01,1.258274614810943604e-01,1.214390993118286133e-01,1.288308352231979370e-01,1.287078559398651123e-01,1.230614781379699707e-01,1.258599013090133667e-01,1.263137161731719971e-01,1.233569085597991943e-01,1.240255087614059448e-01,1.233943551778793335e-01,1.225147023797035217e-01,1.264245659112930298e-01,1.323006004095077515e-01,1.292213946580886841e-01,1.283382922410964966e-01,1.250744462013244629e-01,1.295961588621139526e-01,1.248618364334106445e-01,1.313817352056503296e-01,1.345850825309753418e-01,1.261128783226013184e-01,1.280777156352996826e-01,1.265992224216461182e-01,1.292711347341537476e-01,1.298833042383193970e-01,1.319010853767395020e-01,1.273492425680160522e-01,1.293055415153503418e-01,1.366568356752395630e-01,1.241412684321403503e-01,1.283106207847595215e-01,1.295679658651351929e-01,1.310867369174957275e-01,1.230769008398056030e-01,1.265981495380401611e-01,1.269050687551498413e-01,1.301898062229156494e-01,1.282595843076705933e-01,1.239933669567108154e-01,1.301135420799255371e-01,1.263491362333297729e-01,1.276458203792572021e-01,1.279641836881637573e-01,1.267775595188140869e-01,1.247986629605293274e-01,1.247134208679199219e-01,1.293451786041259766e-01,1.229120492935180664e-01,1.282835602760314941e-01,1.309581845998764038e-01,1.282024383544921875e-01,1.244162768125534058e-01,1.283071637153625488e-01,1.274197250604629517e-01,1.292631179094314575e-01,1.303744912147521973e-01,1.158502101898193359e-01,1.251813322305679321e-01,1.268907040357589722e-01,1.348231136798858643e-01,1.257541477680206299e-01,1.287450045347213745e-01,1.245978027582168579e-01,1.280249208211898804e-01,1.268299072980880737e-01,1.259141117334365845e-01,1.251016706228256226e-01,1.298144012689590454e-01,1.323193907737731934e-01,1.308437436819076538e-01,1.304979026317596436e-01,1.312383562326431274e-01,1.282247602939605713e-01,1.280599236488342285e-01,1.311014741659164429e-01,1.262534707784652710e-01,1.243272349238395691e-01,1.256781071424484253e-01,1.291260719299316406e-01,1.300514787435531616e-01,1.236032545566558838e-01,1.262218505144119263e-01,1.353218406438827515e-01,1.299777626991271973e-01,1.313186585903167725e-01,1.251290738582611084e-01,1.298508346080780029e-01,1.341980844736099243e-01,1.297241747379302979e-01,1.277952790260314941e-01,1.232466772198677063e-01,1.269588172435760498e-01,1.215730607509613037e-01,1.256649941205978394e-01,1.287302672863006592e-01,1.215335577726364136e-01,1.267394423484802246e-01,1.284271180629730225e-01,1.323902308940887451e-01,1.241834759712219238e-01,1.216852292418479919e-01,1.285883486270904541e-01,1.229893043637275696e-01,1.271003633737564087e-01,1.314570456743240356e-01,1.246228739619255066e-01,1.270408779382705688e-01,1.279812306165695190e-01,1.333576589822769165e-01,1.262032985687255859e-01,1.348478645086288452e-01,1.294656842947006226e-01,1.273428499698638916e-01,1.300672888755798340e-01,1.299366354942321777e-01,1.257723867893218994e-01,1.271985322237014771e-01,1.335772126913070679e-01,1.265572458505630493e-01,1.287063956260681152e-01,1.225340962409973145e-01,1.366381049156188965e-01,1.245326846837997437e-01,1.297928094863891602e-01,1.176008284091949463e-01,1.299388259649276733e-01,1.301838010549545288e-01,1.334947645664215088e-01,1.290477216243743896e-01,1.334202289581298828e-01,1.274850070476531982e-01,1.225712150335311890e-01,1.262639462947845459e-01,1.218566745519638062e-01,1.268172711133956909e-01,1.284269541501998901e-01,1.270417422056198120e-01,1.301714032888412476e-01,1.257790178060531616e-01,1.234145313501358032e-01,1.258095204830169678e-01,1.290306746959686279e-01,1.258100271224975586e-01,1.290837228298187256e-01,1.231733262538909912e-01,1.222076267004013062e-01,1.175915524363517761e-01,1.262228637933731079e-01,1.198892444372177124e-01,1.250251680612564087e-01,1.212516352534294128e-01,1.263324618339538574e-01,1.206379309296607971e-01,1.311179250478744507e-01,1.223176419734954834e-01,1.242201551795005798e-01,1.262762099504470825e-01,1.193939372897148132e-01,1.237209513783454895e-01,1.260119080543518066e-01,1.207692623138427734e-01,1.285094767808914185e-01,1.261698752641677856e-01,1.280175596475601196e-01,1.247173398733139038e-01,1.293224692344665527e-01,1.275044232606887817e-01,1.252011358737945557e-01,1.405413448810577393e-01,1.280733942985534668e-01,1.260493844747543335e-01,1.263081282377243042e-01,1.192102581262588501e-01,1.366039514541625977e-01,1.245299205183982849e-01,1.302310675382614136e-01,1.238576918840408325e-01,1.287876069545745850e-01,1.233707070350646973e-01,1.296417266130447388e-01,1.319531202316284180e-01,1.316959708929061890e-01,1.343633830547332764e-01,1.277354508638381958e-01,1.338666677474975586e-01,1.200854778289794922e-01,1.302453875541687012e-01,1.217582225799560547e-01,1.292596757411956787e-01,1.319922357797622681e-01,1.262309849262237549e-01,1.322361528873443604e-01,1.268806308507919312e-01,1.271678060293197632e-01,1.263045072555541992e-01,1.300552338361740112e-01,1.252535581588745117e-01,1.269216537475585938e-01,1.284673362970352173e-01,1.268110871315002441e-01,1.261212825775146484e-01,1.289696544408798218e-01,1.280059069395065308e-01,1.259016096591949463e-01,1.249187886714935303e-01,1.255602836608886719e-01,1.308474838733673096e-01,1.280674934387207031e-01,1.251575052738189697e-01,1.240509077906608582e-01,1.282433569431304932e-01,1.248172819614410400e-01,1.263696253299713135e-01,1.278193145990371704e-01,1.322480589151382446e-01,1.274747997522354126e-01,1.300769299268722534e-01,1.298175305128097534e-01,1.254585832357406616e-01,1.254681348800659180e-01,1.228167265653610229e-01,1.246790364384651184e-01,1.236520484089851379e-01,1.275824606418609619e-01,1.252546161413192749e-01,1.359693706035614014e-01,1.383929699659347534e-01,1.240632459521293640e-01,1.196952015161514282e-01,1.267593502998352051e-01,1.249450892210006714e-01,1.213401556015014648e-01,1.295520067214965820e-01,1.341021507978439331e-01,1.266807615756988525e-01,1.294880360364913940e-01,1.341117173433303833e-01,1.359761357307434082e-01,1.245229840278625488e-01,1.289796680212020874e-01,1.208674907684326172e-01,1.237584650516510010e-01,1.245328262448310852e-01,1.241602748632431030e-01,1.303553432226181030e-01,1.273265331983566284e-01,1.357230842113494873e-01,1.245746538043022156e-01,1.310695111751556396e-01,1.325193643569946289e-01,1.313800513744354248e-01,1.211200803518295288e-01,1.287160366773605347e-01,1.323606222867965698e-01,1.243551596999168396e-01,1.279388517141342163e-01,1.292661279439926147e-01,1.266039758920669556e-01,1.248972490429878235e-01,3.874419629573822021e-02,4.034397006034851074e-02,4.000558704137802124e-02,4.086982086300849915e-02,4.492701590061187744e-02,4.102830961346626282e-02,4.096964001655578613e-02,3.976585343480110168e-02,3.960441052913665771e-02,4.253744706511497498e-02,4.243432357907295227e-02,3.704179450869560242e-02,3.916577622294425964e-02,3.658609464764595032e-02,3.851429000496864319e-02,3.811209648847579956e-02,4.422610625624656677e-02,3.721248731017112732e-02,3.756102547049522400e-02,3.965919837355613708e-02,4.010711610317230225e-02,4.165154322981834412e-02,4.003000631928443909e-02,3.885967284440994263e-02,4.220243543386459351e-02,4.060109332203865051e-02,4.300976544618606567e-02,3.980771452188491821e-02,4.405820742249488831e-02,4.051865637302398682e-02,4.036550968885421753e-02,3.964827954769134521e-02,3.876986354589462280e-02,4.188385605812072754e-02,3.972491621971130371e-02,3.567216545343399048e-02,3.703572973608970642e-02,3.679401054978370667e-02,4.234990850090980530e-02,4.178187251091003418e-02,4.034144431352615356e-02,4.314842820167541504e-02,3.839758411049842834e-02,3.765171021223068237e-02,4.101726412773132324e-02,4.351476207375526428e-02,3.829144686460494995e-02,3.924460709095001221e-02,4.214251041412353516e-02,4.241590946912765503e-02,4.178141430020332336e-02,4.100381582975387573e-02,4.321364313364028931e-02,3.831320255994796753e-02,4.297064244747161865e-02,3.859947621822357178e-02,4.148395359516143799e-02,3.571309149265289307e-02,4.556311294436454773e-02,4.441634193062782288e-02,4.086365550756454468e-02,4.401686787605285645e-02,3.945677727460861206e-02,3.810354322195053101e-02,3.857588768005371094e-02,3.944207355380058289e-02,3.837390616536140442e-02,3.992605581879615784e-02,4.259217530488967896e-02,3.652410209178924561e-02,3.579173609614372253e-02,3.733776137232780457e-02,4.206744953989982605e-02,4.408986493945121765e-02,4.006961733102798462e-02,3.891923651099205017e-02,3.955493494868278503e-02,4.056667909026145935e-02,4.057252034544944763e-02,4.240959882736206055e-02,3.853377327322959900e-02,4.014075174927711487e-02,4.099538177251815796e-02,3.694736585021018982e-02,3.679369390010833740e-02,3.827942162752151489e-02,3.994301706552505493e-02,4.012268781661987305e-02,4.130211472511291504e-02,3.840077295899391174e-02,4.373185336589813232e-02,4.201169312000274658e-02,3.585217148065567017e-02,3.944532945752143860e-02,3.937877714633941650e-02,4.030177742242813110e-02,4.142876714468002319e-02,4.115858301520347595e-02,4.401910305023193359e-02,4.128410667181015015e-02,3.784945979714393616e-02,4.099774360656738281e-02,3.678733110427856445e-02,3.840057924389839172e-02,4.352910816669464111e-02,3.831560164690017700e-02,3.865323215723037720e-02,3.635680302977561951e-02,3.843317925930023193e-02,4.035747051239013672e-02,3.937153518199920654e-02,4.109507054090499878e-02,4.282663762569427490e-02,4.256698116660118103e-02,4.071680083870887756e-02,4.143185168504714966e-02,4.460895806550979614e-02,3.922222182154655457e-02,4.075226560235023499e-02,3.954115509986877441e-02,3.923517838120460510e-02,3.991350531578063965e-02,3.923303633928298950e-02,3.879020363092422485e-02,3.945522755384445190e-02,3.723968192934989929e-02,4.086304828524589539e-02,4.100241512060165405e-02,4.193964600563049316e-02,4.171312972903251648e-02,3.649765253067016602e-02,3.952541574835777283e-02,3.696415200829505920e-02,4.098759219050407410e-02,3.962969034910202026e-02,4.005858302116394043e-02,3.996922820806503296e-02,4.190899059176445007e-02,4.526278749108314514e-02,4.029081761837005615e-02,3.915226459503173828e-02,4.077086225152015686e-02,4.076889529824256897e-02,4.136868566274642944e-02,3.962344303727149963e-02,4.347704723477363586e-02,4.003647714853286743e-02,3.826628997921943665e-02,4.137628525495529175e-02,3.849441930651664734e-02,3.971401229500770569e-02,4.213306307792663574e-02,4.095757380127906799e-02,3.595713153481483459e-02,3.969393298029899597e-02,4.196219518780708313e-02,4.317211359739303589e-02,4.067884385585784912e-02,4.311134666204452515e-02,4.053827375173568726e-02,4.322492331266403198e-02,4.216707125306129456e-02,3.825893998146057129e-02,4.110907018184661865e-02,4.014770314097404480e-02,4.101057723164558411e-02,3.750262036919593811e-02,3.665994852781295776e-02,3.961762785911560059e-02,4.091636091470718384e-02,3.939676657319068909e-02,3.666466474533081055e-02,4.179852455854415894e-02,4.161371290683746338e-02,3.715975955128669739e-02,4.162640869617462158e-02,3.931003063917160034e-02,3.670236840844154358e-02,3.840519487857818604e-02,4.185933619737625122e-02,4.024657234549522400e-02,4.220902547240257263e-02,4.043623805046081543e-02,4.176435619592666626e-02,4.165130853652954102e-02,3.633390367031097412e-02,4.038006812334060669e-02,4.218196123838424683e-02,4.098160937428474426e-02,3.973318263888359070e-02,3.893007338047027588e-02,4.041420668363571167e-02,4.036559537053108215e-02,3.864933550357818604e-02,3.860364109277725220e-02,3.554942086338996887e-02,3.956259042024612427e-02,3.779337927699089050e-02,4.061901196837425232e-02,4.159938171505928040e-02,4.054471105337142944e-02,4.276191815733909607e-02,4.288050159811973572e-02,4.346401989459991455e-02,4.127860069274902344e-02,4.430635273456573486e-02,4.210586100816726685e-02,3.924937918782234192e-02,4.300324618816375732e-02,3.847028315067291260e-02,3.575870394706726074e-02,4.306282103061676025e-02,3.805016726255416870e-02,4.052719473838806152e-02,4.033642634749412537e-02,4.321300983428955078e-02,3.865712881088256836e-02,4.053983464837074280e-02,4.338534176349639893e-02,4.112185165286064148e-02,4.275082796812057495e-02,4.208137840032577515e-02,4.117575287818908691e-02,4.216228052973747253e-02,4.042981564998626709e-02,4.035918042063713074e-02,4.309866949915885925e-02,3.804576769471168518e-02,4.034275561571121216e-02,4.143271967768669128e-02,3.922067955136299133e-02,4.340534657239913940e-02,3.702257573604583740e-02,4.127915948629379272e-02,3.904024884104728699e-02,3.982082381844520569e-02,4.223189502954483032e-02,4.039305448532104492e-02,4.122526943683624268e-02,4.044940695166587830e-02,4.395362362265586853e-02,4.077220335602760315e-02,3.797469288110733032e-02,4.041035845875740051e-02,4.033385589718818665e-02,3.966531157493591309e-02,4.114485904574394226e-02,3.841692209243774414e-02,3.779041767120361328e-02,4.217765107750892639e-02,4.416505992412567139e-02,3.646523877978324890e-02,4.372505843639373779e-02,3.949856758117675781e-02,3.846993297338485718e-02,3.887676075100898743e-02,3.856201842427253723e-02,4.377268627285957336e-02,4.036729037761688232e-02,4.164374619722366333e-02,4.114659875631332397e-02,4.355334863066673279e-02,4.387161880731582642e-02,4.032290354371070862e-02,3.627059981226921082e-02,3.823556378483772278e-02,4.270789399743080139e-02,4.023775830864906311e-02,3.859035670757293701e-02,4.156339168548583984e-02,4.291909560561180115e-02,3.672186285257339478e-02,4.209906980395317078e-02,3.913319110870361328e-02,4.325211420655250549e-02,4.061765223741531372e-02,4.149118065834045410e-02,3.849105536937713623e-02,4.175822436809539795e-02,4.095662012696266174e-02,4.340262711048126221e-02,4.166413098573684692e-02,4.172485321760177612e-02,3.734169155359268188e-02,4.303275793790817261e-02,4.317476227879524231e-02,4.171326011419296265e-02,3.841346502304077148e-02,4.085518792271614075e-02,4.190549254417419434e-02,3.949930146336555481e-02,3.984620794653892517e-02,3.749109432101249695e-02,3.922668471932411194e-02,4.113279655575752258e-02,3.764503076672554016e-02,4.118286073207855225e-02,4.494957253336906433e-02,4.035997390747070312e-02,3.769944980740547180e-02,4.183952137827873230e-02,4.189411178231239319e-02,4.527844116091728210e-02,3.970600292086601257e-02,4.019536450505256653e-02,4.143333435058593750e-02,4.265888035297393799e-02,3.960341587662696838e-02,3.891834616661071777e-02,4.239812493324279785e-02,3.665092960000038147e-02,3.833932802081108093e-02,3.898912295699119568e-02,3.885031118988990784e-02,4.166083782911300659e-02,4.107920080423355103e-02,4.275909811258316040e-02,3.742865100502967834e-02,3.584351763129234314e-02,4.039637371897697449e-02,4.076297581195831299e-02,4.188111796975135803e-02,4.206735640764236450e-02,3.848844394087791443e-02,4.356957226991653442e-02,4.221632331609725952e-02,3.780015930533409119e-02,4.157727211713790894e-02,4.301740601658821106e-02,4.350035637617111206e-02,3.516496717929840088e-02,4.128380119800567627e-02,4.326522722840309143e-02,4.323634877800941467e-02,4.513989388942718506e-02,4.077454283833503723e-02,4.050227254629135132e-02,4.084552451968193054e-02,4.062591493129730225e-02,4.320478066802024841e-02,3.870113193988800049e-02,3.557468205690383911e-02,3.838794678449630737e-02,4.155448824167251587e-02,4.164679348468780518e-02,4.125462472438812256e-02,4.237014427781105042e-02,4.087333381175994873e-02,3.787408024072647095e-02,4.010120406746864319e-02,4.000207036733627319e-02,4.047507420182228088e-02,4.401563107967376709e-02,3.892339766025543213e-02,4.231810942292213440e-02,4.017290100455284119e-02,4.248447716236114502e-02,4.493238776922225952e-02,4.296674579381942749e-02,3.968805447220802307e-02,4.087562114000320435e-02,3.828372061252593994e-02,3.683147579431533813e-02,3.970910236239433289e-02,4.072468727827072144e-02,3.747122734785079956e-02,4.192379117012023926e-02,3.906533494591712952e-02


==> csvfiles/PSNR_Hybrid_0.csv <==
28.9046852694694,29.9364190810694,32.1847616478433,32.0034982353583,31.4987973973023,31.7009940121565,32.0125087633061,30.7351173646813,30.1080075110068,31.6224494534449,29.3474183338978,32.0026887304074,30.8574361988656,31.3708587505693,33.206538110733,31.5092691018365,29.6325280395798,32.9013609125351,31.7385259333927,29.5274940319378,30.5332796379707,29.6761821901126,31.299785353145,30.8290365417404,29.9878001443254,31.372177448744,30.4195971895369,32.1775543211783,29.8596055512493,28.3606246868956,30.7465835791848,31.1624115948229,32.0279820507071,31.0968357608968,29.3203962572718,30.3992694070253,31.7073060099821,31.9399624966928,29.1625879728415,30.4394284707608,30.1375683607935,31.5591887952681,33.1787613642584,29.857818672376,30.4733347919044,31.3614950672818,33.0678407482416,31.3282796284465,31.4076219123447,30.3331499643452,30.1997256532252,32.8006376925752,33.1371379800947,29.5354641696876,31.9002050927977,31.2394304722543,31.0115130345702,29.8313053547803,30.6189416183836,29.5242603788575,32.4536294251239,32.140196546632,33.5542827509254,32.2200683676702,31.5255556230111,31.3407814880103,31.6103457324523,32.1150212665679,32.1046686878372,31.3726457881273,31.8026030975497,29.4362552390135,31.4540217471862,32.2508798143944,31.5456182345905,31.1427352377738,32.2388052108861,31.5106926819166,31.1881059544164,31.6511458286537,32.5024233376095,32.2439291133548,31.8579987952853,31.1607372551794,32.7230099670933,32.1618823279126,32.8149199192159,32.1701426295466,31.2333702030439,32.0924983900435,32.1265134116408,31.4484959577186,30.4599737232902,31.2272297151629,30.8964722809864,31.2245680210239,29.5705103708567,32.3789764763143,32.2107394906005,31.227037037845,29.9319427442557,32.3987894684286,31.2146932935569,33.0923309979177,31.6786677892656,31.0829337048366,30.864102055517,30.6658586010138,29.3542793192382,32.9120317484932,29.2451598018845,30.0555970768032,30.5188077777007,30.848193111079,33.0878722642288,29.5329375576639,32.1790935591083,30.9701816879482,32.1464453618515,31.9090749658562,29.6792479882247,33.0888154413066,31.6263326686721,30.7641068798941,32.4679772483706,32.7769954741302,30.1365059405487,32.4291756935882,32.0195303809081,28.8623770926452,30.2230893479172,30.2342271730477,31.0846909963867,32.3154554048871,31.9005951713074,29.9997612822653,30.4824963161012,30.2329589545464,31.9031600489476,31.9877189998555,31.9237257729376,31.5692165214977,31.7323812004486,30.3999987764546,30.6852394954679,31.1560995967775,29.2045888216318,32.2300435354974,29.0178094333429,30.5559156366089,32.1789007266278,31.7823157472118,29.669684492121,31.8463199473098,31.4847812228344,30.3622304553001,31.8037719902957,32.1239123426327,31.5251626334352,32.2991677274713,33.7347806003467,32.5845974022557,32.4273367025376,31.7667428016844,32.4291305924483,31.5512072617288,30.5198847376287,30.1203999651262,30.3479692010753,31.9508049276072,29.506555650982,32.0347771017664,31.7411500915851,29.8408775844201,30.0358474319248,31.1531621497461,29.2104331792829,30.5873560193379,29.9023997353385,31.8516656836401,31.500407821778,31.2132070048357,30.7036884193261,29.2357708163455,32.2828852050351,30.2874894530931,30.8618909001694,31.3116440341809,31.1918331244763,32.137320812781,30.6859361880039,31.911736574654,30.6602395698112,31.0558163519261,31.3766277279215,31.2202224003961,31.78922022929,32.1365449972046,31.9095285637011,29.7749611503772,29.4150271251325,30.5759045377134,30.7584035934282,29.4521348019961,31.7045126390966,29.4094227324507,31.9883413152834,30.6277281193818,32.2913852464464,31.3765236326504,30.9796538318829,29.3886996968034,32.653793618499,32.6467129237082,31.7184677273611,31.975653409062,32.2522819463369,32.1839728386387,31.7107755214648,31.2253338949221,32.4964698462876,31.8927328854233,31.0509429958079,32.6991113642784,31.2432929491092,31.123744410411,31.06107665058,31.8245257191488,30.9837534345503,31.2708167033345,32.1211575699967,31.0754120492936,30.8776190960915,31.0281262321034,32.3484444449851,33.0934227218215,31.6600708771624,30.2146089148973,33.7745305223198,34.2514157168012,31.6733098335431,30.6293589056515,30.2009295587003,32.4305040462025,32.7834868733092,31.6458937877598,30.6416587789361,32.5388256379863,31.3969862396969,30.7957966559002,31.1854275703831,31.6511989090028,30.5850527552819,31.893686805022,31.5368775199123,32.9431911371462,31.648779356194,32.8949226223536,30.9250453669999,33.2051612985979,32.5136225064701,30.2970606090907,32.9624162265412,31.9865913109824,30.9506500878478,31.5099342997075,31.6881429446083,30.3997799687035,31.9205071455793,31.8079878647238,31.7572260927884,30.4318109049428,30.5264805258465,34.6489982324407,31.523903668121,30.1616855966946,31.0942871278858,30.3067378410692,30.193348871636,33.8263818835986,34.6865028849372,32.605875258329,30.8566294763924,30.8393222556748,31.8939618940069,32.2564024959077,33.0517376348386,31.6633354955135,31.9196676943151,31.661613622212,31.9352626901903,30.290797358376,33.4400284820675,33.9027224090865,31.8336500788751,31.1599347354855,31.3826572633057,33.7277116925941,29.8812295393359,33.4415226803752,30.476796126599,32.3485585337176,31.041270117368,32.2977860169492,31.8728229564227,30.7496213414032,30.7495279220728,32.585066572534,32.9427331610211,31.4012312661739,30.9080915504861,30.91453282545,31.6089901616367,31.9235224953766,31.860787560915,32.088332918984,31.2156513657477,32.0625609174342,30.8969478171134,30.3782003782866,32.2089766735309,30.2648808645265,30.1550492235554,31.5345431327736,32.6471713513478,29.9999567625322,33.3790763064599,30.7477746730318,31.9255796638183,31.0889746852915,33.1738431843824,32.0422511645189,34.4810173069511,30.4126592971269,30.4531675332808,32.7796774473817,32.2970387030443,32.9359184016333,32.3972874421478,31.3603408588766,31.8464574936135,31.7126092347186,31.3356608463435,33.0384465259701,33.6666279114709,30.5799160611499,31.3319747695731,32.2694506964977,31.710615032029,32.1309948613074,31.822790712378,32.0127640844188,31.7081219480942,32.541889246221,32.7768701523509,31.4011251348382,32.862613061776,32.1322658010481,32.1555547972144,31.7006856445044,30.6299090180801,33.1686248979144,31.6168231174304,30.2249540188153,30.599856220953,34.4574381308019,34.0751568327735,32.2350536005167,32.0904050911961,30.8991337071199,31.5957022767057,34.2555801058275,33.9800988452917,31.8887477705624,32.4245098014986,31.3861643113088,31.1267714632439,31.7004796935639,32.7524024853634,30.9027585692785,32.3319631127456,29.9633171514421,32.5549386945283,30.8516569069619,30.632513489769,30.2793854404875,30.8524267199171,31.9254798846515,31.8708264514398,31.4215181895967,31.3715039645518,30.3639055695412,32.1442259423222,31.1958440669152,31.3597568913446,32.4949394767064,30.9529764613317,30.4160563241787,33.7911810245257,31.9952405850621,31.3036457251361,31.9992358706281,30.3758098077443,31.9201171527432,30.6151670068943,29.7590857347168,31.2836835917604,31.2982327067923,30.7782702300976,33.36615672195,32.0731227032815,30.3919069497818,30.8975843871745,31.507325926327,31.1451500052127,33.9535244763368,31.8924113466909,31.7190020381611,32.1291609336369,30.5606164306902,30.9842440970064,31.8383879350716,32.2956890860956,31.9402981616615,31.0333128205759,33.2036731390343,31.5268514545485,31.4058201222657,30.7558594494552,31.6300623181195,31.1346897744722,31.7114084408955,32.3118236887641,30.2762325490931,30.9576202383977,33.6611404287312,30.0632769990496,32.8293398313699,33.3366533545929,31.0601104038882,34.2705712410547,34.6301510263998,31.9668477472699,33.2653418500913,32.2491618039352,32.4136952332355,32.9150032286286,33.6581414118788,32.5015976293349,32.9273157759544,34.1193004709771,32.8913932037562,33.381385102489,32.7844123308063,31.3554434362496,33.2804207901375,32.9939514587357,30.7270314181201,34.6445868458319,34.0379194606824,29.6042510778911,35.3469183480681,33.9729574258847,35.1594154900338,33.2606116362001,33.2748527047206,33.9156270438787,29.9023342486963,33.5001237285782,32.8048005577087,32.6621952967933,33.1840278999811,33.3969161230357,33.4525574029734,31.9786538334337,34.0321934793407,34.0115573115245,34.04166805074,33.0791725367073,33.1422933795044,31.6903994950066,33.2814525542515,33.0370100799587,34.6205425256773,33.2227259047661,29.7679322073227,34.0762485104604,33.5076330962964,33.9756041471364,31.8199332384227,33.5819268294221,32.537685019198,33.5087617369528,31.8354097857841,32.3507569687821,30.9607821450955,32.2446970344274,33.6229990746376,34.7562184013941,34.0663076136204,34.0939645781585,33.5144519821015,35.5228043680581,33.6696205804236,32.5999994603763,32.6386184184614,33.1219038423137,33.967620333,32.6457852097073,32.4072439065093,34.7468832604012,33.5555383538812,32.3306822574727,33.1412582630898,34.1102876175915,33.7519319129333,34.8758217409953,32.571672010473,32.2981345017291,33.0668554509566,33.856371176512,30.0627585387625,33.7377465237062,31.9495418340565,33.2305708407014,32.3164514465124,31.4400863819324,32.1849909495327,34.3903794868867,33.346724472427,29.7922626152279,33.6574005022917,32.1062020893371,34.6971498115086,31.3703387208458,33.4262589045626,32.0061026712442,32.0019909147988,32.6250744760589,32.7305159789104,32.9448740895234,33.1236572822607,31.4499577414923,33.9586485394951,33.2848082185967,32.5690236840877,33.3367770085406,30.9928475108297,32.3911156475037,33.5948042065209,33.9192350452298,32.7652787288385,35.3772658109349,32.063072099855,34.3973963251754,32.7885942806249,34.4830608166891,32.1593693627653,31.5955547934564,33.9704726386102,32.8623194365708,33.8817098682727,34.613631459442,32.4405047603386,33.1731111727767,31.2682962197552,32.5045644051051,33.610153050047,33.2791083964181,32.4385606371825,33.6177756681578,32.2372304620273,32.4205641289378,31.9358465162598,30.6577725053349,34.6986016944071,32.0401353053581,32.7322840575655,30.805577863269,34.2879604883699,33.0977700643818,33.3776159040352,33.1132535352039,33.4234157053634,33.325982981175,33.7245790219077,33.4906636216261,34.4024312981524,33.4003441519104,33.775425385495,33.550069043999,34.997612741647,34.8737752326298,32.2352179009424,33.3170993304326,34.4338099948428,33.6746799685867,33.2431301292867,34.9607360982071,33.6018781450704,34.4132336836665,31.9806893196465,32.7051687958006,35.3804612794102,32.0060629879425,34.2085926081549,34.1534933804021,34.6711672251173,34.5707462347723,32.2851134159133,32.2083600553253,32.469887246491,29.7762135415462,32.5119487059671,31.4466225376181,33.5290877959511,33.24845023135,33.9223452321288,29.8030099794634,33.6907159781858,30.7765521848884,33.2479364706559,32.7436763176681,32.3152975366247,32.9938895525181,31.163262486889,31.6863932375482,34.4037701670883,32.1743072329358,31.0037538004295,33.4019838695236,32.1479701963421,33.2843521172195,33.2573403345963,32.6894405403065,32.4552786343451,31.7287770725872,31.5104475926084,32.5124954119501,34.698554602124,33.0322895599296,31.7461200216021,31.8699409354715,32.5455877521051,32.8495462234626,33.9067974335925,33.1994074201813,31.9456976127183,34.5744810305767,32.8319889332858,31.8121825075195,33.6984018575278,34.1893104058885,31.714228642985,31.5397683143455,34.4760302827679,31.0736970317777,32.407387126016,33.8626998138645,32.7787414754907,33.5667017099408,33.2216396794325,33.1466863715476,33.0012577537959,33.717399329491,32.6168574984652,34.2312344595278,33.179584222339,33.7851804867588,30.3002451005606,32.647698464844
28.9070905230076,29.9812433245883,32.232219998657,32.1058691346974,31.6063602863885,31.7941724081584,32.0730864947432,30.7876027831413,30.1457473918297,31.7335120108777,29.3704585069972,32.1265532122479,31.0363621874275,31.4340176844828,33.3015849923476,31.5835142691315,29.6975161676247,32.9266731150163,31.8033818439049,29.5145652086915,30.7047534011314,29.7225954268494,31.2972092942491,30.8693081071085,29.987426707191,31.4476244192975,30.437532521908,32.2381529092782,29.9551808785741,28.3661649054511,30.7743537689025,31.2228286791724,32.1286904488091,31.2360168483721,29.3897207405956,30.4697375139209,31.7551699278374,32.0255299833234,29.2099976568468,30.5363422851327,30.1794847696765,31.7058978967208,33.253865358073,29.9410218409682,30.4953799019041,31.4725471079616,33.2212349074639,31.399748061817,31.4140253596106,30.4594394747412,30.1985306916284,32.9649436540608,33.329972791696,29.610922795415,31.9603735577499,31.2963789790584,31.0963558097801,29.857250890987,30.6683251225836,29.5727146495546,32.5010380934404,32.2643031630769,33.5923723434285,32.2920864899868,31.548782720892,31.4127390191842,31.6582185804753,32.1470773566946,32.2086528574422,31.4068389449017,31.8429457152854,29.443172127209,31.516250282538,32.3141120705341,31.5923814939921,31.1741063914275,32.4114567655097,31.6168978883196,31.2662283462806,31.6951024174841,32.5916981989301,32.3124135810447,32.0204841753498,31.3019985166301,32.8318538458694,32.2777956941613,32.8612023472912,32.3164846506971,31.4081819414886,32.1715472372158,32.1872059931188,31.5395804329103,30.4971060908113,31.3304454662438,31.1046709620307,31.2843704796825,29.5685909111016,32.4467701697625,32.3645851367853,31.2769619772359,30.0174638476779,32.5370937160972,31.2786697483291,33.184060336644,31.7353115953055,31.1496914552399,31.0240644492149,30.8094511166507,29.4128609777116,33.0666282982604,29.2738391919578,30.0300581509321,30.6468068666314,30.9074676604987,33.1719728457415,29.5060365258524,32.2922559351109,31.0438849562723,32.2500208994479,32.0563258030167,29.7009824111251,33.241889886547,31.7729456695462,30.8544166439829,32.606954967283,32.8202870876713,30.1490416561596,32.5320017125161,32.0677492451194,28.9349853895358,30.3488214922575,30.3790249699751,31.2440355849438,32.4655919266054,31.9620428322689,30.1563091214694,30.5254018541146,30.2763671434568,31.9995010602648,32.14199417063,32.0288930537874,31.6881828931215,31.822797510029,30.4591708862853,30.7194112536669,31.2527305162638,29.224769369379,32.3101476648176,29.0120350509267,30.6492318247165,32.3021526957718,31.7950937223719,29.7784681526658,31.8616764923585,31.612953706443,30.398729913896,31.9081132234252,32.136411419263,31.5718781139107,32.472904840254,33.7930066813058,32.6161789336237,32.5911138827583,31.811659880812,32.5252880720051,31.6121634470654,30.6146112887359,30.124666020108,30.4307563313314,32.1001036571496,29.4746723377622,32.1614996043287,31.7794610324171,29.9688796432669,30.1228104339464,31.2081790514354,29.198498075715,30.744159432098,29.9469761807533,31.9998926036943,31.62224281657,31.3245882919472,30.7755503123772,29.3004645470511,32.3695799296944,30.3369248217594,30.9029186867752,31.4460498128277,31.301646615101,32.2211804425582,30.7696048765518,32.0163845616082,30.7582994873088,31.1307103508343,31.5218062859574,31.3567032991885,31.8694054195713,32.2006248853625,31.9604445690454,29.8054293577777,29.3772101346366,30.6153704206018,30.7862066568137,29.4818983940341,31.830569143574,29.4429022566985,32.0824506443635,30.7462932004493,32.3657869869429,31.4121002497575,31.0385356500962,29.4285124094411,32.7948626793671,32.8166711703216,31.8409430701581,32.0216978290689,32.3323929103968,32.3847216420311,31.9101620126535,31.3967648957063,32.638472972218,32.0713503963138,31.3271837910307,32.837288188803,31.4805795872361,31.1811526840223,31.1578591194831,31.9907836704619,31.0799054840807,31.3873444691152,32.297307588147,31.1911890049483,31.000318424055,31.1428399688972,32.5434946729858,33.2699166677882,31.9877191056039,30.2845086672158,33.9452961091689,34.3631424482892,31.953577343323,30.6618546992731,30.2740066884345,32.5522695540043,32.9556602054617,31.8705974437215,30.700897160753,32.8234223989585,31.5150408661453,30.8847828417458,31.3176681931971,31.8167931350058,30.6252808860746,32.0292942655723,31.6464288073047,33.1313295317743,31.8636235791294,33.1017232591171,31.1653051455113,33.3497578034593,32.7269448058407,30.3565412263316,33.142050941395,32.1184975652345,31.0733958661004,31.6832761136619,31.818315198157,30.599132523542,32.0599506962867,31.9349040521243,31.9012009004626,30.5094724388016,30.7203121183854,34.8434104271134,31.6324673358001,30.2010411380975,31.1902071101794,30.3535227887037,30.2403873227184,33.9906970589011,34.8206589539022,32.6850052521964,31.0125012974955,30.928194974017,32.1271934881688,32.4947185227265,33.1718782453966,31.8375327459111,32.0620576447189,31.8033290292484,32.1182734293293,30.3552864138494,33.5690588334574,34.0285687372428,32.0127204508649,31.4310842494887,31.5050976734705,33.8395473543488,30.0818011263493,33.590546679259,30.6910072949011,32.5450813924139,31.1346686607039,32.4650319893109,32.1630030337432,30.7573366934037,30.8692019268492,32.8127155000163,33.1421676734892,31.5051158016367,30.9601691192535,31.0197182666035,31.8480873676838,32.069450859955,31.9675724946202,32.2469890806604,31.3571988538138,32.1613122748513,31.1244419871367,30.4441952847924,32.3550989376758,30.3370180639912,30.2745422328642,31.8319093178999,32.8403689851121,30.048828194273,33.4964513089661,30.8164171856277,32.2599955954039,31.1921680374079,33.3750229715387,32.1979570148644,34.6661250735618,30.5676689009047,30.5250126766162,33.02154722038,32.4930646765784,33.0871790771147,32.4959300362407,31.6569515421603,32.0121147980572,31.9272010923059,31.4778775605153,33.1760416668923,33.7835584331972,30.7384420004814,31.4943381271604,32.5045532427435,31.9926232046939,32.3156506089486,31.9242196454575,32.1916644166468,31.8628078801758,32.7271898066967,33.0044098194569,31.6172689687619,33.0570034276061,32.3395154084484,32.322470888281,31.8634840234605,30.7991352615735,33.3337498568771,31.8634724770322,30.2788735788919,30.6494285529625,34.6137545541898,34.2785407432812,32.3568917215712,32.1799671650275,31.1562956234866,31.728536014301,34.3896047263055,34.1455883796578,32.123223350437,32.5979406629884,31.5967325863387,31.3502570392492,31.9080358119299,32.8972801839354,30.9797039031512,32.6275172649822,30.0406001368818,32.7093820984241,31.0276345279357,30.7525322080404,30.3155962888474,30.9664470253795,32.0176548922362,31.9426965710269,31.5665946311394,31.5199054453155,30.4072285140943,32.2975671610145,31.3788220168064,31.4380713770491,32.6693928783207,31.0067570103714,30.5023334889355,33.9398093436307,32.1571549709345,31.4772394627354,32.1467856847954,30.4293913730845,32.0226271722123,30.6809884862425,29.7978157019623,31.4218913888168,31.531127916484,30.8115296660994,33.4865841194499,32.226506981349,30.4985516223684,31.0649606780669,31.6073935178761,31.300700543981,34.1199465535627,32.0458715263302,31.8683864155527,32.1963646904653,30.6558008162812,31.1191571345324,32.0607881129162,32.4312239445521,32.0296244979473,31.1318679821729,33.3068806735403,31.632525011115,31.7025649296903,30.8930223121308,31.7707713675887,31.2226434315786,32.0058466469806,32.5465629812297,30.3824259879459,31.1012108718466,33.7833079175709,30.1293777664455,33.1493387981213,33.4788651174817,31.0741921860536,34.5079168286461,34.7743840114175,32.1483383491538,33.4171222400994,32.5470862247559,32.7876774071805,33.3300531731656,33.9456486323006,32.8245946680427,33.274475164324,34.3982862497794,32.976332297289,33.6778783944328,32.8223971000303,31.4084564882,33.3919405132867,33.1501485033183,31.0932896536781,34.8764080565413,34.1418016007719,29.6035051718657,35.4552062508801,34.229236772744,35.4908411344989,33.3103496531382,33.6582392110455,34.0386804712007,29.8833573127737,33.9437680714404,33.0465314054955,33.0146940672926,33.5563652045219,33.5790404396777,33.5657276442113,32.2832319367339,34.2356939304435,34.4143598337171,34.2397308906423,33.4097073540439,33.4038439694521,32.1224807712212,33.5473509667689,33.2522174974865,34.8352902707979,33.5139307636126,29.7369205216927,34.1997146702109,33.639191463658,34.1449715653053,32.0869049585247,33.8223029229579,32.8536332421285,33.7779226607238,32.0557864403224,32.3423630843609,31.3249125712592,32.5661275377011,33.9666867593058,34.9990921521127,34.1853178383084,34.4262316515112,33.7303423635098,35.5596275448488,33.9811686055247,32.7032293690024,32.789169679712,33.3306888317594,34.2127685045812,32.909020591143,32.5253001311432,34.9050732597991,33.7829106757326,32.348036137875,33.4778961676836,34.385044410321,33.9656774662846,35.2083509074876,32.8703086917705,32.6399227535944,33.2675747993738,33.9368212798503,30.4454063278984,33.9097358391964,32.3198448648156,33.6431215248014,32.6852612912774,31.8409867317073,32.5650038647384,34.5912810563003,33.6192398105211,29.7908982090547,33.8136091560485,32.1503058259861,34.8504469226126,31.7095473459946,33.6909791601712,32.3610036924587,32.2324439072095,33.0271177895415,32.8661763317127,33.1559972298893,33.4346164775703,31.7240773440449,34.1615132568675,33.600137675918,32.9436108890499,33.6437730011475,31.2878039302226,32.6918258987366,33.6904394745591,34.2037860839678,32.979050843666,35.5342518882267,32.0838143719324,34.7217243593109,32.8478205742354,34.8500239098932,32.2867916225038,31.8911719666456,34.2430926596949,32.8594818082936,34.2519369399103,34.7117905894327,32.7865061125509,33.4747871576451,31.6463669148788,32.8437038597209,33.8983009728465,33.4375313383714,32.793860983145,33.8762551434917,32.5063899042907,32.7306458926851,32.274842769624,30.9253080344238,34.9954815453756,32.328429207436,33.0416553900344,31.1950605361406,34.6730000981116,33.1299888266149,33.6304833495731,33.2099559100283,33.6639503893387,33.4592085463629,33.9197592451905,33.8117302328466,34.671451296743,33.5030005783791,33.9136639076695,33.7299494925656,35.1900468953129,35.090827218326,32.5290535749746,33.5812696697586,34.6091749970329,33.8132336072576,33.6063523509737,35.2813417873782,33.8086643575106,34.6049524575796,32.287444669665,32.9923451445013,35.5527424272261,32.3141599893094,34.4124231677946,34.3988604838246,35.0374672265251,34.9072313493243,32.3972261269547,32.5295857210925,32.8395841869523,29.7755766638185,32.8090235700292,31.7927371959198,33.7181218296971,33.5185548623058,34.2393513020712,29.8108465255595,34.0242482487801,31.211176726464,33.2735223719011,32.9302424921971,32.614340978419,33.1759107252873,31.4817897341742,32.0333641043151,34.6457238076177,32.6302103659459,31.2645851513979,33.4662779989193,32.4445830956413,33.4171240363521,33.7010543360479,32.9268493081393,32.8261180669532,32.1359018645142,31.514817815593,32.5876545117186,35.0971622954051,33.2532326292966,32.0907371375289,31.8725498515478,32.7936521217212,33.2293047497644,33.976866586619,33.5462077027988,31.8984437916102,34.8441346869644,32.9079682842993,32.1232884617629,33.9488571492355,34.405219216883,31.9924996933216,31.8847112596267,34.6220293797613,31.3544730242173,32.7845027499019,34.2655785036882,32.9416401071113,33.8365056008751,33.232274621852,33.5057417643787,33.2224458571127,34.0683872187196,32.9561260878116,34.4653019780801,33.4287421179544,33.9758048716423,30.312442937847,32.8443376055179


==> csvfiles/PSNR_Hybrid_1.csv <==
21.2800947279612,20.5400293013941,20.3707728349818,20.21147258507,20.888735773774,20.7956745170546,20.3535130925937,20.7655656315321,21.4122034675282,20.1889537430882,20.7442997085937,20.4843949997233,20.3303983733218,20.4807896917121,20.9017131580441,20.6627536061765,21.3059936633962,20.3630836053597,20.6227288812316,21.9778949478311,19.7602463930633,20.9866404139131,20.5626011021948,20.1002176592437,20.7406656947649,19.8729515912685,20.402023591453,20.2261976022884,20.3511411466966,21.0115471221138,20.8112534044883,20.2970173140643,20.794181649506,20.0912869822303,20.9925388886025,20.1316815215668,19.8682629849673,20.3410010202052,21.2508853893236,20.1707695553444,21.1840531127817,20.4180532650487,20.3202054014859,20.369384608378,20.4167394697773,20.46351536675,21.1968410830146,20.2375463293772,20.4032088476814,19.9816540003668,22.2762018884562,21.0364739029939,20.9464727654174,21.4419326597617,20.3098612876012,21.6587738852298,20.1248632613753,21.8309906028251,19.8422903318623,20.9352518322519,20.7373457442293,20.3688860472534,20.3768262252502,21.3401797593491,21.7949269415705,20.7662919474015,20.5162670199104,21.1089889151139,19.9975093487327,20.5858427128291,20.0155548098334,20.0944962870261,22.104749210405,20.1240194953919,20.5153363149823,19.9936424675881,20.6179242467388,20.7444419451527,20.6026392847031,20.6643023999365,20.8125841102278,19.8548304314138,20.5078013959818,21.1603492079391,20.2613965074162,20.018394309433,20.417847442658,20.2657975696168,20.2209497315471,20.3632865489662,20.1437946498295,20.2799017820256,22.1494623809351,21.4018512877139,20.0418887789804,20.0979079774736,20.8194125442815,20.3647462271191,19.7279245419202,20.2212138594318,20.6640244566546,20.8265550232504,20.1865583437972,21.0717082480126,21.2417660667832,20.3911723738166,20.4734348239874,19.8653620909867,21.0530381470299,19.8583346703724,21.6037084073082,22.5301530755339,20.5746722298829,22.0820628010899,20.1381774917732,22.1441711242091,20.4836272400729,20.3854478093901,20.2265901918723,19.7059691576475,21.5369143359696,20.2577737636346,20.2302545625455,20.2404025818443,20.5928181184935,20.4572477663532,20.7614266430455,20.0856625037551,20.2909198602589,20.7550782687296,20.2589567548033,20.8108060692387,20.6148600018741,20.3207585186032,20.3670555048663,19.7293204524537,20.1289326528135,20.6799267559995,20.300959843557,20.1462155697506,20.7968198013169,20.9571900319268,20.7525428040207,21.9321174511475,20.4738100157334,19.6512773384336,21.7321235410589,20.3739562822211,21.1737846711951,20.695831694618,20.8332865872669,20.5538105327648,19.9847005531163,20.2741419916006,20.2459884350696,21.2397019279062,20.7637537902854,20.4053750838501,20.2561296690063,19.9499989332584,20.6512502602882,20.7578721408982,20.1613557250774,22.4679243063132,21.1422245816292,20.1709141342857,20.9335978313952,22.0195351738476,20.4820971377803,20.4572917405329,21.8519349466622,20.8746263480324,19.927731349217,20.070468297678,21.9105617423891,20.2708906592631,20.5757366922587,19.7938927854087,21.5639419982831,20.3249551027676,20.3503645157955,20.7640790590776,20.665959641832,21.1479452183365,20.8349670453697,22.2423498832246,22.1053293480319,19.9076128505586,19.6825881442427,20.1592431749882,22.13605369607,21.0577168385988,19.9854590781469,21.2901827195725,21.1949638495112,19.6704928995615,21.0487844574273,20.435668508537,20.9683776784636,20.2939205576409,21.8851946480213,20.4796411505205,20.4069844133699,20.3456657353824,20.7936050913784,20.1197975940198,20.1652874550342,19.5907484715855,20.0429225455556,21.1314716755023,20.119350025894,21.5940306665932,20.6365417095664,19.877604137245,20.2438403105821,20.2443851420791,20.5127590634377,21.5616516169133,21.4796247096278,21.9031515144884,21.8951266602307,21.2916396815408,22.0025833167605,21.6812570786739,21.5525825869372,22.2819196647684,21.7685675981434,22.1526835727387,22.4546042634365,21.5718315041496,21.8873575229621,20.8657417386856,20.5348367239573,21.1651760377613,21.9703611616854,21.6451138931428,22.0871551740491,22.1366124769347,21.6975047593899,21.622014376136,20.8651454304167,22.4043499982175,21.9218908287392,21.5776043813275,21.7962553965787,21.460212374124,21.781589100162,22.0241934068817,21.7013444255375,21.7961478576571,21.2773941365291,22.0207545223567,21.4040951958521,21.7650399818918,22.1667082694552,21.5083334357823,20.9962449593479,22.077259005049,22.1914912695243,22.2327047674206,22.182725759329,21.9675629732229,22.3725538459265,21.7173649596855,21.3155547425138,22.3182951098123,21.3543754120846,21.0260111042878,21.2438164998541,21.7321242063522,22.1602870953551,21.8406182004361,21.4157187106325,21.7131379968198,21.0799453774192,21.7131957546262,21.7359894820827,21.6983717183327,21.4941507236512,21.4137010597686,22.041429110924,21.641851287984,22.6592971506449,22.0998918662998,22.4502078770871,21.4632166999268,21.8297789083803,21.137652886664,21.3706931617769,21.452331734865,21.2928813764232,21.8138685291062,21.6317666129591,21.7659445603846,21.6832487862097,21.1860033839314,21.6840734845968,21.6508968690521,22.2820219680802,21.816196156131,21.5891038323334,21.9476432735206,22.4217479941554,22.0829005226777,22.3332208575134,22.5592072147613,21.9387447361955,21.4054897866728,22.1169205204568,21.3439975974521,21.9634207113099,21.36247962271,20.7157481898515,21.6924210625147,21.6271278317851,21.9567663060425,20.9837172464308,21.6861887209188,21.3052158517776,21.8324156661775,21.4881910360725,21.5359527450922,21.5696897018956,21.828289780278,21.3162825531644,21.8325500635428,22.5273466225776,22.4900845411009,21.0028489479648,22.1778616069354,22.0801834800348,21.9953766760705,21.9225275828365,22.3671360210793,22.3240722184315,21.9051850541459,21.9094384057332,21.8042870867411,21.2502785385801,21.6278726728153,21.6220489609028,21.1797394739398,21.3270291976017,21.5826270828513,21.8975013691119,21.8471534499599,21.8105786301718,21.6074303663124,21.471989966794,21.2890666673854,22.064264862224,21.5980260866513,21.3480253294924,21.8241550796017,22.346738522531,22.4377943795784,21.382981373416,22.1357740790054,21.7566895589196,21.6972994154608,21.5038988200787,22.1183519425939,22.4217704352505,21.3859520270038,21.3979706613743,21.8130491815771,21.3727077669981,22.1467426552884,22.2196966127928,22.2708024608542,21.4718143244492,21.981185183921,21.7328611433479,21.2636872502901,22.0671872102736,21.5842332756426,21.8914574041719,21.6273558153572,21.9340975244216,22.1070619409636,21.0554261530967,21.2820835575551,21.9775345240346,22.4964494988642,21.3827264989554,22.0177577456231,21.7047206939359,21.4149923144934,21.4655558681343,21.3712292329448,21.345295193307,22.1177779586005,21.2544518073511,20.9176525891919,22.6796662954597,21.778711268151,22.2162637031156,22.0035295194142,21.9371709888689,21.5786693258455,21.6677714262695,21.9541483386114,21.5801561735828,21.7573119430982,22.2807571185849,21.8119839037188,21.2448234311252,22.0702192505558,21.9777916155373,21.8685296352514,21.8188209053267,21.3296881937102,21.1003607984515,21.879183063437,21.0269409663149,21.7012876031177,21.961600307702,21.464708365954,21.621488350062,21.7649678639671,21.1922266680288,21.7992739144341,21.3283193426924,21.7813799233566,22.0174985433822,21.8418497921969,20.8785338047258,21.0332252990281,22.0928785478232,21.5608413120857,21.8259528265055,21.9681613958576,21.5481058321347,21.7366550822541,21.9846555708555,22.0750028874148,21.8182303430679,19.8318502766949,34.7692594601687,34.0929678647828,29.327269139975,20.2127713275038,19.7874472805254,19.6595275725566,19.9496486771982,20.6429383108479,19.836702473722,19.677866888129,19.2389428389336,20.1173425530296,20.1901745198091,34.8650039076894,19.8587077575272,34.6701124177009,34.4435046295138,34.9129350945857,20.4854413400376,19.2486897703827,19.9875122400041,20.4942249650272,31.1661184593044,20.0052600338754,20.1822561026987,20.1769245079434,34.8120462805831,20.0332926418072,19.7484941213117,31.1828978928881,19.8959080837338,19.7941295567921,20.8991365090783,19.6471631263807,19.9864206894782,34.3949060808287,20.206669721104,19.1025343764456,19.9789342889454,20.0843494216027,20.0909739304633,20.412400450344,19.8164120141939,19.7188163268339,19.090563894739,19.7745675837643,19.9194940065537,31.0737145439298,20.4277761524774,31.0306927904735,19.6324575143661,20.0599792155534,19.6065258746778,19.8398543387417,20.072855615116,19.3822520608178,34.5331477191603,20.5392684047385,19.3550103249934,20.4317887032151,20.0244042582261,20.0497492800318,19.9677310940286,19.949345892372,20.6773486371084,20.9841504844654,20.7430576481768,20.090152459131,20.1337078800142,19.5329913425404,19.8784219147852,20.0185357017331,20.5626104555368,19.9845136452362,31.1071133321232,20.9740415532226,20.4935801621118,19.6802093531156,20.7371826584529,19.6007648732808,19.7719950348021,20.0263068062859,34.8492730964909,20.0559891488831,19.7342131407706,20.4068789469289,19.9806365246971,20.0343566426621,19.6521321665902,19.7303822160661,19.7873058188406,20.7030823765602,31.2073248709808,20.0186700522929,34.4771449954151,20.4992076212206,19.9474227179121,20.1092546552343,19.9016779975232,20.3058555961762,19.9662020486526,19.6261907858724,19.8419571682358,19.7785794384019,19.9233519811779,30.6343862475793,20.3360076983697,19.4008558410804,19.8274987036193,19.4985808308636,19.8937430683765,34.8864968589244,20.0806612643819,19.8201383814645,20.5316966933119,34.1907300356275,20.5574899447494,34.7905917630869,20.4284358212921,20.1642485617831,20.2000010493063,20.0856598040271,34.5744132305203,20.034092739685,19.8914700325388,19.8729082284017,20.4352291439772,19.8119315023887,20.0887493875178,20.1391402824434,32.0417445865542,19.7872217311932,20.007083294584,21.007082641468,20.3457422158424,20.2745297332076,20.7585169137138,19.7812421039229,19.7346515846654,19.8581966537691,19.7735643723932,20.588903962322,31.6722030674351,19.1894420349612,19.2002595434531,19.9677853410253,20.7289848269713,20.0649312656086,19.5348920218353,19.9109971570242,34.4611810853264,20.1102213732095,19.9703927256475,20.1590642804099,19.9134973062086,19.2027305814517,19.8850819525633,30.6529144222255,20.598951218158,20.0646074030391,20.0066215836797,20.0892030612458,20.0395197366966,19.9942639974496,19.5314513417059,19.365193821964,19.9781628216915,19.539423343439,19.0298575194224,20.2324756065527,20.5577477612682,19.3774784975324,19.5688596130378,20.3389420210802,31.0947144518833,19.2711925857537,19.7527015848899,20.7306402805193,19.9474805765961,19.6240988248363,31.1885337616053,20.4690278742534,19.5757461618608,34.759625326323,20.0792032009626,19.7649336531909,19.8733243815624,19.9347555594143,19.3761337481506,19.5424347731704,20.2856010769416,19.7738336939217,34.6534593219788,19.3754234897513,20.7135987260331,20.1386198023666,19.0616393550805,20.7967933765102,19.9643226979201,34.8270488459915,34.4825775228015,19.8840934368166,19.8159578503059,19.9577458094535,31.3489579718904,19.6934316398985,19.4378528967565,19.274584844563,20.4244342781181,32.9034953010703,19.8289337204042,34.736745984589,20.3059754870016,19.5241900352587,19.7552316606696,19.5391634853719,19.4790514233299,31.2034315148448,19.7546718300902,19.1631454096335,20.3223547517438,19.9104221119125,20.7218380611377,34.5295760640711,20.1918449428763,20.4358956331682,20.5184199450004,19.5412590935241,19.7415216852613,20.5256646819327,20.5124578959388,31.3492457482549,20.5397269548237
26.2782764407038,24.8104162605288,25.2118580971034,23.5610908608519,23.8457544890857,23.9048793943403,25.8429403584623,25.2235888949425,26.4955599759145,23.032598659495,25.3772315517933,23.9557326523959,23.4198695987343,24.0794437250535,25.2525805296962,23.4897830732655,26.2461959135847,25.4013989048655,27.0266667828252,27.0955215619705,22.9042837044696,26.1805292672007,26.0133840579144,23.5864831032284,24.6931396817951,22.9707998872055,25.0647803184005,24.1417639639746,23.4564366836808,25.5080896905021,24.6763663410349,23.228089617553,23.1830026928769,23.0780436637546,25.9141745265644,23.2657777421708,23.7268335402089,23.3393469769816,26.3131877915875,25.6923294141808,25.7063046496033,23.3539702513998,24.7670098280316,23.3932516244579,24.6174999799847,23.6043082215893,23.894338244013,23.9332161303048,24.3578536204364,23.0506231422696,27.1362362918284,24.0252411047745,24.5802912285157,26.0437356086738,24.2764640143778,26.6296444070016,23.9137328453187,27.2620849072481,22.6284628204803,25.5965206571664,26.4278152343861,23.4296547678366,25.8223476214489,26.9778014813832,26.9370606087675,23.7101213029972,24.400008628962,26.9885769041339,24.2331138765849,24.3678875626535,23.0555307117708,24.2969879348493,27.4166793122041,25.2823173633158,24.4111903617399,23.5242446622914,23.6331030188894,23.7531411634862,23.723508819792,26.6540903540203,23.6321810926261,24.2030834787827,23.5041053067533,23.832396766037,24.8903871659778,23.1996614278219,25.2379740396234,23.1289401651752,23.6266697766625,23.2314218376358,23.9607296945813,23.0908039232676,27.9990818857399,26.2963556465037,23.0953844719907,23.13559157012,25.6598335214412,24.7074952971131,22.6869912605983,24.2355776755636,23.934355588055,23.5559808084979,22.9574227864629,24.2601327419612,24.9945122200435,23.2231634423089,23.5844615828554,22.5823828280855,25.8721798431573,23.1151081801184,26.081253674744,27.4494392228285,23.7500810331926,27.5573681711424,25.1104479836972,26.78986678282,24.4956231933696,23.5938130288905,24.5846264378748,22.7152923736682,26.8627826035075,23.5390696549656,23.2102682695524,23.475440469914,23.5096303620875,26.3867618904616,25.7616251030088,23.2497093334388,23.2317027052066,25.7834520152448,23.1707840239397,23.6696610213298,23.7296356511579,23.4037748671823,23.49711234993,22.5916761669921,24.4072649153393,25.1320403827862,22.9674237881957,23.2734572106966,23.4819944544866,23.93113826156,26.4584058450444,27.2245051427808,24.6785364155372,22.9869026037681,26.7444069381595,23.1701010264949,25.7798893238788,23.5648672673191,24.9950966127964,26.8630393169172,23.2686156013466,23.5147694152241,23.3087049273945,25.7290799597724,24.7986941224531,24.6654919408206,22.8446346094879,23.2470704496995,26.3707809270324,25.364764049761,23.5815409047972,26.7494282796172,25.0260199446608,23.3273287731669,23.7421996662746,27.2575254220357,23.5163015353315,23.432404280601,26.2922016170529,23.86375714475,22.8488647244146,22.9214656500763,27.2347658473304,23.5719141099236,25.4660096048088,22.9224147668883,26.8320503091767,24.3531944079217,23.4430057473832,23.6355874062472,23.6632063225366,25.9327575130105,23.49367677005,27.6888397051218,27.6681198159346,22.982407326238,22.3228932456653,23.462779953718,27.0823951244489,23.8001343870792,22.9854417402949,24.3717043789189,23.6297753143474,22.7833858194034,23.6470849553664,24.0839022898262,24.4800754559038,24.8110284904375,26.5158935245636,23.3124674925091,24.6283003009543,24.6537159960766,23.5461597043594,24.9334194725065,23.3370384492253,22.3706960946397,23.2626001854329,25.0329605048533,23.1409087270068,26.8567962523528,23.8350825210071,23.023332340236,23.5338035988948,23.9586119258762,23.2404618071034,24.712229260255,25.5090741064205,24.5970893850109,25.169935471579,24.8344045573491,24.9625398210232,25.0336960852406,24.0713107129216,26.7324753026095,24.9975219157823,25.7600068508321,27.8276407266754,26.0428528184027,26.0084690235258,24.9930782424098,24.4601865641216,25.2863559936118,24.8418756613464,27.4120468809516,24.9560721940675,27.1150158815846,27.3039027489051,28.1260966890764,23.4496877439348,28.1548387537931,26.8479383039233,24.4722168042858,27.9314718722767,23.9788536685163,26.9908105454598,24.7436195964204,24.4774018707238,24.5852440872473,25.3301714871147,25.7397765736404,26.3662734851151,24.9667596936517,28.1047671728103,25.3606834546996,23.789679970641,28.1266793193484,25.3746355790212,28.4205361855016,27.1338777445354,27.0562241105808,28.7578976689134,25.478502948146,23.6466358619023,24.875554184219,25.0885516091567,23.7571998432318,24.4610178650239,25.067433618072,25.0204990933514,26.8218229111979,24.0402152738572,28.0343993997474,24.3358055378519,27.0613274676815,24.3944405248295,26.8716795084413,26.3724109318974,27.6259331220493,27.784597385868,28.0690724046245,26.1951778168312,24.6338926797029,25.0385366106793,27.4285268454454,28.0815107467764,24.1960021360704,26.9237629297134,24.966203971461,24.9106526747239,26.9163390057217,27.5608377012837,26.6390914404675,25.0296888560533,23.8223212820431,26.1087819483352,27.6053385661107,25.2220812512394,28.4106368733981,23.9488217308957,27.8985887268201,27.5406629990086,27.9164712309874,25.14194317631,27.5926278575399,27.3362241105239,24.0639734174367,25.3895944482733,25.7737415509532,27.0994346317512,26.2069904833078,23.1378630075247,24.3034370595484,24.9206004670208,26.4455248419082,23.6967448226504,25.046322264022,24.0204272699461,26.6110118694752,24.5638471619243,25.8422674453625,26.1356897590995,24.7041721693103,24.0797648922886,26.9532022512697,28.6257597620321,27.5074560388882,23.6276301494292,26.7828974257782,29.0712681608817,24.9486200859085,28.2130797431769,24.9245171463905,26.9792647507864,28.1615994183267,24.991957044418,28.0339636994626,24.1847247713828,24.1625238349779,26.3180789980183,24.8582975164989,23.868078412996,26.321164947053,27.208769084091,24.3203954300368,24.3563909192428,24.1678567066178,24.2711371137547,23.8402139639752,25.555163955788,25.4026092800876,24.2426678782077,27.0284630169166,26.2832409142956,25.459446554128,26.8958857351841,26.8037077570509,24.5004001642734,25.1396559134332,23.8906944014245,28.8019768311879,25.2975713644774,26.1107342613737,26.3109900716607,28.331761047652,27.3707214695801,28.1385411304304,25.17381411068,25.216848125706,24.8822412304452,28.3881286194997,28.1544188335489,23.7049512704839,26.6957730674851,26.6933139158509,24.5482753939178,24.0157962831631,28.3192740404009,27.903671552531,23.8129698882018,26.2403992482295,28.1874873725158,25.4113003661194,24.0341135632236,26.9590378622442,26.9794278443774,24.1010659542989,23.8786850658137,24.4647171365694,24.3476053335416,27.2515599669223,23.908919569498,25.0265938131922,28.6551675242875,24.7012635445166,27.3685546137784,27.2882978487299,28.4054884621403,24.6749421941653,25.6110009634178,24.8193113169506,26.6250708921769,25.2063170110271,27.3697468614303,26.498211242777,23.8869185152767,24.7011574684678,27.11652591089,27.5634809432825,24.5291396017378,26.2791303576182,23.7794968562659,26.7154472725671,25.3284865100268,27.9774000998454,25.3045290593512,25.5761795007726,24.3063176723534,26.9889900518088,23.8316202470395,27.341552454484,24.1046284244496,24.5601715847108,24.6305076890735,27.4701395303102,24.9771047544068,23.4291916665837,25.069719442466,24.6334837626592,24.7766322465918,24.8731642267569,24.0986093432771,26.5892981666693,24.5391160321622,28.4707900925735,26.9772376314887,23.6317620956289,37.6647326365406,37.1416869083394,33.3635840873974,25.2067817070347,22.8746129293906,23.0592891011876,23.2235186572754,24.37793996229,23.5425111309141,25.1931016771069,22.6409630259312,23.8320144190503,24.2260175418633,37.8297979833556,23.5231871030503,37.5565258403905,37.2919686001559,37.7743521975401,23.1534068312037,22.3446001291269,23.9918130957188,25.5222985230451,33.6034331700256,24.9467738325436,23.9158279439734,25.7511481770249,37.7792206125196,23.550073182423,24.5073828982615,33.3987588298575,23.2323742915599,22.8398210932688,24.0857643244884,23.0091848788404,24.7095793066418,37.2197596807342,23.7324327266338,22.830354471426,23.8762040627302,24.4531506364578,23.4007338984296,23.7182331936321,23.3245888402612,22.5574751655916,21.9041751472311,24.3959941943438,23.2630964440695,33.0997201503097,26.9301868223594,35.6448339009516,24.557981211056,23.2052657244106,23.4950530506737,22.8655301430371,23.6029954585556,22.7467347782547,37.2571994189582,23.6490161133258,22.936923665391,24.1626584955502,25.4449311742638,24.1602933027269,25.5374618230631,23.0848365680509,25.958245342077,27.6431828303278,24.8217027537728,24.6358953470964,23.5387033185922,23.2198510634832,23.4210835549946,22.7747600568032,26.0689032536421,23.5860772987046,34.4140826973581,24.4083075639615,25.9778940126392,23.3797754797424,24.6272645723827,23.3721505934652,23.3646884643388,23.4271692653042,37.4755152445797,22.9452672975235,24.2445113159534,23.6157627410891,23.3830639035783,23.512258469514,22.8764535111089,23.1301368956647,23.6748105107513,24.0087264250346,33.7204045933101,23.4438137591465,37.1088474456468,25.6749169229909,23.6169451359084,24.4805206975527,23.052442802588,23.5542577529515,23.2419511432625,23.5501409923828,22.9545398261759,23.636508154634,23.0986453733549,34.4139358157585,24.0022933473098,22.5998482188767,23.1789939175401,22.6935285575751,23.6970205455397,37.6368201385274,23.8253441928979,23.4624679421315,25.7378542584785,36.5962244881038,24.0818472632776,37.5504465649613,24.1310701872663,23.2240826448637,23.4744364566746,24.8066246640385,36.855820792704,23.6541853048538,25.4828452581093,23.3564533755532,24.1736216470659,23.6014663282108,23.5737020252942,23.4972408181868,35.0640720446572,23.1586052197751,23.4165477114556,24.0766883927423,23.8817085841106,23.221553736336,23.9556894791776,23.3659169654793,23.0827920434456,22.9858303999562,23.1122599357964,25.2828476101907,35.8460624808915,22.2390959898639,22.086778254787,23.134712207507,26.6115007895668,23.4540063720367,23.0304618419963,23.7949424701892,37.4863846546248,25.9433927411165,23.2395626123916,25.7463463898377,25.2730055254458,22.5688470397733,22.8932546627221,34.9952710785373,25.4298757454822,23.6728865694845,24.7541475347872,23.4146248449739,24.35128150018,23.1305358318333,23.1834682055665,24.5556657694581,23.4359459903913,24.2530588287669,22.2460401760503,23.7556409819723,25.5698106716628,22.4543454019382,22.9904433845671,23.6643251512325,33.1916308749924,22.4758221460081,23.1642124233302,24.0464060958418,23.5809580186571,22.9120352221987,33.6159329259396,24.0082074921076,22.9108728292061,37.7881607156594,24.4777058483675,23.2384922777063,23.0573615219929,23.372417233628,22.7559738111551,23.1917531635629,23.8560862588634,23.2631899275804,37.4192828639913,22.6060594295399,23.7176610136943,24.2763343042273,21.8958902168253,24.0714962171764,23.4893937139198,37.7143690594131,37.2700561842945,25.6986392738341,22.7651620893369,23.2944694809325,34.8751329347326,23.2008329109621,22.5770765008719,22.4566279372557,24.2767604717969,35.8779437903422,24.3679192850818,37.3863204431036,24.0080487123008,22.5740086386566,23.8006996712969,22.9351382327597,22.9521615516605,35.3249976525714,23.4174042514563,22.5460443810833,23.7887488727838,23.1669367451726,24.4443098632327,37.1754088618374,23.6708490619101,23.3836058616882,24.0842186947367,22.9502934237476,24.6001097647604,24.0258549317157,24.0860366143557,33.664822991594,23.7783441601368


==> csvfiles/PSNR_Hybrid_2.csv <==
23.3173529251618,27.8868248403652,24.9241087022535,24.8751929350661,25.6409934551787,25.4454009524646,25.6063761837346,24.7045532438077,25.3270729191971,24.1482901413064,22.4958306330686,25.4842675978202,26.440249760128,26.0165787512717,26.7109885988698,26.0696486757878,22.0173317089013,25.2654713136714,26.1877897150871,26.2920492665036,24.7435490467468,22.42785663203,25.4052480119343,24.4593488115916,25.3067178165089,24.1386742685708,24.0975165796846,26.3335157949954,24.543063014317,22.4330725117301,29.138699207771,25.438071176293,26.8908922324865,25.0700182335891,22.100138829458,24.6986402055014,24.767798850585,25.2809720416827,22.58730877356,24.4890170759546,25.7230950252091,25.1493211861469,27.3783845897824,25.0497563842375,22.8168280715791,29.6492165164662,28.2640111346907,23.3801589931079,23.2141659781321,24.2751319793937,25.517313374058,27.1783959507769,31.1174660538612,27.0931665135743,24.533106218191,25.0595102197303,22.826995409467,24.5188766621933,24.0377743272456,22.1937638616144,25.7137407538634,25.1549197605381,25.1045069970002,28.3787567944212,25.215246028718,25.8410520855237,24.2344229291536,26.8871392747447,25.3634258408707,24.7523433597578,23.1968372932208,22.6188930253375,25.9498857347745,24.3643136345767,23.588898574799,23.0846855674275,25.0941712345736,27.126822370144,25.2424331492728,25.1472138934809,26.3147631304501,25.0542154422733,25.5459970445526,27.9979338468952,24.517344324634,24.2556362451436,24.6394759529606,25.1323075791175,24.1650229513314,25.1668453241339,27.0289176875596,25.1352700874907,24.9717684029554,24.8568793587532,24.2220068904085,27.7651676932934,24.3137913460473,25.1614480483767,24.2339008509118,22.9047884834302,25.5158867187858,26.7008026991753,28.371074816185,26.9217614100695,27.6762083543504,24.2735810015391,25.7422561378728,24.0807410743794,22.9740020815578,23.7254903099163,22.1273529282175,24.9379876625553,26.5203158602408,25.5125186495908,24.8894799804138,25.1588302861868,25.102828585159,24.5182725470266,24.7271470833049,23.4805969644291,24.6916620297152,25.3503895535557,25.2552883481155,24.2673274068104,25.4522869124212,25.197069257491,24.6813712066196,25.1188384559597,24.0737181329067,22.0210710048238,24.906462120009,26.3620790891824,24.2396408921903,24.789709456751,25.1619226392797,23.9225602641461,23.7449858002481,24.7812961268474,25.823351945985,23.995025651163,25.5281022303087,26.9009489611368,25.9587660306851,25.2291344192584,24.0176410389336,24.1806253397218,24.4014891692292,25.7236187109288,21.9440917854153,24.7837297931741,26.5887497411496,25.7235872866345,24.7239739570731,24.8355116774707,24.6504283567543,26.4087430663972,25.920347187935,25.1684790840641,29.4677462066231,25.0646260391749,26.2618148244348,25.619933630228,24.4651287994238,27.3837895426023,28.5458272905297,24.1715547195294,26.5157359614172,23.900337740467,24.9112101904973,25.8748290829204,27.6566060312009,30.3260321292127,23.9870287434906,29.1430569485917,25.3245076767005,24.4852771429134,23.7437250235986,24.0774912227599,23.8517313289175,24.6850826478711,25.1757855429358,28.5621408429568,25.0858772972915,21.8185493112569,27.0464379657093,24.9193209936909,25.4598739708223,27.6055594456052,24.2643978439799,25.0318921720969,26.1531185087133,26.9746274979983,24.352614329539,26.5280764993391,27.7673094686055,23.4008439112416,27.2265802846172,25.0578122843903,26.9728961163761,23.4497687085255,25.1543959776424,24.3989878364954,22.9692760636791,23.2906517504754,27.194194418446,23.8419873008471,25.4533544698701,23.1184412528512,24.1297970007915,26.4314128413102,24.1500278843834,24.0334917400336,25.2397415850967,23.9663946742113,24.595788399454,24.9849277345348,24.7115869999532,25.4494803472595,25.2395840632716,27.578997419796,26.4433956609145,24.4536854397737,25.9598099935882,26.8808865293632,25.2555651265625,28.646695804434,25.3396628598773,26.065639438453,26.0432540456302,24.8125128200748,26.6236438356416,23.2244923746386,22.9131416663279,24.7950758092576,26.453000204756,25.7267586027482,27.0611018582932,28.1438173427356,25.2931658581261,25.6974118470126,24.5173822887009,26.0569894737618,23.4845950985348,25.5477348190926,26.0295521924574,26.3683073426606,28.7452144378667,27.0277822329914,25.4038624846885,24.9188569879662,24.2091768465387,26.745541192051,23.9506515067204,25.8145865212516,26.8449104198553,24.6416763131019,25.5736509205007,26.9377026685053,25.3745028662761,27.3210649707837,26.7948156089155,24.3052972366766,26.8828436465552,27.4641055260857,23.716919452647,26.1820903502219,24.2951831443869,23.7553945463174,24.3054027211345,24.7143088272633,25.9911515696373,23.8954336700111,23.7445575010824,25.9503772199053,24.0733151420194,23.723765525503,24.5084070691891,23.3082128898757,22.6112376656708,26.1527904995338,30.6028885943269,26.1851953319317,26.5577613366012,25.9106019636179,26.735106570508,25.2720355884596,25.4650356058875,24.3591019982692,24.6041764628951,25.3101361630722,23.9131826734589,22.6979148548423,26.8159056976941,25.3327255709162,24.8291724818232,24.2296335983767,26.2492259816298,24.9694270976432,25.7966765505867,25.7386879268788,24.4885573773283,25.6068347195698,26.9192695581648,27.5830185005384,27.7145058888339,26.449203197235,28.5466002486765,25.7505742250691,26.2648326240636,25.0257300146042,24.5990906677057,22.9077165442744,25.5904024082973,25.0401206290297,24.7223302490049,26.1123502142139,23.2553073427632,25.3875823709886,25.1846230494921,23.4093183990462,25.8774116462588,23.5164006994416,23.8230103410567,27.4978508374774,28.3496287328596,23.0330855259405,26.5684907013307,26.4932687438115,24.5666573203509,25.6411016751,26.8371891602134,26.6613898317975,30.1196507022191,26.3431869335703,25.3638885715954,26.2730901133097,26.3874387482701,26.541916016074,24.6966580181368,26.5951472027203,25.0601538551676,25.5489942238215,23.9223539512409,26.1438389151922,26.6128611740215,28.1951506766407,24.9198890831497,24.9394958067325,25.7587072845702,24.300641839812,29.6455685625522,25.1980139461828,24.2081058171531,26.1486860655228,26.8807315005939,30.8565607420595,25.4365195216024,27.272967638651,26.2528856396707,24.5437472468046,26.3696438134507,26.9999219383749,27.1308699741038,23.6881458914157,22.9425213463525,26.2157779743255,25.0630885559733,25.5254454328347,26.7464096287803,24.9275603052837,24.4035889105638,26.4938356081817,26.2095006852468,26.2450733380911,26.5004562016218,25.0966433495109,25.8087479380005,25.8767195698305,29.7885882609024,24.7461779599289,23.9458928062766,22.8185193256463,30.5580382748579,26.6042340748397,24.5757149149461,23.8562323160558,24.492485881944,24.0618436505897,25.0445471914411,24.2312996368403,28.041291317938,24.9468929651723,24.6966974121413,23.4722509402103,27.3531767180778,25.8056968045538,24.8954010882932,24.4278607743334,26.084538575721,24.3211262773703,25.6924897324645,25.9711347009877,23.0015925215398,25.0494985303681,25.223468408015,23.7302461553066,23.6746915413738,25.9698956113487,24.6238290530318,26.4367101521047,27.2801613377165,22.6335089863399,25.6899196917523,25.6264174076256,23.8229962206923,27.9311450309773,25.2787601086272,25.2827682597762,24.9371653526192,24.5042865587806,23.8187890696698,25.9427812642006,24.7828115432862,25.2379789857159,25.2212465151985,25.7124044526347,23.5521044071167,25.5637487435156,28.8542326443989,29.6034321121929,25.5861931146575,26.0125358024421,26.5511123058581,23.7068974151383,25.0055052202817,26.5785373384666,23.5289913415176,25.1783657911253,25.5535475177548,23.6119079035701,27.3892824776354,25.8868466127182,25.6326985580562,24.5930874851396,25.3665998753193,27.3048235515503,25.1305718026766,25.1169541333695,24.5819683743309,26.3495405957542,26.3387593094483,26.2635201828861,25.7779404493202,26.7436565611525,24.6009407970345,26.9240440008554,26.3818541517659,25.4902611369934,25.8776897338343,26.7348532974171,23.7955699299189,25.3829914198941,26.8905300363837,25.9698514699127,26.4011601641202,26.2907456155296,24.8266144415163,24.852608623995,26.4859323649099,25.0965657533623,26.2132980785429,25.1005044748609,25.5123287650319,24.3496282870145,26.1881567700939,24.1121208916678,26.1414690037307,26.0121827117347,25.5288237454851,26.6851455452168,25.0179693689896,24.7535271166126,23.246952833407,25.0529292989208,25.8869168163144,23.601091132077,26.7195268693401,25.2348318171089,25.2174585027767,25.4533880363164,25.2325363144986,24.9051657511895,26.9439619112614,24.5758489453709,25.4549520237229,31.4126543401008,24.2826135775256,27.321569700433,24.7795100804561,26.6466108197026,26.0045673491108,25.2031929287052,27.1864511527663,28.3456352940961,27.0920355248071,25.2573485027483,28.5872556972983,25.0602178346772,29.8301529970112,25.6686901100934,26.3530043760943,26.1317515663341,23.2153444923925,29.0411096000083,26.1622639664167,24.8371878370261,28.7333901113135,24.5278908131791,25.1035540445071,24.8560234803752,26.5171828977601,26.3719409194611,24.5445827441317,26.9316888183306,25.3509631482039,24.9937807353096,24.3291676933005,25.8670256212814,24.7163695916092,27.639679944868,24.2855681308686,25.5397772725961,24.3961520629215,26.3491824302147,25.7993725631388,27.6026128358365,25.4694646552658,26.0022527343506,27.0155320600461,25.062327984335,25.4457137426122,25.2469113552363,26.2140938654938,24.0543201900093,26.8881680260294,24.7413422539445,25.8759610129985,24.9915814826302,25.4905208966481,26.7402883441722,25.8708407003568,25.4635968199199,27.145533471499,23.6147672319482,27.1501234268397,26.2661843086876,26.5649108210215,26.1499749742179,25.7138819775856,25.0392810098472,25.6529391546188,25.443897689114,25.0426576624211,25.2965493923286,26.2945629349942,25.3570041102387,25.1887377585221,26.1912355574578,30.7364238288107,24.8087200976027,25.9814456260834,29.5369804402783,26.9461371058849,26.5390360948241,26.585724495104,25.4460542022195,26.2027131251771,26.2311979253236,25.97163481724,27.9920729726578,25.7645103647209,24.3572789833974,23.97875938134,25.0758512310032,27.600975629609,26.8176687670968,24.8759858425009,25.5720015642219,25.0069799782016,25.2381743130506,24.7651367287669,26.2717021166257,25.2164339483138,24.2759591845353,25.2176592053063,25.2361528026915,26.4981570613751,26.4174371089054,25.256234007769,25.9381302565433,26.6560406521674,26.9870790753364,24.8753688337521,23.5847507941182,25.8376933452514,24.4763084122632,23.9029679243988,26.0787704189435,26.8242775490799,24.252040488019,24.9401225737151,25.8468684511769,29.2781053461265,25.2677352112744,26.3242420438596,27.5356310574606,24.9924456828065,25.029913963151,23.424209480347,26.869274963307,25.5853332707488,25.3819098209422,24.9284489426881,25.5680465606542,25.3500574755759,25.3016205142853,25.0130626013276,24.7960300826864,26.5274664062023,25.5122431678148,26.0583651106922,24.2891121009878,27.3712865144961,26.8667778585736,21.5637355012098,24.9336905684449,25.2142177986643,25.9379582622607,25.4631856114113,25.8704182114566,28.9684088517083,25.5954980931303,23.5633853775717,24.8698335859165,25.4071832899508,23.4263475882577,26.8681225581209,29.4549333512123,25.4266988807646,25.5445869805405,27.0531190960037,27.2079932311876,24.7111302605306,25.0642227138403,25.1288600290603,25.6819589318633,25.3125323451269,24.5967165907958,30.2834549615784,25.5607566101867,27.0574020839524,25.4526407088866,26.6927881544462,31.5581406204798,25.8449058139216,25.4614429895959,24.4028635169801,26.9100712038443,29.662331964033,24.7345139957668,28.3211243978756
27.2636890028808,32.5064218540052,29.2194973376658,29.7832503329701,31.209780892425,29.6944749147096,30.1552874730728,28.9023963063773,29.2554387243187,28.766611347634,26.8592707725072,30.0551404754368,30.338437303673,30.5399519658786,31.6544938611479,30.2596629327981,26.6690399932276,29.4809660105528,30.3307669766331,30.8056662018733,29.1615338002194,26.4984107247646,30.3201938891905,28.6929835818166,31.149524427303,28.7568122494863,28.3964021627433,29.5658690663919,29.4810775396944,26.0776053162243,33.5415162311555,30.2647633833983,31.0745585926322,30.0907835619937,26.0042878675755,29.3777972843136,27.6046060369733,30.6077728427103,26.8477783576121,28.2732242388109,28.6186172293708,29.2311592327466,32.0080190260626,29.6325642814335,28.1624263331642,33.7780068515841,31.6668722071094,27.477214960129,27.707928413694,28.2270709915644,28.4299904670298,31.4658309035919,33.4713645039764,30.1652983710369,28.8663048540843,28.9015539786425,26.6110504920923,27.8763101428125,28.190946271603,25.1517418421582,30.9731470750754,30.5648680840895,29.8339430017114,31.0469158921073,30.7458558149571,30.4442051042298,28.2854052053334,31.4206717995846,28.9808919470768,29.6361208795863,27.9985719572724,25.9299806551426,30.9675602922282,28.3777464912218,28.9768770452442,27.4492028623954,30.597036840931,31.5983585021979,29.8605016239408,29.1368567425328,29.1240219718876,29.2607677322972,29.7528449696027,31.2544463969503,28.1018026556256,28.7405852827517,29.8213353711576,29.7635883322662,28.255666557152,28.374069580532,31.636874510749,29.9189352132237,28.9167862619697,29.7348700913159,28.1034161877613,32.022387168134,27.304428890413,29.1452997957681,29.0781118768834,26.7795664186491,29.4905934467359,32.2724142471275,32.9677455049954,30.1030442206248,31.2853868707833,28.225517647508,30.0543563926996,27.3443376055289,26.6412348962817,27.6550761084692,25.829842847694,29.2578850617235,31.4412544945398,27.2624196739149,29.0847762233748,29.400270486254,30.2660049516028,28.7971235266003,29.4307854406958,27.5958390902623,28.5243781862129,29.6792111559021,29.4279449064924,28.8417278077644,30.1751828701683,29.7058422950474,28.6375764684664,29.6538363523975,28.9376311994997,25.4887744710848,27.9965601297,30.6519189766029,27.7057203117054,29.4214227625177,29.4388967047308,27.8118798342637,28.0877607631784,28.3787838625425,29.7654715314382,28.2065624559577,31.1882610039136,30.6159214834426,30.6093588640132,28.7601822567873,27.7444439336311,27.9989622805767,27.5617196506113,29.7649981092059,25.8002427223888,30.2833057936022,31.8538871555309,29.6435483895864,28.9011106009721,29.2765279797161,29.0524015728084,30.4065241305006,30.581453406883,29.2914025564228,33.711137022353,28.7325126353374,28.9155821671744,29.9463837341316,28.9309182980712,27.731303455041,33.4564680239531,28.4297236675362,30.1346475355556,28.6185539078673,28.6916785519459,30.9530472489314,30.8173272040778,34.915964608243,28.8453360656534,32.6036836086367,27.9345622756672,28.7021143007424,27.1996303164316,28.1670663907669,27.669093502438,29.2020913607667,28.9227815476765,33.7767483336722,29.3067439185808,25.8374645961512,31.6483883115523,28.5358689194382,27.68595092349,32.1654627297001,28.0160711702677,29.1958720280619,30.5612572549159,31.268931032578,29.226544767101,28.7021764506667,33.1818286679102,27.5661378274868,31.1491436229379,30.0364540703366,31.977370944579,27.3415650694425,28.3444932037408,29.1412099829399,28.2023829001393,27.0710730024108,30.2605269381965,28.1084447537122,29.6572922842031,27.5175038437698,29.2829562878262,29.4436774427445,28.9885947713051,27.5583921899384,26.8917356769822,27.573982774871,29.8715897548467,29.151657074304,29.9212776259281,28.9360515362487,29.5777162015263,30.8669983658802,30.924022843546,28.0686810267418,30.8166776004729,31.4535623618252,30.5022972770568,31.3612273701657,28.2347125314445,30.2058045098467,31.3908540976877,28.6165828092406,30.8006120086246,28.0441683557149,27.3279079151016,28.257108429706,30.2573036014793,30.8277977722084,31.6651630318359,30.7189467295492,30.1725826074728,30.8524283605723,30.0656459395402,29.8641861304072,28.1157244702817,30.3655422353615,30.9356154963967,31.8107057954152,31.6067711853276,28.9048735433845,29.8797700753381,29.7082592664932,28.1682385932657,30.485635794883,27.5717909223735,31.630995315896,30.5189560702927,29.6474062160212,30.5895698682369,31.9374946441953,30.949050585681,29.3180235230542,30.6444999113769,28.6674877588758,30.8642559464798,31.3176709643826,28.4529006231204,31.5206699421841,28.6518123684444,28.0391072895772,28.9958306321975,29.1735232548299,31.2357410354873,28.3027602652799,28.0566064797282,31.6045199700362,28.8662138398576,27.8249345188548,29.4336921272748,27.1518586488606,25.8131316814006,31.2526163414838,34.9976997764434,31.3277862198614,30.4995056829213,30.2256377298139,31.3384824114672,29.6421895450285,30.1700188515756,29.3262150454207,30.0632261804683,28.8982598200807,28.2885054191909,28.2617901158348,30.942764555318,30.5643668711999,30.0942348114146,28.7926593107467,30.8949962244929,29.3820608726912,30.1919863972182,30.5471339475384,29.4668594902045,30.0028059964107,29.8777240315507,31.1415591028249,31.9929514904961,28.9457075619276,32.0471509474051,30.9625333742481,31.6189895344489,29.6456406403042,28.5192829078706,27.0215868922416,30.6180161340546,29.9954646963904,29.28986744819,31.2272188441521,27.5984007609451,29.905598714169,29.7388116608651,27.0816864497259,30.5459043703712,27.7800696794197,27.5262040560869,31.6916454260591,32.3982667111824,27.2125791959041,30.1665384286692,30.6496565891523,29.5676411766549,29.5908378040873,32.4943524731882,29.9570020125771,34.0023859155815,30.7162320705768,28.6911332260165,32.0511192904223,30.1622842280248,31.4609712621622,29.8517413294063,30.8892988100798,29.9794259467185,29.6395559542338,28.1291124737749,30.4277302777696,31.0149368826967,32.3221871964773,30.5551386747152,29.6385987202226,30.877182280467,29.1972329552043,33.945301526371,28.7020660203249,29.3453810544958,30.0247116502533,32.7183376500699,34.7441647102919,30.8794904313628,32.7308996916472,30.3571218742452,28.4823523449919,30.987436135208,28.8307102591809,31.478571273225,27.8590421797381,27.9823829860271,32.1640351778206,30.2564342414409,30.0786693301632,31.3457347009643,30.7368407811073,29.0283499630224,29.8772888654572,31.624241146938,30.9124937956208,30.3379718003947,30.2196544808861,31.237351531819,30.2699523700114,34.3658054674021,28.8164336316598,29.3034817753608,26.8539197419865,36.1327569285516,31.4772575516329,29.8832927835047,28.5034925659676,28.0564083893372,29.0384960171749,29.5447308311303,28.6093937669772,31.8328492417814,29.4665644854078,29.7046591566956,28.6041419914567,31.8565322157184,31.2765291602974,28.2265002018707,28.3973574745364,31.8896078463225,29.4035303557526,30.5309072279992,29.2982127087113,27.2905644313167,29.9633380448386,29.20849324728,26.9321694067825,28.0711189642482,30.8944498562792,28.0212142867803,30.7438108106021,32.5638326754372,26.1016047254067,30.1172425573412,29.725494375905,28.6775519172862,32.5780944190735,30.0523394518185,31.0936826065489,30.0262106108103,27.9883508569542,28.6857293508731,31.7391808675783,29.5715572868842,29.9273541458337,31.3806173699599,30.7802386540973,28.2724402713764,31.1703930570438,33.3235201225543,34.3432105125908,29.9935904321953,30.7438385851323,30.7378011695135,26.8279873062715,30.491090927282,30.5862985456618,27.5757148840978,29.6350998181012,27.2267306326736,26.1671393106471,31.792130355135,30.7828252220556,29.5619824041907,29.0570151087067,31.3169958717551,31.2585062124364,30.085783508142,30.5505860986172,29.1238070556781,30.7299852738719,30.6148280113286,28.6834080526294,30.189513507173,28.7494086399105,27.5061805224129,29.6020862934395,30.669686509738,29.068985615801,30.8236795882815,31.5768804790901,25.7588564649189,30.1534137717413,31.6300898254967,31.0900149399091,28.9404221763163,30.6165286649478,29.1278191126149,26.8930096173939,30.2446018339727,29.7813314905391,30.6389713673263,28.3417614118622,30.1647596806428,27.0873241654886,31.475177238376,29.0266680223502,30.1650476858826,30.3383822771753,30.737738913585,30.7137826381056,29.4131305403704,29.223284494994,28.0634327511462,30.0263740995102,31.0956564841262,23.5166119062052,31.1513244606716,30.3415655173672,29.4852286456249,30.7714872066882,29.5724039969541,29.1531710008797,31.124820941233,28.8142081769721,27.6091627916942,35.6918081610404,28.7925749612664,31.3028874590815,29.9746518281981,30.6551769462561,30.8895031757808,30.2141640355693,30.2781859557879,31.5173609599583,31.7241938686785,29.6935434302115,32.9379701004031,29.4485065298501,34.1764030623394,29.6375419231844,31.5479712108654,31.0351220309065,26.4278354804881,33.0126041298403,29.7537889257343,29.6751898795557,31.7035634752987,29.8968506814564,29.6446412078014,29.6896908101545,27.9855169446412,29.9221912823025,29.7417408992975,32.069272866842,29.7895567237149,30.0766777612214,28.5805668918079,31.0194433008302,28.9589938032587,31.8088147975418,25.777980630269,29.5237301303381,26.0875648886341,31.0803000595157,30.4622898249816,31.8441548956355,29.3848920252559,30.8641761301982,30.5019251259697,29.2357561782171,30.4707642278979,30.3131033080059,30.216915378442,29.0721392569393,31.93888007167,29.5700104094292,29.7970338204459,29.801587586338,30.4561672469797,27.0097847339966,30.7083779073936,29.6669037769474,32.2431023159227,25.9557633245762,32.4832527171699,28.5193679819428,30.036179198631,31.3646689278346,30.3749130359251,29.7622458675989,25.7145793620252,29.8328509139158,30.3197782769665,30.0627534581228,30.2716169200469,30.1288261458846,29.8645670286196,31.051022415454,32.9112149663454,29.4843730767684,29.6340536504339,32.0421383696176,31.8864767967346,30.3996768022462,30.4746308631391,30.1871714771943,30.7368144958449,30.3793556133528,30.0761345935575,30.542452263469,28.8422352922886,28.9070113974968,28.715551667255,30.5266096941448,32.1214426309089,31.8075134781024,29.3768044437658,30.5000310805313,28.9775568920467,30.2058871579188,30.3206450140523,31.6446424862746,30.5791571005042,27.9861502270753,29.8595517833581,30.7036888425158,31.4273702271066,30.6349979819191,30.5384231085169,31.276454826596,30.9051338211537,30.4592151704074,28.5204575818202,28.7846160905007,30.5099244835257,29.1251613441441,27.2698203336838,31.0158380434327,32.0259484919549,29.851153291954,30.3768496923279,30.2292466772665,30.6809646052652,29.4530985164023,30.7946552826061,31.6155763812278,29.8929495278343,28.8135511077481,25.2741856892915,31.2118879309283,30.0057290072691,27.8749692275583,30.6068759876633,29.6472364537912,29.6439496675189,30.9979196627192,29.7605753041713,29.6243359730671,31.9697303365226,29.6929508774114,27.7542450661853,29.6658057537209,29.2990457554897,31.1708019639688,25.9032630460751,28.7472748349718,30.1168713593794,27.7965296098518,26.5620182244973,30.5334373515886,32.4438861996687,30.1369548163725,25.7761114046214,29.1093475440505,29.0171967340379,29.1927955374044,30.5722549564755,31.1053350082575,29.8653305292514,27.9698302398691,31.2553769424958,31.1405242386651,29.1994687046088,29.2934178839427,29.6030662158502,30.4854823951575,30.2787615311725,29.2044685858797,34.3735048638214,31.5833574896582,29.9367474689246,27.5136317401232,30.2691828076728,34.9476929594254,29.3789155936677,28.0607519491626,28.2819786879843,31.5290042625095,35.052885695509,26.5860903878463,32.2330349313085


==> csvfiles/PSNR_LowCount_0.csv <==
3.652287874891271713e+01,3.897361248425612246e+01,3.743617917676743900e+01,3.605439979523490024e+01,3.590985527972742375e+01,3.743962403627539004e+01,3.663213009769912532e+01,3.826418447933517086e+01,3.905239122512765704e+01,3.622478491458566197e+01,3.877558622366010610e+01,3.735326165759052941e+01,3.613376537112517894e+01,3.591075905309243410e+01,3.877582672194157709e+01,3.706305945509211597e+01,3.716676081625232797e+01,3.596711214002514367e+01,3.711351491463578611e+01,3.608836602144936023e+01,3.603048518423461388e+01,3.607809983335850745e+01,3.607730114439902280e+01,3.892723950004070588e+01,3.790105666562111253e+01,3.596765752578269826e+01,3.583238948220066078e+01,3.611998436879841279e+01,3.911195117671012156e+01,3.707813249647473697e+01,3.803149395237016250e+01,3.889331988051114308e+01,3.852242888555691991e+01,3.756931428570470644e+01,3.639436602690941669e+01,3.647828680962886949e+01,3.665426206465539138e+01,3.645109500428785765e+01,3.715664549910472658e+01,3.787016173346628278e+01,3.796540146000918980e+01,3.614799526972664268e+01,3.770695009754845017e+01,3.622944303356414508e+01,3.707602188193441606e+01,3.685504601965922689e+01,3.610211822444782825e+01,3.770261290148652478e+01,3.899802484240923661e+01,3.884092394923317215e+01,3.666684167050392062e+01,3.737082656447720552e+01,3.874137824676281383e+01,3.768204979368368868e+01,3.763780399813708044e+01,3.739476088421037048e+01,3.810255068801895106e+01,3.806432790441015612e+01,3.787667856732865346e+01,3.716379005013065751e+01,3.601195204111029113e+01,3.784173478876745378e+01,3.710572715863629867e+01,3.584635529329336379e+01,3.897451218490715519e+01,3.809835966386371808e+01,3.696899782980083415e+01,3.628952371822835943e+01,3.805454049422149154e+01,3.801416479499854972e+01,3.732458210945429755e+01,3.697766546659059372e+01,3.601458458141358676e+01,3.760541931670929472e+01,3.733359216602624286e+01,3.692705767616666890e+01,3.605049331391627732e+01,3.750076390630496803e+01,3.800590707229157772e+01,3.614937615525694525e+01,3.873931910019976499e+01,3.651365263494089675e+01,3.824344287817030619e+01,3.623933129883928927e+01,3.674837278887253689e+01,3.617727009871543231e+01,3.629690364449798778e+01,3.749136637234133929e+01,3.806296468995263638e+01,3.597521509090705649e+01,3.601375882810048523e+01,3.735009542527527060e+01,3.615910353720245496e+01,3.868216703827128811e+01,3.673769296577433607e+01,3.597074711535264413e+01,3.630613179203378849e+01,3.900399074598482940e+01,3.675112773623283147e+01,3.693458664352479559e+01,3.616723839769186810e+01,3.862503532676861795e+01,3.815626971851716576e+01,3.630014392745741247e+01,3.901412876591150791e+01,3.627510450467678993e+01,3.879690824743863686e+01,3.635082180688225151e+01,3.577229480428274400e+01,3.606246263292383958e+01,3.601206031321981982e+01,3.609288103058893427e+01,3.887599051423718777e+01,3.830300144155319231e+01,3.600085119208027606e+01,3.609579070966630354e+01,3.691248140785847909e+01,3.783366884602599356e+01,3.726145127360853593e+01,3.781875167500621160e+01,3.596069511422546583e+01,3.645765903682789855e+01,3.607212831458814861e+01,3.756405814000505217e+01,3.728141374076962222e+01,3.604076199890374710e+01,3.803281969051704436e+01,3.674981983757437831e+01,3.622311375423812052e+01,3.778690497502824996e+01,3.625821028155532844e+01,3.891589666530411762e+01,3.593819366734056331e+01,3.651261496559125419e+01,3.730215796508798576e+01,3.890429479523719181e+01,3.839912030727870729e+01,3.685473853838603020e+01,3.767611061654878313e+01,3.713155670853009127e+01,3.590221570065026668e+01,3.670112027929192777e+01,3.732508932186424033e+01,3.760815906411871623e+01,3.762237216237664938e+01,3.595164834008464538e+01,3.822953601798428025e+01,3.744476396718854971e+01,3.711512990472541418e+01,3.585831282647446017e+01,3.908450444842002724e+01,3.726842017626423598e+01,3.618334538123981758e+01,3.801651048846657233e+01,3.668147385814538808e+01,3.770516670526950520e+01,3.698599110822593161e+01,3.653186480007537540e+01,3.813972161174420705e+01,3.627472945449192565e+01,3.900527747694034986e+01,3.651210504647332300e+01,3.786057043843329240e+01,3.790481458747605359e+01,3.892260822452864488e+01,3.736290207385596318e+01,3.895693880552899202e+01,3.781508551282205133e+01,3.776078245285387425e+01,3.589242781805646132e+01,3.744439165666707225e+01,3.591465756442778456e+01,3.850764343583149696e+01,3.634993234206968538e+01,3.695592817873779268e+01,3.774931302625803653e+01,3.736846587556198784e+01,3.609956993742800080e+01,3.615796888197717607e+01,3.887658341837587983e+01,3.797240730672523057e+01,3.785952051528001050e+01,3.897568889726075270e+01,3.604508876586093891e+01,3.827066520227333513e+01,3.896397705779610021e+01,3.611613488868518118e+01,3.664419375317486782e+01,3.902798986965770212e+01,3.808986175536438878e+01,3.867398864784775725e+01,3.896174206819560482e+01,3.774877191120742737e+01,3.603792001654471022e+01,3.663958026715886263e+01,3.585403012930359523e+01,3.889348080450425016e+01,3.603742395656144026e+01,3.603968973106829310e+01,3.601578935911901169e+01,3.764492875359441371e+01,3.603503296924377963e+01,3.593454249824648628e+01,3.659474789622616697e+01,3.740364533189015361e+01,3.845126890076200254e+01,3.592143616563406283e+01,3.892821400318258895e+01,3.905081240546839183e+01,3.868235209888951687e+01,3.837145914169839500e+01,3.633519848238141492e+01,3.895896420868419341e+01,3.750111169644788589e+01,3.641570951064701234e+01,3.593706737114742822e+01,3.613641889617896652e+01,3.752541390488367057e+01,3.619386974597625795e+01,3.662359709088068627e+01,3.753341215651839491e+01,3.718735752675292616e+01,3.839842022528066678e+01,3.733259565462633134e+01,3.784696926084391322e+01,3.809447873215813019e+01,3.687451287853706106e+01,3.621910787267332665e+01,3.659449923241650282e+01,3.699081277531816880e+01,3.690328691756961632e+01,3.587604580331512238e+01,3.708292912275871345e+01,3.712991350923412881e+01,3.618872801549854756e+01,3.841955870079929980e+01,3.600350938286356950e+01,3.813253270751691559e+01,3.759900123837259400e+01,3.898454571737214280e+01,3.620155590357064312e+01,3.611218378311379240e+01,3.673216850486437579e+01,3.808520166337677892e+01,3.803823851055585692e+01,3.801965422127990735e+01,3.900535923580899578e+01,3.760447830568932659e+01,3.614805814177351806e+01,3.612624515248911194e+01,3.884477594397709055e+01,3.744645489556796036e+01,3.716795816458725454e+01,3.731633381046298581e+01,3.700868945982810487e+01,3.737144759194646326e+01,3.761966926935163258e+01,3.674024817544226806e+01,3.589055588426825238e+01,3.728944401275170151e+01,3.682583904213008452e+01,3.679666834495721872e+01,3.594791571711358102e+01,3.652612857018119996e+01,3.649034317747630496e+01,3.862954738260419418e+01,3.698952259649342977e+01,3.751997882094529757e+01,3.817899492999222133e+01,3.907165061451437538e+01,3.595325508021768712e+01,3.900501239966175149e+01,3.586776888397251639e+01,3.593277101682177488e+01,3.778389584199891260e+01,3.878879198243359383e+01,3.687631302983639614e+01,3.690384428758974167e+01,3.743542941668111723e+01,3.705814828368095704e+01,3.590374016092442844e+01,3.642039111795501327e+01,3.572343608801570269e+01,3.781675162098400733e+01,3.893598699084213877e+01,3.628344508220335740e+01,3.657839495006913921e+01,3.620539583265356498e+01,3.639521550469282118e+01,3.623352502628573291e+01,3.600218579791869900e+01,3.884781992314011489e+01,3.876450408999099295e+01,3.760741698525662713e+01,3.690971243602919571e+01,3.889710854393914019e+01,3.685558010469184609e+01,3.675258385287576601e+01,3.772464552684746053e+01,3.595798274675069450e+01,3.584397937122049882e+01,3.813960793574433694e+01,3.779659406586398518e+01,3.618268655146608381e+01,3.824648450178450076e+01,3.857158554264894690e+01,3.824692334840133157e+01,3.628866807202044953e+01,3.840771169202555768e+01,3.590666272421350413e+01,3.596851815858942558e+01,3.707013142045703802e+01,3.579330390599918132e+01,3.896417163946847495e+01,3.673226962648539740e+01,3.753343050565892014e+01,3.786936467753532298e+01,3.695249545675749658e+01,3.760473776159431480e+01,3.608880489191436425e+01,3.880478979230598924e+01,3.873775180883318114e+01,3.579231518297665104e+01,3.817928805051774077e+01,3.661481186877706762e+01,3.661427945224633618e+01,3.685525718979920384e+01,3.631969149095812810e+01,3.695416584150612493e+01,3.898719458022146256e+01,3.875978434251272375e+01,3.743815598908378206e+01,3.851943371856044962e+01,3.623049298465051038e+01,3.593556200420360369e+01,3.689261671967433642e+01,3.625978488038652614e+01,3.688088186773080679e+01,3.909091213655827346e+01,3.709374115017448759e+01,3.653897673181153749e+01,3.615399908045831978e+01,3.658983400550290810e+01,3.815765919051710853e+01,3.785165165410697341e+01,3.697642944070718585e+01,3.852901706711961793e+01,3.729980438494022366e+01,3.793895013071427513e+01,4.110778568490310647e+01,4.083059418572059940e+01,4.201410457589390290e+01,4.041630671744816539e+01,4.009483662846656671e+01,3.955005361756595050e+01,4.217940894577325395e+01,4.209143156323903412e+01,4.063943412337319216e+01,4.049077983554849425e+01,4.158817409975704038e+01,4.108912404815679054e+01,4.131858716143348431e+01,4.205282935421898571e+01,4.141707090540200653e+01,4.034333953516576088e+01,4.138806475590111944e+01,4.214833947809389514e+01,4.016253425535322208e+01,3.780349990711896169e+01,4.074403579325740310e+01,4.043639003433636958e+01,3.944510765367216010e+01,4.144009414227235766e+01,3.597830363434964340e+01,3.967485170826729046e+01,4.141408210176208371e+01,3.704554172938125589e+01,4.137485464805973123e+01,3.822848964903069202e+01,4.098064786222007427e+01,3.678753633662874734e+01,4.147589499154500459e+01,3.642852937539555569e+01,3.697937911208179429e+01,4.179264473012955960e+01,4.076393455721116510e+01,3.641637720124848698e+01,4.194555620915125616e+01,4.219366917074988521e+01,4.185009369279018188e+01,4.138883716714175875e+01,4.091646687450857200e+01,4.152932183706635527e+01,3.948717261601588291e+01,4.222098440223373217e+01,4.168908143590635262e+01,3.936755687515163515e+01,4.098016422372836587e+01,3.824758901410640277e+01,4.073875944221522616e+01,3.904450731806846164e+01,4.177225585039546729e+01,4.166025060841952410e+01,4.106970730020410798e+01,4.076807005758950453e+01,4.209490719452792007e+01,3.984890194446406042e+01,4.213566364399538600e+01,3.920260640217413339e+01,3.933302468255534734e+01,4.101290053246714962e+01,4.075556946863153485e+01,4.073066314532545107e+01,4.203961586468741984e+01,4.218806908472331685e+01,4.171342513005711083e+01,4.221294857594145356e+01,4.214513759419401140e+01,4.206349534819732128e+01,4.209095392051884232e+01,3.964445497650798700e+01,4.125206504609849389e+01,4.113151810512341200e+01,4.135887696698954841e+01,4.134806635490591731e+01,4.150619228001669825e+01,4.095794558769618732e+01,4.156259674825767547e+01,4.218758192587351630e+01,4.117388316285700967e+01,4.197951883942492657e+01,4.207563261588826720e+01,4.102943237996777270e+01,4.084464535770151628e+01,4.217908198080287718e+01,4.205321433672182252e+01,4.208403154492635423e+01,4.098201088713920370e+01,3.975665773579889617e+01,3.620993420640638050e+01,4.126044437146564547e+01,4.225781849991857797e+01,4.107432906592912047e+01,4.132514224810827130e+01,4.208389339679095542e+01,4.062025915757565286e+01,3.695040695726402191e+01,3.869534931027543223e+01,4.110791383934006404e+01,4.202088116820134189e+01,4.047078847114457290e+01,4.094964315528937959e+01,4.062348458525703876e+01,4.227221434900030061e+01,4.211698980087741973e+01,4.207176801642780362e+01,4.111658506005559843e+01,3.592939163017332049e+01,4.225860465268102217e+01,3.621693845019061087e+01,4.183355104662719981e+01,4.164080729196489017e+01,4.134109043919529114e+01,4.202706255725621531e+01,4.149181706865728358e+01,4.146629264698469797e+01,4.052831552771027646e+01,4.215239671368920682e+01,3.688687551647576157e+01,4.201245506115307649e+01,4.147818592330203558e+01,4.149485888441057568e+01,3.680717550350865253e+01,3.838465479978365380e+01,4.095840956550348722e+01,4.216757616065625314e+01,4.084270704081531278e+01,4.049788894395042860e+01,3.633916443753867753e+01,3.996911688855973921e+01,3.807603657178631096e+01,3.722946422556986334e+01,4.216611785623294395e+01,3.667520655858609047e+01,3.611699538490665162e+01,3.634213153574193456e+01,4.169631879253700646e+01,4.106867026242930763e+01,3.910604809426359196e+01,3.936044437651290195e+01,4.061005473097132779e+01,4.169349264215660611e+01,3.632264790192485293e+01,3.590557846734468228e+01,3.908591782435636475e+01,3.650255672668711071e+01,4.088990495754443799e+01,4.219964299970601473e+01,4.089380308881850112e+01,4.156783073644129445e+01,3.786001411642433823e+01,4.070793170195366173e+01,3.831968598579495477e+01,4.062150598979451388e+01,4.125203712304811177e+01,4.211794706409681055e+01,4.213453835815094095e+01,4.209364791705603182e+01,4.077319931152508303e+01,4.173249314107161467e+01,4.227425523289241482e+01,3.916543430642460066e+01,4.157214117794934793e+01,4.203236238347341214e+01,3.942310262176114577e+01,4.209439531931001000e+01,3.853377781446158679e+01,4.111129348732964672e+01,4.202905401265149976e+01,4.200644670550768467e+01,4.057374031847169249e+01,4.000014104420368710e+01,4.123318898130995791e+01,4.123256942915376300e+01,4.207077016557011007e+01,4.204206803595280206e+01,4.025548236145394299e+01,4.065836975128134156e+01,4.002106412502818245e+01,3.922151429047926285e+01,4.167785684188440598e+01,4.130995838052066205e+01,3.617515500182153687e+01,4.216377731549844299e+01,4.001115823526744464e+01,4.115503399084117575e+01,3.699159322389277804e+01,3.776555093818974029e+01,4.201313373772357807e+01,4.214016138677227019e+01,3.602936761861059978e+01,3.690515778592029505e+01,4.081674522293706531e+01,4.052955030354873855e+01,4.185052692931024865e+01,3.994713654545536485e+01,4.117754703509544356e+01,4.108014995363972588e+01,4.217191232505102505e+01,4.195442691621786224e+01,4.145000474225116704e+01,3.740502389427007301e+01,4.170885528438360978e+01,4.193438998977143939e+01,4.179433389263657261e+01,4.212182539450856922e+01,4.011265729842836691e+01,3.855907122814988952e+01,4.172082983440486714e+01,3.607988065868920557e+01,4.208559268855752578e+01,3.987280774111833637e+01,4.205976356097711744e+01,4.209457605308341499e+01,4.070320107984251479e+01,4.072175828563067057e+01,3.750868029534621684e+01,3.905092806123442983e+01,4.134092240335999691e+01,4.024734462479288766e+01,4.220140274235762945e+01,4.205303613241166971e+01,4.080615729909273171e+01,4.110123803486943217e+01,4.196966535149368127e+01,3.995092143850281730e+01,4.154831383721613491e+01,4.060885694261689594e+01,4.214881069191164897e+01,4.014811510013184659e+01,4.100407171984458188e+01,4.205734345937202079e+01,4.137436985315746085e+01,3.972767920954317589e+01,4.164360491031587230e+01,4.065136865784467091e+01,3.968087516141100224e+01,4.075627492474015412e+01,4.094047631703205070e+01,3.985610891025749680e+01,3.758565713127709529e+01,4.137954244092355083e+01,3.804247625470461713e+01,4.209731166763223342e+01,4.057198139533119274e+01,3.965866515058764463e+01,4.151003691999767398e+01,3.880811626195494313e+01,4.184765346570934241e+01,3.661153602366808713e+01,3.615142731418691824e+01,4.052793090434575163e+01,4.138342461333284206e+01,4.168646069644623964e+01,4.207635282102675944e+01,4.121976290944135712e+01,4.044657367568806450e+01,4.138839374561577955e+01,3.801077738984924537e+01,3.857485619841431657e+01,4.129442595691767082e+01,4.140784042929055175e+01,4.211158395970488755e+01,3.961935345588862134e+01,3.653701005641940469e+01,4.225637376904258247e+01,4.057266710151466782e+01,4.166949533068643063e+01,4.075732775087928417e+01,4.193432300838872351e+01,4.055498123159245694e+01,4.180071975579945587e+01,4.192085036197197212e+01,4.157847405335353841e+01,4.061570010638510553e+01,4.094455961262276134e+01,3.646475361588142050e+01,3.676276616794145014e+01,4.175774278916226478e+01,4.208878754688213775e+01,3.757006533087527345e+01,3.860835963414773175e+01,4.168692171722149453e+01,3.872157821626727525e+01,4.026469889805285618e+01,4.173778197028142500e+01,3.625066986552905490e+01,3.986905233468228005e+01,3.823429698823834855e+01,4.136151629863037016e+01,4.158307248689764890e+01,4.147827499195980749e+01,4.098469267530060023e+01,4.222484750114369945e+01,4.005496808852065982e+01,3.623552141126980075e+01,4.204672225065917246e+01,3.795134908942709728e+01,4.180895167183783201e+01,4.197894860358476876e+01,4.127419180050402048e+01,4.210203997351938909e+01,4.199723062554339492e+01,3.997924984241546298e+01,4.000769867282653536e+01,3.838418391449332034e+01,3.725869919547595543e+01,4.017827938369486418e+01,4.060734170588750658e+01,4.222768310263769820e+01,4.163582988764268578e+01,4.196526602247323012e+01,4.116582328859765028e+01,4.068109654310446643e+01,3.604995411872342004e+01,4.208165792907277591e+01,4.210844948266968402e+01,4.102077583026775187e+01,4.203868468221070742e+01,4.214031174345564068e+01,4.151346977297544072e+01,3.625400202719234954e+01,3.859961143260745331e+01,4.106030363432290642e+01,3.830618093053786311e+01,4.015394347211795889e+01,4.170828257264318495e+01,3.661690450619473580e+01,4.082822919715659538e+01,4.183326049867140028e+01,3.593956327687701702e+01,4.028258225852064811e+01,4.212442199559244926e+01,3.622033035040104920e+01,4.069404253383974890e+01,4.213248291187313299e+01,4.039548925013582448e+01,4.090703535095638443e+01,3.661357965495844979e+01,4.168054960924428087e+01,4.127001336244028806e+01,4.122314130270723354e+01,3.726091655121212654e+01,3.823182608561484130e+01,3.719303181136713476e+01,3.716431244842788573e+01,3.536120199948797449e+01,3.726219582868346691e+01,3.759133523086804018e+01,3.662406483276149061e+01,3.850627411733773897e+01,3.772221635294592801e+01,3.624504406283256230e+01,3.554309813535695639e+01,3.355622526983538734e+01,3.401453879202543362e+01,3.423843466024057136e+01,3.389416113303068556e+01,3.635951542500015421e+01,3.843632368021013690e+01,3.651558386127053524e+01,3.553064816816077354e+01,3.449900456149536865e+01,3.819593738868177013e+01,3.766332367271225934e+01,3.807044644032305314e+01,3.824302111895926259e+01,3.843533330791150604e+01,3.778945615580986583e+01,3.450951022403830137e+01,3.388055898631553475e+01,3.393011704959078401e+01,3.811981366617700928e+01,3.844612476672499923e+01,3.736881628697609159e+01,3.401347095720234393e+01,3.408286363212729952e+01,3.583419812138308913e+01,3.696304461011497722e+01,3.527401915221388862e+01,3.760517327556294020e+01,3.600509724497693753e+01,3.600178265615858919e+01,3.369691681636731317e+01,3.809752459124991475e+01,3.808334048861841836e+01,3.811654290029500203e+01,3.631952238153382950e+01,3.768111058364528532e+01,3.481663876620478959e+01,3.512008617252857334e+01,3.760876293941416293e+01,3.482206122151453087e+01,3.739499447021936618e+01,3.707340052358357241e+01,3.666689999896433960e+01,3.786027441799215865e+01,3.802704341694439449e+01,3.410332979691956723e+01,3.755964778342533350e+01,3.854396363336416442e+01,3.445399815549271949e+01,3.821545837940895041e+01,3.706766451339618840e+01,3.586855540822043764e+01,3.843356497703901908e+01,3.779423137730390181e+01,3.398287538108541384e+01,3.589164393537325282e+01,3.381373280438950957e+01,3.839956754648115123e+01,3.756341680236116076e+01,3.443211895048646909e+01,3.851011924619507454e+01,3.436556471969445425e+01,3.858826985933096410e+01,3.392641134471251974e+01,3.844346413522013961e+01,3.388133293654566813e+01,3.576487489237346296e+01,3.377614329609094312e+01,3.670812801142200499e+01,3.830650670230907906e+01,3.580651869916724905e+01,3.733860971525803052e+01,3.390252733515903572e+01,3.384049045302862879e+01,3.829472099321333900e+01,3.365723082464773341e+01,3.401679515548664057e+01,3.765592015142105708e+01,3.705434503467169804e+01,3.577214070059573459e+01,3.616832169189050461e+01,3.703093806349085071e+01,3.502509026015215454e+01,3.852036352142360442e+01,3.657998046323226049e+01,3.758092090836365173e+01,3.845178447082111006e+01,3.686080790974565957e+01,3.434227538313174932e+01,3.510506361239363571e+01,3.740978669427040870e+01,3.642065912550564377e+01,3.753885801672409173e+01,3.510552135333060164e+01,3.594864478739253144e+01,3.428441511658933649e+01,3.818726002346969040e+01,3.711911674759758029e+01,3.472029908604714876e+01,3.407315545063308093e+01,3.758100744066221210e+01,3.765825791065966399e+01,3.708768336962567957e+01,3.751045220476564879e+01,3.784227648630731267e+01,3.388597046382041356e+01,3.780509820474092209e+01,3.781511687113611231e+01,3.803935527280643925e+01,3.389457870320320865e+01,3.479875068917135650e+01,3.806237629171648962e+01,3.748404886323289276e+01,3.459282428212079452e+01,3.729338423605128838e+01,3.557709146996562311e+01,3.757309152883644998e+01,3.703684907810114879e+01,3.398708645158350095e+01,3.420145699642646520e+01,3.841757883077293911e+01,3.822368156834950526e+01,3.665636209874568863e+01,3.577237004281783328e+01,3.735976127810876335e+01,3.756598473065069754e+01,3.826324900194190803e+01,3.772105023458815509e+01,3.835162950729943532e+01,3.373482281662160887e+01,3.545446754335897310e+01,3.769268514913501633e+01,3.404305025472095281e+01,3.720641512197632039e+01,3.803210303430974903e+01,3.819647458941205542e+01,3.763446529102050420e+01,3.392891574900166063e+01,3.791752433590761484e+01,3.845544799893315258e+01,3.365338041869670604e+01,3.415103448762334892e+01,3.851538648150687294e+01,3.565379189292175965e+01,3.828646632271649963e+01,3.552450238087325829e+01,3.369469308512478989e+01,3.748902132454090008e+01,3.439536626905261585e+01,3.691952904521293988e+01,3.670884938063338865e+01,3.775955797919201729e+01,3.403796188917866772e+01,3.761017343138266256e+01,3.782990799436498719e+01,3.764458903797054035e+01,3.764785809615306533e+01,3.393797878870563522e+01,3.820587022769824159e+01,3.763386314417777356e+01,3.608772559414867942e+01,3.840119296961211859e+01,3.806069192213503527e+01,3.570809826527851527e+01,3.415128819243464875e+01,3.757016440985018590e+01,3.737858012458610801e+01,3.840831418635177386e+01,3.804924910877942068e+01,3.745392202303827389e+01,3.842129615354767935e+01,3.710552713770751865e+01,3.817679164912041756e+01,3.749184159065323740e+01,3.687045459137893033e+01,3.844734397928334602e+01,3.710141654294553604e+01,3.380095635973709989e+01,3.607104659800774726e+01,3.421832762158000918e+01,3.627041249958240599e+01,3.602657861944116036e+01,3.845719769913416997e+01,3.759258770653124060e+01,3.701898866530381582e+01,3.503763120074417969e+01,3.423280627701607415e+01,3.838731986864790002e+01,3.655756181926911808e+01,3.743319543187751464e+01,3.394719642993418063e+01,3.530102455997749900e+01,3.611801374876537807e+01,3.769963885953069394e+01,3.418254260049829441e+01,3.566857276773537677e+01,3.604310699442345367e+01,3.855156850550981318e+01,3.592932974094923537e+01,3.783853175211505260e+01,3.686408816489974072e+01,3.700682532771138256e+01,3.748315324029297813e+01,3.858325603592086139e+01,3.400047434034535598e+01,3.827315656368509167e+01,3.512485672561459893e+01,3.789601971615007869e+01,3.416954506554363036e+01,3.385174489985836743e+01,3.744575003848674299e+01,3.613031854502014539e+01,3.416996987983434053e+01,3.617779316482889840e+01,3.637290220744924341e+01,3.393365660337867240e+01,3.765985833804075611e+01,3.587810327985764047e+01,3.834546418139758117e+01,3.392831109569924308e+01,3.646807077963416077e+01,3.380638832181973186e+01,3.388305601027109759e+01,3.809347790290863855e+01,3.747136378794047573e+01,3.564910787235619694e+01,3.427679564928036626e+01,3.506809941598114477e+01,3.733953348944253747e+01,3.776567733405286020e+01,3.835228133385339078e+01,3.555737357695979028e+01,3.591510028841358348e+01,3.853466646433960108e+01,3.370975453304043867e+01,3.857819250657011878e+01,3.668181003143824626e+01,3.695641144120487098e+01,3.782942462609061351e+01,3.386270768789425034e+01,3.766265285518746708e+01,3.410722768412902184e+01,3.843795480423618471e+01,3.707215533219145698e+01,3.794290360843982057e+01,3.592628183852261259e+01,3.367686081593205927e+01,3.492029180786055775e+01,3.803120346544756814e+01,3.403726639162803735e+01,3.828820187560921795e+01,3.701521551076453420e+01,3.497174676766925216e+01,3.777217885749583104e+01,3.821607860680380497e+01,3.737554380808194310e+01,3.845835659349567237e+01,3.480930504743944454e+01,3.768100539553014983e+01,3.792739074564943991e+01,3.354818562268265225e+01,3.854077974132358264e+01,3.659652255752585859e+01,3.420641689343972303e+01,3.400012539431875780e+01,3.620813174494912090e+01,3.817411238051834488e+01,3.411546988427634375e+01,3.597798630978125800e+01,3.772593311364542501e+01,3.563749280362506511e+01,3.430210617308092225e+01,3.674025911362590335e+01,3.387614687379991096e+01,3.769197519350303338e+01,3.369036768498995826e+01,3.409369453575167341e+01,3.798801589776046228e+01,3.702899883548634108e+01,3.391954769478785892e+01,3.721982603704867643e+01,3.837801451855726498e+01,3.772495477775414230e+01,3.708547235917838236e+01,3.534436880816325299e+01,3.641675677708639824e+01,3.380269498269387896e+01,3.404493707480395415e+01,3.619888103222060494e+01,3.684665905947930042e+01,3.786682137756901056e+01,3.577741644129336862e+01,3.383480360436077916e+01,3.828934458849158062e+01,3.450253132082301022e+01,3.832462278742046635e+01,3.462451511549802063e+01,3.691995479605584052e+01,3.852173916932878939e+01,3.854910712375004778e+01,3.848433119573910233e+01,3.466965651371740620e+01,3.819085861753022471e+01,3.590362381100202782e+01,3.527990501364475762e+01,3.512289914308573202e+01,3.413337130807557429e+01,3.571812754546913027e+01,3.795965786035549172e+01,3.769249604137101528e+01,3.433252798343329459e+01,3.403078573404766871e+01,3.819008448349005391e+01,3.756351907190212813e+01,3.403093734565143791e+01,3.837237432992520070e+01,3.385627101332549671e+01,3.687590978399905595e+01,3.580326196646146997e+01,3.629973751213228894e+01,3.529744768250180442e+01,3.812153800583929808e+01,3.399550683879658663e+01,3.389020985200924940e+01,3.394318776046550568e+01,3.407633869376221725e+01,3.378385010183962578e+01,3.826549717051262434e+01,3.640833549153002480e+01,3.727443414959879675e+01,3.662257504200421465e+01,3.672172185957128931e+01,3.832058340236295635e+01,3.564066545788329421e+01,3.812084249331719832e+01,3.363443246913266194e+01,3.407961110346289502e+01,3.578637636823303581e+01,3.811478217117834788e+01,3.745345369255970525e+01,3.816334470437570303e+01,3.736185874162695342e+01,3.749944832365120817e+01,3.366802598762225074e+01,3.388020290833340198e+01,3.705790276097373948e+01,3.676279133278431743e+01,3.792393224721995892e+01,3.847935046853434926e+01,3.582058649956303498e+01,3.846864456982792291e+01,3.407659664044546588e+01,3.374576028121953186e+01,3.393596771200994766e+01,3.834720641953976639e+01,3.543604753489098158e+01,3.573143943163680092e+01
3.938736792718091806e+01,3.942440128185312176e+01,3.940060497847460397e+01,3.942033701022577219e+01,3.940129643730423936e+01,3.944805949669864731e+01,3.944407865112793132e+01,3.954085974804392833e+01,3.934543232378031519e+01,3.947315095748496816e+01,3.951354290973014827e+01,3.940053933742161263e+01,3.947236739198200439e+01,3.936525748539645519e+01,3.958449399257284540e+01,3.930630143057796744e+01,3.950357245287482044e+01,3.947455495049519669e+01,3.933840543342703455e+01,3.928928578315985476e+01,3.952459904342176600e+01,3.930943918949319738e+01,3.943939369691693742e+01,3.950887183909883049e+01,3.920698228110434513e+01,3.933673006528844951e+01,3.941321178303751083e+01,3.938748207568034587e+01,3.942523438221949306e+01,3.938051487893308433e+01,3.951349805026715956e+01,3.951948723959650067e+01,3.935022335753871658e+01,3.930257307671578815e+01,3.959916472404214005e+01,3.964277165471821007e+01,3.942705906085323875e+01,3.948654068619373447e+01,3.933900957087085004e+01,3.945093922056297941e+01,3.956190310009458244e+01,3.933971025715145942e+01,3.943863560326252582e+01,3.949318255871260419e+01,3.932192321933166568e+01,3.957849664330909434e+01,3.904473493112859472e+01,3.948487370598792978e+01,3.924132247603002099e+01,3.957422595335749094e+01,3.932443763598535469e+01,3.939806586851632630e+01,3.933759660717528561e+01,3.956921986510594991e+01,3.929988312227234104e+01,3.929143455258764561e+01,3.943924202757214914e+01,3.944145969383863104e+01,3.932721889804611948e+01,3.931207642212326192e+01,3.939847347062487870e+01,3.926982516718140204e+01,3.939770804761701584e+01,3.931674497110004296e+01,3.960397909276099426e+01,3.929856520303795264e+01,3.964941008208569428e+01,3.952118078950114466e+01,3.958524156034575725e+01,3.938419753947589186e+01,3.956947262150879396e+01,3.915449792380105265e+01,3.937973176917876117e+01,3.952702817730059337e+01,3.945332401912565956e+01,3.948764328880156427e+01,3.947363228012164171e+01,3.939363405781618610e+01,3.939138672349117343e+01,3.929880291461341812e+01,3.931885228406591892e+01,3.932197938426145356e+01,3.952321720645295500e+01,3.929784262054914734e+01,3.936652535131378983e+01,3.936634556282265152e+01,3.943333446468054859e+01,3.926533892077711130e+01,3.947296785294224009e+01,3.930691454820178876e+01,3.945228468886399043e+01,3.932185975410325085e+01,3.935326118305229670e+01,3.937825815540793428e+01,3.933436519937706777e+01,3.941983331563368864e+01,3.942173617919464590e+01,3.941395720898083255e+01,3.955263022139045859e+01,3.959770741351105983e+01,3.948120936288886185e+01,3.948386299707167524e+01,3.936381143322183362e+01,3.933995127231995781e+01,3.943845971507688120e+01,3.956301744322474434e+01,3.927178088133291567e+01,3.943929985828253848e+01,3.954463141765940293e+01,3.943525398079480482e+01,3.936340449861508262e+01,3.945344375676680215e+01,3.944125445086002912e+01,3.940168992178883656e+01,3.928895677373502338e+01,3.952804986267521770e+01,3.938327439136470787e+01,3.953500397626155660e+01,3.927063315387764675e+01,3.944992548140395883e+01,3.938564354633311382e+01,3.923104283383472790e+01,3.959727187008130045e+01,3.938121441444656057e+01,3.960500007682899337e+01,3.941390518246825536e+01,3.943382567130299066e+01,3.939106743838615188e+01,3.932608172550659731e+01,3.948767232184022902e+01,3.954847221680348923e+01,3.935491535841340749e+01,3.938877538174696724e+01,3.945922948512652795e+01,3.937368625288869595e+01,3.923911909363940254e+01,3.955858138118323097e+01,3.945372169041952048e+01,3.943001196245228357e+01,3.943573017938172143e+01,3.943358926721568025e+01,3.931883164566330890e+01,3.957132566662522777e+01,3.941759013202386797e+01,3.928158079702122762e+01,3.954802464766814296e+01,3.937910828677851782e+01,3.951103797584383415e+01,3.939042249599258838e+01,3.938817606319613418e+01,3.946618401530729159e+01,3.957827778960464826e+01,3.940884347116126207e+01,3.945911921205857453e+01,3.932981192888845356e+01,3.938934278389996280e+01,3.937104853644352431e+01,3.946251782420879550e+01,3.939635173017629199e+01,3.906691033643723188e+01,3.929164124408851677e+01,3.944939313948572135e+01,3.951270137585786557e+01,3.942089711734691093e+01,3.954569037065500936e+01,3.925801717153267134e+01,3.946837583649625003e+01,3.948273033306313096e+01,3.956625772458658474e+01,3.949785208381324253e+01,3.947620937596992974e+01,3.939509616162685290e+01,3.937987176982926485e+01,3.936907483174739752e+01,3.935781271726231978e+01,3.953499468406401718e+01,3.935486037539741488e+01,3.939303976119337847e+01,3.929275345054929147e+01,3.949764360863347434e+01,3.946461136320092322e+01,3.938258537007315141e+01,3.949354941190429713e+01,3.916864782222100416e+01,3.932689411444933825e+01,3.941803668830615237e+01,3.960967917043245734e+01,3.955798801110126561e+01,3.937639694493489628e+01,3.928103777421060272e+01,3.959018733424691305e+01,3.952382416041791657e+01,3.945664609798776468e+01,3.931313180893657488e+01,3.936557469999846148e+01,3.929576579917708301e+01,3.933741670552607417e+01,3.935928078111088269e+01,3.945793313813601344e+01,3.948075775562242029e+01,3.946168809362652752e+01,3.944585221915694007e+01,3.947255493516534841e+01,3.923715178615246657e+01,3.935189959142916649e+01,3.932216217288171123e+01,3.918835197814106408e+01,3.918350347590555316e+01,3.944874418313764863e+01,3.938443230389997041e+01,3.952951522579656540e+01,3.934622805367774134e+01,3.941308211725756649e+01,3.941941499612367039e+01,3.964760206247042618e+01,3.917118422823772050e+01,3.928307088904713140e+01,3.945955843788702566e+01,3.935116773817302516e+01,3.945243968893767317e+01,3.940929577117018567e+01,3.944292385245593380e+01,3.956110398278212870e+01,3.940235675801650927e+01,3.959875242748218938e+01,3.939323596434459773e+01,3.941190682693383707e+01,3.936776602453933549e+01,3.940309686084469831e+01,3.950036940876043445e+01,3.937021334139606665e+01,3.952578043427214993e+01,3.945208555083699764e+01,3.942534876331573912e+01,3.950277716979510956e+01,3.962029533292479044e+01,3.940586600842887322e+01,3.955065214469293977e+01,3.958410123836922878e+01,3.937680172768515519e+01,3.954270663907696104e+01,3.953645930801521047e+01,3.957498746754636443e+01,3.965601066022309595e+01,3.936962431090574910e+01,3.949103755303362817e+01,3.942616868332248004e+01,3.966084524146943835e+01,3.936822603596836245e+01,3.941883065698469579e+01,3.924924899362110153e+01,3.944096891945403627e+01,3.962017969507171955e+01,3.950123023869766570e+01,3.925646274416212123e+01,3.929142574295105561e+01,3.928691770206218337e+01,3.959392674844254856e+01,3.959804123673698228e+01,3.960599568594883380e+01,3.940209278091813161e+01,3.960401965900516075e+01,3.939266418524356794e+01,3.930544922887774106e+01,3.938205308990701070e+01,3.926991314916325848e+01,3.949621886343567212e+01,3.948159199605643721e+01,3.924501932142950977e+01,3.943795746706905447e+01,3.961746086216033547e+01,3.923796522119732799e+01,3.949449362454660672e+01,3.950369410025477634e+01,3.946411255627400294e+01,3.944048691014480568e+01,3.949922140704370577e+01,3.924223276434604202e+01,3.932462639252494796e+01,3.946884429793863802e+01,3.955390414867066795e+01,3.941799271965060569e+01,3.960176418886899796e+01,3.931202408594676001e+01,3.934489473105289647e+01,3.950722846710868907e+01,3.941825761921000293e+01,3.955764614981249139e+01,3.949772398574565102e+01,3.937488853668229183e+01,3.932297457714234667e+01,3.948228542157539778e+01,3.945765452114467564e+01,3.940002987593474160e+01,3.959599286801719131e+01,3.935672122956605534e+01,3.941955658918664795e+01,3.925579548774521044e+01,3.949917559812800505e+01,3.926714934373227095e+01,3.939935813886926752e+01,3.941893489869727318e+01,3.937220256110385463e+01,3.933626982415080420e+01,3.949405154844528454e+01,3.938701850753001565e+01,3.933245386347599748e+01,3.943092790033727368e+01,3.921644366945325544e+01,3.937091009934175645e+01,3.944112475058734901e+01,3.940731215341507010e+01,3.936603515185178992e+01,3.950994844344194235e+01,3.958641637390726231e+01,3.949276048108170301e+01,3.937386373587393251e+01,3.932818894180484648e+01,3.959208485049068571e+01,3.952596675830141493e+01,3.941026956446024343e+01,3.960310084736799752e+01,3.940904229880943177e+01,3.954065324151390115e+01,3.945646119114790196e+01,3.938163816209461032e+01,3.951540231081064292e+01,3.958562033098839095e+01,3.959638350695790621e+01,3.941653715092006394e+01,3.945387593326182696e+01,3.940769767818754588e+01,3.936595329475976257e+01,3.945441575936988698e+01,3.933874328731046432e+01,3.940380726411154910e+01,3.949830691672828209e+01,3.942220743988558951e+01,3.942416885939275062e+01,3.943987254886361171e+01,3.939353444683562344e+01,3.943603631762626804e+01,3.948641258867301929e+01,3.939641330271539488e+01,3.925008611627075084e+01,3.943921808252908789e+01,3.943589528557110668e+01,3.934084343975260367e+01,4.122310751827772179e+01,4.113902281879157385e+01,4.135436656154585222e+01,4.130516371308155499e+01,4.145306404685982216e+01,4.123869799795730273e+01,4.129006502224705599e+01,4.138490300260001220e+01,4.121958597536747959e+01,4.130869893332254605e+01,4.137886508803102004e+01,4.150526566782324522e+01,4.124707755299806422e+01,4.133389440133336024e+01,4.129089135857061876e+01,4.124377218628866615e+01,4.134510530321719557e+01,4.136475575511499869e+01,4.135275329476536399e+01,4.118694334330041329e+01,4.132420875125654192e+01,4.121645860293100583e+01,4.127364124665334089e+01,4.128947735681854425e+01,4.148005679259362211e+01,4.132055876471498834e+01,4.135209737091492599e+01,4.140235624668132886e+01,4.126897689966153848e+01,4.142147092484322712e+01,4.131769921641219412e+01,4.130800561856246844e+01,4.122619975285310545e+01,4.143496154657935904e+01,4.151444641792370049e+01,4.128330237127251223e+01,4.134798672385547036e+01,4.125207737140389952e+01,4.128432048679522381e+01,4.127742027036919126e+01,4.114642681108476552e+01,4.128524667668663994e+01,4.133497154544283347e+01,4.142212128571615182e+01,4.138702222770984918e+01,4.136576596375574866e+01,4.130791179736871044e+01,4.127179068764004199e+01,4.128836673304854088e+01,4.140932107946159846e+01,4.133662556946896416e+01,4.144519485715648699e+01,4.108652607940234702e+01,4.133197502386278188e+01,4.137276165662589733e+01,4.147997385388809022e+01,4.119550496690269625e+01,4.136942316216166660e+01,4.124150472263367107e+01,4.123486079009553862e+01,4.136246739371198089e+01,4.135123954701916205e+01,4.134498642348249575e+01,4.144618970031938687e+01,4.139591586258129041e+01,4.136793892502592485e+01,4.143157446852369930e+01,4.125277984670891840e+01,4.133192699811463200e+01,4.127936296748404743e+01,4.141646679965562328e+01,4.125014166294802465e+01,4.142637438009396078e+01,4.123055999748145695e+01,4.131105560982980762e+01,4.131919947446385777e+01,4.140092629410660408e+01,4.142604780205044790e+01,4.117968269683383653e+01,4.111241947343897607e+01,4.148191883694038751e+01,4.138398220153390383e+01,4.125590093356080246e+01,4.125891484967337419e+01,4.136931622219472615e+01,4.124592596693996427e+01,4.133077303793976398e+01,4.124596391088714853e+01,4.132255450021766308e+01,4.137579828320855313e+01,4.121911248547245776e+01,4.137721309583617568e+01,4.112380597639982227e+01,4.122251187058292743e+01,4.124241331073185535e+01,4.141102614867207876e+01,4.119125588624106626e+01,4.123050816581990574e+01,4.123235301698240818e+01,4.137690790520363038e+01,4.127370620662137668e+01,4.125735442262775621e+01,4.122277352648588078e+01,4.136388248148484337e+01,4.129524461777427291e+01,4.133086101167143056e+01,4.145968966894643870e+01,4.122813546622070646e+01,4.137914063658595865e+01,4.126323843322118279e+01,4.155494513534544865e+01,4.141366840738261601e+01,4.128155614653775274e+01,4.126260952111166347e+01,4.136887065676575759e+01,4.135055971529859420e+01,4.138713268789315691e+01,4.121847999404697305e+01,4.109977614135915758e+01,4.127534459668368072e+01,4.134743741778254389e+01,4.133915647262749360e+01,4.146565644735208167e+01,4.120950404063521688e+01,4.143070804330781698e+01,4.137193138708887830e+01,4.132093015667378211e+01,4.113473106363802145e+01,4.119069078596390909e+01,4.130685249942628445e+01,4.129842761425106090e+01,4.117778493186083466e+01,4.130024148828420039e+01,4.149883355929197393e+01,4.121529866287158228e+01,4.128715447064239186e+01,4.128610649039220704e+01,4.139357098976467597e+01,4.143168913147056998e+01,4.133145996477694695e+01,4.114412728174095690e+01,4.114195694261860581e+01,4.132890724244742842e+01,4.126874657813613112e+01,4.119187817253650508e+01,4.122727536187649378e+01,4.125855209359156106e+01,4.134510975231456342e+01,4.142414157782975792e+01,4.128726011238035198e+01,4.132691851372484138e+01,4.121230506521900594e+01,4.117521247895390957e+01,4.140992397904896904e+01,4.122803098252506970e+01,4.121037788306603034e+01,4.133237169479116346e+01,4.129712855948618255e+01,4.132005780055703070e+01,4.139267484093483063e+01,4.138395233690153674e+01,4.133589466359289588e+01,4.128147091980657990e+01,4.164396759515390301e+01,4.131058321184754334e+01,4.133211334202926679e+01,4.115696569226049206e+01,4.118620261378293890e+01,4.109975628539910986e+01,4.123152449268460629e+01,4.141048745449849378e+01,4.132775741650071666e+01,4.120119472254043558e+01,4.163291010576432427e+01,4.135051444046011682e+01,4.131139997492158500e+01,4.130080544829618105e+01,4.117785894928541524e+01,4.116094114235040280e+01,4.149602920825955010e+01,4.136001214921238045e+01,4.108705613591595096e+01,4.114210696771976927e+01,4.134926054472197166e+01,4.128719432941522172e+01,4.138909807010728059e+01,4.133736055431988632e+01,4.115331249472232855e+01,4.130407776372558715e+01,4.118421366140581341e+01,4.127709656647436276e+01,4.127211294796222774e+01,4.141035229101053972e+01,4.120445712301929575e+01,4.122630617968873423e+01,4.124220774443497106e+01,4.142441113950913234e+01,4.128288746261485187e+01,4.136543855340845255e+01,4.128917912237697152e+01,4.129057526388203314e+01,4.127559670427518768e+01,4.149771810694174690e+01,4.133764826107800161e+01,4.120719275704567508e+01,4.123379861161232895e+01,4.134291496204430416e+01,4.128368791748865618e+01,4.107288345849937627e+01,4.134303695435156101e+01,4.132599515053186678e+01,4.118355484319646109e+01,4.133896943550884373e+01,4.113331650034833586e+01,4.118517459127099301e+01,4.129729744306737160e+01,4.138523528502978621e+01,4.112570423020214605e+01,4.145432073177126142e+01,4.118952127297772847e+01,4.127561293452561131e+01,4.120159213009826260e+01,4.118961130207380705e+01,4.124736669344790840e+01,4.133133381238566528e+01,4.125577858909568363e+01,4.137701955780289609e+01,4.133277346078549641e+01,4.129464703217857391e+01,4.130021051382220776e+01,4.129777095621317784e+01,4.149092866290697401e+01,4.126669665389833597e+01,4.118860003137825743e+01,4.108111848508279706e+01,4.129815443369975014e+01,4.132597753870744839e+01,4.121143795786142050e+01,4.130618468562473566e+01,4.130947380332887064e+01,4.138126911633194993e+01,4.138063101752868533e+01,4.118112942428734868e+01,4.130193585462901495e+01,4.118227359406180454e+01,4.125708242234325240e+01,4.140798413697527280e+01,4.142443932387593009e+01,4.133875687117861020e+01,4.122448202528317296e+01,4.133342562822161881e+01,4.142056408774068643e+01,4.124765522918149685e+01,4.118190375798282332e+01,4.139157510832372822e+01,4.106249175555346653e+01,4.127427982970945664e+01,4.133535709088440058e+01,4.122187392608974932e+01,4.129733426256209583e+01,4.134128793573403726e+01,4.122701034504869710e+01,4.132464012587371371e+01,4.124546620913514516e+01,4.133777791443936422e+01,4.116204144906096474e+01,4.138883440839801153e+01,4.135260221275999015e+01,4.117769283255006485e+01,4.126832908170075598e+01,4.120731291647380345e+01,4.120892601433695290e+01,4.124253591955482534e+01,4.139080356444675601e+01,4.111661989632143843e+01,4.137523495798119910e+01,4.142916839938664708e+01,4.141602490595619912e+01,4.135408320938968529e+01,4.153777481783414771e+01,4.115225959953643553e+01,4.135990629690940068e+01,4.136035313122703627e+01,4.145741346961131057e+01,4.122613174065647712e+01,4.124831645762150600e+01,4.136834941577971847e+01,4.126965244772198105e+01,4.128831541901596580e+01,4.123034260042757637e+01,4.135771161383618733e+01,4.141185300609660658e+01,4.120437193995102376e+01,4.142675409983627333e+01,4.130165647287184072e+01,4.143258855727081880e+01,4.130064001627881964e+01,4.140268794373406536e+01,4.121823891664875106e+01,4.119485001635020893e+01,4.123361916888683254e+01,4.140926801920325317e+01,4.134039143357031776e+01,4.132914065706535212e+01,4.110152742380941504e+01,4.107805490878273957e+01,4.138095531718806797e+01,4.126141936528757981e+01,4.130105353192111295e+01,4.122280583719852842e+01,4.128103495604306516e+01,4.131968515284068388e+01,4.126733807211526539e+01,4.116221506849004896e+01,4.134970390668985374e+01,4.122777496336837544e+01,4.122349305750898907e+01,4.122576039981333906e+01,4.139635175661958755e+01,4.117794118031901007e+01,4.122222280417338425e+01,4.141258566512367167e+01,4.124479745616408621e+01,4.134507525050263155e+01,4.128225220801553519e+01,4.118798271442958736e+01,4.123760128905193056e+01,4.137619558339184778e+01,4.126361057825195644e+01,4.135434038305599813e+01,4.126267974530079385e+01,4.125525473431273582e+01,4.123222148173071133e+01,4.118215775102319753e+01,4.139163000424609606e+01,4.136138954341028295e+01,4.126937043591436094e+01,4.138603323752251129e+01,4.125656682878567949e+01,4.134736547819132113e+01,4.133716521831936319e+01,4.120585462923785514e+01,4.130873083646788757e+01,4.138665573241230078e+01,3.930182742459742684e+01,3.930595037598798314e+01,3.932890000291151011e+01,3.931147072423479472e+01,3.926658889530878582e+01,3.929463796745682203e+01,3.938824187989109760e+01,3.938456388612117109e+01,3.928972864641974638e+01,3.935169602607485473e+01,3.931693213700562950e+01,3.938289582833298397e+01,3.927641837936499769e+01,3.938854008933121520e+01,3.924552732362863594e+01,3.932152120535999984e+01,3.931899092462253975e+01,3.935976225214421476e+01,3.927115630627371701e+01,3.943001997534131675e+01,3.911337505364810596e+01,3.936933762456312280e+01,3.932365002548183952e+01,3.937923441049930773e+01,3.937811007982303124e+01,3.934518817490120313e+01,3.939887166129033602e+01,3.925804477558620675e+01,3.927908671289334563e+01,3.921038456702327579e+01,3.939360120539053156e+01,3.939850481694086426e+01,3.947258328515391668e+01,3.932569900705856014e+01,3.917129493254031303e+01,3.921233862587433805e+01,3.928212537601154253e+01,3.924110797967701814e+01,3.925778259900594236e+01,3.925966350113741044e+01,3.922608437099274425e+01,3.939400199637923805e+01,3.909582009060309815e+01,3.925034293626162452e+01,3.957877967503790018e+01,3.929856509044751789e+01,3.930665858102850052e+01,3.923420046615140677e+01,3.935940499640300771e+01,3.929004002106970717e+01,3.933770555087087928e+01,3.927257355537938111e+01,3.937278162419017491e+01,3.935420535377291174e+01,3.926609255096589379e+01,3.917958702619551303e+01,3.938018100270573285e+01,3.934865256945491296e+01,3.930864723374131842e+01,3.935880260824726662e+01,3.926855947025394045e+01,3.927510667976062564e+01,3.931370551023450588e+01,3.947682419171479751e+01,3.923324971143114226e+01,3.935932485198871689e+01,3.926892955002460894e+01,3.922482197645189927e+01,3.939186755632803028e+01,3.931478501768002332e+01,3.932585332265767875e+01,3.921760229700449685e+01,3.944020463553640354e+01,3.921360779406855102e+01,3.927727727396830204e+01,3.923401421818640245e+01,3.931602131337587736e+01,3.940112906671768656e+01,3.926762503455037745e+01,3.926745871417943334e+01,3.926888221872482632e+01,3.945861764039007369e+01,3.920888721635823515e+01,3.928121604121723465e+01,3.939824706741389093e+01,3.933810414819460988e+01,3.940251789545542493e+01,3.940649067770328884e+01,3.930480888758430780e+01,3.935683937599505100e+01,3.910932272483368877e+01,3.928887915494841820e+01,3.922381453128761564e+01,3.941350847388194012e+01,3.954440222109176517e+01,3.930285211603644768e+01,3.938900612615089614e+01,3.923768620361045834e+01,3.926056846648449294e+01,3.931292503490501389e+01,3.933143633484139201e+01,3.925179644540977364e+01,3.945523610485206234e+01,3.931489946110527001e+01,3.940450166913284846e+01,3.921083266900090081e+01,3.940113828728106427e+01,3.936464079695275586e+01,3.924316450236428011e+01,3.925626786526883194e+01,3.935491014791639230e+01,3.947212684060406218e+01,3.925951471625688072e+01,3.941628530626987015e+01,3.922001070414681578e+01,3.923706239670722340e+01,3.945326016225225629e+01,3.927791561318790770e+01,3.926931839997128293e+01,3.930431872663039883e+01,3.917720859877497475e+01,3.917922465942886845e+01,3.930565034427537796e+01,3.925515815396394714e+01,3.932380209883766753e+01,3.930233960824850925e+01,3.940233348433893212e+01,3.929818774757648470e+01,3.933202216068933410e+01,3.933016530095223828e+01,3.927943318918025994e+01,3.917774502377019985e+01,3.944623572883750029e+01,3.927418757392639748e+01,3.929777424186418955e+01,3.940790179307856533e+01,3.932991491999629119e+01,3.937190595982207242e+01,3.928793264357496184e+01,3.915295298667640367e+01,3.937847049247821474e+01,3.940745110798574302e+01,3.935500450978577192e+01,3.937367249326983654e+01,3.912339679416403726e+01,3.932804814818938155e+01,3.940505196549317191e+01,3.919153407161595482e+01,3.930628257248323365e+01,3.906014243992320445e+01,3.936314896035739963e+01,3.931316105747826839e+01,3.939368637513582172e+01,3.935637124774130058e+01,3.935338700246287402e+01,3.921365566248045553e+01,3.927061905025866650e+01,3.923681322392555870e+01,3.948136234391225940e+01,3.940129549195105341e+01,3.931059895969545437e+01,3.923557233343664308e+01,3.926683831725944884e+01,3.944537393078913823e+01,3.939207084006687865e+01,3.932322921170771934e+01,3.924469201321742418e+01,3.924786353257837135e+01,3.931370763757666253e+01,3.930982305531517795e+01,3.922037172700328966e+01,3.936255428737565865e+01,3.919248128338641379e+01,3.940792010187949046e+01,3.933431052183800603e+01,3.929248535674675225e+01,3.932545839671222865e+01,3.930619731047797671e+01,3.935963659359894962e+01,3.920041165887981549e+01,3.928925097085964779e+01,3.923869220044480244e+01,3.936216228010849960e+01,3.931581816823575082e+01,3.934593862854206492e+01,3.937013724641978740e+01,3.929492596181618325e+01,3.931429048934309378e+01,3.918385372470674355e+01,3.922421113584702823e+01,3.940777608161744183e+01,3.930476515328896880e+01,3.924268518678874784e+01,3.936312889181067476e+01,3.925839934025903233e+01,3.940443488385516702e+01,3.939962687817698850e+01,3.930599533224792452e+01,3.929218294675349199e+01,3.923441460063524744e+01,3.927571750062745082e+01,3.932432608536421270e+01,3.931959073327973186e+01,3.928624689436117023e+01,3.931721703952928237e+01,3.931169140622767344e+01,3.924726737443608471e+01,3.932448527221549739e+01,3.924262021166824610e+01,3.922301518589797098e+01,3.936594760847804508e+01,3.941311856657725343e+01,3.933578857335537293e+01,3.924134585785399310e+01,3.931377037241765748e+01,3.926513911696937953e+01,3.951728158714842465e+01,3.943276349250609059e+01,3.915478998251064979e+01,3.922992124533779901e+01,3.938094319034838264e+01,3.934222115100722306e+01,3.941447887188584787e+01,3.931163726300998462e+01,3.933197676461433190e+01,3.930516335213434331e+01,3.923501972503009938e+01,3.947327696609924175e+01,3.921355447922652360e+01,3.968670369710766010e+01,3.920813539468866082e+01,3.929098917024039395e+01,3.933958593031378825e+01,3.946670318689324120e+01,3.922388628552533874e+01,3.922535404751967292e+01,3.937563797047803860e+01,3.922522711067522749e+01,3.935984313364048859e+01,3.935411491449995935e+01,3.930991731026589520e+01,3.931145385548533255e+01,3.933209552678232512e+01,3.932508748539981269e+01,3.913396727779067419e+01,3.939825448584259959e+01,3.937425447901111397e+01,3.933239684632589217e+01,3.941799844603200853e+01,3.934542097704520813e+01,3.927443453741381774e+01,3.928878495211437638e+01,3.921742830989197159e+01,3.929190639326633772e+01,3.935326333283743594e+01,3.949829540865234634e+01,3.945501785535793005e+01,3.934455492600263682e+01,3.924679337104891630e+01,3.936309387610796762e+01,3.919252267377763133e+01,3.941626821170222428e+01,3.940977800647392826e+01,3.932199257986888341e+01,3.918591289477625850e+01,3.938950826334392019e+01,3.961111284238621977e+01,3.933800177147876553e+01,3.916952912858150881e+01,3.934648135913218425e+01,3.919359346174348957e+01,3.918787766775587045e+01,3.932735752159317144e+01,3.933021609110901551e+01,3.921234278479711577e+01,3.923439611486423928e+01,3.930935587397878805e+01,3.923043316309511397e+01,3.944513040572492457e+01,3.925401142947853828e+01,3.929557464934399036e+01,3.940611527696501071e+01,3.930825701899964741e+01,3.930537099518853950e+01,3.941900179341162413e+01,3.933077123869243508e+01,3.920495336259504882e+01,3.921668898646169055e+01,3.927642895459807448e+01,3.927023256800935513e+01,3.960737574831363617e+01,3.919777111342113329e+01,3.932099215375637158e+01,3.931638655070888433e+01,3.935465777548586885e+01,3.911585740897291430e+01,3.920408607909349996e+01,3.926382344163084781e+01,3.933255978235789030e+01,3.939290203489839826e+01,3.936829245864479532e+01,3.930095113076112057e+01,3.947090871073083918e+01,3.913428485481593100e+01,3.940032091600117070e+01,3.939364059986386479e+01,3.924811451905625859e+01,3.918532637526593021e+01,3.930796918174725363e+01,3.926938749123637962e+01,3.930920180298978295e+01,3.937752520590054672e+01,3.935321582142127994e+01,3.926284961451457889e+01,3.938790977584592667e+01,3.928256882920371851e+01,3.932548378352426255e+01,3.931560034401468329e+01,3.951352721568525084e+01,3.920309067996476671e+01,3.937704361218155924e+01,3.933464504602424938e+01,3.927440694132101839e+01,3.935581534194132303e+01,3.929344670859648403e+01,3.927785722794609313e+01,3.933034196442668673e+01,3.927759297535832417e+01,3.929535192534143562e+01,3.938541674254678782e+01,3.940770601160238584e+01,3.928727852465837600e+01,3.942991963420968204e+01,3.925374327503484295e+01,3.943486920306388299e+01,3.930461472397993106e+01,3.937029586412668891e+01,3.936034073634699837e+01,3.929396999082580777e+01,3.939217547647317730e+01,3.945171801926883148e+01,3.931000465433653801e+01,3.928053205568946993e+01,3.932448952495245464e+01,3.938140127722946460e+01,3.926975427931115803e+01,3.927534672716117115e+01,3.929512573668737474e+01,3.919570275607901522e+01,3.925693750194881915e+01,3.913793155617826613e+01,3.943135405582251707e+01,3.936696530662442939e+01,3.935284324483340868e+01,3.923570901742698425e+01,3.923565149050622125e+01,3.940186492404816221e+01,3.907561872881343135e+01,3.924974693109533774e+01,3.937866435259247311e+01,3.930364863574428114e+01,3.917201652397410072e+01,3.922909504597656394e+01,3.924243779406896238e+01,3.938376080629230103e+01,3.940421882871437731e+01,3.911874212214507907e+01,3.924980076063238954e+01
4.163369207751585321e+01,4.162787180557935329e+01,4.166368880191485147e+01,4.163412162626633517e+01,4.152989348442090289e+01,4.162625351020442110e+01,4.167434277740049708e+01,4.172180058489014698e+01,4.161962352776534857e+01,4.158800121970413954e+01,4.168496210764357102e+01,4.168007457689979844e+01,4.167713602958387753e+01,4.162575559516412937e+01,4.162313534881732124e+01,4.159360326959465937e+01,4.159654576788442171e+01,4.155768205206135946e+01,4.173055530065474272e+01,4.165530786183454381e+01,4.165106125961945338e+01,4.163538815183599695e+01,4.163110628408421832e+01,4.161229515899432130e+01,4.161370767286963712e+01,4.161907872533005559e+01,4.166645959280937461e+01,4.157588029920194117e+01,4.163510613660839965e+01,4.157259465519915409e+01,4.165926593112686049e+01,4.181632420693932772e+01,4.157796840081728362e+01,4.170411018166781503e+01,4.162869404059061651e+01,4.162214445387775186e+01,4.160676338043035116e+01,4.164379654086599203e+01,4.156689997127688230e+01,4.166091816345520016e+01,4.162534969867649437e+01,4.177661167030301215e+01,4.157524127606165365e+01,4.158702152300921995e+01,4.159607157615334216e+01,4.165132405422166784e+01,4.163368572550098179e+01,4.168891834117335549e+01,4.159530059849130623e+01,4.163117775641529761e+01,4.173015011956067610e+01,4.166538911516334309e+01,4.176555172562397900e+01,4.163300424440907932e+01,4.166903693014654664e+01,4.156103638665356925e+01,4.162728990671227081e+01,4.175766201082007001e+01,4.175810073938311007e+01,4.176434276207344709e+01,4.165483393797749301e+01,4.162814394838144949e+01,4.162302003356157343e+01,4.164997800641275205e+01,4.164721508275538042e+01,4.170999625333533345e+01,4.171826997532381398e+01,4.160069996573856344e+01,4.160809820920317748e+01,4.166930467108667813e+01,4.157771477904415747e+01,4.153040799058344135e+01,4.163738862466770740e+01,4.166975336010419539e+01,4.167029932161050709e+01,4.163104293193318028e+01,4.168304321527443079e+01,4.163133851747052461e+01,4.166195467701871991e+01,4.166580618283516912e+01,4.168053130639862758e+01,4.155626597839997061e+01,4.159685502069665120e+01,4.166530601139626810e+01,4.164984710810899315e+01,4.173781819923208047e+01,4.163933642106904642e+01,4.165425653270877149e+01,4.167897663756220794e+01,4.165289819162768481e+01,4.152618075200904713e+01,4.177913476806214277e+01,4.165625584050445696e+01,4.165576418668264580e+01,4.164081872371048121e+01,4.153381842933536916e+01,4.164277405615401761e+01,4.172732803736305129e+01,4.157998333407388003e+01,4.165689067638442822e+01,4.168092243752617065e+01,4.165046164164675702e+01,4.159744889693953951e+01,4.160979531316574054e+01,4.167562721735898634e+01,4.167087402259013373e+01,4.171691980953389134e+01,4.163518191310195249e+01,4.159693603855047428e+01,4.162332835989046487e+01,4.156726307285155997e+01,4.168378316338116463e+01,4.169915835899476519e+01,4.169904565983178202e+01,4.168533731080743365e+01,4.166975323082068883e+01,4.169771972557600748e+01,4.179100483163756508e+01,4.170974895260425797e+01,4.155560587026609198e+01,4.169597511666277967e+01,4.175029167826937737e+01,4.169313253438662059e+01,4.171818525261646471e+01,4.155155937537391253e+01,4.165191144681834601e+01,4.176648624568777990e+01,4.159679269114526079e+01,4.165623954123720551e+01,4.163390204385117954e+01,4.171778790782271074e+01,4.158340642620284200e+01,4.164136491451229460e+01,4.167005193670356533e+01,4.164032750667700356e+01,4.175035585233317192e+01,4.164564200462224619e+01,4.166528641665323818e+01,4.179389141551017417e+01,4.161853799346325644e+01,4.158263661324963323e+01,4.167315755390742282e+01,4.159994244671522523e+01,4.163651833186732887e+01,4.163056211714856403e+01,4.170504486146608514e+01,4.154648465739906271e+01,4.162850261143652375e+01,4.164878322164328495e+01,4.169677289853787983e+01,4.164949690396451132e+01,4.173523301034003197e+01,4.167432117090457666e+01,4.169834058520395104e+01,4.159449305123982299e+01,4.167851600121773004e+01,4.171283429542488363e+01,4.167357214308105995e+01,4.153012935215112122e+01,4.164210783757553713e+01,4.169202060896456885e+01,4.162288876665805049e+01,4.177040020988790303e+01,4.168379461319192103e+01,4.167626428988241827e+01,4.154858050434637562e+01,4.176452008568567464e+01,4.165476968925828771e+01,4.151258021153483924e+01,4.169626136267523009e+01,4.154945290021642279e+01,4.160515097573689047e+01,4.158566255599242822e+01,4.160290931598299835e+01,4.159663113846170290e+01,4.165944753488709296e+01,4.164843626157594514e+01,4.159751445488768695e+01,4.157949137159054942e+01,4.164265662470248941e+01,4.159822420040455881e+01,4.158170214186984737e+01,4.170636357152659457e+01,4.167973815150327255e+01,4.166835440151825765e+01,4.169430667027022963e+01,4.163637045497529243e+01,4.170600801182587247e+01,4.160561732737009066e+01,4.164803109170243545e+01,4.161416147093839868e+01,4.170123878256751482e+01,4.159815711436145591e+01,4.156550572940784605e+01,4.158593572895030377e+01,4.167952952796926525e+01,4.164419970974002183e+01,4.157311818535890779e+01,4.172359543493287504e+01,4.186879190893274938e+01,4.168599841549551144e+01,4.160142898171355341e+01,4.162639295550164320e+01,4.157549798548870257e+01,4.163283379971681342e+01,4.174385262144997455e+01,4.162721365182640909e+01,4.170113860667407835e+01,4.157633659442821283e+01,4.162767436452035241e+01,4.150527844569052149e+01,4.163135083773113365e+01,4.158154549000114741e+01,4.161173709567023593e+01,4.167776275668251174e+01,4.176487769718751508e+01,4.176282227420094273e+01,4.156465655353318311e+01,4.167850532538604824e+01,4.166531254521272842e+01,4.153015172107863862e+01,4.155575019083386223e+01,4.167967292578234151e+01,4.168503161805971047e+01,4.170313372377192707e+01,4.164147884918288867e+01,4.161500485972197083e+01,4.164923990443529078e+01,4.161519645363431152e+01,4.169978868653781490e+01,4.168525425881998814e+01,4.158860103128447605e+01,4.168326861725287102e+01,4.158923853048869290e+01,4.166638082741714300e+01,4.169601337339684477e+01,4.167776449628163249e+01,4.171381351062877485e+01,4.166087622388371159e+01,4.168090016818577936e+01,4.165047705502144026e+01,4.174461632164987179e+01,4.173209463856664314e+01,4.169970783158354521e+01,4.163538910978765273e+01,4.160566316431097533e+01,4.166054323906842427e+01,4.172880724011090336e+01,4.155433456229712874e+01,4.154755952754022275e+01,4.149699902028842757e+01,4.159964448059409392e+01,4.162628651227721122e+01,4.188674096109180311e+01,4.169367706677601149e+01,4.168048258620018487e+01,4.157101346494528116e+01,4.158393003461807069e+01,4.161643008703392610e+01,4.159496047644693562e+01,4.175727089748350807e+01,4.162171185965212317e+01,4.165397662133202772e+01,4.163507803993451262e+01,4.164055208123762242e+01,4.162300451847583815e+01,4.163282103054381622e+01,4.170155423273869388e+01,4.171144287225099845e+01,4.171877857529789679e+01,4.160617517122523168e+01,4.165860246912966858e+01,4.160798510367325065e+01,4.168740050566204047e+01,4.171481604313118652e+01,4.180178461661086686e+01,4.163221095252079351e+01,4.164293136047430721e+01,4.169830978038214653e+01,4.170006289595362858e+01,4.158597999914108101e+01,4.152823322105234638e+01,4.171270651402081597e+01,4.168268731044890529e+01,4.164391481530236661e+01,4.165012197996232146e+01,4.158168035650761141e+01,4.154979155014380154e+01,4.175891394744859042e+01,4.170368799722220388e+01,4.165984163688604269e+01,4.161958942215264301e+01,4.167844865416569888e+01,4.165980108559509887e+01,4.165715190543512136e+01,4.160004016773400082e+01,4.170938497511833987e+01,4.166704349695571352e+01,4.158699315825829501e+01,4.157508198650429421e+01,4.163504647034162076e+01,4.160074226106132755e+01,4.161169057182669917e+01,4.159490678494626081e+01,4.167787946992014270e+01,4.153962825511932522e+01,4.163844251189793511e+01,4.164742694140126389e+01,4.173646825137908678e+01,4.169875493980320158e+01,4.159323759802723686e+01,4.164558255523693475e+01,4.170314742116151052e+01,4.156000777061620255e+01,4.155488930050059082e+01,4.169568388433632578e+01,4.165467924892687535e+01,4.165609315123140988e+01,4.154944324145462531e+01,4.156101278871374660e+01,4.177226300412681326e+01,4.173978629040661303e+01,4.165815832927209073e+01,4.162449759993822340e+01,4.168695893090212223e+01,4.175427434374600466e+01,4.166254653631458638e+01,4.169156768447051320e+01,4.167588245520033041e+01,4.171080011662024134e+01,4.161102132210899640e+01,4.165651634479074517e+01,4.161713091404224230e+01,4.150044359504193636e+01,4.170373378604385550e+01,4.166184025799353208e+01,4.172323333042509574e+01,4.157959702439214311e+01,4.159449061531353919e+01,4.171964631336581419e+01,4.171426444542936451e+01,4.162818250181498314e+01,4.172943447598930788e+01,4.171195366820381167e+01,4.174557728078552543e+01,4.169559908404950477e+01,4.163416785312149671e+01,4.166873798308366617e+01,4.457232582485785599e+01,4.459057444960826899e+01,4.457753685244252040e+01,4.453821624666709766e+01,4.464223063483510145e+01,4.448256784284253484e+01,4.464433601891820302e+01,4.468680899742473400e+01,4.454048785229181817e+01,4.462104725808571004e+01,4.454332120549393892e+01,4.455827199392705040e+01,4.456756561113567727e+01,4.460576770569049643e+01,4.461406952765004519e+01,4.457252225371671983e+01,4.462643440174930731e+01,4.463379741578306437e+01,4.454559695633492566e+01,4.460902931400881499e+01,4.454246414337704607e+01,4.463941124620006207e+01,4.458714990307402104e+01,4.454311358259806752e+01,4.450791255978256089e+01,4.450853420822732431e+01,4.455641697337117080e+01,4.458693461927072832e+01,4.458101248929867211e+01,4.455138075772696027e+01,4.452033245814882889e+01,4.463969708193943120e+01,4.462648948550956618e+01,4.449394736394218342e+01,4.453108812813419348e+01,4.449401341237462049e+01,4.457280891259379985e+01,4.449500680509580519e+01,4.461028324267606138e+01,4.452269533878789787e+01,4.466231201397955886e+01,4.450688210982462323e+01,4.443726500997107820e+01,4.447362375580013349e+01,4.462867316200723167e+01,4.458243346669733143e+01,4.452971587766552375e+01,4.460256985045720768e+01,4.450611996520714087e+01,4.463108219198687721e+01,4.459805471670038912e+01,4.461031192428092140e+01,4.466328960352701927e+01,4.469803626132560481e+01,4.453911580923139724e+01,4.461876697770354383e+01,4.458090975025715608e+01,4.448839997037620009e+01,4.452014974313200923e+01,4.460546939666494382e+01,4.454609797661242965e+01,4.457924871893379049e+01,4.469095865424787206e+01,4.458871085947764357e+01,4.463015903680186369e+01,4.446074492230214048e+01,4.452203736354665153e+01,4.464005501953658950e+01,4.458206256156727676e+01,4.456715408346812524e+01,4.453872541273008778e+01,4.455178586933975993e+01,4.456123183592238490e+01,4.465164496718230680e+01,4.470225151551922949e+01,4.453272764384472993e+01,4.463057039912872881e+01,4.456162986505133006e+01,4.455888842888283818e+01,4.464050538221570719e+01,4.454463155376603822e+01,4.457055363358971789e+01,4.454522411944805071e+01,4.454956502073454061e+01,4.454452286276257666e+01,4.455051155419135256e+01,4.462607819945421994e+01,4.461222664762415491e+01,4.449553846635426169e+01,4.470938951546975204e+01,4.461498505632600597e+01,4.458298861334992580e+01,4.456584574252303810e+01,4.455251982893040008e+01,4.452263739619212402e+01,4.458649033181217902e+01,4.465356162451961097e+01,4.462222662098197645e+01,4.469264193826092679e+01,4.461213719799890498e+01,4.455209060345289629e+01,4.463105981665009381e+01,4.458166531642813624e+01,4.459156559069437975e+01,4.458379288219439474e+01,4.466601262095007741e+01,4.458329326440579621e+01,4.458626524240179378e+01,4.450629936439010947e+01,4.453268702102769794e+01,4.453013222375216174e+01,4.446401840997624078e+01,4.453222486238797728e+01,4.460452012624429585e+01,4.455486401614503222e+01,4.455314099992705223e+01,4.451868556540735256e+01,4.461922302615576541e+01,4.453118487722265684e+01,4.462384548942031870e+01,4.461529290902538492e+01,4.463899929731805116e+01,4.465235591267322235e+01,4.458846617143748858e+01,4.446956304091054335e+01,4.457388785818522337e+01,4.454745547873088896e+01,4.448599176321949500e+01,4.446753357215485636e+01,4.456805015062273156e+01,4.463518675176587891e+01,4.461292380977256755e+01,4.459618397809349233e+01,4.462111227906489574e+01,4.449069851188193070e+01,4.465376809503257505e+01,4.457696655733649038e+01,4.451059735621449676e+01,4.449129783417391337e+01,4.468829479033325214e+01,4.456156202642618780e+01,4.461036350972672437e+01,4.453370152347542188e+01,4.455130773925571930e+01,4.460574431472268486e+01,4.453019683874637735e+01,4.456575491001977696e+01,4.458623171584672207e+01,4.441753821355274567e+01,4.459152533050223610e+01,4.458186439497852405e+01,4.464638310335173799e+01,4.455396881616077565e+01,4.463492169015427891e+01,4.457234585062419541e+01,4.456929876611557262e+01,4.449978709166483526e+01,4.459869155398052953e+01,4.459374793088706213e+01,4.456774051226052080e+01,4.453914006963756123e+01,4.464721240729300433e+01,4.463914858112222106e+01,4.459672233146235243e+01,4.448834043294471030e+01,4.456319282816691896e+01,4.456520834199282888e+01,4.452176900914459878e+01,4.457338546107504129e+01,4.451705268830296802e+01,4.465455074589144147e+01,4.457868636642609772e+01,4.454612478121117647e+01,4.452365255645560183e+01,4.453056461667056709e+01,4.461751976625321703e+01,4.465421474812398372e+01,4.471674743890108772e+01,4.459015978651640921e+01,4.458215178478938157e+01,4.456188634585735286e+01,4.465816614438700327e+01,4.463006544115479812e+01,4.456666124498570980e+01,4.453968914261729850e+01,4.445577264405849149e+01,4.457631629124546180e+01,4.454894687400972231e+01,4.452941122643303373e+01,4.462973789981176509e+01,4.457653755091872227e+01,4.454007925969882820e+01,4.461591747413409337e+01,4.444713078944022300e+01,4.450020437347767199e+01,4.454026960783484412e+01,4.467573894480842966e+01,4.453942560787469063e+01,4.456295575757468441e+01,4.458213477373195133e+01,4.458393561748011535e+01,4.461635887494590946e+01,4.466148951634004050e+01,4.457362313931159292e+01,4.453136925567812199e+01,4.442225068189444670e+01,4.453720834459599587e+01,4.454607401407387357e+01,4.456479906437082406e+01,4.464359634068002691e+01,4.449984231212562236e+01,4.454539080745560398e+01,4.454777348249181301e+01,4.465454563562990131e+01,4.450439692493493737e+01,4.455125930136733814e+01,4.451936982042256119e+01,4.459332540542153822e+01,4.456285822582336209e+01,4.456002027663103604e+01,4.453358500261779085e+01,4.459385269261265705e+01,4.467932511410950980e+01,4.444056441671017410e+01,4.445341630018539547e+01,4.463491005458314476e+01,4.461969478388743937e+01,4.455163184513443753e+01,4.451960929870496386e+01,4.457179874980604239e+01,4.453011110098741909e+01,4.463830055013374221e+01,4.456533043691823792e+01,4.459965169340831892e+01,4.454872305108648334e+01,4.449527554766322623e+01,4.445174136639143114e+01,4.467134701554123666e+01,4.459138501955283118e+01,4.460292566389870927e+01,4.452167550518731787e+01,4.460794103387230791e+01,4.454501042368097785e+01,4.450488504403192991e+01,4.462444261768929010e+01,4.454305947034350766e+01,4.469533497343605433e+01,4.461065072832817435e+01,4.459750838356929137e+01,4.458288412213258312e+01,4.466936527077811547e+01,4.451022922510584579e+01,4.461774282416850923e+01,4.454993349458724339e+01,4.449958535415415639e+01,4.457825133694102249e+01,4.456884536845257827e+01,4.462657473213869963e+01,4.459436239525121692e+01,4.455950802933016064e+01,4.449416611686114464e+01,4.456856969685912162e+01,4.461642454706645111e+01,4.453727225361692632e+01,4.452526121078349775e+01,4.462890216590064796e+01,4.453989959172290725e+01,4.459722974984912724e+01,4.455833649131441376e+01,4.454765133720761128e+01,4.456078243301651298e+01,4.454895045342072990e+01,4.461861697301660712e+01,4.460964802485585068e+01,4.451206418753628213e+01,4.458424417011716656e+01,4.467958616319830156e+01,4.452143774872838833e+01,4.460427080050166637e+01,4.460250097819503168e+01,4.449669801845019634e+01,4.458574308983838819e+01,4.461501856717571712e+01,4.446054193090389361e+01,4.459367347252297975e+01,4.453272132211860423e+01,4.455576312434187969e+01,4.460208261302619093e+01,4.453520949901061954e+01,4.456332447675295327e+01,4.462061272440536186e+01,4.461811873136691986e+01,4.451471779099892956e+01,4.454405009983787522e+01,4.460090175203716001e+01,4.458526768211782354e+01,4.450761025661957859e+01,4.444899843474256329e+01,4.463650261278563391e+01,4.456052960490100645e+01,4.457039487869599981e+01,4.455104673328392551e+01,4.460230777356748177e+01,4.456106656809541988e+01,4.466217308003609787e+01,4.454983674315465692e+01,4.446398758151200781e+01,4.461377624500559591e+01,4.462654751554799759e+01,4.460398798764164496e+01,4.453999165511149272e+01,4.457496941118336053e+01,4.450179576532761416e+01,4.452231536980447402e+01,4.454550761781499091e+01,4.458862871614272194e+01,4.449921687928794256e+01,4.449043650954869378e+01,4.456403216739531103e+01,4.460410561817273845e+01,4.460286899068754707e+01,4.459358942490580802e+01,4.457508500503194426e+01,4.462919306646313800e+01,4.448478297947683302e+01,4.448736808107587137e+01,4.447398376553273636e+01,4.459675960168443254e+01,4.459578623533602126e+01,4.455751663643764005e+01,4.462575218529017462e+01,4.461790726433559939e+01,4.461574936563992111e+01,4.457379184998153221e+01,4.454607821225764752e+01,4.453661353791063249e+01,4.454631406291456130e+01,4.459273828564165143e+01,4.458924705297143021e+01,4.458080635208490605e+01,4.466778352039403899e+01,4.450646090848259462e+01,4.455747027778411251e+01,4.457588973906796070e+01,4.134442489270911381e+01,4.136977900959720955e+01,4.130485989032499106e+01,4.127016376796090924e+01,4.121585664730019261e+01,4.131556950428759478e+01,4.140611764411122664e+01,4.130125180399376461e+01,4.130646118495106123e+01,4.125970078732164836e+01,4.142011161679277365e+01,4.138598103714308252e+01,4.128888049967702756e+01,4.128565763310189141e+01,4.134777663974440998e+01,4.144013165358732209e+01,4.135815149844449934e+01,4.133609686456601651e+01,4.124458377643905749e+01,4.141446425031028156e+01,4.130538924388914523e+01,4.128641857918146485e+01,4.131868516823600146e+01,4.137206644867699623e+01,4.126018085988258122e+01,4.124999160664903286e+01,4.126379461355654144e+01,4.125379004057133159e+01,4.126357158119381552e+01,4.134650557025609174e+01,4.134010350460911098e+01,4.132780281235095998e+01,4.122642458571892377e+01,4.142724853950596042e+01,4.132396605221686769e+01,4.135888478177523808e+01,4.121777180313166156e+01,4.120465386359511939e+01,4.129556398447589771e+01,4.137403623024673038e+01,4.133950029886727151e+01,4.123454485675283365e+01,4.140282234148082807e+01,4.129285419712626037e+01,4.139536633606212490e+01,4.129557002928208220e+01,4.131814260330209265e+01,4.138515536371033932e+01,4.130552504152028348e+01,4.123482043480678527e+01,4.129880868206431899e+01,4.131057641281378778e+01,4.128806783659953084e+01,4.143858633913215073e+01,4.120506927387809526e+01,4.133519755114047456e+01,4.135695522661735879e+01,4.124637289509261961e+01,4.134222049367697593e+01,4.139263656716791218e+01,4.126754813624677354e+01,4.130203515506551071e+01,4.126337066671367637e+01,4.138673542630778002e+01,4.130150651966143016e+01,4.130581028711907265e+01,4.129842001729515744e+01,4.114891323864110717e+01,4.134074710158759558e+01,4.138175898000188369e+01,4.119354788175779447e+01,4.134115029782591222e+01,4.125174240736613740e+01,4.131636861043662634e+01,4.131204672343165640e+01,4.129618832537297379e+01,4.129744293549084233e+01,4.126249599814140367e+01,4.126575628186076017e+01,4.127347203204281101e+01,4.129830943978740265e+01,4.129137730495506986e+01,4.122799830209241634e+01,4.137680306631195037e+01,4.137437566924945287e+01,4.128999695182148599e+01,4.132453339379559054e+01,4.131238613841118479e+01,4.131689121829118960e+01,4.131411268791986657e+01,4.131479444141650248e+01,4.133977503559042077e+01,4.132335816247718441e+01,4.143366538450649728e+01,4.112907398987356800e+01,4.127263299173907996e+01,4.129895451187685040e+01,4.128970576731313002e+01,4.116290109226424931e+01,4.126151032186150047e+01,4.132926755225463467e+01,4.130151337809792267e+01,4.129224559902847602e+01,4.133410175135971087e+01,4.124465062959827577e+01,4.142619171128204414e+01,4.130849378265337890e+01,4.135228969061613924e+01,4.125051708111720217e+01,4.137148244240173511e+01,4.131561294562086317e+01,4.124889078554758726e+01,4.125713416167751291e+01,4.125102884357423250e+01,4.135814163232794272e+01,4.134559815972737340e+01,4.137529551400358230e+01,4.127435460649536481e+01,4.130461366703727322e+01,4.141314623472474921e+01,4.126050068942547000e+01,4.134928136540393950e+01,4.135287098449519760e+01,4.125134329531932309e+01,4.119582805805080739e+01,4.127336494742942108e+01,4.136910055251397722e+01,4.138391344607705946e+01,4.132510849576809875e+01,4.139829298017740911e+01,4.135073811327139026e+01,4.128268282926968169e+01,4.129746953357064143e+01,4.130926866322472790e+01,4.131947914801772015e+01,4.129859626278255291e+01,4.131294830849267186e+01,4.133878160063696328e+01,4.127031218333993223e+01,4.137752591977117333e+01,4.138556125142318365e+01,4.117909239410017364e+01,4.127802673002358347e+01,4.141538506030889977e+01,4.134591839294173354e+01,4.144402111789180765e+01,4.136392308247177851e+01,4.124847488002379947e+01,4.133286764682581094e+01,4.125115100563845516e+01,4.117066892759063990e+01,4.128424990162140773e+01,4.125825890993254319e+01,4.145094013216801443e+01,4.128610592975553573e+01,4.137587331439157623e+01,4.131448285064622894e+01,4.130763571361964637e+01,4.140284812654766711e+01,4.134492344629297378e+01,4.133404601712048532e+01,4.137003374227355579e+01,4.143316272292528879e+01,4.141034651681874124e+01,4.128055708457790018e+01,4.128109460945050557e+01,4.124654195551941882e+01,4.131893196435638060e+01,4.128197953390202457e+01,4.123429117485848394e+01,4.121255634558981740e+01,4.128398847831107332e+01,4.134542586221557769e+01,4.135438208510520752e+01,4.133557473847135100e+01,4.129730071395725588e+01,4.138917844296658188e+01,4.131017496209848616e+01,4.131251440808328823e+01,4.133346295683939786e+01,4.125201678284937401e+01,4.135850368285388612e+01,4.133682128257936483e+01,4.131962790641894401e+01,4.130769313532080389e+01,4.134672709165495519e+01,4.131562790543706853e+01,4.129206497892977268e+01,4.138786330266611202e+01,4.132364577398889338e+01,4.129403789167763961e+01,4.131020950906580680e+01,4.129148816065608685e+01,4.134101567200189464e+01,4.132218556227788042e+01,4.120316546081571829e+01,4.135553618462875392e+01,4.133003547067090011e+01,4.129597326719753880e+01,4.138308753673689466e+01,4.130540195622386079e+01,4.127345032488656784e+01,4.135861048300155574e+01,4.144728450797978070e+01,4.126484256167069020e+01,4.137252472665351632e+01,4.128186506023611457e+01,4.136841527598356549e+01,4.138495976959859490e+01,4.133285758131408727e+01,4.140882025046791881e+01,4.123483457374391037e+01,4.127838319867471739e+01,4.128771522764832724e+01,4.133953782411623479e+01,4.137273797278660936e+01,4.135352497967788565e+01,4.137193498972509076e+01,4.122515902729850978e+01,4.121850188786869751e+01,4.122961201838574397e+01,4.125746548447226303e+01,4.126008061572129293e+01,4.135921757321918335e+01,4.127254695766818315e+01,4.133140191369900407e+01,4.123535219365361826e+01,4.132471725497205739e+01,4.130762039389442464e+01,4.127012428089823004e+01,4.128382977805522103e+01,4.134068036852805506e+01,4.138956562064441869e+01,4.138710701063277497e+01,4.130545139693238355e+01,4.141539871036652443e+01,4.126952068130939466e+01,4.135465133065264354e+01,4.132968093369228058e+01,4.128225029052012474e+01,4.136188100073989915e+01,4.131467848035956081e+01,4.125642409838866342e+01,4.135326346854643731e+01,4.136476190492085436e+01,4.129233092911568548e+01,4.132532646466167847e+01,4.125106791613152524e+01,4.134937956941200810e+01,4.117721634641300454e+01,4.133717289815619722e+01,4.129708771900268971e+01,4.125272700555611749e+01,4.138067581619863944e+01,4.133127726863099838e+01,4.127071229968041166e+01,4.128615101757416994e+01,4.132487548548040479e+01,4.129085524861768164e+01,4.127933521697755026e+01,4.124484920061447468e+01,4.122797476676925754e+01,4.134646784194193003e+01,4.134376309618058087e+01,4.123752976578724372e+01,4.135139255471941766e+01,4.130176067660190853e+01,4.123253944822416628e+01,4.132207843928257773e+01,4.128814830462889063e+01,4.126104106323623455e+01,4.135247464146847562e+01,4.139829413117034562e+01,4.126021394539500164e+01,4.138492802527683523e+01,4.138430674392721897e+01,4.127264465717289710e+01,4.133154976097814881e+01,4.133952246214064985e+01,4.132773371127429130e+01,4.131744176445378969e+01,4.124358335407988818e+01,4.135430065658604804e+01,4.144790612301963506e+01,4.136198258313319798e+01,4.127226856324103466e+01,4.143130513569352047e+01,4.139603737033035458e+01,4.135597728595637790e+01,4.131259696998946396e+01,4.127983240724883274e+01,4.138552570741617131e+01,4.130990300678615057e+01,4.126582573654258113e+01,4.118635793524482835e+01,4.127760281879393034e+01,4.134759145379153011e+01,4.128131660069817599e+01,4.133448049357480159e+01,4.131370361389588197e+01,4.122597559361427244e+01,4.148486343034011270e+01,4.132323512420028777e+01,4.136246344322535862e+01,4.142533366401366379e+01,4.127342502973018412e+01,4.124657874142591396e+01,4.135221169205700420e+01,4.129736295640446997e+01,4.130590993360615926e+01,4.141439802264585524e+01,4.132243985113110796e+01,4.133730265661428405e+01,4.132130941992721063e+01,4.133865878557284645e+01,4.132721595640541068e+01,4.125881861012533847e+01,4.130606263356892072e+01,4.124378137892929885e+01,4.138348657419315657e+01,4.134456893360393082e+01,4.129395884548686979e+01,4.123238743593816480e+01,4.127950673442677498e+01,4.129967766283949970e+01,4.123579064275187278e+01,4.137550024890225586e+01,4.136880417362607432e+01,4.137362102229842975e+01,4.133007859571421960e+01,4.121906065053866541e+01,4.129244899915089206e+01,4.128780291782425138e+01,4.130287914033311125e+01,4.128231105410067414e+01,4.123262066203379561e+01,4.133196883870962068e+01,4.137279476280060919e+01,4.136233872317635019e+01,4.129613567710165967e+01,4.127267677688777781e+01,4.129473791954347206e+01,4.138052813478427794e+01,4.132169834774026640e+01,4.120035735137541621e+01,4.124114674281063486e+01,4.139815983613824812e+01,4.122218838511365391e+01,4.130357930635901198e+01,4.131329800378537698e+01,4.133784742656202837e+01,4.139275031775965630e+01,4.132516188885735176e+01,4.128335309260287289e+01,4.131481176261584665e+01,4.137156366243296191e+01,4.138962511925011256e+01,4.137399974512628376e+01,4.125233664313728355e+01,4.133192614944550769e+01,4.133076467831439516e+01,4.134823000526289860e+01,4.131219444501120108e+01,4.129682697711611183e+01,4.122836637471997534e+01,4.120418647674463841e+01,4.134927302409252547e+01,4.134888499199676914e+01
3.016946352773011597e+01,3.017035690440807016e+01,3.012732569820387596e+01,3.020574868442333027e+01,3.012397876751464310e+01,3.015511319832142689e+01,3.015033919731194700e+01,3.013387396188213074e+01,3.012544088157185129e+01,3.016857257160030414e+01,3.012890961946633439e+01,3.012618045223750229e+01,3.013232986234374167e+01,3.014413957346760853e+01,3.019225693583333836e+01,3.016373737860230619e+01,3.014588688298420038e+01,3.016226837046773213e+01,3.021466890599484856e+01,3.017200839228239673e+01,3.018806563595500947e+01,3.019003960718901070e+01,3.017843727411531063e+01,3.016700839775988641e+01,3.018512843770819742e+01,3.021165745870585084e+01,3.014306227739476540e+01,3.022067675857959301e+01,3.015859363465289533e+01,3.012377579547355566e+01,3.018180531284739843e+01,3.019546890866829614e+01,3.019509021291934303e+01,3.021443567957563658e+01,3.015031766114816136e+01,3.016434525121950827e+01,3.017544794614071435e+01,3.009724845497290246e+01,3.017009831220239846e+01,3.020494125527527274e+01,3.016626743421618784e+01,3.023834546382607869e+01,3.017139933046020772e+01,3.012878821147781139e+01,3.014168581758086418e+01,3.018691354227295065e+01,3.015597866908886004e+01,3.012235566204252279e+01,3.021691178326706506e+01,3.017467467000985692e+01,3.013650478463457105e+01,3.016993681985557885e+01,3.017937692855543119e+01,3.020056432364827259e+01,3.021033409843095896e+01,3.016812304563571701e+01,3.019251537862154322e+01,3.018276925726988225e+01,3.018957648070998090e+01,3.016520033755151786e+01,3.016888712090486280e+01,3.016344254212217635e+01,3.018316129399421754e+01,3.010884305398894156e+01,3.021852176937084877e+01,3.021977035199411077e+01,3.015432165177492863e+01,3.021056988041273073e+01,3.015869639572912675e+01,3.019393499495595279e+01,3.018229297653961751e+01,3.020250891481414612e+01,3.021399446325968086e+01,3.018586840198404175e+01,3.021335810471254035e+01,3.017815274585026941e+01,3.016483759002181486e+01,3.022342711258490411e+01,3.018095757120369882e+01,3.014442606975404360e+01,3.014852111318917949e+01,3.014845707443145173e+01,3.013972621633461912e+01,3.019163547310445495e+01,3.016972043833722950e+01,3.016403355013703447e+01,3.014529811947345905e+01,3.024507287383118381e+01,3.013521494434225545e+01,3.018486471490795964e+01,3.017383205923010792e+01,3.012457609139297432e+01,3.014172422748808700e+01,3.017724227194319297e+01,3.017476995137772988e+01,3.019426106256594267e+01,3.021082983408597755e+01,3.018377588989521598e+01,3.024373626526395853e+01,3.014943174861780051e+01,3.018245158365368752e+01,3.014410728110944859e+01,3.013197854425131794e+01,3.014757257838944327e+01,3.018671988117603533e+01,3.020900725522246688e+01,3.015947061054657041e+01,3.015099542418064971e+01,3.024054460901875530e+01,3.020881327106811653e+01,3.010618311524046575e+01,3.013832876905524927e+01,3.022329987215865188e+01,3.017442551577128995e+01,3.013649408642124428e+01,3.017680131550177336e+01,3.018782927148233952e+01,3.017563300885894861e+01,3.016867742755814419e+01,3.020833729049298455e+01,3.017648347759177341e+01,3.023055924102052927e+01,3.019653908013448529e+01,3.018075935747528860e+01,3.019456097685817042e+01,3.014963066378020784e+01,3.018268965399460413e+01,3.019408463062079662e+01,3.014715184104364454e+01,3.015399569491343712e+01,3.014345680957762852e+01,3.015416424907755300e+01,3.019315882794100503e+01,3.023729893707409744e+01,3.013946524516129699e+01,3.019748622478973132e+01,3.017776787802901239e+01,3.017916260532464889e+01,3.016567767294925773e+01,3.015745611798164560e+01,3.012595969252085837e+01,3.017183690832083443e+01,3.019458780459507352e+01,3.015829602009194232e+01,3.018969567875981141e+01,3.017969226603348787e+01,3.012041092901363015e+01,3.011709127231212335e+01,3.020824736721571568e+01,3.014456125667355124e+01,3.016228459295669495e+01,3.019051591854367089e+01,3.021186549010869271e+01,3.013293056683317417e+01,3.019656166466816671e+01,3.017768802062491673e+01,3.022813860076633219e+01,3.015308198357961800e+01,3.013400934560740296e+01,3.016061384454990701e+01,3.021833909566239740e+01,3.015424531331225921e+01,3.014601389931775799e+01,3.017345260158846187e+01,3.010756172492266458e+01,3.017667549979108088e+01,3.014403700054380408e+01,3.021357638139704349e+01,3.016877036618876673e+01,3.023341589112639483e+01,3.022331128880137996e+01,3.023444772934681524e+01,3.017487004397425920e+01,3.019274055229694298e+01,3.015536119941877757e+01,3.016778898921839058e+01,3.013095313016936672e+01,3.012785220684758869e+01,3.018233552678914577e+01,3.016304864354252402e+01,3.013887444469828125e+01,3.015944879734938766e+01,3.018963628367496455e+01,3.020206056232419911e+01,3.012179394609988492e+01,3.014998790193995859e+01,3.014299674199395440e+01,3.013568369038819128e+01,3.017430327855339911e+01,3.023987799826644007e+01,3.017403360130340673e+01,3.018169446729035954e+01,3.022226175445809204e+01,3.015712415548377123e+01,3.017008372378934666e+01,3.016985902948086107e+01,3.015058300039742178e+01,3.016968427594745705e+01,3.012135599359229232e+01,3.017830004401927368e+01,3.017130155634061595e+01,3.017502718789174665e+01,3.013862506154676879e+01,3.019110279267997754e+01,3.014920563225804528e+01,3.016712719998782077e+01,3.013349336503453912e+01,3.014984336524280906e+01,3.017798248530574767e+01,3.018691749810343339e+01,3.012507336585738216e+01,3.017037269407325795e+01,3.021285287343995662e+01,3.014677131811389899e+01,3.015618274503090745e+01,3.020216257675137328e+01,3.018107125295034621e+01,3.008603702721300976e+01,3.018742174622194341e+01,3.016995860092241344e+01,3.014423058074775952e+01,3.013851380476553032e+01,3.013376678148944521e+01,3.017422026027350768e+01,3.020256475478590374e+01,3.018300195293787169e+01,3.014373232245486278e+01,3.018134118646216990e+01,3.009769142923623519e+01,3.016916565173584530e+01,3.014616484633535265e+01,3.015219707078492917e+01,3.022098716027884180e+01,3.016907357788887367e+01,3.011202292746276754e+01,3.020768504151422817e+01,3.008981008822858882e+01,3.022100955953211709e+01,3.016643542373184417e+01,3.016711857725713486e+01,3.015143554425940664e+01,3.014708053399599663e+01,3.019841363115769539e+01,3.013717722859070847e+01,3.016899359526035340e+01,3.023039588289120161e+01,3.015558668595763692e+01,3.019041449400445032e+01,3.013700558493857784e+01,3.027144337366550175e+01,3.014790666540110919e+01,3.015731047036172541e+01,3.018455218137950169e+01,3.014444564969660689e+01,3.006986607922745236e+01,3.017781768992916724e+01,3.016616838477269624e+01,3.021449667307800624e+01,3.021401232735673403e+01,3.014968576301731673e+01,3.021947298282650962e+01,3.024538293271234934e+01,3.016900448044882310e+01,3.018481597555696538e+01,3.017978151005740983e+01,3.019220533940139362e+01,3.023741585647415064e+01,3.015637722710771484e+01,3.015283182924472172e+01,3.017857050063889801e+01,3.014761128190661310e+01,3.020299332684660953e+01,3.015692512284730498e+01,3.015807169081427475e+01,3.021126269661818853e+01,3.014482467073750982e+01,3.013500480568995954e+01,3.018514370404510672e+01,3.024060992759287103e+01,3.020907183590233913e+01,3.015120419676598829e+01,3.020252268547965713e+01,3.025379287743186651e+01,3.020823257645294291e+01,3.016566822045721352e+01,3.017981724408095090e+01,3.015866549762629134e+01,3.014575485009945766e+01,3.021185776806034085e+01,3.017797051863212587e+01,3.015435395790614237e+01,3.023478141876067227e+01,3.018086533472541078e+01,3.019548283329080007e+01,3.017422201509731750e+01,3.014587442257306904e+01,3.022690881992408762e+01,3.010265941145366142e+01,3.010575583344346384e+01,3.021651735584807952e+01,3.024627525291222696e+01,3.021054193753165862e+01,3.012524565974754509e+01,3.020889334756181199e+01,3.019766216769978939e+01,3.016110401809162767e+01,3.017609154904588920e+01,3.021248388662040441e+01,3.014927525753765281e+01,3.015556969705986390e+01,3.009480211816501338e+01,3.019742646632057514e+01,3.016765356214923699e+01,3.021891012849964397e+01,3.012232868559942034e+01,3.021334265809684183e+01,3.014661932952398615e+01,3.020626256116477037e+01,3.017982972813381437e+01,3.021454471331355762e+01,3.017712870871355335e+01,3.014762465023527227e+01,3.018519443718597373e+01,3.015652190174383662e+01,3.023522860278003677e+01,3.014643379614660290e+01,3.023721862965750162e+01,3.015692789108600635e+01,3.014698058420131588e+01,3.013278809894294596e+01,3.019642717107521079e+01,3.021482538298109688e+01,3.023038427906978853e+01,3.017707532339369081e+01,3.016160577797988296e+01,3.017089593870306530e+01,3.021618788273860545e+01,3.018209735012321460e+01,3.019193060619289781e+01,3.011374911764156082e+01,3.015807894088572283e+01,3.024990019827537324e+01,3.018377600915737347e+01,3.023956826227546912e+01,3.017771367010510630e+01,3.017658747851609391e+01,3.022480114714991117e+01,3.016324052153921542e+01,3.285649172953001340e+01,3.286500663874600292e+01,3.284841895229637032e+01,3.288558662207825023e+01,3.282418342643590847e+01,3.282244512002780823e+01,3.274600830016658648e+01,3.282246505391009350e+01,3.282262010764839033e+01,3.283177294667036961e+01,3.277925760797367616e+01,3.283614533035709826e+01,3.283546364193713885e+01,3.280894890620306370e+01,3.278353487211337125e+01,3.284011505171477552e+01,3.281131966546469414e+01,3.280677366847714893e+01,3.283416127823319641e+01,3.285053894976052646e+01,3.279869030850873912e+01,3.280816418360252129e+01,3.275421539221776612e+01,3.279636191483012198e+01,3.284149863474047493e+01,3.282304423607578769e+01,3.280520199903693168e+01,3.276879430581502817e+01,3.284355817734656569e+01,3.283689027662197901e+01,3.281585480657577847e+01,3.276660916178874317e+01,3.280641109614160911e+01,3.280758857965469133e+01,3.275907442613716825e+01,3.270938636088359175e+01,3.284925068484356814e+01,3.281720787869087275e+01,3.286793435294859478e+01,3.279343607187702503e+01,3.283007464442634671e+01,3.285659596450736331e+01,3.283120202672607491e+01,3.283371997680533383e+01,3.279753506503733718e+01,3.281452073403762171e+01,3.283233713284580091e+01,3.284855137756501620e+01,3.283388497119472760e+01,3.279396431105211462e+01,3.285970555552654560e+01,3.282421159718099091e+01,3.284243785410045291e+01,3.285000598614968936e+01,3.280953495047664603e+01,3.282274030401295306e+01,3.281595761795048816e+01,3.284475757562810116e+01,3.287473667096219998e+01,3.284018162716536438e+01,3.282072260818699760e+01,3.277852271847480381e+01,3.281684989946197106e+01,3.276536568464831589e+01,3.284380890944163411e+01,3.282122558472254070e+01,3.283588438455456071e+01,3.279186990817120062e+01,3.286902503822006594e+01,3.281260822972617319e+01,3.280928684918227134e+01,3.281730834413366438e+01,3.284318223276955706e+01,3.284989295210381499e+01,3.285507052749290580e+01,3.279196093012651403e+01,3.285913107265999145e+01,3.280173860948798392e+01,3.279494774698776638e+01,3.280343703154703405e+01,3.283822075258008510e+01,3.285106791041123131e+01,3.281477813311030900e+01,3.276946033637155153e+01,3.282341555739917993e+01,3.282679607972239211e+01,3.284694275951081011e+01,3.277945544276155232e+01,3.283394989894019744e+01,3.285411123467135752e+01,3.286128153423636888e+01,3.279170956086564104e+01,3.280896733805132470e+01,3.283665079702043244e+01,3.277591215092857624e+01,3.288390837380185161e+01,3.283827447432525304e+01,3.282882874044573640e+01,3.277931197734248059e+01,3.280639786548796621e+01,3.287017418935574398e+01,3.285636350957133800e+01,3.281081668102415705e+01,3.279720561381977717e+01,3.282049387640349636e+01,3.281652493862367947e+01,3.281702651223784528e+01,3.284471991815352254e+01,3.282005346190948814e+01,3.284400236725992528e+01,3.286668361931592841e+01,3.277400415049599758e+01,3.278267151108835975e+01,3.286502888830949587e+01,3.285901862875378043e+01,3.282785412296703242e+01,3.286128761794449815e+01,3.285241831336180951e+01,3.287986335733040022e+01,3.278047381429412610e+01,3.277072991613124486e+01,3.283227188565651744e+01,3.282443231363035352e+01,3.277772621585994273e+01,3.278216640888523870e+01,3.275739346632383331e+01,3.277137995066149045e+01,3.281546999685217259e+01,3.279380446862723630e+01,3.285457845445113634e+01,3.280529219795274543e+01,3.281875342383656857e+01,3.276695853255699120e+01,3.282058126677434728e+01,3.283302375899306469e+01,3.278165323780875440e+01,3.278389386946713557e+01,3.284962735884145957e+01,3.285217306127442072e+01,3.285763703318566797e+01,3.284145400999258868e+01,3.285655271397682498e+01,3.287220835603251601e+01,3.282144913776956230e+01,3.284691404295303130e+01,3.284770598928293595e+01,3.287676836452742180e+01,3.282668154950404471e+01,3.287811474231958897e+01,3.280790973089452223e+01,3.286731082211912991e+01,3.282193333272097391e+01,3.277164443601687793e+01,3.279446689315325614e+01,3.277678022116842271e+01,3.284785514437301401e+01,3.285504441653679919e+01,3.282170560574145668e+01,3.285722155762947949e+01,3.280228368913716253e+01,3.290106236813255691e+01,3.281683545327706497e+01,3.282799390925453764e+01,3.275722383083974165e+01,3.282689994884601958e+01,3.284322133508591435e+01,3.277225450719867439e+01,3.280825306686652709e+01,3.278381873273779235e+01,3.280021060005429234e+01,3.281606515813329139e+01,3.277741437589050832e+01,3.287420804443339506e+01,3.285534534682248875e+01,3.281741642231820322e+01,3.286684726279002433e+01,3.281727290364886329e+01,3.278059070017284427e+01,3.281759568245361436e+01,3.282315250208056057e+01,3.280627138245535690e+01,3.282218145474071491e+01,3.286155154620770702e+01,3.284577112760821649e+01,3.281097798309031788e+01,3.279300429642790959e+01,3.282570042516125142e+01,3.284296237804627339e+01,3.283656006696702434e+01,3.285386371994472654e+01,3.284854158322968942e+01,3.288298864778098363e+01,3.283473022671182662e+01,3.279219144538218700e+01,3.283126662436793453e+01,3.281107271475676868e+01,3.284617736889762796e+01,3.280053644527275480e+01,3.283142025267790132e+01,3.281524178468023223e+01,3.280921519422970789e+01,3.284848887652036353e+01,3.280810308803143016e+01,3.279820310824747764e+01,3.284969403142660127e+01,3.283994619120014846e+01,3.283820187885466169e+01,3.284864695068088025e+01,3.286525797835884077e+01,3.280396430384843143e+01,3.281658323824630230e+01,3.287195632800992229e+01,3.285349713029302876e+01,3.283300773982527687e+01,3.284953729574126413e+01,3.286301553509390772e+01,3.278599866472596602e+01,3.285472563645325295e+01,3.284882213736693046e+01,3.287035243721219757e+01,3.279987638285954432e+01,3.286426419710586089e+01,3.282114051527202747e+01,3.287380479879409023e+01,3.281298860723002520e+01,3.280318171699224905e+01,3.279915313321091475e+01,3.280468256837128393e+01,3.282746427828297442e+01,3.282799468290448175e+01,3.285956017347177038e+01,3.284277869031927821e+01,3.279042780257991296e+01,3.280709551699267479e+01,3.284436478749459809e+01,3.280174345063163344e+01,3.281648941779108242e+01,3.282964399271004652e+01,3.284872731739629614e+01,3.279741702599944375e+01,3.277168171991846179e+01,3.286718380987175436e+01,3.283432408306832428e+01,3.283180775282198738e+01,3.281976771805831561e+01,3.286466822847306446e+01,3.286026549630511795e+01,3.285115296586654665e+01,3.284942827826650813e+01,3.278421016287729373e+01,3.284447730985429814e+01,3.284748094905081928e+01,3.284227954304425623e+01,3.279529821163558267e+01,3.280968568400536611e+01,3.279066130284578406e+01,3.284854593684750768e+01,3.277816534321135578e+01,3.281457894111890283e+01,3.281926315913101178e+01,3.281702735574612007e+01,3.282127907204118600e+01,3.282493645509540414e+01,3.278260260462738529e+01,3.280474132581548474e+01,3.285503751832536778e+01,3.286430102426555777e+01,3.284375545463606727e+01,3.285622294356123518e+01,3.285971718507386896e+01,3.282623775244154984e+01,3.282747005129762385e+01,3.284430562475770898e+01,3.275563860064020361e+01,3.287229569585616673e+01,3.288462675610857389e+01,3.283098430896528441e+01,3.277249197112350743e+01,3.281845759432601284e+01,3.283104951414997430e+01,3.284499113842744578e+01,3.285548508788672706e+01,3.282026671913114058e+01,3.282680687677021325e+01,3.275844107292292762e+01,3.283269944389030570e+01,3.283672065271558438e+01,3.281446513676297627e+01,3.284754103830182714e+01,3.283893559417074215e+01,3.281149693349355090e+01,3.285550876440881751e+01,3.287161559193690863e+01,3.283117033740919055e+01,3.279598795085842511e+01,3.283885576727831079e+01,3.278911102754977946e+01,3.283827990357799109e+01,3.285335458335776337e+01,3.280057874562702125e+01,3.275996395769605840e+01,3.290062007174660152e+01,3.284715080826689615e+01,3.281217468999234654e+01,3.285093266831981396e+01,3.282515849966876686e+01,3.279019931325641579e+01,3.285320167754962029e+01,3.274137573533653267e+01,3.285466533996117278e+01,3.280805358411964079e+01,3.285274215571244838e+01,3.275188217789644796e+01,3.287581478693883952e+01,3.283813676946692084e+01,3.282923051954153948e+01,3.288315623286135292e+01,3.286516902536284590e+01,3.277342264468871491e+01,3.280773262999216655e+01,3.283791016823310827e+01,3.281812021693225745e+01,3.277972047544847101e+01,3.285193798806658094e+01,3.282890968080617000e+01,3.285628576812850810e+01,3.287554552586927059e+01,3.279328425267396341e+01,3.281860468908010375e+01,3.288049726958642793e+01,3.282388969660981104e+01,3.280109511971239300e+01,3.285515605292115282e+01,3.279891000384402133e+01,3.279535414945164007e+01,3.281094313878957536e+01,3.284723398842277220e+01,3.281224804051953470e+01,3.278677377199165477e+01,3.279390774961867550e+01,3.285626764657944676e+01,3.281640388176003142e+01,3.286485604583209863e+01,3.282136151392040802e+01,2.755379433148966584e+01,2.751389302833226935e+01,2.752755329775331106e+01,2.751922208678290716e+01,2.756206160519636228e+01,2.751092001468263959e+01,2.755804863368327062e+01,2.751691988232711239e+01,2.748423231049791937e+01,2.755551010212104757e+01,2.756614616569780907e+01,2.750476870800039109e+01,2.754093150597050510e+01,2.755198660415477008e+01,2.753121564304208135e+01,2.754637494108419560e+01,2.753597084194710831e+01,2.756959122017664754e+01,2.754452503655056717e+01,2.753196267866422176e+01,2.750846963955737934e+01,2.753120448375273455e+01,2.750070484131239112e+01,2.752395400219388577e+01,2.749341366773731465e+01,2.755375673481641030e+01,2.752620708206391242e+01,2.749904485123959930e+01,2.755354597620613433e+01,2.755958856089949194e+01,2.751775283271219052e+01,2.754406512949170960e+01,2.757135815385404243e+01,2.753661761164824640e+01,2.751589049580960733e+01,2.755663599494997840e+01,2.753848435674040829e+01,2.753909955252180453e+01,2.749190184545659577e+01,2.749743022082153843e+01,2.750267050654749212e+01,2.752988446583634286e+01,2.752701916341925426e+01,2.751602350341089220e+01,2.753973951187226632e+01,2.753863480829364363e+01,2.756154368632247298e+01,2.754691328291249164e+01,2.757239996579194141e+01,2.752016258348545463e+01,2.751348474474127670e+01,2.755236029833108802e+01,2.752787001320741922e+01,2.754219710639418039e+01,2.757033819739153557e+01,2.753935315324530819e+01,2.752094068181284570e+01,2.757392533974317672e+01,2.755872136278576789e+01,2.748943077139673008e+01,2.753915795891477103e+01,2.758192464103360919e+01,2.752763469478411551e+01,2.751264049315927451e+01,2.751382112073620334e+01,2.750899467218729910e+01,2.753406269182799804e+01,2.753813458537948478e+01,2.755425265648438682e+01,2.756731492546810713e+01,2.751467886932900697e+01,2.752861511550305806e+01,2.756333779677808238e+01,2.757471446500796475e+01,2.749547025354463159e+01,2.754109570656137507e+01,2.752673725932838522e+01,2.754440445047564268e+01,2.755825298188005945e+01,2.755503773118403643e+01,2.751517536459578750e+01,2.754160953805126155e+01,2.757942699187335123e+01,2.752469648895319310e+01,2.751355209402231594e+01,2.753011618518013037e+01,2.751796164828852653e+01,2.753898036474298294e+01,2.750505137673474110e+01,2.754935956222303872e+01,2.752248701452272428e+01,2.754462471591197925e+01,2.751156466016983870e+01,2.754929733436561179e+01,2.752581652752784791e+01,2.755920004962127479e+01,2.752934410467119974e+01,2.754989008346022317e+01,2.756044753853757712e+01,2.753824617834125021e+01,2.757722814081856200e+01,2.753902821321993244e+01,2.752020771780369657e+01,2.750070435957346859e+01,2.753693483475741388e+01,2.756238303344850848e+01,2.758656396261155308e+01,2.754100607990315552e+01,2.757920418606708779e+01,2.755552498055317301e+01,2.751460419394129531e+01,2.755901675951420415e+01,2.755052716396492940e+01,2.754823444500133078e+01,2.752152040707755987e+01,2.754859778156657768e+01,2.753645004869529345e+01,2.758596351289506643e+01,2.752492488300529416e+01,2.754480257669437293e+01,2.751501282526458425e+01,2.752421674635862558e+01,2.753426839215823207e+01,2.748888416833565529e+01,2.753969689752394956e+01,2.752465684323931683e+01,2.753495960218355521e+01,2.754543933407448719e+01,2.749712962601705257e+01,2.751638107778475373e+01,2.753298185409206766e+01,2.753941395038486917e+01,2.753234475579077412e+01,2.753939556928701649e+01,2.753320382696941948e+01,2.755622428015609771e+01,2.750896475775071437e+01,2.757271148993699939e+01,2.754746033755552759e+01,2.750425631308156937e+01,2.755435634277622370e+01,2.754780136993545270e+01,2.753172433867747060e+01,2.752387967710095396e+01,2.755303466887162500e+01,2.755536402068233315e+01,2.757016226226598832e+01,2.757241193619444886e+01,2.752466532519127540e+01,2.753349876521048145e+01,2.758194514581646928e+01,2.750012818911409340e+01,2.756140229203390746e+01,2.758361739856359662e+01,2.752382384894869105e+01,2.753077131368536712e+01,2.752400079642437447e+01,2.750998536434780561e+01,2.753166531909323922e+01,2.754778942622393956e+01,2.752275705699494424e+01,2.753918459161717180e+01,2.754820958596383917e+01,2.751138703942768871e+01,2.754229974943504544e+01,2.753257529000797632e+01,2.757766523583501339e+01,2.751622955159297845e+01,2.759075633616835077e+01,2.759016543904872165e+01,2.753084541548105690e+01,2.752515044637306829e+01,2.754614423897897524e+01,2.753734708836763190e+01,2.758761709220043912e+01,2.753477428918566261e+01,2.753845944021135139e+01,2.753093332231595269e+01,2.754085205661897717e+01,2.752844705693087946e+01,2.754251479585190054e+01,2.755570438443394465e+01,2.756031468209988233e+01,2.753651107445149293e+01,2.754351466217049449e+01,2.755834356129195584e+01,2.752634302992557380e+01,2.754658215266590560e+01,2.751885507462651148e+01,2.752639640034341895e+01,2.758723381361103577e+01,2.754344748745052129e+01,2.751405361118100501e+01,2.751553407570609977e+01,2.755742676333557739e+01,2.754842557790717095e+01,2.753728489395229317e+01,2.754392687089150726e+01,2.757818621869163067e+01,2.754572121119518613e+01,2.751505705151688375e+01,2.749694468145965232e+01,2.753963573854996483e+01,2.757394556948733566e+01,2.754519121892407085e+01,2.750837742778436024e+01,2.760647347759488923e+01,2.750534456300605513e+01,2.755098814248755446e+01,2.752865170431984154e+01,2.753341096027163104e+01,2.751925484296893742e+01,2.756603504450474063e+01,2.755430241970087479e+01,2.759394024916121069e+01,2.756188282583978832e+01,2.753747112755936399e+01,2.753241237797195851e+01,2.751260888781797220e+01,2.748740092038433147e+01,2.758257616887603092e+01,2.756931386986136090e+01,2.752304539657716020e+01,2.755526715177508379e+01,2.753572416350566598e+01,2.751944880481665479e+01,2.752442748475499457e+01,2.752990251450909653e+01,2.751904853370726656e+01,2.752894874478369758e+01,2.754727275392362174e+01,2.754499168109725105e+01,2.754874229485464454e+01,2.757277106685892676e+01,2.752151957369667556e+01,2.753385927404713129e+01,2.752390418107954417e+01,2.756446539977072518e+01,2.755711699308196216e+01,2.753437726257723028e+01,2.753262293564863228e+01,2.752906883069029220e+01,2.750683619864695473e+01,2.756064639462475441e+01,2.752271211410517537e+01,2.753612868648218992e+01,2.748312091407953517e+01,2.749664703408916111e+01,2.753669429109961797e+01,2.750247233722803131e+01,2.752699383058018157e+01,2.752475854691376611e+01,2.751470876683096378e+01,2.754807839137809466e+01,2.752261639508584778e+01,2.756123528376720344e+01,2.760116196734941951e+01,2.751715909737369969e+01,2.751262445567405379e+01,2.749958149119412099e+01,2.754793576521951337e+01,2.755068484822588815e+01,2.751001212732055734e+01,2.754475388479635711e+01,2.757727546693486431e+01,2.752128944459624904e+01,2.756738219610044638e+01,2.751504593898764028e+01,2.754656321347937009e+01,2.752379066730460977e+01,2.753571964528209293e+01,2.756410417321824724e+01,2.753018290553430703e+01,2.754200510557641834e+01,2.754020127591427780e+01,2.750749276027671897e+01,2.754559268902672997e+01,2.752823090177467691e+01,2.752279820687193279e+01,2.749219667843478376e+01,2.753379924669888013e+01,2.753108116604492750e+01,2.758595994275236762e+01,2.755906168240639431e+01,2.754479096912507430e+01,2.752672745361568118e+01,2.755124672826079646e+01,2.756169509702719367e+01,2.754462102896866682e+01,2.750837095034173529e+01,2.755794072957009533e+01,2.752947231053601485e+01,2.755128553749115028e+01,2.753849176426840017e+01,2.753696961348417460e+01,2.754889733786235695e+01,2.756791046631943942e+01,2.751081923344796820e+01,2.754308009607832020e+01,2.757354323696156939e+01,2.753820525867049440e+01,2.751460196527736102e+01,2.754732492468391314e+01,2.753787418893837469e+01,2.754386604985310427e+01,2.755285968077139458e+01,2.754338880554978886e+01,2.753907173055658575e+01,2.751219892350844987e+01,2.751854707643587972e+01,2.757107732989685900e+01,2.751912912493541796e+01,2.755134144493440118e+01,2.754046723231235916e+01,2.753810271712276148e+01,2.753226463428910620e+01,2.755623528601495309e+01,2.756085789871594471e+01,2.750387576857024285e+01,2.755715673594797721e+01,2.753195964804600493e+01,2.747810998367079094e+01,2.758713847355991078e+01,2.750952289547934981e+01,2.750216089906135863e+01,2.749467129706835777e+01,2.754705239576772158e+01,2.755610832055998216e+01,2.755778895669324413e+01,2.754141245365300961e+01,2.754275992227210068e+01,2.752616806237400482e+01,2.753573882203895451e+01,2.756040743430116535e+01,2.755040560561610974e+01,2.756367513709377803e+01,2.753280609049585337e+01,2.756492698493819660e+01,2.756054196729913741e+01,2.751644417824271827e+01,2.753008439867149093e+01,2.753553811792814088e+01,2.753807915313612398e+01,2.755966683708176745e+01,2.754958483565221172e+01,2.752681757971979337e+01,2.753010667860337435e+01,2.754678047044835765e+01,2.754991979516009337e+01,2.753150387597034765e+01,2.754995296831075535e+01,2.754806906440243708e+01,2.754780459705413165e+01,2.753251753975959915e+01,2.753884709360626815e+01,2.760445287327313935e+01,2.755509791100539374e+01,2.753968015861341101e+01,2.753865806306531283e+01,2.752237830126254181e+01,2.756439880517470442e+01,2.754085260582867534e+01,2.752196183823578934e+01,2.750517964466708776e+01,2.754523927360452973e+01,2.754638697401080805e+01,2.751683810780794914e+01,2.755708627482642115e+01
4.097860734110369663e+01,4.121196732600928669e+01,4.112856453864796435e+01,4.104034784726714236e+01,4.096550626009408802e+01,4.117520691995466109e+01,4.112517618368699601e+01,4.103314457855827158e+01,4.106626626598557550e+01,4.114302549652020957e+01,4.105621861177687038e+01,4.084624336254621113e+01,4.109389771340100594e+01,3.975232033182945202e+01,4.101856746203938542e+01,4.106286361173555832e+01,4.105867463124496197e+01,4.108577174692065626e+01,3.974351227353503901e+01,4.107368637617081930e+01,4.109451533844820403e+01,4.105438684558151152e+01,4.101679113179110914e+01,4.106578543291252714e+01,4.102480729492715739e+01,4.103655718066194424e+01,4.112509487004370357e+01,4.111644605534299046e+01,4.107634447743276240e+01,4.109149747927821750e+01,4.090262009952149924e+01,4.088916760235419900e+01,4.092731560292605053e+01,4.111491007824943722e+01,4.117352107131687688e+01,4.105273521442558859e+01,4.102301943656723182e+01,4.117276825240086424e+01,3.966510908785111411e+01,4.112923018677497566e+01,4.090421877244418170e+01,4.102793757446712419e+01,4.106480202677087732e+01,4.088323809387090790e+01,4.107804231353730984e+01,4.102182629371125699e+01,4.119539490849689400e+01,4.109349467368110709e+01,4.115094856566645376e+01,4.103902267586369135e+01,4.113150688933227883e+01,4.113046131190622390e+01,4.111929108026076563e+01,4.117719958546587833e+01,4.082278128554200691e+01,4.095374035611261831e+01,4.110484785388754858e+01,4.103333276753332370e+01,4.082001932092433094e+01,4.107267767454664664e+01,4.107213769579517049e+01,4.109372064371818567e+01,4.114171524459293039e+01,4.112861957738699914e+01,4.111472015550820203e+01,4.106520587032547809e+01,4.093003245464592510e+01,4.116807186957731801e+01,4.081347158173905854e+01,4.108036472304522135e+01,4.103283012406820518e+01,3.975244387716158201e+01,4.103958338400695993e+01,4.096264950524084725e+01,4.106967006963935773e+01,4.102628019138172277e+01,4.105003249722818737e+01,4.106151784244332958e+01,4.102278379864696944e+01,4.106997148693437083e+01,4.108494586068000842e+01,4.103363601670576344e+01,4.098833472108492515e+01,4.112444803177783825e+01,4.109120001035259406e+01,4.106896167294345190e+01,4.087409574522748557e+01,4.107607028780090985e+01,4.109556401452639562e+01,4.086090617527942470e+01,4.107364747855191922e+01,4.109433150791016232e+01,4.090208702657790241e+01,4.110165903521573227e+01,4.106582160879664656e+01,4.105251880173728551e+01,4.100983936907788063e+01,4.108988767780370921e+01,4.110557284056716298e+01,4.101375504319281617e+01,4.102468111254224681e+01,4.114758562560732003e+01,4.110603149068281681e+01,4.115265551405057920e+01,4.101113697712235506e+01,4.107173261384070884e+01,4.104336363106681773e+01,4.114463760283155125e+01,4.108104885491006542e+01,4.085152068832815075e+01,4.107755273715309130e+01,4.100300029994463813e+01,4.093602548846659772e+01,4.111991872662692771e+01,4.104430470133378606e+01,4.102177052478684516e+01,4.122338756008863925e+01,4.110649784413190133e+01,4.093301014852155362e+01,4.088391926591638992e+01,4.099781180612730935e+01,4.108495938296888994e+01,4.100264184312213445e+01,4.099261991638370972e+01,4.114987228144735099e+01,4.099237123534418004e+01,4.116768149862181048e+01,4.102588079941607191e+01,4.106774398057549291e+01,4.101753924128161088e+01,4.106952341185851907e+01,4.111642648232170671e+01,4.108897623320099513e+01,4.109412633379521651e+01,4.082268190095629734e+01,4.125031001823759880e+01,4.097911508591914043e+01,4.118831947342607691e+01,4.103760253854790818e+01,4.106029689668555704e+01,4.113657076618918040e+01,4.087195118814311456e+01,4.102762733053470612e+01,4.102618035846892042e+01,4.106424233804131063e+01,4.111189577650223725e+01,4.106757921130164135e+01,4.096233506528649571e+01,4.087993263094272578e+01,4.124218234410567163e+01,4.097909170351117325e+01,4.109000662383292024e+01,4.099093352065368379e+01,4.115381932041118063e+01,4.108687009531784184e+01,4.109653859474413196e+01,4.091081492478415527e+01,4.106663043220083864e+01,4.087765719624690064e+01,4.108113350208527947e+01,4.106955471948990066e+01,4.112024944454468312e+01,4.108735558627326867e+01,4.100457898492144437e+01,4.106036754022718327e+01,4.090505047277793693e+01,4.094940474801849462e+01,4.096671140511403308e+01,4.099821379852858882e+01,4.090503407954610537e+01,4.095171246753626093e+01,4.099675751126832779e+01,4.106034458529471465e+01,4.104363521681130322e+01,4.114634765340018419e+01,4.108401401696169586e+01,4.114745158176732076e+01,4.107404613768945012e+01,4.105421006394369243e+01,4.096188687080868363e+01,4.079163244089368590e+01,4.109360325836302508e+01,4.109521830667033981e+01,4.104253430233939071e+01,4.114642602945130534e+01,4.108954718430481989e+01,4.112806775910020463e+01,4.098647518545136137e+01,4.114804217216197912e+01,4.103969638457675728e+01,4.089702952882937836e+01,4.119468133368901874e+01,4.112262733243873924e+01,4.103267316244835428e+01,4.103702561786314362e+01,4.089802017343811258e+01,4.106400149003427913e+01,4.095822868983771059e+01,4.100882205911161549e+01,4.107645349667229340e+01,4.118355817228241733e+01,4.099113360286439445e+01,4.095353017147874652e+01,4.099303685511107176e+01,4.105851229747786135e+01,4.112819123147726685e+01,4.102777932734549893e+01,4.109266954419318552e+01,4.100316820998457246e+01,4.116779708635094437e+01,4.097370291476752868e+01,4.102605454587215661e+01,4.096744155614557314e+01,4.104017953788751072e+01,4.105246904534941166e+01,4.101885879468392204e+01,4.112722089495419908e+01,4.097467911872141144e+01,4.088317949883439439e+01,4.105871580155285017e+01,4.102204387537662456e+01,4.100406752284495582e+01,3.972049371715488064e+01,4.094032531374072903e+01,4.112125529430387871e+01,4.103444502351536016e+01,4.083233588424172211e+01,4.103538708256436962e+01,4.106416062451958737e+01,4.104657401677417283e+01,4.116669431864407613e+01,4.106785386864085297e+01,4.086521638134552603e+01,4.118157691237372831e+01,4.105134673980895599e+01,4.105857087946296957e+01,4.113852968667015375e+01,4.092314433040341726e+01,4.113601290033954427e+01,4.103803080211908139e+01,4.114466129100392067e+01,4.109477790040706680e+01,4.122633483156950263e+01,4.135508738017966834e+01,4.110098656837485009e+01,4.096327293066451602e+01,4.114488521032780000e+01,4.115154944953734173e+01,4.098014132436102841e+01,4.105857845546545803e+01,4.101099858655789632e+01,4.087663313362730833e+01,4.105374345042086048e+01,4.087780842513136292e+01,4.111360957498918367e+01,4.105507136417624992e+01,4.102039519254169875e+01,4.107715466415840666e+01,4.079451645444879659e+01,4.097576608377933383e+01,3.973457807350003179e+01,4.101464686921579528e+01,4.092288650343499512e+01,4.114935423038491535e+01,4.110606528795869963e+01,4.097634598322212440e+01,4.113292538532748210e+01,4.098027996002401352e+01,4.132414464101729124e+01,4.105876380685969451e+01,4.107305132141321025e+01,4.111704741886534009e+01,4.107221132348327330e+01,4.110782385884910184e+01,4.092771751627100230e+01,4.115120085279612283e+01,4.101158481381214926e+01,4.101443573737487469e+01,4.114501744974443653e+01,4.104863347807592788e+01,4.097426440445876494e+01,4.096124790622518219e+01,4.111209631743215454e+01,4.107080656207006086e+01,4.109550780838869599e+01,4.096220486462065224e+01,4.107499862618676900e+01,4.091797142336329074e+01,4.093197529516429256e+01,4.110722561779407158e+01,4.096867879169599291e+01,4.105519678185623178e+01,4.107448994784354568e+01,4.089250338539560659e+01,4.082645247151667434e+01,4.101503382299996758e+01,4.104662507133652838e+01,4.119270911382614031e+01,4.108128351784302623e+01,4.111879559409669582e+01,4.101353346573044689e+01,4.120809142913194023e+01,4.105256565186148521e+01,4.113183370126413507e+01,4.106029116547368574e+01,4.110253873029647309e+01,4.110086527896960007e+01,4.109348959304156779e+01,4.108264274620405843e+01,4.110288258986159349e+01,4.102910437300806024e+01,4.094449217270883423e+01,4.087740374516461372e+01,4.096519049646506261e+01,4.103340546889231177e+01,4.106966445368775709e+01,4.110224772332158238e+01,4.105637552861644934e+01,4.077513511492554699e+01,4.105137476954310216e+01,4.119632404097959721e+01,4.107570322028480092e+01,4.107180673475203037e+01,4.099325993567445892e+01,4.123104537911386558e+01,4.102626514455067053e+01,4.105337309469873475e+01,4.112122520848883767e+01,4.107279238882183847e+01,4.088562434538035006e+01,4.116269705255316325e+01,4.109946473419697810e+01,4.106455789286057723e+01,4.085382239064809085e+01,4.096294837241129017e+01,4.122177608866596898e+01,4.113283248504313150e+01,4.088142074224034417e+01,4.114434416580482434e+01,4.093515030584046599e+01,4.079566006248111165e+01,4.097920828121714010e+01,4.092207825563470891e+01,4.106841220888011890e+01,4.108497454062952414e+01,4.107199193895124267e+01,4.112620946447403725e+01,4.110783231401317295e+01,4.194592274933896903e+01,4.393899632773377562e+01,4.401849663052282580e+01,4.406012635070636918e+01,4.233590473838737722e+01,4.200633882142288655e+01,4.399394009825225993e+01,4.213395197142075688e+01,4.208738886589060968e+01,4.211184922042590983e+01,4.202355229356926714e+01,4.351765759474201900e+01,4.339565485153777757e+01,4.411145170417410100e+01,4.202821780056426348e+01,4.404400934496955244e+01,4.212602934199148308e+01,4.205437125493097739e+01,4.410719300190397973e+01,4.207265889558581762e+01,4.386295592391918063e+01,4.211288407602133788e+01,4.409598541135342487e+01,4.358644163484935774e+01,4.469038745240075627e+01,4.199634415848132107e+01,4.209003475248824344e+01,4.403258217184672674e+01,4.363653302788385702e+01,4.407886963125258006e+01,4.394035524147380301e+01,4.403720055757074192e+01,4.405482835865986146e+01,4.210101248545883834e+01,4.203604301555262879e+01,4.398125619788372376e+01,4.342535254658228894e+01,4.398596191505397712e+01,4.216937874350824700e+01,4.205847647214242357e+01,4.199521195764074122e+01,4.400798157347429651e+01,4.199584914212206854e+01,4.334702397878901081e+01,4.470930340623865362e+01,4.213148080362685732e+01,4.390485814150341071e+01,4.215761241289500560e+01,4.398607098753083733e+01,4.208588178226051468e+01,4.196505413912731086e+01,4.209656744313782184e+01,4.210978953761469512e+01,4.410089917250645186e+01,4.392946627747831911e+01,4.396254610278231212e+01,4.351783519883198892e+01,4.392009085326982643e+01,4.400850171665619825e+01,4.194389178740388502e+01,4.210753975951462280e+01,4.410342542992844983e+01,4.208873520855647854e+01,4.215161632218298138e+01,4.192001645552690547e+01,4.194636864519693376e+01,4.391421346945570292e+01,4.404375124801631358e+01,4.346558086054871239e+01,4.381774902149864914e+01,4.472208191737568939e+01,4.190149177981694351e+01,4.209261716351392835e+01,4.404345296278142996e+01,4.402497189913250963e+01,4.200315598631902958e+01,4.205304128243839301e+01,4.208756339532931889e+01,4.204111540174395145e+01,4.404639789699467656e+01,4.202278044825079917e+01,4.349629968613353981e+01,4.408310183601396659e+01,4.336966682022654140e+01,4.215058752412567600e+01,4.205100105797369281e+01,4.411135806693999228e+01,4.405065011417743648e+01,4.398040446612637311e+01,4.197955298010435143e+01,4.403290293013237999e+01,4.229686838783013769e+01,4.198642562827605218e+01,4.208250993566633724e+01,4.472656336770593555e+01,4.213949014165198292e+01,4.196366515775173411e+01,4.407808669026172765e+01,4.406146254939920226e+01,4.403062344304345999e+01,4.479339834319691249e+01,4.422285774700906558e+01,4.408800530531961925e+01,4.409717118177550788e+01,4.483267553912241254e+01,4.210820673751701548e+01,4.403585105518661180e+01,4.203482441879280884e+01,4.209651342845528887e+01,4.351592823837162882e+01,4.208253570057495097e+01,4.397824219316085959e+01,4.203511047921216459e+01,4.397726383997232347e+01,4.205988538757812023e+01,4.202448861432956306e+01,4.410052689101981827e+01,4.404429635153459799e+01,4.202900972060955809e+01,4.207979973596674483e+01,4.346478801522515312e+01,4.227945071135547295e+01,4.345791661279523055e+01,4.222896639261213636e+01,4.404589690196721108e+01,4.401568466284888359e+01,4.226261609423914223e+01,4.196639971740361119e+01,4.191172995702572024e+01,4.346794829532459659e+01,4.209165294351460318e+01,4.210870433819594894e+01,4.203122128860957929e+01,4.413597145239823050e+01,4.338539951058499611e+01,4.478009918383180832e+01,4.402105841638374528e+01,4.388286429851213200e+01,4.395937859025313088e+01,4.361179748388845212e+01,4.343605067054370039e+01,4.347101280271250090e+01,4.387935978243204715e+01,4.341153440868819757e+01,4.206268920681913670e+01,4.395568078090852993e+01,4.187689940889104179e+01,4.407921671036415034e+01,4.345446775950012608e+01,4.410918082592512945e+01,4.344473236827926854e+01,4.404834766782801836e+01,4.208223449573794284e+01,4.171492688572020313e+01,4.197555952415707736e+01,4.349220585420997054e+01,4.206269977612448940e+01,4.209135910047437790e+01,4.212453804610752428e+01,4.400613859770665215e+01,4.200040933125953302e+01,4.398912529662517557e+01,4.213717597226306566e+01,4.183264107940937038e+01,4.233949978966179373e+01,4.206925171110128758e+01,4.473114901068775850e+01,4.194913233754070347e+01,4.389262915494828832e+01,4.395262027515414616e+01,4.408279057448615390e+01,4.202842980248031779e+01,4.215337326964846199e+01,4.400099337108387232e+01,4.387901384668062832e+01,4.403678962668973895e+01,4.214045045228368025e+01,4.259471541444802511e+01,4.402530103842045861e+01,4.217488484846167296e+01,4.398656764959349630e+01,4.202196946191295979e+01,4.350173676239893439e+01,4.475180756425508122e+01,4.394689354186201058e+01,4.401236882772646908e+01,4.404238505873738774e+01,4.395239423415470981e+01,4.392645490391609542e+01,4.203648503192113139e+01,4.209331434494804114e+01,4.391313335933296713e+01,4.215541316406428507e+01,4.382997868514734563e+01,4.387105890187473989e+01,4.354207037304261974e+01,4.345092730541821169e+01,4.396859115088730618e+01,4.395022817918763991e+01,4.398497623132060141e+01,4.403321898322234063e+01,4.407740023905262916e+01,4.223985301736176723e+01,4.412997625996457884e+01,4.397889442528121862e+01,4.400138892694933901e+01,4.186418648472891846e+01,4.408826032313860566e+01,4.475920567384313387e+01,4.406019408059748343e+01,4.209614497117470933e+01,4.228227734266421578e+01,4.408725051359938618e+01,4.367417702337407093e+01,4.201604414354886785e+01,4.204541239824984444e+01,4.347004072701263766e+01,4.201141091715379616e+01,4.404210019022486478e+01,4.408412299411553192e+01,4.210160042144690351e+01,4.209732435646400006e+01,4.408875786760695803e+01,4.195600344724954311e+01,4.191296461447740285e+01,4.406807426367349478e+01,4.200869877269688857e+01,4.215946750355393391e+01,4.344453588442996050e+01,4.216961660748711438e+01,4.222092520598501864e+01,4.351235086806983787e+01,4.349926775742163443e+01,4.211221479956277847e+01,4.396480879767804595e+01,4.395334903413001371e+01,4.200383554215747495e+01,4.197043569211078307e+01,4.387654762432588029e+01,4.194623017414350841e+01,4.401344799646126660e+01,4.401682166076257374e+01,4.415250538861943852e+01,4.405255435589459978e+01,4.392904070615151824e+01,4.193666521948060222e+01,4.405624499851295184e+01,4.215828837107060423e+01,4.220094955052396557e+01,4.397287016144508698e+01,4.408359524692549058e+01,4.201590581565804428e+01,4.413603950969442025e+01,4.400682542530118724e+01,4.195767896949504205e+01,4.224571762538890596e+01,4.357138330630893108e+01,4.400279412597946305e+01,4.357327651897264786e+01,4.402432732590339981e+01,4.407067089244280567e+01,4.395830337986546255e+01,4.407775360161524247e+01,4.389119547452818182e+01,4.405793459391360045e+01,4.396966669096294567e+01,4.202054517057904093e+01,4.448690757715908717e+01,4.404207557263742956e+01,4.409548132394800035e+01,4.382939499186650778e+01,4.399785507011331731e+01,4.469257716495570065e+01,4.210409376316729890e+01,4.461092095629670240e+01,4.190946981143271444e+01,4.211749039402142358e+01,4.408434897093081162e+01,4.411830502587498870e+01,4.204406885561404295e+01,4.202209386911522415e+01,4.396186265071422383e+01,4.403892014777531472e+01,4.231913002203562968e+01,4.210090565627996995e+01,4.214576941776731189e+01,4.213089060400544383e+01,4.210470952282292245e+01,4.397017665980007450e+01,4.405737739587075197e+01,4.403636048306068318e+01,4.221460565203980053e+01,4.174202858830534524e+01,4.194732273413875845e+01,4.209861453686924904e+01,4.219743653655798710e+01,4.402418045193350338e+01,4.335753102800089209e+01,4.224582816966469068e+01,4.211923348090237340e+01,4.349444436997474384e+01,4.192889615421193383e+01,4.416424448810956704e+01,4.199745295123535271e+01,4.395146948611562010e+01,4.396692274923682930e+01,4.448843351650821631e+01,4.404223033839635093e+01,4.410689376302695308e+01,4.404668843186405525e+01,4.399694624401710286e+01,4.200967300512347435e+01,4.200723140478548601e+01,4.452777259755740857e+01,4.404880295652850464e+01,4.394583177540408769e+01,4.403985062257447680e+01,4.195025178677308020e+01,4.204165456544011192e+01,4.203915013441654480e+01,4.208301279755404067e+01,4.208021636629205631e+01,4.232451285522302697e+01,4.212156254689005408e+01,4.192046601041496956e+01,4.359538428011607891e+01,4.200287422919915059e+01,4.195003136768256269e+01,4.209944088663866779e+01,4.193407501534510118e+01,4.216717545841910919e+01,4.402813287022713240e+01,4.400597454104108408e+01,4.471674404398449809e+01,4.196114044956082267e+01,4.412347245129602413e+01,4.341450524532323385e+01,4.406397042980576373e+01,4.344813679437056209e+01,4.351123833869241508e+01,4.227699960443616334e+01,4.395549672515470263e+01,4.350878309760095419e+01,4.350233826560020134e+01,4.014340989967980278e+01,4.015382742539352279e+01,3.942859212254474244e+01,4.004772932230785898e+01,4.008244603596892830e+01,4.010306371620118426e+01,4.010356617224172737e+01,4.069597691374904969e+01,4.002451470107237697e+01,4.015148074120282473e+01,4.024890139370023689e+01,4.006791064522474954e+01,4.003109623716220966e+01,4.014221314967360854e+01,3.999645285163001063e+01,4.008040270262398508e+01,4.011153385954586525e+01,3.997311449474547373e+01,4.000120986317972438e+01,4.009200457137395546e+01,4.004093738758211174e+01,4.002301649228938629e+01,4.012177417376651078e+01,4.019112171070023010e+01,4.001105558995816125e+01,3.999726104690164163e+01,3.995378974150142426e+01,4.011698475885155091e+01,4.007336712465412631e+01,4.009217978756903733e+01,4.016532461676310106e+01,4.009702849432123628e+01,3.998453189586157919e+01,3.989667351331705447e+01,4.014165739714218972e+01,4.060081595691350742e+01,4.004604832269652803e+01,4.006805286474143202e+01,4.003954617678475358e+01,4.014360893386539431e+01,4.016101529978239171e+01,4.004999631284620421e+01,4.005398355581132108e+01,4.004809875589388213e+01,4.017259548912478095e+01,4.010429694173915038e+01,4.005261817881528685e+01,4.004448095808235308e+01,4.009891784610999821e+01,4.019491441602647797e+01,4.011627922769098120e+01,4.006819971395466951e+01,4.015102799339047834e+01,4.010883061057484866e+01,4.002026489875085957e+01,4.006418011453173733e+01,4.012390826579797931e+01,4.002984578298558915e+01,4.015760405242221509e+01,4.010577111164530351e+01,4.029258467332283544e+01,4.001443065954938305e+01,4.019983480277588939e+01,4.006848308607707310e+01,4.007520187764549746e+01,4.004975118075306995e+01,4.010755339072538561e+01,4.006197779266011594e+01,4.006827415761607369e+01,4.007693529050705195e+01,4.014625536678923368e+01,4.009242477339907396e+01,4.006914368926728542e+01,4.007088925889993902e+01,4.021991064199708887e+01,4.004784248786397427e+01,4.000370398050579013e+01,4.005816499307214684e+01,4.013486390635976875e+01,4.007026463843824615e+01,4.007388071984937739e+01,4.068895244727521288e+01,3.999159504973999901e+01,4.013665139075308730e+01,4.027027613803851125e+01,4.002330414948427517e+01,3.998195909953307137e+01,3.950683446849829039e+01,4.007361085910397946e+01,4.006294254855261272e+01,4.008138880032913676e+01,4.012479978686449300e+01,3.997606549313297819e+01,4.004488808717404424e+01,4.029904631651782410e+01,4.011216811700555240e+01,4.010396393404914761e+01,4.009085508387503438e+01,3.997296612661048698e+01,4.020464512988559846e+01,4.007465252035380132e+01,4.015563513759765613e+01,4.003596672060885453e+01,4.010282621285036697e+01,4.009026428160647981e+01,4.008528658275015033e+01,4.011739442081295692e+01,4.012868728377033278e+01,4.065109343757601579e+01,4.009708895355475988e+01,4.006821748061796029e+01,4.012047704624670530e+01,4.005547773153300284e+01,4.022893011699814281e+01,4.005976942238865490e+01,4.000089313224707155e+01,4.007828831774521205e+01,4.002630454897651902e+01,3.998118684803098688e+01,4.002199412715727078e+01,4.000230064154484921e+01,4.010646299993726416e+01,4.006655515312743887e+01,4.004364666970130315e+01,4.002522627389458876e+01,4.011777225245030820e+01,4.013057398740816950e+01,4.007532325503233039e+01,4.000734258865557536e+01,4.012326740477155340e+01,4.002080743522320461e+01,4.000764554451397714e+01,4.001725411976855895e+01,4.012849147273506389e+01,4.005934033738205358e+01,4.009595021404408044e+01,4.008596659394097372e+01,4.009979772836653922e+01,3.996250900952784946e+01,4.014752384293765175e+01,4.010512463291504304e+01,3.998616796874286905e+01,4.021397798013015290e+01,4.006564297459711099e+01,4.027005990355253573e+01,4.028582888436982756e+01,4.010298971855795713e+01,4.004062822597470017e+01,4.012073752392648629e+01,4.005079479708624035e+01,4.000167239495475968e+01,3.960150417479005824e+01,4.015996331996080926e+01,4.005496451553382542e+01,4.003336934500683952e+01,4.007562769940211922e+01,4.012841592682788416e+01,4.006369222164610733e+01,4.009719314470977736e+01,4.014917975708323183e+01,3.993690764482789035e+01,4.006775264583556151e+01,4.008871683552600018e+01,4.007181604373332107e+01,4.013347762553182463e+01,4.013701585231004287e+01,4.008752806799016355e+01,4.067381961087865250e+01,4.003509338592522937e+01,4.004127678439628824e+01,4.012153114932988984e+01,4.002491878611338194e+01,4.003012304981254488e+01,4.009725289906315027e+01,3.945577436736235200e+01,4.013065820719305066e+01,4.010283422027082167e+01,4.004909101732664567e+01,4.005680655865209161e+01,4.026023839679898231e+01,4.011631921492769948e+01,4.010241322069633441e+01,4.009082965532418541e+01,4.019680444772824046e+01,4.007494425158935059e+01,4.012582888758693400e+01,4.003688814894694303e+01,4.016455467098438703e+01,4.009907730136036719e+01,4.021412698128927588e+01,4.004892109176502402e+01,4.011380897516981747e+01,4.001235272202813320e+01,4.017406807412695002e+01,4.006778835581605591e+01,4.012576067976812766e+01,4.015091593094255273e+01,4.008875348025831187e+01,4.013417492484134641e+01,4.030266534515328658e+01,4.003657512854246647e+01,3.972661369987692126e+01,4.008974207692310898e+01,4.012053167264565445e+01,4.000042990497573214e+01,4.001061328544720652e+01,4.071424661957009050e+01,4.032989311931949317e+01,4.005943415747051262e+01,4.015035446640332140e+01,4.011418639573449951e+01,4.001392912282196335e+01,4.069823200436206889e+01,4.011772968638214820e+01,3.959034903033413855e+01,4.017971579756270728e+01,4.010252740890349799e+01,3.940835141835759003e+01,3.997123069796440120e+01,4.014586391772054697e+01,4.000647596679868911e+01,4.004816146979521818e+01,3.999361958077883372e+01,4.009616935043743524e+01,4.012969591673086711e+01,4.008303058781544337e+01,4.006575977053686444e+01,3.997346239461184325e+01,4.003441378556946972e+01,4.007660492086166215e+01,4.003933990944798893e+01,4.002607622635877505e+01,4.002388218588414759e+01,4.011055237558583286e+01,4.009964946889077453e+01,4.014101968284150246e+01,3.999675194054039196e+01,4.010081850166943696e+01,4.019073854050611061e+01,4.022475660540213482e+01,4.002229266885329650e+01,3.994749466828834983e+01,4.022359757044387152e+01,4.015068294923443659e+01,4.013502707565271521e+01,4.014314001515316477e+01,4.001864430451558263e+01,4.007961260255632396e+01,4.015671311829703427e+01,4.012571343322643713e+01,4.003355490519675186e+01,4.010991316363853088e+01,4.010210116795007451e+01,4.010674653463938455e+01,4.015543240163340499e+01,4.008199077420498213e+01,4.004548243611899494e+01,4.002443338113711491e+01,4.012687756824102792e+01,3.965971838671563887e+01,4.006357662869525882e+01,4.069034065499796782e+01,4.005219062437268462e+01,4.021288376115268193e+01,3.999277161767978583e+01,4.005533214332857028e+01,4.022424127318480203e+01,4.008363810983808406e+01,4.029064538943546836e+01,4.014756177960134664e+01,3.999226301401377981e+01,4.071193720984744857e+01,4.006526515382502396e+01,4.013817953526324089e+01,4.005419237901900686e+01,4.030880179714390010e+01,4.009003004867942366e+01,4.010974892765372601e+01,4.002040723152293822e+01,4.002709709043992348e+01,4.008147162188593171e+01,3.993747337343645398e+01,4.010725501069374843e+01,4.013899109366168716e+01,4.001001999857916047e+01,4.015100969931479824e+01,4.016092309039167674e+01,4.016473422059504372e+01,4.009225014041107471e+01,4.029005343666955952e+01,4.009355986680455430e+01,4.018930329604549456e+01,4.012631661265441352e+01,4.007420193362488448e+01,4.009409411683058977e+01,4.000943254968873219e+01,4.005234366625919762e+01,4.018261173326830971e+01,4.006808928162121930e+01,4.014488651972236255e+01,3.999624879414199796e+01,4.017375975130480725e+01,4.010817571585430841e+01,4.018880245790894890e+01,4.016990800429272923e+01,4.017805281441970067e+01,4.001630802106254947e+01,4.001659288320680474e+01,4.007669797965436942e+01,4.013730376946273282e+01,4.003812430211576157e+01,4.011158113521155144e+01,4.025540552543193940e+01,4.007542417821790082e+01,4.008549857276322115e+01,4.011160760636795430e+01,4.020493173949816423e+01,4.015359348131011075e+01,4.014454335592789391e+01,4.010533842976460051e+01,4.014141281881590828e+01,4.001862626734589412e+01,3.993511061687576102e+01,4.006395883612267284e+01,4.008640148771735312e+01,4.010380755320521473e+01,4.011006856210243399e+01,4.019179689721589455e+01,4.003770535361704219e+01,4.005071210361893463e+01,4.009624375715937106e+01,4.007401620179005874e+01,4.001434702646171360e+01,4.009547170382877113e+01,4.007811831944692216e+01,4.009641047139442094e+01,4.008915392955675117e+01,4.003831204592997750e+01,4.003377788749215682e+01,4.031264480412428952e+01,4.010672936497194030e+01,4.012456588915183886e+01,4.011526333238285247e+01,4.004645292118379274e+01,4.010796131369503570e+01,4.003524947258596001e+01,4.021734945874422351e+01,4.008113086931209779e+01,4.066368880133386199e+01,4.010740372574823454e+01,4.001555926129412200e+01,4.023113363410659105e+01,4.001032643387490850e+01,4.005756747611989255e+01,4.025572867214970074e+01,4.015658259278872322e+01,4.003343811825728693e+01,4.000946146661527791e+01,4.006700775733760622e+01,4.004812080206718150e+01,4.006431883148063378e+01,4.014476322558390819e+01,4.005852504791681667e+01,4.062027813570385604e+01,4.018470481492772706e+01,4.024179187148745029e+01,4.002988479359700591e+01,4.026371875088072727e+01
4.169002014036451698e+01,4.163699681471889136e+01,4.155354728234358674e+01,4.172919220036856558e+01,4.162587436018482379e+01,4.168846493468797831e+01,4.169532422480059353e+01,4.186533188783006665e+01,4.167874114570362565e+01,4.173058798991118579e+01,4.168456282779295208e+01,4.170865675378585991e+01,4.168951145791473323e+01,4.159214299291413397e+01,4.163774879226761527e+01,4.158659272857666167e+01,4.172804799353947658e+01,4.161068076167929064e+01,4.161021454262357366e+01,4.170575775363674609e+01,4.164335991708017559e+01,4.164058834836929890e+01,4.159276872998928809e+01,4.178116418151781630e+01,4.161570614174863181e+01,4.171303146782747007e+01,4.173467532620325926e+01,4.160178387686421786e+01,4.166645750223182176e+01,4.158707800494205031e+01,4.182954880793758434e+01,4.166671136479390469e+01,4.140575675235061937e+01,4.161645959717031218e+01,4.158020524524293648e+01,4.169568821496512356e+01,4.149583408780288352e+01,4.177761411438552130e+01,4.159380082649155952e+01,4.162601150172483244e+01,4.179602144252272922e+01,4.169884556743867421e+01,4.156066646811177634e+01,4.155916447816949244e+01,4.174982771549144900e+01,4.166236923955887050e+01,4.177710651322290403e+01,4.153534060232453839e+01,4.172166645715412869e+01,4.158523646129164320e+01,4.169533180687744078e+01,4.158363852479368461e+01,4.149045943004612269e+01,4.154658876872514384e+01,4.149647512527349136e+01,4.160387096961314768e+01,4.155125195048958631e+01,4.165300067826915864e+01,4.180501198089498160e+01,4.164161943986801617e+01,4.158948313929369078e+01,4.181929638056497822e+01,4.153337900315300146e+01,4.174015981388616581e+01,4.177933108211898627e+01,4.176873996241589992e+01,4.162693875096405804e+01,4.169322336365177506e+01,4.172793429417795608e+01,4.160046858475887177e+01,4.164849383590902221e+01,4.161589953565835742e+01,4.162311195991374291e+01,4.188229286583101185e+01,4.148815490377820225e+01,4.167894515906978370e+01,4.151311654919071259e+01,4.159109158746193202e+01,4.162743553048806433e+01,4.170433099093645524e+01,4.181090725973465538e+01,4.161714354911819669e+01,4.155102392316584314e+01,4.170440569704898337e+01,4.164808838116486100e+01,4.167357622838121500e+01,4.175685424525802603e+01,4.181205268893303639e+01,4.149759544933058208e+01,4.158548239505925892e+01,4.144742272442923081e+01,4.164910440468371888e+01,4.160346892702828825e+01,4.161927713915152083e+01,4.157611067670166705e+01,4.160494541574118443e+01,4.150794596875815046e+01,4.162463958048068946e+01,4.149416035252740897e+01,4.154989073497630869e+01,4.160324802411243184e+01,4.154726811444324142e+01,4.158114111301590299e+01,4.159532091176164670e+01,4.178452602455426756e+01,4.148526476949147934e+01,4.165933433598624447e+01,4.160792390110768224e+01,4.161256227397348084e+01,4.173981145919262303e+01,4.152573525819697409e+01,4.180363119945780426e+01,4.174630226574998915e+01,4.167224512283692661e+01,4.167916959405904009e+01,4.154775060483123639e+01,4.158826336698064097e+01,4.173444466642260409e+01,4.166486911346656541e+01,4.160829115379526399e+01,4.161824044893034369e+01,4.173314083267890595e+01,4.154804462754272265e+01,4.161559566914924346e+01,4.179585563191565711e+01,4.167931356537196308e+01,4.169473724521316171e+01,4.148298360779910610e+01,4.159809642216481507e+01,4.166359933115350600e+01,4.158639258984045739e+01,4.164511508470511814e+01,4.173238061967146706e+01,4.138752625694255016e+01,4.159278930139181085e+01,4.161631248288205853e+01,4.164440027233873565e+01,4.172137941537367567e+01,4.164436730539071618e+01,4.177079026536326722e+01,4.173221332453759658e+01,4.170954964935278042e+01,4.166949987922927079e+01,4.155709432304576012e+01,4.157303065120196095e+01,4.164672565322604214e+01,4.164146902887249269e+01,4.177947538486441914e+01,4.172899396880578138e+01,4.165314094073146123e+01,4.176726711574798401e+01,4.154954202621159709e+01,4.175084721282263445e+01,4.153559721498612589e+01,4.162527800225171148e+01,4.175298245584762213e+01,4.176905055031237168e+01,4.169357224907007264e+01,4.170054628542595765e+01,4.162183277546333926e+01,4.157917620632839828e+01,4.174515078746188124e+01,4.168824249302301155e+01,4.171127046327694643e+01,4.163637684665643945e+01,4.156724708662363099e+01,4.170367349767780496e+01,4.165559275006690143e+01,4.162401434984047910e+01,4.169646490897494573e+01,4.177713576400091000e+01,4.162036659838751262e+01,4.176882882622562931e+01,4.155737458049009803e+01,4.172271051541825670e+01,4.157451901770330949e+01,4.157801691823859613e+01,4.153975560837207581e+01,4.173739311842868460e+01,4.159619873066898066e+01,4.156851788927024671e+01,4.175418042313332023e+01,4.174411546228785852e+01,4.160774385836005962e+01,4.176614643036089092e+01,4.163907962685352970e+01,4.173006134212420903e+01,4.156659163596047790e+01,4.150000870756559834e+01,4.164415142359474231e+01,4.162401769027428600e+01,4.150808564962361658e+01,4.176729519107904309e+01,4.159802270480315656e+01,4.151845217595698045e+01,4.162055790158717627e+01,4.164809840600404556e+01,4.171602254626174044e+01,4.168041471002895548e+01,4.176801252443438983e+01,4.173816484389387682e+01,4.160538070860421556e+01,4.155008602800469930e+01,4.165325029398602652e+01,4.167867374631835276e+01,4.161403582487820074e+01,4.160969720406540517e+01,4.149021389496838452e+01,4.162528527438328751e+01,4.170158143988953015e+01,4.162451121990066127e+01,4.169602007058085036e+01,4.171926758032280702e+01,4.167718029866549045e+01,4.172595853478155448e+01,4.164957706299242091e+01,4.166077609361047251e+01,4.160475997985415120e+01,4.168848359875206455e+01,4.160321817061925742e+01,4.169931202569324569e+01,4.173787123406583532e+01,4.156195251992823358e+01,4.179277624401551350e+01,4.184439093582911084e+01,4.172367648786850225e+01,4.171486729724551878e+01,4.166091094408749029e+01,4.153589706195081277e+01,4.168125953383666626e+01,4.158267692722328945e+01,4.161874733057342013e+01,4.176319211941638088e+01,4.161663315485100867e+01,4.158777930590156302e+01,4.154673093220925750e+01,4.180217048496838572e+01,4.161652442320567502e+01,4.162346069462073928e+01,4.168600184356142790e+01,4.156829558198747776e+01,4.164167950533720131e+01,4.166163196242220579e+01,4.166215880626683798e+01,4.164311429992869762e+01,4.182139738672375273e+01,4.160718676669476679e+01,4.173959863225746147e+01,4.172492635202515032e+01,4.157145132782822117e+01,4.162508210993910041e+01,4.177938554205343991e+01,4.168788979123725369e+01,4.167667471153363579e+01,4.158170406963299115e+01,4.157187645385902641e+01,4.171268631066303811e+01,4.163151566761305844e+01,4.170133872953444154e+01,4.168443275103496148e+01,4.154995552488975363e+01,4.164915653269277129e+01,4.164395674038694040e+01,4.153422939146287263e+01,4.170553920844471918e+01,4.155476742593123163e+01,4.181132016570379761e+01,4.147942429298429090e+01,4.160416199326535036e+01,4.157211118053937327e+01,4.164536861514866928e+01,4.175930095951974863e+01,4.161544466517594287e+01,4.176990770498990457e+01,4.163682198059078843e+01,4.158565029493254883e+01,4.160777075693982852e+01,4.158488766871155917e+01,4.170704637403810011e+01,4.153807739609278826e+01,4.149478232405144951e+01,4.161769350146661850e+01,4.166743474891502785e+01,4.161740148199015010e+01,4.160621052287983446e+01,4.154321339184512141e+01,4.167134563418365190e+01,4.162293548141130373e+01,4.137621119953877269e+01,4.171965594877089245e+01,4.156904234001491005e+01,4.170711374516881165e+01,4.158279780621231225e+01,4.164360363787400843e+01,4.166699124049412006e+01,4.166747424154279145e+01,4.155688324556189173e+01,4.152867527632474065e+01,4.163166788215389147e+01,4.159568451729479932e+01,4.172903261668138697e+01,4.175667162763715368e+01,4.167813725848233730e+01,4.173173878214265642e+01,4.158598087721565406e+01,4.149966298493830408e+01,4.162940628123973141e+01,4.156532074469022575e+01,4.169112171469832617e+01,4.163995829554031758e+01,4.154965527820000659e+01,4.156899167668733241e+01,4.175592758062737175e+01,4.162871271866994505e+01,4.161489289437983530e+01,4.161156739228319168e+01,4.174303575276908873e+01,4.156088329623290889e+01,4.167450217997571826e+01,4.174138046065821328e+01,4.165921695963218951e+01,4.153580654938352268e+01,4.165736250978473265e+01,4.168329280378298307e+01,4.156783363020237942e+01,4.169342859205008978e+01,4.156455214482771510e+01,4.167540763291010819e+01,4.172016854592096990e+01,4.160876722551368800e+01,4.169799026211605764e+01,4.178302674278376827e+01,4.161914986985463827e+01,4.149266381341146115e+01,4.165701425760137511e+01,4.168010048927801847e+01,4.162952471941748911e+01,4.153654081911713547e+01,4.178990860343280644e+01,4.160497565078259896e+01,4.175498339692261851e+01,4.165680778917771221e+01,4.157667534550022737e+01,4.169908877424114735e+01,4.169150193646936486e+01,4.166102941977325713e+01,4.162589146669361639e+01,4.165594475641961481e+01,4.424287738965364980e+01,4.412714505682505717e+01,4.402530996101135941e+01,4.408356786201061794e+01,4.412543755530937517e+01,4.408734897578386835e+01,4.402314607101103405e+01,4.404264601091716713e+01,4.433905598576009766e+01,4.419466336688245889e+01,4.396228529253289707e+01,4.415709891595134451e+01,4.399787111344800650e+01,4.403833055460992796e+01,4.420777381388522542e+01,4.406704029490207120e+01,4.411862453045335997e+01,4.417011473898093499e+01,4.421216240675593667e+01,4.414480980322446158e+01,4.405905823600476623e+01,4.387654750844283313e+01,4.411830233948991520e+01,4.404344628335504552e+01,4.404989319198345754e+01,4.406837615415156506e+01,4.392284145268593676e+01,4.408153863915010362e+01,4.408616600479413705e+01,4.393156237222322602e+01,4.412742454056295571e+01,4.398582699031099708e+01,4.439815038895778798e+01,4.402973078298525422e+01,4.410232578813236159e+01,4.399662449996520053e+01,4.424038236824162595e+01,4.395281484816634077e+01,4.401434262959763544e+01,4.435817396260105738e+01,4.427199868896919099e+01,4.407304172542720266e+01,4.405611353318260370e+01,4.400353082641036906e+01,4.422170301259002656e+01,4.411509680356471108e+01,4.408014094670900107e+01,4.419039496399513212e+01,4.401822313719729607e+01,4.415031115557719943e+01,4.411258831205761055e+01,4.432583759937465118e+01,4.425884862568756972e+01,4.398387400043974083e+01,4.414671669242997609e+01,4.406668195310938074e+01,4.404542235358235303e+01,4.401790368639055373e+01,4.401910059502863959e+01,4.411340032291165869e+01,4.397912658147723874e+01,4.391265527129596791e+01,4.424403800412343202e+01,4.427719428351926467e+01,4.389835225191986723e+01,4.417923432241501303e+01,4.410918388477167440e+01,4.417527428999342476e+01,4.417475995355794538e+01,4.409651612939298104e+01,4.393304593772131739e+01,4.419468048334698551e+01,4.384125882211422720e+01,4.391909999975348455e+01,4.413096496636035226e+01,4.411041809090426113e+01,4.410733106666037884e+01,4.411530703256973140e+01,4.422516831472820087e+01,4.417942667051400463e+01,4.396662153629317515e+01,4.443458260018006456e+01,4.415866829966447682e+01,4.404511349940982257e+01,4.405964446344829355e+01,4.407810219544678887e+01,4.413582166744294000e+01,4.414292316182233122e+01,4.429870084015156806e+01,4.418258587989099340e+01,4.411774787826465882e+01,4.412078843652298588e+01,4.412326474304144597e+01,4.411155305451805475e+01,4.420357179598224207e+01,4.421045448997504224e+01,4.414361580982671995e+01,4.405688641244766046e+01,4.424181511376247045e+01,4.413246842919205903e+01,4.413165371258943992e+01,4.410639681676610024e+01,4.400786681218540508e+01,4.419918238845230718e+01,4.410161382975077515e+01,4.400308286100217003e+01,4.416123107017924099e+01,4.419243715820800844e+01,4.404869989380876660e+01,4.411473615298702811e+01,4.398745413407642957e+01,4.410789033862714348e+01,4.397124137908654262e+01,4.389137557742610340e+01,4.398241291541103948e+01,4.420924641028911850e+01,4.424737680782364180e+01,4.413165559828905771e+01,4.400000332525804936e+01,4.405464330179938059e+01,4.419097133467089833e+01,4.395753007479733299e+01,4.409826623114194888e+01,4.411871334745000439e+01,4.427541144919324978e+01,4.413861706671920615e+01,4.408739306865012253e+01,4.393045219572746873e+01,4.397344915240004326e+01,4.401478329881240370e+01,4.418504185258935024e+01,4.406061755538430447e+01,4.407220520691174670e+01,4.419348313731448030e+01,4.386252049165780420e+01,4.413026786612142160e+01,4.421532354449097113e+01,4.414269072696889396e+01,4.402273197880905542e+01,4.403228611792763303e+01,4.411324102896269039e+01,4.437554649540089002e+01,4.414853852577432747e+01,4.427690293955589595e+01,4.395881390171479097e+01,4.431405593079938399e+01,4.417517268544040121e+01,4.423850042218111867e+01,4.399725761746867647e+01,4.413274456490175623e+01,4.395032367615959856e+01,4.400061253440781428e+01,4.395847199986840792e+01,4.413481621244638831e+01,4.426703911553822479e+01,4.397582306299288746e+01,4.406203940192885682e+01,4.409883346908440416e+01,4.399226341008009200e+01,4.427439676215001896e+01,4.399781760676297893e+01,4.409919730328293497e+01,4.414871968395206636e+01,4.415537135100359478e+01,4.416250985689430308e+01,4.416683565320247595e+01,4.394817556111981105e+01,4.410307918172349417e+01,4.414391285851426261e+01,4.404293753914159737e+01,4.405432538178463631e+01,4.401387738369298575e+01,4.410182617874765754e+01,4.415405789633361877e+01,4.431665499015755927e+01,4.433562032362411287e+01,4.412086059479196365e+01,4.406709636249826190e+01,4.416731502565187384e+01,4.404867897427735812e+01,4.410674946823603904e+01,4.415246089795081730e+01,4.411190766411487374e+01,4.399866701200451047e+01,4.405232202070373404e+01,4.408538396090641953e+01,4.407364877524963021e+01,4.419310075821223194e+01,4.412323685919968597e+01,4.415625303534051227e+01,4.418284896841842624e+01,4.396236819301019239e+01,4.419984738458662576e+01,4.403341239609008539e+01,4.412577704696045089e+01,4.397334609103352676e+01,4.402613938390728521e+01,4.405588018641775960e+01,4.398288591627871114e+01,4.411512281432542437e+01,4.388548457838921024e+01,4.407387712699205196e+01,4.427173903008386446e+01,4.408397294036247160e+01,4.396948955661365943e+01,4.401521693970402538e+01,4.409474715626956254e+01,4.421277625198960948e+01,4.404168737928475252e+01,4.409656271263982319e+01,4.402323544400872635e+01,4.412226005791421812e+01,4.427113094862585285e+01,4.427357635754685106e+01,4.407821786752946025e+01,4.407405839272983883e+01,4.420555906292283055e+01,4.429739417859946116e+01,4.401711689178975462e+01,4.406513685679656334e+01,4.420635523009272561e+01,4.425404561027111328e+01,4.424289728590611759e+01,4.419778206168273726e+01,4.413202352499864389e+01,4.423892760214764053e+01,4.404897570305757881e+01,4.404324431766062276e+01,4.399761633982008391e+01,4.421049673836555627e+01,4.405526349596126323e+01,4.418681239834206309e+01,4.404582465722343443e+01,4.423885527331883338e+01,4.421704011263705070e+01,4.400901282943486592e+01,4.417242160388621386e+01,4.421547633705658598e+01,4.402366846369573494e+01,4.411199978932587129e+01,4.416408605813099797e+01,4.402046009209535526e+01,4.399137205909649140e+01,4.411307105296840803e+01,4.416886979402186597e+01,4.408054684177197657e+01,4.413553278778963573e+01,4.407157174413824663e+01,4.400322016166954597e+01,4.421287753318881641e+01,4.412140093314525302e+01,4.409793682647800495e+01,4.425965247864188257e+01,4.423195411929488330e+01,4.400402548496691679e+01,4.403231940626091756e+01,4.423385687873236094e+01,4.405678125769351539e+01,4.417901599236203936e+01,4.406470446391744389e+01,4.387582693482507779e+01,4.402191027107913612e+01,4.402198605782039920e+01,4.402127864536545587e+01,4.418428078802403292e+01,4.398865583399202706e+01,4.395111423360629033e+01,4.387103355323637288e+01,4.421566566676217747e+01,4.394944590541844320e+01,4.425004407794263273e+01,4.418970881948371243e+01,4.407189474082443326e+01,4.420660926082899067e+01,4.405807887639819853e+01,4.395503548532997229e+01,4.412370992814413029e+01,4.428380462443129062e+01,4.399244524759745190e+01,4.438044129354110368e+01,4.396858360437374813e+01,4.396249766269540515e+01,4.420779920648389094e+01,4.397435636158075312e+01,4.420133473703369020e+01,4.415823320207259428e+01,4.407588005554834609e+01,4.427205783778923376e+01,4.408448720444663138e+01,4.430023616876620451e+01,4.414699832763456300e+01,4.401820686501731927e+01,4.390404759013322433e+01,4.395537879106897350e+01,4.411062336502276793e+01,4.409399912684203571e+01,4.416306639709701187e+01,4.415780158445315351e+01,4.410108034612923689e+01,4.414701488356429593e+01,4.416386287873508110e+01,4.417577740218199978e+01,4.404864300268940980e+01,4.409179147370036134e+01,4.420372769114475631e+01,4.392389047163074167e+01,4.418263115005309771e+01,4.397534579214359951e+01,4.414262569345503806e+01,4.423881451717286240e+01,4.408888460871658310e+01,4.419398330034968581e+01,4.398477902028312769e+01,4.401483766274250087e+01,4.417989856991562192e+01,4.421600634098691529e+01,4.415140798441839820e+01,4.418445664615467905e+01,4.416783107109822026e+01,4.425651563266697508e+01,4.419538098106259838e+01,4.413949698679024891e+01,4.409527837816241913e+01,4.427315463249007621e+01,4.397241418663238477e+01,4.395806347430452377e+01,4.424291831066965841e+01,4.414786444129436660e+01,4.403878674389416403e+01,4.410906864792281823e+01,4.421583964652395338e+01,4.419049117940193128e+01,4.398005461960609352e+01,4.402204408412365666e+01,4.421407522722758898e+01,4.425599709360995604e+01,4.426241885963868583e+01,4.434443496653124583e+01,4.403772270976985936e+01,4.421106298116573896e+01,4.396515261270877062e+01,4.422803357740100694e+01,4.413764413522079622e+01,4.401345748945842473e+01,4.061084034617674376e+01,4.068571871360614267e+01,4.083463275561484807e+01,4.078204180694218195e+01,4.066619659491686889e+01,4.070116272391535972e+01,4.064591516561062434e+01,4.087260390447698910e+01,4.079965280407773065e+01,4.075517089144290850e+01,4.069720953938303865e+01,4.060936391809143231e+01,4.067195161022161187e+01,4.073829736182830885e+01,4.049980017188168802e+01,4.072389928687595528e+01,4.076226148353067913e+01,4.057081619445761334e+01,4.071778629607847932e+01,4.088667518968175330e+01,4.084402494410998230e+01,4.084404980680738362e+01,4.083404754561107097e+01,4.067655500486715425e+01,4.067763307766003322e+01,4.067493964555472985e+01,4.082330961366985633e+01,4.077192498710806490e+01,4.078627090613950656e+01,4.075225771175460210e+01,4.077425623830853851e+01,4.102147031421744572e+01,4.042974824607716755e+01,4.060420680580597974e+01,4.067691422612971053e+01,4.076254811578885295e+01,4.064472264026392878e+01,4.088992453757457213e+01,4.072104756105341039e+01,4.090808638865972569e+01,4.067241644827741709e+01,4.084546454647939129e+01,4.073757769535162510e+01,4.069403860072491597e+01,4.085263908383218023e+01,4.064297318512163315e+01,4.074072560468500370e+01,4.064220311440065814e+01,4.074091091502957340e+01,4.066378170033227946e+01,4.067048251558318128e+01,4.058759493232622617e+01,4.062963182165802323e+01,4.056228729226748442e+01,4.071471895031719868e+01,4.082368282344960164e+01,4.075352696640877070e+01,4.067421161555721909e+01,4.058288572080097367e+01,4.078491638971502198e+01,4.088718966552090706e+01,4.095389711226281548e+01,4.069894735540230357e+01,4.074024465977652198e+01,4.067493469581186361e+01,4.075527742762033512e+01,4.082120540470726411e+01,4.098451441479230084e+01,4.074085545096775007e+01,4.087172930586493180e+01,4.081081730929718532e+01,4.075618522028647561e+01,4.086629004670396625e+01,4.066767551005520431e+01,4.099594218988383432e+01,4.064413021407731463e+01,4.098367373286008331e+01,4.078029965965335890e+01,4.081207233985895755e+01,4.072672464531309799e+01,4.065749850435751256e+01,4.079419783816472034e+01,4.066437993770903603e+01,4.071933517017889415e+01,4.062659657079517928e+01,4.090591011295923352e+01,4.088212563150882772e+01,4.072701770501474527e+01,4.067522428111633559e+01,4.075317328287437135e+01,4.073414432079285774e+01,4.061382520253880557e+01,4.062482306629175355e+01,4.066163390892201335e+01,4.083189186410218952e+01,4.064643951423118295e+01,4.073807119844413194e+01,4.075699277267440834e+01,4.088151976023691958e+01,4.072235489895560789e+01,4.075992751001355430e+01,4.076102879646633426e+01,4.089993378655353240e+01,4.096875190139131462e+01,4.079465282359901579e+01,4.056046295826070036e+01,4.071144629382370539e+01,4.087183233212314803e+01,4.084938606715758169e+01,4.085714724753783855e+01,4.082504690535519387e+01,4.076063907351393567e+01,4.066904015125908245e+01,4.046400909362159126e+01,4.062673453087739972e+01,4.070931621137476952e+01,4.079174265581428926e+01,4.060547637649895591e+01,4.075970327795003811e+01,4.090725554656827256e+01,4.074794747069779532e+01,4.069258041306962781e+01,4.080613798694706418e+01,4.069381427666237272e+01,4.063662340670202866e+01,4.060909747765261102e+01,4.078353991421518288e+01,4.071200177526251451e+01,4.056458728576110673e+01,4.077411054441994054e+01,4.066248730842229975e+01,4.076424133003973793e+01,4.073200935701709824e+01,4.076152354909204689e+01,4.045577175330176090e+01,4.069902868525056761e+01,4.080408783063121803e+01,4.082127330715796631e+01,4.083520641825381148e+01,4.058095767680752886e+01,4.072492946630433863e+01,4.072180441961275221e+01,4.092090802370664449e+01,4.062190684824533093e+01,4.077929601170460217e+01,4.083029031488723604e+01,4.081960806629963656e+01,4.072696587818768421e+01,4.070928691439634406e+01,4.068045059179893030e+01,4.069596627874890515e+01,4.072127031430331101e+01,4.093404590226359119e+01,4.095266575874110515e+01,4.083425017944637148e+01,4.081887308070845677e+01,4.082351103754856325e+01,4.090411232867603530e+01,4.082568614069063528e+01,4.081691316976440476e+01,4.076913733435034715e+01,4.072654800499964267e+01,4.073424278419419409e+01,4.081360961456763903e+01,4.083800237063740468e+01,4.072141338470692062e+01,4.082041032601629382e+01,4.076667876201155138e+01,4.062623318566487285e+01,4.073365807591974885e+01,4.081151186156353106e+01,4.062409362172159888e+01,4.082719283476697569e+01,4.062839259753482679e+01,4.087462258453349051e+01,4.078486838686026772e+01,4.060575261166243877e+01,4.078863745336854407e+01,4.054380737072328600e+01,4.088920415649841544e+01,4.071311344911823227e+01,4.093709727006871901e+01,4.077954787196667041e+01,4.074776861976924636e+01,4.060463435762316919e+01,4.083166469893483708e+01,4.078211505337662146e+01,4.077322467212775337e+01,4.066926742799989825e+01,4.086295511493901245e+01,4.072099467610634349e+01,4.088221278469116982e+01,4.062739686096277580e+01,4.083834764379222548e+01,4.081576033938139858e+01,4.107483395011005456e+01,4.099796954647239033e+01,4.075407410044938672e+01,4.083611950254069711e+01,4.076604884808320151e+01,4.070430198411265366e+01,4.078176394091131129e+01,4.072883616747142810e+01,4.089098807558308835e+01,4.073200687044290191e+01,4.076771453156049319e+01,4.069184722664189024e+01,4.087263057555179557e+01,4.064803545744852897e+01,4.080580605948878059e+01,4.067164519042313486e+01,4.050331319958903720e+01,4.094873244257664169e+01,4.083313429266480910e+01,4.065491258450883549e+01,4.056826955690524983e+01,4.064499823061794359e+01,4.056576491867875234e+01,4.075516540121290632e+01,4.098060106045358708e+01,4.080699811006446964e+01,4.075211304230589349e+01,4.076277877159203200e+01,4.082154269645145916e+01,4.057636150359420668e+01,4.094509298463053426e+01,4.075442588536360233e+01,4.063242965830910691e+01,4.092135073273673385e+01,4.082770355719551958e+01,4.075091465268915414e+01,4.078516533824917900e+01,4.064273679723402921e+01,4.078413637378314860e+01,4.072088511827222135e+01,4.061148318877768304e+01,4.077588754993860221e+01,4.077065472412979119e+01,4.048071628242056619e+01,4.073909102734043586e+01,4.064433141395012683e+01,4.075634369366956378e+01,4.059257721210993708e+01,4.067359909089496739e+01,4.075907150008957558e+01,4.079955586730697803e+01,4.079589299453940043e+01,4.067233760659288322e+01,4.075559937189423465e+01,4.059381933025981937e+01,4.095133710836336149e+01,4.071726384869626258e+01,4.053884602239654811e+01,4.078636935091332560e+01,4.082901241619989463e+01,4.069249743028048272e+01,4.077526974283710359e+01,4.074625208244978580e+01,4.076434370784436112e+01,4.084581762856645071e+01,4.073958117328628248e+01,4.085889639630689629e+01,4.079461976638857834e+01,4.082195754424385825e+01,4.071387754610891818e+01,4.093006009311271498e+01,4.073069981216576707e+01,4.063586033825585986e+01,4.051054802366402896e+01,4.085690047795986857e+01,4.082588180327363148e+01,4.073044732879279195e+01,4.083738229560818667e+01,4.095408639814404239e+01,4.063961948447241923e+01,4.093624344916524649e+01,4.093815179559206996e+01,4.069895651990940877e+01,4.068529723727425562e+01,4.073187632383873336e+01,4.083659125802724077e+01,4.074009801049550106e+01,4.095593607327325003e+01,4.079192125573519689e+01,4.094221877316520164e+01,4.067497153730543857e+01,4.083340741231499749e+01,4.079991501359597805e+01,4.073952579231588800e+01,4.089711925195284437e+01,4.087664950137396147e+01,4.077228494604884190e+01,4.073472370668488907e+01,4.061781249418589823e+01,4.063389529123257660e+01,4.070441765517670518e+01,4.080612529887677908e+01,4.082800895881067760e+01,4.075576010475558064e+01,4.071338234701372016e+01,4.065564539039465330e+01,4.065949586351279521e+01,4.081212781156703784e+01,4.079305420363799328e+01,4.084303426089553568e+01,4.078837035129411248e+01,4.075882538794816412e+01,4.074771699104359612e+01,4.073812278805469589e+01,4.085427953683612401e+01,4.070953089023339544e+01,4.066796705984022253e+01,4.080666715158137947e+01,4.069657577845124052e+01,4.071445679007864982e+01,4.088035621971852152e+01,4.058394973222655722e+01,4.082487231866952015e+01,4.078095683171013519e+01,4.072690199090013152e+01,4.078477701876324346e+01,4.069960284652636062e+01,4.067691534108413975e+01,4.066507140234386242e+01,4.077416773864965194e+01,4.061411702774515220e+01,4.065708804034471058e+01,4.079199216371536352e+01,4.068799930585750957e+01,4.058757702343550022e+01,4.073665704946403565e+01,4.078442485935482864e+01,4.062260456679993581e+01,4.069300677412866207e+01,4.061405129862531993e+01,4.083106906053161111e+01,4.074626348065575598e+01,4.068925268484739632e+01,4.070886850398857604e+01,4.080775534007617011e+01,4.079046133875192481e+01,4.089397627966676652e+01,4.101041328378920525e+01,4.062188030705073061e+01,4.077326577625366610e+01,4.088921442901462910e+01,4.071811468080056073e+01,4.058227460871302128e+01,4.077239598628714390e+01,4.069766497839650299e+01,4.077736531804276865e+01,4.086004348201383607e+01,4.072322841939430305e+01,4.082741696632990624e+01,4.080692829945529354e+01,4.081482775434996313e+01,4.066872444001853637e+01,4.063542752959867244e+01,4.089708221943688216e+01,4.077840466883252901e+01,4.061597433553119174e+01,4.073207729645626785e+01,4.078592700322462861e+01,4.080507274351195690e+01,4.080779019066557822e+01,4.069928905984028233e+01,4.071959172167713348e+01,4.080024199582661026e+01


==> csvfiles/PSNR_LowCount_1.csv <==
3.054771229391537801e+01,3.609607866315371894e+01,3.266906055750410331e+01,2.833155290294675410e+01,2.847643688436589215e+01,3.284505390526495461e+01,3.117362113433983595e+01,3.414578678324882333e+01,3.625566588135394852e+01,2.714990265466760277e+01,3.484106306235596406e+01,3.260781912558987017e+01,2.973019245160354629e+01,2.835702025868112841e+01,3.530081960286368314e+01,3.172475978207418734e+01,3.166260484724325153e+01,2.815764657694192863e+01,3.211688593409477477e+01,2.914230987118857996e+01,2.797488768127573877e+01,2.936050245307379569e+01,2.790642096490782009e+01,3.594420284044262104e+01,3.363239284520007999e+01,2.800982883255760925e+01,2.798135551007610644e+01,2.857406958173971034e+01,3.610999699571647881e+01,3.217018804601613624e+01,3.361518115728226519e+01,3.521024298753261661e+01,3.449517675316563015e+01,3.280210912098942799e+01,3.014104520743528326e+01,3.031689894027510235e+01,3.082286235586161638e+01,2.967918566924140222e+01,3.232427598246563605e+01,3.333616747505789135e+01,3.368068292809397235e+01,2.732045749266791290e+01,3.279364269359915340e+01,2.992161759931866172e+01,3.231387544934680989e+01,3.158209097654084019e+01,2.729400959703840357e+01,3.294167108010572065e+01,3.615037557119788403e+01,3.545830412257777198e+01,3.050386368120490488e+01,3.267542982080573921e+01,3.486666815218623583e+01,3.318830611773619665e+01,3.323871663418960054e+01,3.254158698894633517e+01,3.363196095431256794e+01,3.385209983777674836e+01,3.362619173004336659e+01,3.232898398542748453e+01,2.882626244072243438e+01,3.333922678520617922e+01,3.161977124655914650e+01,2.715675212786540982e+01,3.600869700060275136e+01,3.374474718370475301e+01,3.130693590531297588e+01,2.980483908133535564e+01,3.372966714703747471e+01,3.375741149694268017e+01,3.271193085004509271e+01,3.179152870492526262e+01,2.858821080564858619e+01,3.282728260337429305e+01,3.239548652955318175e+01,3.167036764778586644e+01,2.884035968859737409e+01,3.255699521014942377e+01,3.362981715003481042e+01,2.695240044593677808e+01,3.513441853654956049e+01,2.989417872015115663e+01,3.414317486943305369e+01,2.970784899863030404e+01,3.075920373116079531e+01,2.719334639012156529e+01,2.932238056421021000e+01,3.301338467130010201e+01,3.403305559965681937e+01,2.916544145076349537e+01,2.874900505545570084e+01,3.258170898186939723e+01,2.701472363828449375e+01,3.493678854201237982e+01,3.080537270686953732e+01,2.879871325017402484e+01,2.648377508779815770e+01,3.582237030427731383e+01,3.094907854087257704e+01,3.130791273138236264e+01,2.769495129586117343e+01,3.466558807298608258e+01,3.391787003316444071e+01,2.962046729501148334e+01,3.619580823994449759e+01,2.968477381401950055e+01,3.509788042539129549e+01,2.981916930998658444e+01,2.797994994278327141e+01,2.919247476009214992e+01,2.811315586993099913e+01,2.848315609484497557e+01,3.509999212249328338e+01,3.417684628902674149e+01,2.831875816125931422e+01,2.734004350240778081e+01,3.102857463165179297e+01,3.345984256215737673e+01,3.199669484985635393e+01,3.329261811963527151e+01,2.768273321802006492e+01,2.958095286451879247e+01,2.719336187409684413e+01,3.289670010276792311e+01,3.231426304182243570e+01,2.858316067912209490e+01,3.372680050321528711e+01,3.093135313908058848e+01,2.701224590559864325e+01,3.357997949830787832e+01,2.943381156734710657e+01,3.544275519203645786e+01,2.775271343854480932e+01,3.019133747245783184e+01,3.223417207942245710e+01,3.558689134485868522e+01,3.438973155536069015e+01,3.138949929921943038e+01,3.313454810769553660e+01,3.237470838747891122e+01,2.893738097855283797e+01,2.614894175601429538e+01,3.263259037098987392e+01,3.304720729321703487e+01,3.313401188100785077e+01,2.825575943483583430e+01,3.422824845451822284e+01,3.240896563831064725e+01,3.187563789864935515e+01,2.796177990982247508e+01,3.578925293744870828e+01,3.268058490595601029e+01,2.952749042004184332e+01,3.388405919119185938e+01,3.051124574865812633e+01,3.320297030906665015e+01,3.181044889532427788e+01,3.018921424908835860e+01,3.406352626391669958e+01,2.921959260152723559e+01,3.569533359462038646e+01,3.010955165839095571e+01,3.351362697678756319e+01,3.327442700660566288e+01,3.557567126639661836e+01,3.263754256453534452e+01,3.606197929913497546e+01,3.347762291192442774e+01,3.335451436018205129e+01,2.830955732402389913e+01,3.277668474428917733e+01,2.747533508610248987e+01,3.459361433686655118e+01,2.968913544953856842e+01,3.124282993599479852e+01,3.335310372469530904e+01,3.288632024506083695e+01,2.868727331406697800e+01,2.711728469584154055e+01,3.627843501449850550e+01,3.382999040402956581e+01,3.363486375474841594e+01,3.522256753688693465e+01,2.807173063075682506e+01,3.409459894206848674e+01,3.605188780500331802e+01,2.767994807982181982e+01,3.065792062546588426e+01,3.590697737871960271e+01,3.384796790002921085e+01,3.562989510402304916e+01,3.590672902907896002e+01,3.355780979473402681e+01,2.882332151443306145e+01,3.032411126514774224e+01,2.791469115031758008e+01,3.540994454745332121e+01,2.849241732199454447e+01,2.718915889055689661e+01,2.836505876613980348e+01,3.297434584522515877e+01,2.867456636983808238e+01,2.831615376715467036e+01,3.029393982479839309e+01,3.276643148342151335e+01,3.419729170946738606e+01,2.909932852385492907e+01,3.567671121205107454e+01,3.618056324872129892e+01,3.463284385005363220e+01,3.438298877515787666e+01,2.995775331287357801e+01,3.595582581961873814e+01,3.318379701148883498e+01,2.973044973564221394e+01,2.862164738752318272e+01,2.891030022944065436e+01,3.308943794568190100e+01,2.939460668977727309e+01,3.011208828002692073e+01,3.298893838927756406e+01,3.239718793848120271e+01,3.426168693556319056e+01,3.264039776235297552e+01,3.343664318881965869e+01,3.388358556529512100e+01,3.110928614448287632e+01,2.659910584213033857e+01,3.044530968095823198e+01,3.201550570432122811e+01,3.105083645515863466e+01,2.815456024429198578e+01,3.164732140749904588e+01,3.200144996326559976e+01,2.843952763449368604e+01,3.429710671312638226e+01,2.904537837931631827e+01,3.406199376956374181e+01,3.277651604037239963e+01,3.614876408823807452e+01,2.900204620752474227e+01,2.789207622822748078e+01,3.041734364576841898e+01,3.397719031818497371e+01,3.374309575700132058e+01,3.388240820281727395e+01,3.566228210081840189e+01,3.291647443558672848e+01,2.959244112273708893e+01,2.955713850443273571e+01,3.560823020839124808e+01,3.259477758543250303e+01,3.231675845520832269e+01,3.233898840993283130e+01,3.168297861259301129e+01,3.281365496053845021e+01,3.306367551076986189e+01,3.100377251089849651e+01,2.801541164556932273e+01,3.219755473361225739e+01,3.137069189488404319e+01,3.098641973532629379e+01,2.862359929344667009e+01,2.627334425122909067e+01,2.625147356056727332e+01,3.465460875184645317e+01,3.215415406181512026e+01,3.298943902114223192e+01,3.402526774729310688e+01,3.617659346190103520e+01,2.787574280190100140e+01,3.564307002261283230e+01,2.931213746328396397e+01,2.819761960975607451e+01,3.339961487946786889e+01,3.543849437145429704e+01,3.104226040933191655e+01,3.085053926500727428e+01,3.240158935915233229e+01,3.177503505415120344e+01,2.826039204698347262e+01,3.018336627588544729e+01,2.839407359168074407e+01,3.325842146507332586e+01,3.595286553879648750e+01,3.001782436060344139e+01,3.032603431726071719e+01,2.942205852233941954e+01,2.956516752672354187e+01,2.722020192371249792e+01,2.788556280097234108e+01,3.492189102097461273e+01,3.514389755570401519e+01,3.288766120292122963e+01,3.141060771688756859e+01,3.502065844644866388e+01,3.108667270430277441e+01,3.124422667545823629e+01,3.310148460104001344e+01,2.820063546970496304e+01,2.850777834620413032e+01,3.399272174783033051e+01,3.334452196875017194e+01,2.763989074312733152e+01,3.429206618365331138e+01,3.444613227710217984e+01,3.428374025215538268e+01,2.976747532383541639e+01,3.438067993635829822e+01,2.788496525732803022e+01,2.866308113620194220e+01,3.125417082612103314e+01,2.922211992906469291e+01,3.612647378153114630e+01,3.108826912651208829e+01,3.288717734871137566e+01,3.319550660509840867e+01,3.174227984375532685e+01,3.303561510318900929e+01,2.863749740550223777e+01,3.497221207141943466e+01,3.493336520356237429e+01,2.859051520710218597e+01,3.413799804606153998e+01,2.619845252530261703e+01,3.064882012483753115e+01,3.079686131104359248e+01,2.960585694003032486e+01,3.130384019615953051e+01,3.596955114384582686e+01,3.479951587823853743e+01,3.274595939467020855e+01,3.468225429171904750e+01,2.943585269856844633e+01,2.731587020305571656e+01,3.122380274984121229e+01,2.665927817577856374e+01,3.113134661749808885e+01,3.615057302772507342e+01,3.191712562923507335e+01,2.626227839947198106e+01,2.917763989598093843e+01,2.618196228267223802e+01,3.411602912106279462e+01,3.353416489067146244e+01,3.177289306233011246e+01,3.444596927432034761e+01,3.252763829597226675e+01,2.280978174860025121e+01,3.225523544741464121e+01,3.151911096628077757e+01,3.338787847428343980e+01,2.996409832120459171e+01,2.985887069499996471e+01,2.902337624044094611e+01,3.347517447298817217e+01,3.348230127256444177e+01,3.015947506611769668e+01,3.032425049693975438e+01,3.276244484420537617e+01,3.102597977671549856e+01,3.246838614190841810e+01,3.350762966653894637e+01,3.205296405223408129e+01,2.997722915361454099e+01,3.296221216964403311e+01,3.329155334158616597e+01,2.985066901505391712e+01,2.807597816265390733e+01,3.035928614732853958e+01,3.013407428189251647e+01,2.953082465734038564e+01,3.202378857040085336e+01,2.491023531457534190e+01,2.964074474832916550e+01,3.237574624500165754e+01,2.349080327111518685e+01,3.264658403253078944e+01,2.885333108386918255e+01,3.056105944924116358e+01,2.736173794109264179e+01,3.262994807167198985e+01,2.546851994324148194e+01,2.345688995292936951e+01,3.314082063991194360e+01,3.131470495729091397e+01,2.390195613540357300e+01,3.328219141313785201e+01,3.375278828216042371e+01,3.305649069221218639e+01,3.233224655919004675e+01,3.059737825870016792e+01,3.181357441302488809e+01,2.928683139336014207e+01,3.371249535705511846e+01,3.273878475477440020e+01,2.935497852550793851e+01,3.098080064096937036e+01,2.890878094554655320e+01,3.064483113046254914e+01,2.939192617472384583e+01,3.266884814390244429e+01,3.286416270245074855e+01,3.066013805082847199e+01,3.046360602789301453e+01,3.363702759675310006e+01,2.970252380155369565e+01,3.364105097670500300e+01,2.938581810597679578e+01,2.913863008422195122e+01,3.172757157697994046e+01,3.165511086594082713e+01,3.035924615966171558e+01,3.339243926108212435e+01,3.372989066550325532e+01,3.284210003917377207e+01,3.364604965107957923e+01,3.362849920888761801e+01,3.318363571795077860e+01,3.348088957431006207e+01,2.950146056447512422e+01,3.140790745112476046e+01,3.129097503507887268e+01,3.216533285978043466e+01,3.181007952479083301e+01,3.292897536874555442e+01,3.110270860554859595e+01,3.284379896907961438e+01,3.349402637837327745e+01,3.097672091082227297e+01,3.327920953777426405e+01,3.337392806983464766e+01,3.183030788327025107e+01,3.070061168224470194e+01,3.361388099940372598e+01,3.341141448758449428e+01,3.350540668603170502e+01,3.183928135504572765e+01,2.964875573366425598e+01,2.700801271382152891e+01,3.237654756616323226e+01,3.380088618686178847e+01,3.105788768319154869e+01,3.244128325786472544e+01,3.353377872074706545e+01,3.203861463920055286e+01,2.360421282369034657e+01,2.912601781588513461e+01,3.167841714484508131e+01,3.321768610337311856e+01,3.015174017885059143e+01,3.056427624469126059e+01,3.016249410192243019e+01,3.340284694102854957e+01,3.354209850694864770e+01,3.348852429983216439e+01,3.131501281950324866e+01,2.537802023056354628e+01,3.361388027689201152e+01,2.523364632498542193e+01,3.312212318567758729e+01,3.241957217145682790e+01,3.160756809901779718e+01,3.342328459302086685e+01,3.268380251373480405e+01,3.109901915226256719e+01,3.000076825397986724e+01,3.348327973449895723e+01,2.357662989979982626e+01,3.329286438098067435e+01,3.226065697969150392e+01,3.244166247416151805e+01,2.683738322883329275e+01,2.903776064935353673e+01,3.072203148826418584e+01,3.369201252375670208e+01,3.043251791925486671e+01,2.995737145135376522e+01,2.432711478767346946e+01,2.967730583107737985e+01,2.853317522360168823e+01,2.329711813323422120e+01,3.361304528173931772e+01,2.667585280019047644e+01,2.521538609556453281e+01,2.504495922041526512e+01,3.267651957918571526e+01,3.080531957608507199e+01,2.944196228322173070e+01,2.928350804055837031e+01,3.009996612665543836e+01,3.317575211861867501e+01,2.586081739662486356e+01,2.539291679181136629e+01,2.923619233083284286e+01,2.445706102130746729e+01,3.073173096425224315e+01,3.367239500513739614e+01,3.060335566382274664e+01,3.221342443369139374e+01,2.830777803629371903e+01,3.203501815184019819e+01,2.860274923389855317e+01,3.015163346473732631e+01,3.138534222076490465e+01,3.352521028803147374e+01,3.363799844456509192e+01,3.360313174038066819e+01,3.040230029446431104e+01,3.244877626019481909e+01,3.376580525453613291e+01,2.938165520036012879e+01,3.262619750129287866e+01,3.321932333428548390e+01,2.954496206582876994e+01,3.365426240437503225e+01,2.880481515118485447e+01,3.090105332223457424e+01,3.329517158376338415e+01,3.327796690907159416e+01,2.985101182388339325e+01,2.968213140846108189e+01,3.190867145836443086e+01,3.213747937889115747e+01,3.345610876304871795e+01,3.327743585846275920e+01,3.002186495343461914e+01,3.022744868174016020e+01,2.977441104489175316e+01,2.937512679383342373e+01,3.317863985795484183e+01,3.240895550845166895e+01,2.565821086803972051e+01,3.365424565075474561e+01,2.965552536680824502e+01,3.122542560595250904e+01,2.354306234154658029e+01,2.799473722584956903e+01,3.352302759222065021e+01,3.347114722677316934e+01,2.598628688711930224e+01,2.346184614673155622e+01,3.043327415036486272e+01,3.019723088244413134e+01,3.303449848231443298e+01,2.976884757792920055e+01,3.156653797696009178e+01,3.066294202699785032e+01,3.371077426537051025e+01,3.325905471223131116e+01,3.255684800518829292e+01,2.316392879675201755e+01,3.311666039681305307e+01,3.322021111455190123e+01,3.284808439723239815e+01,3.347368013385572283e+01,2.990663308994551528e+01,2.879473836620692140e+01,3.288214366663588351e+01,2.524725640780584257e+01,3.346406970788962809e+01,2.959823267945596115e+01,3.344589253661758477e+01,3.334377712688634432e+01,3.029785640243876088e+01,3.036825594473359402e+01,2.302298073451608929e+01,2.915554739456750610e+01,3.270752774370163252e+01,2.996151250006781197e+01,3.370457335099443696e+01,3.323128262047507064e+01,3.063332009710288162e+01,3.199115942590487904e+01,3.332645348505307936e+01,2.968221961291090949e+01,3.248663101037012524e+01,3.013453853347570899e+01,3.366685253170858516e+01,2.984952259692554932e+01,3.046292961067119975e+01,3.350314351459693540e+01,3.203084365681345957e+01,2.938480906428186046e+01,3.275437118621191956e+01,3.012871555894875542e+01,2.955396303614899267e+01,3.041739439457118976e+01,3.055421011988147839e+01,2.949565879484365638e+01,2.297842462177054301e+01,3.223448451989493435e+01,2.859850326964956224e+01,3.364653254877325139e+01,3.011493023305691352e+01,2.959427381457872031e+01,3.223989265721743180e+01,2.929997154091487843e+01,3.314308048635100334e+01,2.542707273118312372e+01,2.524489844608183731e+01,3.006509576955053475e+01,3.193016398528024524e+01,3.257256405231321850e+01,3.321462121626901620e+01,3.209529601242752506e+01,3.002051076265455620e+01,3.233573760231993788e+01,2.272688488511871441e+01,2.874841732791675852e+01,3.223378540901813949e+01,3.203087460081266613e+01,3.340710813329890527e+01,2.953880608018636877e+01,2.665832100593144105e+01,3.375146990946097958e+01,3.030127315725066239e+01,3.254974762733801441e+01,3.028923703618919205e+01,3.334536676243682507e+01,3.016811890910857130e+01,3.272939860663888823e+01,3.324803569550155657e+01,3.293447533659473692e+01,2.998135594363826328e+01,3.063629671351321804e+01,2.599684137242357451e+01,2.672899045926953931e+01,3.246418957940259986e+01,3.351776612966843061e+01,2.820440451872583054e+01,2.894329341054477567e+01,3.309637365726467095e+01,2.916297477328285126e+01,2.987025860471709038e+01,3.238920801976953356e+01,2.437509576171994397e+01,2.977045878324297234e+01,2.824756124293899262e+01,3.159270418908713651e+01,3.239756278224167829e+01,3.271878440624544737e+01,3.069891036944785867e+01,3.364220459508469219e+01,2.981929129518458765e+01,2.434715844928392769e+01,3.334834977690542956e+01,2.896445626007952612e+01,3.285805397884463019e+01,3.309913790324333149e+01,3.075401848740690269e+01,3.355696628526077063e+01,3.341760080610225003e+01,2.976140211392289103e+01,2.986730464956552922e+01,2.826462399808103498e+01,2.769828219529728486e+01,2.967311390568677609e+01,3.023653152882802431e+01,3.374889334950659503e+01,3.315362409629520357e+01,3.341272510335155488e+01,3.247764490797050030e+01,3.041833547393970960e+01,2.524023876592482907e+01,3.348170998030754220e+01,3.354330461315910128e+01,3.091487008985590279e+01,3.356787726262986382e+01,3.369738910121016318e+01,3.314121302814711356e+01,2.605746641943385100e+01,2.907483464408736040e+01,3.122003406219373289e+01,2.891562067612224496e+01,2.972098844489812564e+01,3.286557342123895609e+01,2.381725522052768795e+01,3.064501303627169193e+01,3.304525692808163484e+01,2.569543192876043491e+01,2.979418300303186129e+01,3.355482991735867415e+01,2.685786731070875177e+01,3.028073587464131577e+01,3.354469476416009144e+01,3.004612985857621155e+01,3.110110873789199104e+01,2.385945510616751974e+01,3.220085585740057610e+01,3.194418181178932770e+01,3.172178868011099695e+01,3.242664444213738051e+01,3.523300968171788128e+01,3.233039339772643928e+01,3.218279680359244566e+01,3.102137343455110496e+01,3.245959134475516095e+01,3.363540226925317711e+01,3.186187900173742094e+01,3.569392084688682587e+01,3.318107576317728302e+01,3.156500226008896348e+01,3.101717238385257147e+01,2.685020368508401845e+01,2.734458796102011746e+01,2.752521912524579051e+01,2.698480137906528853e+01,3.163314398595459664e+01,3.534960462472165688e+01,3.176913395188206479e+01,3.047999049543189898e+01,2.909279917540299820e+01,3.525842600473114175e+01,3.485622197501378849e+01,3.510197237238434553e+01,3.516648737748683828e+01,3.553138188613904447e+01,3.477371943840535806e+01,2.497215435037188769e+01,2.563201377804470127e+01,2.694007295974834904e+01,3.526125077937714991e+01,3.570235445871512781e+01,3.262533873829696773e+01,2.542744124295147046e+01,2.741461541302789584e+01,3.124978797403741737e+01,3.222495498989140827e+01,3.094935252738464015e+01,3.319480328623493648e+01,3.156459620036385161e+01,3.145886758990561560e+01,2.646729147894525624e+01,3.393033811566089497e+01,3.526961810149161636e+01,3.526185604246493455e+01,3.155973618829285599e+01,3.392457143342606685e+01,2.938492125145055311e+01,3.039118688041175886e+01,3.415238777874566978e+01,2.862082592763847444e+01,3.272192549428236674e+01,3.229097702926679148e+01,3.179818616390675601e+01,3.458892399893257164e+01,3.493540116490483172e+01,2.741634825565280664e+01,3.327118987653415161e+01,3.615690146156009632e+01,2.498094493655383275e+01,3.521183033174223453e+01,3.226353038373217430e+01,3.137711562817143829e+01,3.530722281032409882e+01,3.473739508115345842e+01,2.737843540365718553e+01,3.136718284944541324e+01,2.676752923958887465e+01,3.554141096199018790e+01,3.374390710779962177e+01,2.925952921657553674e+01,3.584918855417724615e+01,2.505018584926245850e+01,3.583890223564044675e+01,2.736587420356512368e+01,3.559519997865754704e+01,2.628017343228034974e+01,3.134404415474710603e+01,2.655628348217612711e+01,3.192030652370416277e+01,3.532158110991056787e+01,3.142706055948943700e+01,3.278007887194407033e+01,2.690054925122835527e+01,2.588695840653159408e+01,3.534448879751216310e+01,2.713663100496372849e+01,2.711183149707037998e+01,3.380728765267743086e+01,3.235606020237229075e+01,3.129839172296357219e+01,3.152423829002293232e+01,3.214307777957785106e+01,2.955508448896138063e+01,3.562799645999930931e+01,3.188751323169081076e+01,3.458474624067945769e+01,3.573010826333090506e+01,3.209733696929850311e+01,2.500978428060611236e+01,2.949081230623317040e+01,3.297233729070028829e+01,3.164847972368871609e+01,3.276327866443595838e+01,3.022336422250538845e+01,3.151278756739791831e+01,2.805349259594468592e+01,3.522216389938083125e+01,3.232330531613089875e+01,2.927784065510385858e+01,2.781450803201324362e+01,3.327302025509023053e+01,3.330006652649230858e+01,3.230916849517662115e+01,3.310893835052471701e+01,3.491148794735691041e+01,2.671418448901594900e+01,3.419679773579532878e+01,3.403886642316904698e+01,3.511080354821323368e+01,2.735990945477638903e+01,2.973801289079577970e+01,3.490286846601676984e+01,3.358154989526678946e+01,2.955952596748800687e+01,3.250385279975841968e+01,3.130173332168797629e+01,3.377002855349809352e+01,3.219339322766684575e+01,2.663910912456648461e+01,2.864019296750542054e+01,3.564340530868499712e+01,3.537180986867898014e+01,3.178092978825985426e+01,3.129988392397727637e+01,3.283648516663623695e+01,3.319190107074089013e+01,3.529157433722208026e+01,3.460836934809867671e+01,3.552055181473835432e+01,2.631862373119872345e+01,3.105293512685051383e+01,3.317384986466802843e+01,2.831089767083224729e+01,3.237829156128863417e+01,3.489432818225629518e+01,3.540355467806653422e+01,3.400045140024950996e+01,2.681624168700421862e+01,3.491749598220609130e+01,3.573483831604461614e+01,2.713684443690407377e+01,2.623532940086545295e+01,3.553509965645731938e+01,3.107978394189299820e+01,3.526980964998586643e+01,3.096983206963397350e+01,2.584930675149989199e+01,3.388956680047009939e+01,2.498836996625679063e+01,3.207812028386682357e+01,3.195274779583515823e+01,3.462183544308899030e+01,2.721769585301714756e+01,3.301700243646796906e+01,3.379430676812118151e+01,3.301043276069131593e+01,3.355656814791414888e+01,2.667149503379199871e+01,3.524699009755070733e+01,3.387213083829139748e+01,3.147425787656382568e+01,3.573245233004026034e+01,3.523940924687840948e+01,3.120596259984556298e+01,2.551234317840136612e+01,3.295095172980685305e+01,3.372823898126316067e+01,3.538730454243938084e+01,3.475382283681603468e+01,3.283654766900227173e+01,3.545058551070570729e+01,3.250707837709691006e+01,3.512198104667637466e+01,3.435722320584551426e+01,3.214945552986827693e+01,3.591783545457656857e+01,3.231884125946577058e+01,2.591248944047350378e+01,3.126752443852765850e+01,2.542106972900983664e+01,3.165928583137780805e+01,3.142238745161591496e+01,3.551339080075797483e+01,3.339978062224201238e+01,3.214872901737386712e+01,3.009023755208218986e+01,2.766216767165332868e+01,3.496845799828385992e+01,3.187750027982247047e+01,3.267845246769260825e+01,2.655874464644106325e+01,3.083717468211726498e+01,3.155026249969122176e+01,3.475329820591539942e+01,2.748319047309590957e+01,3.103465360181294486e+01,3.133009616841469835e+01,3.552665836332218419e+01,3.133328502763518131e+01,3.474482633274937626e+01,3.218085773191238275e+01,3.212997928654849744e+01,3.276827175246302204e+01,3.590784781721515628e+01,2.748418482918551931e+01,3.516508426939743259e+01,3.064921506657769612e+01,3.455988250308020326e+01,2.734865593918020465e+01,2.629707566654714412e+01,3.266479633699051277e+01,3.156420347099782475e+01,2.771677151878438750e+01,3.138363416758559765e+01,3.165794452675308435e+01,2.578082635926188360e+01,3.302426266971828994e+01,3.141536093421868969e+01,3.537255538954479306e+01,2.690973519230603372e+01,3.154652081190533863e+01,2.589971776271283588e+01,2.602380470952772384e+01,3.502588408169253853e+01,3.301731685638033298e+01,3.108219530005503373e+01,2.871574839744166852e+01,3.081080083559617933e+01,3.278112658121099798e+01,3.436719468451465076e+01,3.541463100481409754e+01,3.135069243250858761e+01,3.125366584666206293e+01,3.567369143020961531e+01,2.621497006386691453e+01,3.613423226984384939e+01,3.188523249780560676e+01,3.199089671832107484e+01,3.467905951615093585e+01,2.712487162104244476e+01,3.387699546540698492e+01,2.727659257353912992e+01,3.570752242939404653e+01,3.240310733961450751e+01,3.478980752657549402e+01,3.152249142511573510e+01,2.639050720651764692e+01,2.456743657749474607e+01,3.493754274925272085e+01,2.686075315333710378e+01,3.527337205146319121e+01,3.227422245628557107e+01,2.941864951195874056e+01,3.421875134382219130e+01,3.510412951353459476e+01,3.276105993984918285e+01,3.556985327356726145e+01,2.955278368208757911e+01,3.465506606526643907e+01,3.468285509604042005e+01,2.634095839204384504e+01,3.598341340274789957e+01,3.187437215791599243e+01,2.821884017126225075e+01,2.561389389491644764e+01,3.160835195066729497e+01,3.511727166364804020e+01,2.547296242332468807e+01,3.122715285371169358e+01,3.359671867157385350e+01,3.109261434765067378e+01,2.508114871552347225e+01,3.188641313642035868e+01,2.683243606057406083e+01,3.343402692520960073e+01,2.601520758261229105e+01,2.594229288279898782e+01,3.488521746243870325e+01,3.218592788739208288e+01,2.624862648206645588e+01,3.241445777441015963e+01,3.536582253692881750e+01,3.491302491763150329e+01,3.225758602021128496e+01,3.095192915811405854e+01,3.166011731326004508e+01,2.662210348067747034e+01,2.614292544775675964e+01,3.158117034094523135e+01,3.211533050035872350e+01,3.343321119426302346e+01,3.116230988497922283e+01,2.586360933863975831e+01,3.527617950739748665e+01,2.884583442168852940e+01,3.534323987581381488e+01,2.880927615687181031e+01,3.203688686168784727e+01,3.588034651634287542e+01,3.612809978969138314e+01,3.548889284875244954e+01,2.953279649578065147e+01,3.474919956240086805e+01,3.142335422701866321e+01,3.054718627345611281e+01,3.035018410351053930e+01,2.551152182260485546e+01,3.121023613886232084e+01,3.435193078099195674e+01,3.463260469067199665e+01,2.520062462846370721e+01,2.665924456304729162e+01,3.520580887386000768e+01,3.424623237269470621e+01,2.634008734739921209e+01,3.548638952549042358e+01,2.613606700253296111e+01,3.200023968429680821e+01,3.138035242498475341e+01,3.164311800069351932e+01,2.421751690891111508e+01,3.470069925020258950e+01,2.749761660004065078e+01,2.579396816048062391e+01,2.588365954944708136e+01,2.821694416061610156e+01,2.690686620473664448e+01,3.515467229804584548e+01,3.162692683868993271e+01,3.254783939974306861e+01,3.185008243754436563e+01,3.198727601488059946e+01,3.543540654542709234e+01,3.133559285519352500e+01,3.533573926050517855e+01,2.608079687659479617e+01,2.802110316455383199e+01,3.131239876556738722e+01,3.495204442446206627e+01,3.366773167628125663e+01,3.475252307526823614e+01,3.272871390583327411e+01,3.275032372780849244e+01,2.623576359725232265e+01,2.569539323595027014e+01,3.217605850235819531e+01,3.186112974928402508e+01,3.483505896541857538e+01,3.559313146274803330e+01,3.129746068439433770e+01,3.548210015819243068e+01,2.738712881151950285e+01,2.787256883373569138e+01,2.836539006654416184e+01,3.525958371696373206e+01,3.077724071471251222e+01,3.124035866250942206e+01
3.447462863134349220e+01,3.466565053757931025e+01,3.455111645323951564e+01,3.477961786928422327e+01,3.466022185007491885e+01,3.449753670723471544e+01,3.451674113747021977e+01,3.463821489904957218e+01,3.459425951668698218e+01,3.458389390505536198e+01,3.453918842887325980e+01,3.459220104642820104e+01,3.473066084430301004e+01,3.443650595674725423e+01,3.493992431906791296e+01,3.458312139546353592e+01,3.474321226820258346e+01,3.448318002957857686e+01,3.451867012536481383e+01,3.443019457243547521e+01,3.473459121087679335e+01,3.438372467002186283e+01,3.452402409842016340e+01,3.471987765656689362e+01,3.438461095357724417e+01,3.451564631980406261e+01,3.474176271980829256e+01,3.453174678994698610e+01,3.460584536279056067e+01,3.450144732044498852e+01,3.478645426387615913e+01,3.455458138947147262e+01,3.458769773357652610e+01,3.450807242404587782e+01,3.499028313864818784e+01,3.475959990034954927e+01,3.452410173750222810e+01,3.476804846640653324e+01,3.471100595626322161e+01,3.475156979478930452e+01,3.484563661038576043e+01,3.439214894062794770e+01,3.464893704895927584e+01,3.447060885121008056e+01,3.438336139179657636e+01,3.473528751319760488e+01,3.427602167169281699e+01,3.459634638991231981e+01,3.439686307621767725e+01,3.475223224756155105e+01,3.451667214292697139e+01,3.466996143935343611e+01,3.447224554468637336e+01,3.487645989585992368e+01,3.453413537836552649e+01,3.454566009077799293e+01,3.453842540136258776e+01,3.449253333871819649e+01,3.454362442401765776e+01,3.441237716223153598e+01,3.451811660698553652e+01,3.435194690378092020e+01,3.443046615779968533e+01,3.439516188991920842e+01,3.489807965194667361e+01,3.434096118267470388e+01,3.483742825979540214e+01,3.460815293009004279e+01,3.473895069211638287e+01,3.451687337586368187e+01,3.492492785364338204e+01,3.430570009014338950e+01,3.447908122706788703e+01,3.469470125770344282e+01,3.470734232732231561e+01,3.455695595639140549e+01,3.493338553015843218e+01,3.457539515154596899e+01,3.441578484910736080e+01,3.453876160841075915e+01,3.450564289704419707e+01,3.455425417190576809e+01,3.451938992718392285e+01,3.447714939101287968e+01,3.456215191179413182e+01,3.442443378448903957e+01,3.463677042562045472e+01,3.453711914164836827e+01,3.474149817394522444e+01,3.447177672200120924e+01,3.459028238331412552e+01,3.440486734457636686e+01,3.444892284378544645e+01,3.459508367743053725e+01,3.459823094902961316e+01,3.478341536349539354e+01,3.464574449707849624e+01,3.467723041360713410e+01,3.464315133826637094e+01,3.482990661641825625e+01,3.473908375306838536e+01,3.449044734760703790e+01,3.442389371283547206e+01,3.457538711917291607e+01,3.480340871734037478e+01,3.478976961385289712e+01,3.444779989780575136e+01,3.450536341676573926e+01,3.463138145326046669e+01,3.457932550775521463e+01,3.467511345241783260e+01,3.453908635978374519e+01,3.462304998634921560e+01,3.453532675754347281e+01,3.431296825907124060e+01,3.470055939593132877e+01,3.458107108628604465e+01,3.481442315196512283e+01,3.444915214902943035e+01,3.462547090904059388e+01,3.452596361534717317e+01,3.445685186272112333e+01,3.493163269534140625e+01,3.458734612552932219e+01,3.464428237610589179e+01,3.451118850571761953e+01,3.463476519384559538e+01,3.471764325656420169e+01,3.438530548792150654e+01,3.470763062217589834e+01,3.479118338594651050e+01,3.444671006242072053e+01,3.472269373806015125e+01,3.466882915656029951e+01,3.452432230118915157e+01,3.449008519472457834e+01,3.492103070581546831e+01,3.464751030695437350e+01,3.448798135192224379e+01,3.477590258156895686e+01,3.469194477387090103e+01,3.441941005076136406e+01,3.464458654380769786e+01,3.457581479322666951e+01,3.456022017856661677e+01,3.479071264623878790e+01,3.441394719097453958e+01,3.469918496581725265e+01,3.447604458591685272e+01,3.445964969685165613e+01,3.452727441300476130e+01,3.490349224608840473e+01,3.465222997262323190e+01,3.451776332209603737e+01,3.445843428208307557e+01,3.451399028728460650e+01,3.455736525555005301e+01,3.459413314065404421e+01,3.470471317715037429e+01,3.425313875629518634e+01,3.438401937911734052e+01,3.451728019261657465e+01,3.478815680813290356e+01,3.461479186956795928e+01,3.480590016397150066e+01,3.442904153537495660e+01,3.480077869667188395e+01,3.474910223546478250e+01,3.488440786147464934e+01,3.467673915247348759e+01,3.455992473906148632e+01,3.450818680841253183e+01,3.456917951738245876e+01,3.459017909688949999e+01,3.463041933390382354e+01,3.475299751052385488e+01,3.461323606793306595e+01,3.455120046688288937e+01,3.448597868590587012e+01,3.463405444315870341e+01,3.467060815594633993e+01,3.452613271754644586e+01,3.464818253747054655e+01,3.425664393589370604e+01,3.452807568567805419e+01,3.457498516097388119e+01,3.487038463079404949e+01,3.501307804232225607e+01,3.453781068594076231e+01,3.455934928026830733e+01,3.474571114901960556e+01,3.464532713582922696e+01,3.462431318366573407e+01,3.446020921747430066e+01,3.447428987754693708e+01,3.443008430807773124e+01,3.436998280116495863e+01,3.449806346449841499e+01,3.466774689466302561e+01,3.461397213932996664e+01,3.463957292353219941e+01,3.470901627109691390e+01,3.468214687899374837e+01,3.440528316108856899e+01,3.448099788725878057e+01,3.463106273457777462e+01,3.435405382605637215e+01,3.435798207036499718e+01,3.467761684678494305e+01,3.442865555233338881e+01,3.483229067145844482e+01,3.447593946528014897e+01,3.466934529382497487e+01,3.469119669618935120e+01,3.493827459052605633e+01,3.449824400862459584e+01,3.454599339290028581e+01,3.460707154554474130e+01,3.436498350157911119e+01,3.472690100597547769e+01,3.455748144629615837e+01,3.463836533116240446e+01,3.473167196245177735e+01,3.465636070690251813e+01,3.486989537092236446e+01,3.448925748776647993e+01,3.466478960837665113e+01,3.445800090700128493e+01,3.464988847310555542e+01,3.491178206951990859e+01,3.450937451365012976e+01,3.458682035917037467e+01,3.476835058743857587e+01,3.459299079902977070e+01,3.467089731313748047e+01,3.485775047833850238e+01,3.458569410080156104e+01,3.458428572235052911e+01,3.461282159221865840e+01,3.453984317212375998e+01,3.473637444611370029e+01,3.477704113938366248e+01,3.470080274278517862e+01,3.485894642405722266e+01,3.433364945326467677e+01,3.458744922072119721e+01,3.451400768087565041e+01,3.484534790000231652e+01,3.457438015824622113e+01,3.449840728603170703e+01,3.456463957702421652e+01,3.453919135455216605e+01,3.485927566638441988e+01,3.467179458601577124e+01,3.423371507749895670e+01,3.449819069394008864e+01,3.433951115282890498e+01,3.483894022800438961e+01,3.486795580342655398e+01,3.470863665146139709e+01,3.467052469629735612e+01,3.486385289741031102e+01,3.453791207878574454e+01,3.441947013396041655e+01,3.446785586855742167e+01,3.454823258257558649e+01,3.474706564937139319e+01,3.459342942508652641e+01,3.442918733751629645e+01,3.452516526393389285e+01,3.484632112795878101e+01,3.445553406755267645e+01,3.477194246502052977e+01,3.473552308448825698e+01,3.479083230068847854e+01,3.474468949678625052e+01,3.476666491812586202e+01,3.442503293902845485e+01,3.441303424640400976e+01,3.465155076990102145e+01,3.458832736016884724e+01,3.476670675110434416e+01,3.485347901640192703e+01,3.448298584556742696e+01,3.452362696992987878e+01,3.478001734088040564e+01,3.467486438831208062e+01,3.460185693784314509e+01,3.479549367578964336e+01,3.454485045482181960e+01,3.450092821477724669e+01,3.475072173941579479e+01,3.453619205665655301e+01,3.471605940938767532e+01,3.497188821374000156e+01,3.471492988852236294e+01,3.457896237323425481e+01,3.445503954916618738e+01,3.459541132560936916e+01,3.442829325966435050e+01,3.470379551029012077e+01,3.471250213310882060e+01,3.446508830807432844e+01,3.441919395230094381e+01,3.478924902814290476e+01,3.453684907089184009e+01,3.449839888838413060e+01,3.450285208955043004e+01,3.441657977467988871e+01,3.452256752489242331e+01,3.457870558841343467e+01,3.464736415577591799e+01,3.459332842758109194e+01,3.468299086771538953e+01,3.469890980412158399e+01,3.471738052470497138e+01,3.469836167642619529e+01,3.461637028447565001e+01,3.485983835974032985e+01,3.475962728643405342e+01,3.442819333203480170e+01,3.471855619449164010e+01,3.457177882025620619e+01,3.463905029136664382e+01,3.477688137531713153e+01,3.459809350075607881e+01,3.473084986152070996e+01,3.486134077237305462e+01,3.461334679970175188e+01,3.450230958051121632e+01,3.465142613653407722e+01,3.463346347628512945e+01,3.449416499686179094e+01,3.457541020077692906e+01,3.432730165357358487e+01,3.454433584229253285e+01,3.475053987461068061e+01,3.430837965942858148e+01,3.458381942923911367e+01,3.454982054202988451e+01,3.483480588285085133e+01,3.444077602500593827e+01,3.476434984955601237e+01,3.449382916208711691e+01,3.448612911026224737e+01,3.446549555000976284e+01,3.458588474685517866e+01,3.443666531422495325e+01,3.097249977207407312e+01,3.091834613863046854e+01,3.108334464378160789e+01,3.098955133593242550e+01,3.103062051746339733e+01,3.091156622187801162e+01,3.090343983696896402e+01,3.099353360096050380e+01,3.095507784609769075e+01,3.097047322175711415e+01,3.114141550350181120e+01,3.120837111735393421e+01,3.092965722177507359e+01,3.099252111470969240e+01,3.094405968740022672e+01,3.101145519111877391e+01,3.101189552892816437e+01,3.098969466424133046e+01,3.117222151687365184e+01,3.079819279928621967e+01,3.098165065766679405e+01,3.092196839059934277e+01,3.080891905412913800e+01,3.089353576507848231e+01,3.103747806262220266e+01,3.100113295783827994e+01,3.103555914181202979e+01,3.100565483139590839e+01,3.096703638668429548e+01,3.102252450836616759e+01,3.099555552053515584e+01,3.104424143138805547e+01,3.088455194446975938e+01,3.104696127105487591e+01,3.120463992097087669e+01,3.091576928937595525e+01,3.101365844681016171e+01,3.093327707195587095e+01,3.099433857593508534e+01,3.094314138827829552e+01,3.087485523356168926e+01,3.093598652621025025e+01,3.101611357816957337e+01,3.114578044478378516e+01,3.118549311806464530e+01,3.100018442324165235e+01,3.099006982823321010e+01,3.100594590143674978e+01,3.103954738614000419e+01,3.104801001970279373e+01,3.097793003528945377e+01,3.112325275298776361e+01,3.077912428840035020e+01,3.095260871256367707e+01,3.112875774989912969e+01,3.107542588718512278e+01,3.083844098672909340e+01,3.102872588705893264e+01,3.092605605688619974e+01,3.092266858505113447e+01,3.107588940136988498e+01,3.111051539423760204e+01,3.105421810073352518e+01,3.118787291112594673e+01,3.096089634080409070e+01,3.100080320037935522e+01,3.122138496988669232e+01,3.092376728873087544e+01,3.103583849008168016e+01,3.104925399804910668e+01,3.114405188739095109e+01,3.091741993684817302e+01,3.102608448825176168e+01,3.089056053647968980e+01,3.106388361079768856e+01,3.109584982535283615e+01,3.113341669380989174e+01,3.113384802332621604e+01,3.092340685633711672e+01,3.082909566105318433e+01,3.114799909618706764e+01,3.102157918930593539e+01,3.089047091869860040e+01,3.095794866455578642e+01,3.111680562163677877e+01,3.084442946671867247e+01,3.099888454907922153e+01,3.087032710420295345e+01,3.093142176576135327e+01,3.104150595401024759e+01,3.092660868644238548e+01,3.105080801761083009e+01,3.081316302409572216e+01,3.087765439826715408e+01,3.093807221213425152e+01,3.100749223473527394e+01,3.078274116923185844e+01,3.081920409224419899e+01,3.104283257355454850e+01,3.104219112789326829e+01,3.097774898200960791e+01,3.096932823238341115e+01,3.092409925708949459e+01,3.098708925911839529e+01,3.085920385590171122e+01,3.094407617805540767e+01,3.109960521577774273e+01,3.094484426789195908e+01,3.114386322648049799e+01,3.097464373986213459e+01,3.123148370604045354e+01,3.121765052930864215e+01,3.088175847267514484e+01,3.085902711878422267e+01,3.097810687550606445e+01,3.102266607167731394e+01,3.103358317656357812e+01,3.093677003701445827e+01,3.084057842700304519e+01,3.092972892935150497e+01,3.108496758830632345e+01,3.103920812321003453e+01,3.112100499371089768e+01,3.092709768359395639e+01,3.103476183843071468e+01,3.100721931319537461e+01,3.095271693474123964e+01,3.081191711777899300e+01,3.091124918898796636e+01,3.092572625784418960e+01,3.110514787745017173e+01,3.082575743589757877e+01,3.104807611135155554e+01,3.115205744939718713e+01,3.079683584423561626e+01,3.097265579976663474e+01,3.092124980305669624e+01,3.108270344352796499e+01,3.116994198732855992e+01,3.108542369104448966e+01,3.086120742909220027e+01,3.080699918629272105e+01,3.096860895209675846e+01,3.081391584339097633e+01,3.089503792458801001e+01,3.087668865931239992e+01,3.095560973616611022e+01,3.101399180294446367e+01,3.102305307484941466e+01,3.095387850160451038e+01,3.103738318270942287e+01,3.085159151160981494e+01,3.087046462462896912e+01,3.090359464828376446e+01,3.082523623044000871e+01,3.090005209426968236e+01,3.101435973620087694e+01,3.099925644474371111e+01,3.100861699650863912e+01,3.109376251990737927e+01,3.102834265389808976e+01,3.114104730388955389e+01,3.094801288856412214e+01,3.142544355000488210e+01,3.093950991323470134e+01,3.093132666656967444e+01,3.087653600170664348e+01,3.086761673872258882e+01,3.072337856447548177e+01,3.089404740190168397e+01,3.116993397037490610e+01,3.103279026092904402e+01,3.091009679625468820e+01,3.127526351736966248e+01,3.096628511055628863e+01,3.075364541020099551e+01,3.100486017137994210e+01,3.090623689907775429e+01,3.089606864578632894e+01,3.113469202513942946e+01,3.114829146063235044e+01,3.090832888385986621e+01,3.089521369375088966e+01,3.113392596357395803e+01,3.089899591099730003e+01,3.114094660243647184e+01,3.107414715575913533e+01,3.079184517567856716e+01,3.089275814466958536e+01,3.088929355826524414e+01,3.100365709006950610e+01,3.089890025996412604e+01,3.109410240417784266e+01,3.089012286918642047e+01,3.095607865856023011e+01,3.091993861575471314e+01,3.109140318069720621e+01,3.100028271632511689e+01,3.103829969063844629e+01,3.105293165580207670e+01,3.108541123773415293e+01,3.092387464648613360e+01,3.114114864671895688e+01,3.090797901802856984e+01,3.091012202191773284e+01,3.087875620609385052e+01,3.111630061503711175e+01,3.086313228589836655e+01,3.083572981523290224e+01,3.090170044865101318e+01,3.105813444615423080e+01,3.086381892077422506e+01,3.095669125994439952e+01,3.081994231142641638e+01,3.086702357337536640e+01,3.090920835071922923e+01,3.093971467437421552e+01,3.080869380567211024e+01,3.108895302793071025e+01,3.090270699321406056e+01,3.102652501457309953e+01,3.100547065776089184e+01,3.090812211462376169e+01,3.091628008943751027e+01,3.105264556943595977e+01,3.099970510824667969e+01,3.106218710097827085e+01,3.111596661048715262e+01,3.107495648014428724e+01,3.093750670560332949e+01,3.094290594052432652e+01,3.125428469087061956e+01,3.092715053281967386e+01,3.083030939683178673e+01,3.066786805250902148e+01,3.108318933793593786e+01,3.105388371734266428e+01,3.082393435386023484e+01,3.084855024416849645e+01,3.090926657104008513e+01,3.107732337408898005e+01,3.103292158192039096e+01,3.089392930254201275e+01,3.083764851052539413e+01,3.089525168749549167e+01,3.105473135441827282e+01,3.107684428331948823e+01,3.104674842331336038e+01,3.103709016414830657e+01,3.094699513469479513e+01,3.090731726765989151e+01,3.110807246982945173e+01,3.103011619203388705e+01,3.083195381352981101e+01,3.104780984969217172e+01,3.072549601540523057e+01,3.097242265964732510e+01,3.094544963729216391e+01,3.104090852146836710e+01,3.097702763065022680e+01,3.115162694918198838e+01,3.083920655369039565e+01,3.107479533486337786e+01,3.092823436504900769e+01,3.098670980059105773e+01,3.075743921559811156e+01,3.095688579075462599e+01,3.096510677572576142e+01,3.082901724200645432e+01,3.100264678193118328e+01,3.097763318074368044e+01,3.088596504605174431e+01,3.096221449141492599e+01,3.100873631304769162e+01,3.081602963537873663e+01,3.094197410024916195e+01,3.107456047748628691e+01,3.100827812782784321e+01,3.099484059435578942e+01,3.121819893356344977e+01,3.070263803434487215e+01,3.107345635946756346e+01,3.100098067075878561e+01,3.131200454907865449e+01,3.097379569380630215e+01,3.089805951711323928e+01,3.106224014544718415e+01,3.088375663273045291e+01,3.100120028203081191e+01,3.084581903066278841e+01,3.111631233630611248e+01,3.096978296167258193e+01,3.091133641200906723e+01,3.111160125953881561e+01,3.099256188408732626e+01,3.104368287180300001e+01,3.099591571411097135e+01,3.115760320437090769e+01,3.093148719237541755e+01,3.091088616292927327e+01,3.090977620041360296e+01,3.094772040240483335e+01,3.100361953965659012e+01,3.103800137182827967e+01,3.078507022242755298e+01,3.080120174479373674e+01,3.096755717883135617e+01,3.082411807105228263e+01,3.085657942816737531e+01,3.080997123040574692e+01,3.093807827431060176e+01,3.095235876511790352e+01,3.105023531500729916e+01,3.082032037369082289e+01,3.095801719482236081e+01,3.078352725193695605e+01,3.089815406381412188e+01,3.088733167628656417e+01,3.111676876653960733e+01,3.081963071725676429e+01,3.092769734543071536e+01,3.109776890917393644e+01,3.094548203134657527e+01,3.108430238400037737e+01,3.099354134323228749e+01,3.094901755295091306e+01,3.104315325098592737e+01,3.098858445863587363e+01,3.092757935465050423e+01,3.100278441319790090e+01,3.097467513055935484e+01,3.075335192906624471e+01,3.089251765287280094e+01,3.086608111206160387e+01,3.109330490435861805e+01,3.098280717521656769e+01,3.090596876853075514e+01,3.108499500976970609e+01,3.094370466677175813e+01,3.096796324486678742e+01,3.103122843544944587e+01,3.084817672638863684e+01,3.094630061981755276e+01,3.092559491181164688e+01,3.340130872313731913e+01,3.352505125485696169e+01,3.356921106962062851e+01,3.353680740901243240e+01,3.357176302240877419e+01,3.362167498185144865e+01,3.357523698905807663e+01,3.357662906347449905e+01,3.342313664162854536e+01,3.350526827178434530e+01,3.355827793317962460e+01,3.344167738472108198e+01,3.340424905618257867e+01,3.366981626526164462e+01,3.349552001446494387e+01,3.355511111157441917e+01,3.365208453614086892e+01,3.372030362983457508e+01,3.360140935624216496e+01,3.366707858843891188e+01,3.345167768445008250e+01,3.351112950526788836e+01,3.357916129353959178e+01,3.363741844141586768e+01,3.365410452762428406e+01,3.361747204397740063e+01,3.369517191180905513e+01,3.348397917856492256e+01,3.345584113016565198e+01,3.339865537994774058e+01,3.358040980676223342e+01,3.355123558660809380e+01,3.397756402350439942e+01,3.362561776294921856e+01,3.344906688387062133e+01,3.343372324490665903e+01,3.374814589360983064e+01,3.334128693090382711e+01,3.350180829086876599e+01,3.349723411656491834e+01,3.346613844659996317e+01,3.371964918134251121e+01,3.329505893784553905e+01,3.354472626528210810e+01,3.400435658888910950e+01,3.353925787227162658e+01,3.357040012443151511e+01,3.334106590947984472e+01,3.341240483093755387e+01,3.350682476806638732e+01,3.352830769462607208e+01,3.341884339633756440e+01,3.356957505974629186e+01,3.374575100025416674e+01,3.329252704738724589e+01,3.348983857126557950e+01,3.378405852746231375e+01,3.364036697141568766e+01,3.358220308212928984e+01,3.368474157400763147e+01,3.349086093020753907e+01,3.335941405788135228e+01,3.344612451649833673e+01,3.364275633149441802e+01,3.351622330062180311e+01,3.361778223687969813e+01,3.345190660295277496e+01,3.340372327924819729e+01,3.353837447372175262e+01,3.331272485886180590e+01,3.350098081637479197e+01,3.348683698815312937e+01,3.374795491204363884e+01,3.342545855088258833e+01,3.363665957797068984e+01,3.341141714430823839e+01,3.333859943200775433e+01,3.346344733696448515e+01,3.346666305972915723e+01,3.347024287778540952e+01,3.357125612474349197e+01,3.385469605019265771e+01,3.335878071052012928e+01,3.353486115818567725e+01,3.367161579808217198e+01,3.347465106274940183e+01,3.376376873879134877e+01,3.370134023685200475e+01,3.345752718581121599e+01,3.342758208140802623e+01,3.336704302894082019e+01,3.366867068267008278e+01,3.340333110665949334e+01,3.381762051722531481e+01,3.385032232899680338e+01,3.344071174768394172e+01,3.357552118793172014e+01,3.360889722466576757e+01,3.347536641888377318e+01,3.349778701928403990e+01,3.353667571407498116e+01,3.342829748504473741e+01,3.378656341507977601e+01,3.354335535030766380e+01,3.351755262083168674e+01,3.346905099626410873e+01,3.365616839150774098e+01,3.365284174166940545e+01,3.343462891239240520e+01,3.339092891757229609e+01,3.359990889714941176e+01,3.389905324313123458e+01,3.340697523716438155e+01,3.358881086759917167e+01,3.343210660474912288e+01,3.340221697939967527e+01,3.371280028938835471e+01,3.343832432487103290e+01,3.344980846854601708e+01,3.358039715564948580e+01,3.349498769766921669e+01,3.340806917987704594e+01,3.363379460503203688e+01,3.347316847177685872e+01,3.349944757377770799e+01,3.353347965223765925e+01,3.371889936340457439e+01,3.341724340010151195e+01,3.363200600873114610e+01,3.367291530045909553e+01,3.338542068581479327e+01,3.345983821382696277e+01,3.375806135353714410e+01,3.342541620329662777e+01,3.359830835518506831e+01,3.373571122081892071e+01,3.354869964200486265e+01,3.350587597318132538e+01,3.332647502827753527e+01,3.336116657907888339e+01,3.366944518497652439e+01,3.364559983053698744e+01,3.367801083466400058e+01,3.363667117791803207e+01,3.324139260780437155e+01,3.341887022809873997e+01,3.396183038247811936e+01,3.333729110377922211e+01,3.353949545207057525e+01,3.317571670966660236e+01,3.356308313213516925e+01,3.352073444318862272e+01,3.373813211355310671e+01,3.360635509099579821e+01,3.354313239783436984e+01,3.351089189791626666e+01,3.335774313373610767e+01,3.361694046806633906e+01,3.386909123106642028e+01,3.365563152712208250e+01,3.358244662484978704e+01,3.334765292682163107e+01,3.354125268757569245e+01,3.394397402808253617e+01,3.350540094320574980e+01,3.361267410995637306e+01,3.343764103470257254e+01,3.344841591676736670e+01,3.350072219767520920e+01,3.361111206157642783e+01,3.340349200595493784e+01,3.360809852016028998e+01,3.333874305767812984e+01,3.329594239025070124e+01,3.370630690002800378e+01,3.340262249212149470e+01,3.354294318659378149e+01,3.347995879883858805e+01,3.346321721911990466e+01,3.345999063003886675e+01,3.338891926122503406e+01,3.345541573209342090e+01,3.362139249278614272e+01,3.360894813733943920e+01,3.352513527772375568e+01,3.353001726698563090e+01,3.357369203440847372e+01,3.357392523334327450e+01,3.346073644938788050e+01,3.349329518832369246e+01,3.363688851740526786e+01,3.365792865763576458e+01,3.339923650359806828e+01,3.365551809308239939e+01,3.352585783716033063e+01,3.353209802067639345e+01,3.355205123102785336e+01,3.335745000236289570e+01,3.361044713707781284e+01,3.343104598058886978e+01,3.350709472668174982e+01,3.357477857548116162e+01,3.357032335131383149e+01,3.344726786565929899e+01,3.363471971863744159e+01,3.356750520991254660e+01,3.363689418209884963e+01,3.351757628379508702e+01,3.357275547923836712e+01,3.338571631148052177e+01,3.373829813488829643e+01,3.367617987319439976e+01,3.368208847770964098e+01,3.333008184198216384e+01,3.372247943224542865e+01,3.344807495835704714e+01,3.383993502925916630e+01,3.367443754877922402e+01,3.330573370021694757e+01,3.345377669568139822e+01,3.346373590750209104e+01,3.343565644555985727e+01,3.367899559872980575e+01,3.356584813774171749e+01,3.359335836241875484e+01,3.341039778954848316e+01,3.338512459047289838e+01,3.384465992182681759e+01,3.339705907394926498e+01,3.422553153379744373e+01,3.328885866484306177e+01,3.360367528102811718e+01,3.352298496340837630e+01,3.382059660895866671e+01,3.336224906935248669e+01,3.325293700404708375e+01,3.364983973891837365e+01,3.347296811034672714e+01,3.368240786882307702e+01,3.353519650899489335e+01,3.362444306914086667e+01,3.337921985379669820e+01,3.368604223657801811e+01,3.365257040048147985e+01,3.337069157267718111e+01,3.370356127173312899e+01,3.350305460368954868e+01,3.367838411663674947e+01,3.363032247171437206e+01,3.362203889321353500e+01,3.343112591199668060e+01,3.351978040842179496e+01,3.348933958886487972e+01,3.347087683135562486e+01,3.352171808114714935e+01,3.390423371397461239e+01,3.360604876849263434e+01,3.363329535744186671e+01,3.344848666812513471e+01,3.359196414018662580e+01,3.342718021188342448e+01,3.365476834847064680e+01,3.359144132125264548e+01,3.341019865774111963e+01,3.333018985996888262e+01,3.365692958083916153e+01,3.401303837788123730e+01,3.355500676615064037e+01,3.350142240567460306e+01,3.358082515974568594e+01,3.346369825947154197e+01,3.344605976314075235e+01,3.366075606884039217e+01,3.349199190332339526e+01,3.351832856124420346e+01,3.334934886604677473e+01,3.350065570041002161e+01,3.328800582332281977e+01,3.375927067741100984e+01,3.327945881455076460e+01,3.351557266362985388e+01,3.345445244225046366e+01,3.357029470690200412e+01,3.357740079348197781e+01,3.357651309964908393e+01,3.348828132736905872e+01,3.342940199548256430e+01,3.346466676937687623e+01,3.356118273082491044e+01,3.347298150666684080e+01,3.380409612428839239e+01,3.352800456457912048e+01,3.343420165996354854e+01,3.361169751916740722e+01,3.331796005375041858e+01,3.325522125751130886e+01,3.331561515880009949e+01,3.351149460357378729e+01,3.356999387448864525e+01,3.388163441618865335e+01,3.359831449450150131e+01,3.356995837805840921e+01,3.397353774014385408e+01,3.336145591134541633e+01,3.356800426476789312e+01,3.345231846354734984e+01,3.366466771212122921e+01,3.350499132060339491e+01,3.348776950443881617e+01,3.336806447579850499e+01,3.370085645971180810e+01,3.358433755241852481e+01,3.333618148182411289e+01,3.348496282608977026e+01,3.355516747770608532e+01,3.350019825091819570e+01,3.357675625925440954e+01,3.351905810355035698e+01,3.384532681112351327e+01,3.329007932067683839e+01,3.379423981509475539e+01,3.342416224378825973e+01,3.330671782852868290e+01,3.358646387737909578e+01,3.364717866542930125e+01,3.354804356250194530e+01,3.348703558212933729e+01,3.372175321105917334e+01,3.354588416230664194e+01,3.363126547745608974e+01,3.388278760967649816e+01,3.345983629475789911e+01,3.382713911227238412e+01,3.344103439454995907e+01,3.379944835139584569e+01,3.352894900440628589e+01,3.379559797342994187e+01,3.363451187110959495e+01,3.327033196493225375e+01,3.364564262719615328e+01,3.371946844223273132e+01,3.361697969635075367e+01,3.340414671712318295e+01,3.353519929803597677e+01,3.343154780970804296e+01,3.354078587203578365e+01,3.338441550287713255e+01,3.349373903397422225e+01,3.347502434642669300e+01,3.345495738698019750e+01,3.325356486118300126e+01,3.357988497699294328e+01,3.373076190054498369e+01,3.351141401160739264e+01,3.356497247875024925e+01,3.343905310818107779e+01,3.356123926741003061e+01,3.322224467967691908e+01,3.349112259557026050e+01,3.359872106933848102e+01,3.358177181545774204e+01,3.331714441614660416e+01,3.336260505717420699e+01,3.340562505970432738e+01,3.374153868731044525e+01,3.356174549270812690e+01,3.340253811773298764e+01,3.337814551863186807e+01
3.487847279298731706e+01,3.458478282213832955e+01,3.478186820497346332e+01,3.482165112791295769e+01,3.434195367760180773e+01,3.467361628495674353e+01,3.478404679471190519e+01,3.495308646817222353e+01,3.468879678933403454e+01,3.470692991795835525e+01,3.493123674280263202e+01,3.476237783211843180e+01,3.474619119633786113e+01,3.468940028730629876e+01,3.461258585750493211e+01,3.472153398367436949e+01,3.447374006799877577e+01,3.462519035915348553e+01,3.490935242222746382e+01,3.504074908959619705e+01,3.475540179346657510e+01,3.477533730338771534e+01,3.466534397303294668e+01,3.463850455646269921e+01,3.457574544041710851e+01,3.482693186359401238e+01,3.488773130651985355e+01,3.440018228051152960e+01,3.479048140630868602e+01,3.450807709270452506e+01,3.473523606825906995e+01,3.517516984017687776e+01,3.464191827982132565e+01,3.492403482217858368e+01,3.472713827113305030e+01,3.477585933319499389e+01,3.470444545157325678e+01,3.450921111935812746e+01,3.457488564587211499e+01,3.460597996815283750e+01,3.474001642765438191e+01,3.495309855109890407e+01,3.458800609054981834e+01,3.454577123874046407e+01,3.467269485401351403e+01,3.480773570656700144e+01,3.461227596980309329e+01,3.481972496699378183e+01,3.456777849001222336e+01,3.477642286856698917e+01,3.497266291238714331e+01,3.476228760747962099e+01,3.507414467996464680e+01,3.480013579079606956e+01,3.491840185246446282e+01,3.455728077619914984e+01,3.455959825918019135e+01,3.510502957285262937e+01,3.502939880042715970e+01,3.479355191501874600e+01,3.454895730140281529e+01,3.476546181834651605e+01,3.477013148644820006e+01,3.471207329467343072e+01,3.473551605046318969e+01,3.479502552574334118e+01,3.510110387884227379e+01,3.482383735901841249e+01,3.494074527788885121e+01,3.482531605279256581e+01,3.454457578007454543e+01,3.443335591873126589e+01,3.497662887282214683e+01,3.496001091246376546e+01,3.488468788224674455e+01,3.466799337466669328e+01,3.509636872108158911e+01,3.463070948594693022e+01,3.499079480065272207e+01,3.482446740586531320e+01,3.505609391849151280e+01,3.472932178298368200e+01,3.455720244477596736e+01,3.473079709496972356e+01,3.481586522273360629e+01,3.500424723732614041e+01,3.478468190799982551e+01,3.469773181646709048e+01,3.491383902238829506e+01,3.476677650775164352e+01,3.458119940873346110e+01,3.500465367110106740e+01,3.475969368108557234e+01,3.500826045061464242e+01,3.484723052276881816e+01,3.463133188676084018e+01,3.475717222264589168e+01,3.506114422060780811e+01,3.462079669671234683e+01,3.479021485666770985e+01,3.487147381559947945e+01,3.480623462453452532e+01,3.472248627544885835e+01,3.468968086778405535e+01,3.481524786465978138e+01,3.478780903932862145e+01,3.485642009435330380e+01,3.475266164401794100e+01,3.468539084548575602e+01,3.463598801008196659e+01,3.450048326755921835e+01,3.473559030278369875e+01,3.485112461886952673e+01,3.484117460996499460e+01,3.469292860928794653e+01,3.494322470199382025e+01,3.489669642473801048e+01,3.505101357097046133e+01,3.471567205639953357e+01,3.441823031491556151e+01,3.501588922431157869e+01,3.487223213390137033e+01,3.474755697308859936e+01,3.489012529773943783e+01,3.438079430281385385e+01,3.486545103411638991e+01,3.485734829384456646e+01,3.462254895300305435e+01,3.470076740653379943e+01,3.475849428175815348e+01,3.507014489496685172e+01,3.477140393097808868e+01,3.491201087658622271e+01,3.492542022541648095e+01,3.499505112526133388e+01,3.487938303821538000e+01,3.470663944491607822e+01,3.476644314634264532e+01,3.514959485720662258e+01,3.493930874118661478e+01,3.460387199722168106e+01,3.486339513589029337e+01,3.476972136711473382e+01,3.457294957034284266e+01,3.485075317314768029e+01,3.484435112521649103e+01,3.456210877307145779e+01,3.473346052812006235e+01,3.477924501891011744e+01,3.517895544447598866e+01,3.467497160165527248e+01,3.481622390513728504e+01,3.480917719176452607e+01,3.476035224523887734e+01,3.461372280925397149e+01,3.488308091697242475e+01,3.499489128864549770e+01,3.479474111335982656e+01,3.442877843940222959e+01,3.474752757510069756e+01,3.482935502462528632e+01,3.477686279880628462e+01,3.510380317660170135e+01,3.465389133815739342e+01,3.496327289478482214e+01,3.446848041530058993e+01,3.509248727279917546e+01,3.482290269854873088e+01,3.448722517634950435e+01,3.488759431652733412e+01,3.463662174488107581e+01,3.466731306891507813e+01,3.480527504170096620e+01,3.467853477313985877e+01,3.454413490305844903e+01,3.468671391368494028e+01,3.476810093066222862e+01,3.470871075550000739e+01,3.482151179786286832e+01,3.463045310644262997e+01,3.467720670462171739e+01,3.449035435048480025e+01,3.475685311020750135e+01,3.467414435915647175e+01,3.468785813974730559e+01,3.508155598517429041e+01,3.491464380732922024e+01,3.477547705549060453e+01,3.456536479450389265e+01,3.482078251006984004e+01,3.447967931050467172e+01,3.489235526057521497e+01,3.468505588077690760e+01,3.478002213972337131e+01,3.450875214717710548e+01,3.485550930734184050e+01,3.495669345458519217e+01,3.456254953177524669e+01,3.500192368265082621e+01,3.515259518609873624e+01,3.472034638359333769e+01,3.461186080009395027e+01,3.470420694408653617e+01,3.471525313414959157e+01,3.464511891266209886e+01,3.486117369766029839e+01,3.460843302161310930e+01,3.487941546536611526e+01,3.462143304502409080e+01,3.458979525048154358e+01,3.419218695556109822e+01,3.462304939689560968e+01,3.468238180867872700e+01,3.469822362513090042e+01,3.506531581366537864e+01,3.480868656723257004e+01,3.508810124586874934e+01,3.462735480974995284e+01,3.499611011183634446e+01,3.472026463980296995e+01,3.457250784148902767e+01,3.459068882598738526e+01,3.486951824370378716e+01,3.471194334081071986e+01,3.492035223014816125e+01,3.472183847482915553e+01,3.468350663422056357e+01,3.484429551641494527e+01,3.459220597892468163e+01,3.473970939776477707e+01,3.490904627332744781e+01,3.472407169120982218e+01,3.487634094495685133e+01,3.471920111191078462e+01,3.481439436079564587e+01,3.488314138664330954e+01,3.490412612230015554e+01,3.485630321388241981e+01,3.467119614393546811e+01,3.480801440726627760e+01,3.481264442330064668e+01,3.507520482852294919e+01,3.491170116844335070e+01,3.485642199695115551e+01,3.458931902089747723e+01,3.458338149960129471e+01,3.496689608160337315e+01,3.489486973068028419e+01,3.465733430116892322e+01,3.431980889065042817e+01,3.445674440925927229e+01,3.418838083127715777e+01,3.491132118874293155e+01,3.511081917066090341e+01,3.467824181943930029e+01,3.494112874451389672e+01,3.449990497835210590e+01,3.463468768507323148e+01,3.473827352846128491e+01,3.468645776891334265e+01,3.497882572177532268e+01,3.481281826371998989e+01,3.483704172648467079e+01,3.479328266206956499e+01,3.461914347168718109e+01,3.474121494779997477e+01,3.450722354380498302e+01,3.491219443949723455e+01,3.473653642853433610e+01,3.497709896141291352e+01,3.465108518982535202e+01,3.459937251213119680e+01,3.468534334123341267e+01,3.478858457258471049e+01,3.476932730711676811e+01,3.505888634790549929e+01,3.470799897951818025e+01,3.488443470248066092e+01,3.486056698344889071e+01,3.479664122123707415e+01,3.444595570730534462e+01,3.465033125896358968e+01,3.483188339661241884e+01,3.489574128700051858e+01,3.470055432217491642e+01,3.462159656311057176e+01,3.423106251801661415e+01,3.459488438487019124e+01,3.506550923101100636e+01,3.481420882247385862e+01,3.475532018694062231e+01,3.463075637489355785e+01,3.480375177162400036e+01,3.495108699427122190e+01,3.477905297285541053e+01,3.456394798558810066e+01,3.484433997188218513e+01,3.465674328520592695e+01,3.459454846979581077e+01,3.466598769824666704e+01,3.472380354390105595e+01,3.461201313181172878e+01,3.480183455008407378e+01,3.442976697064071345e+01,3.505723912496599581e+01,3.445198523741864705e+01,3.481894468073518567e+01,3.479137037981200109e+01,3.502345696641658179e+01,3.510302591502568248e+01,3.464676447135495607e+01,3.473220818381954444e+01,3.489148720902346668e+01,3.446584446325334028e+01,3.467413351844862035e+01,3.487124500733407473e+01,3.488958638188560712e+01,3.478216539854147271e+01,3.461120148391522378e+01,3.438294765669102304e+01,3.494738934121036067e+01,3.500557140028088554e+01,3.466593590126074531e+01,3.455109247226292268e+01,3.504805258244574873e+01,3.491675992755284597e+01,3.485571389821745925e+01,3.487958569247115292e+01,3.482322046270188309e+01,3.501078363429138562e+01,3.457416479460900405e+01,3.455068385426970679e+01,3.474716098527682817e+01,3.411064983669595563e+01,3.504504627601313160e+01,3.481957046246308352e+01,3.489556161718693517e+01,3.467936550282463770e+01,3.438581950188650893e+01,3.504870880737048822e+01,3.484432812933943779e+01,3.475818346323420371e+01,3.490879989494721514e+01,3.482755663864317341e+01,3.501450844922249672e+01,3.481452389614799614e+01,3.470013631265067033e+01,3.457934662872494869e+01,3.158112953633367681e+01,3.158327883702849803e+01,3.142783666609435045e+01,3.121887554731984693e+01,3.145237916043338444e+01,3.129611684015327100e+01,3.151831511125991270e+01,3.147345591508626583e+01,3.129928497581104807e+01,3.142114424413027507e+01,3.135625412842545501e+01,3.141849554241772680e+01,3.148854339245234613e+01,3.124035205921522618e+01,3.153189118049724016e+01,3.139827411532249357e+01,3.132918128829765081e+01,3.159477478167627496e+01,3.129504824491180415e+01,3.158488094557055348e+01,3.138421404396477499e+01,3.155296069599810238e+01,3.151144099955530820e+01,3.125858099415737712e+01,3.134843041851787504e+01,3.147940705398404404e+01,3.131713814393643247e+01,3.169072968761268783e+01,3.134129484194442128e+01,3.156797208586430870e+01,3.135929426715076573e+01,3.148987052837274092e+01,3.133035874443800850e+01,3.136899042947634086e+01,3.160599377605154814e+01,3.124876581209397131e+01,3.142685708252322030e+01,3.103915468549567791e+01,3.163337936539850048e+01,3.123334230037658443e+01,3.162286534205671984e+01,3.133502510934092555e+01,3.139450655042496763e+01,3.150570582673750408e+01,3.142715599601433496e+01,3.149491194383725912e+01,3.128015389399265800e+01,3.152082125045019723e+01,3.135134511611054364e+01,3.147801112103527998e+01,3.156322635314500857e+01,3.159272218079339467e+01,3.144754943950358239e+01,3.166754076103325843e+01,3.130401385446782925e+01,3.131182190617607830e+01,3.158875902325283391e+01,3.131423994831490631e+01,3.154309742099523106e+01,3.162003921208608759e+01,3.147468719333812714e+01,3.161767210124688532e+01,3.177311950877812308e+01,3.138406880109928210e+01,3.138317265279520996e+01,3.125494409939276963e+01,3.127128432047783235e+01,3.149633312693661225e+01,3.137568276942107914e+01,3.163646169083678572e+01,3.132536800892062345e+01,3.129376010965854604e+01,3.156101279825389483e+01,3.146252157228248691e+01,3.166325879381448516e+01,3.133236283169717495e+01,3.143863939477850167e+01,3.137502180262827878e+01,3.140286124110006227e+01,3.144333250359441578e+01,3.122417888602092972e+01,3.147086182483607075e+01,3.137463398547687632e+01,3.128936825875765848e+01,3.154025247336337046e+01,3.134006053271935244e+01,3.145555523416227572e+01,3.138471387705710569e+01,3.140704794883264839e+01,3.175176032377946456e+01,3.139067428488112910e+01,3.116848188381158025e+01,3.158951429792322330e+01,3.126047237894668029e+01,3.142608016766710932e+01,3.132945639038300101e+01,3.148513920630970020e+01,3.155843171339258291e+01,3.156700199296189524e+01,3.160009844874834073e+01,3.122976143722408437e+01,3.144323744655422814e+01,3.149259727095188666e+01,3.137680914869272186e+01,3.135518304357837849e+01,3.155542695282350252e+01,3.136586539131460682e+01,3.126944456806830885e+01,3.120015169350673290e+01,3.156035493329969199e+01,3.141432475942043112e+01,3.126575169585910174e+01,3.132635067543332852e+01,3.152174471411199974e+01,3.128973192186565555e+01,3.157741288095528631e+01,3.122323321665793117e+01,3.156133948836320968e+01,3.135584714845352750e+01,3.158264663582693643e+01,3.153993529669509499e+01,3.146971296911874560e+01,3.150652761031359717e+01,3.155737505023595446e+01,3.133978863196334430e+01,3.160204812576742484e+01,3.137557913733564519e+01,3.124532050440541298e+01,3.125583333304465583e+01,3.138286259980046111e+01,3.162250520185355995e+01,3.131130680038551617e+01,3.154123942000850889e+01,3.140717826996516138e+01,3.136270264476626934e+01,3.150420853316530767e+01,3.133043551664075466e+01,3.144014767390231668e+01,3.148963758833363968e+01,3.165005534921318286e+01,3.137666930521746878e+01,3.146921327810904145e+01,3.151922500719054909e+01,3.155857364638695017e+01,3.158260164409653470e+01,3.137547949163316829e+01,3.146993315870973973e+01,3.130394287746057103e+01,3.121308958537778011e+01,3.139770614063785104e+01,3.132794414327170784e+01,3.139786524072922447e+01,3.154027105829605304e+01,3.140273224410007202e+01,3.148252542014614619e+01,3.145356903974537843e+01,3.138297823393067887e+01,3.142029878377313068e+01,3.142804296876440873e+01,3.153889677141129511e+01,3.152054079243527696e+01,3.148353827252710602e+01,3.167325726886726045e+01,3.133209259324672757e+01,3.122620268090686935e+01,3.136691574155012674e+01,3.140851643501529011e+01,3.143125369948819525e+01,3.145109466004373999e+01,3.128909630484010052e+01,3.152987949623970820e+01,3.149846848163513613e+01,3.133563917840114499e+01,3.146019824881443938e+01,3.132271397222493903e+01,3.162765453047605746e+01,3.160696063057002902e+01,3.164017865869800161e+01,3.157700110175852970e+01,3.134015436879359129e+01,3.118995941563375141e+01,3.164225254407941179e+01,3.156545746255892482e+01,3.147795896752983325e+01,3.138599223234690783e+01,3.126941898723413260e+01,3.149427558327658616e+01,3.145793134060777874e+01,3.137999652575139109e+01,3.149153095819956860e+01,3.146811905812761267e+01,3.128475060124811336e+01,3.142250068992420964e+01,3.104914574507848712e+01,3.138055916016094216e+01,3.160175613501248648e+01,3.160527690394776101e+01,3.135835167634443010e+01,3.141769116371690274e+01,3.133675440914669252e+01,3.143571115779901248e+01,3.147275010431598830e+01,3.164741046885213649e+01,3.142493970161119421e+01,3.124736193477025026e+01,3.113476784701970246e+01,3.141932073568229100e+01,3.141273526502958546e+01,3.132297202988343443e+01,3.152033333699602125e+01,3.136081337452593942e+01,3.140205722964228841e+01,3.145151895747213544e+01,3.143623878349459133e+01,3.116226776359422956e+01,3.141941523880673515e+01,3.129611849779222865e+01,3.143869292507224600e+01,3.153812186397229311e+01,3.134023326751933780e+01,3.134524223609079030e+01,3.148242354195373238e+01,3.154083284263111864e+01,3.131014394065101669e+01,3.122412102129875322e+01,3.151680092771684372e+01,3.156635217850029562e+01,3.125673860277126437e+01,3.105798440773450153e+01,3.120739854452986606e+01,3.139235951671703972e+01,3.143139238533031232e+01,3.143739775873054398e+01,3.159641056443936691e+01,3.153581410781042038e+01,3.147424620038517773e+01,3.144982437320697599e+01,3.149441219036967610e+01,3.153892388641354927e+01,3.148256742307858147e+01,3.126100205969550672e+01,3.130747022228706911e+01,3.144056433188002586e+01,3.141373545878716200e+01,3.151766175591444252e+01,3.137847353243040871e+01,3.154955137709927726e+01,3.150179920669209821e+01,3.141657461060635015e+01,3.139984035510497407e+01,3.154244672724177079e+01,3.128719849637286998e+01,3.152813428044904143e+01,3.144240362821470214e+01,3.124023942820862842e+01,3.138636079449962324e+01,3.136209288291730246e+01,3.149098750603821628e+01,3.140599179421856491e+01,3.135731681290970130e+01,3.120672628191830000e+01,3.143217910181239461e+01,3.147041344187893941e+01,3.125875923900718689e+01,3.152299104969729626e+01,3.162981295885942146e+01,3.147921906926329783e+01,3.135105281339911443e+01,3.143414840597319326e+01,3.127562920232102073e+01,3.139318024679543839e+01,3.128576277016182416e+01,3.134965416212618550e+01,3.153054872904877470e+01,3.126274285438503853e+01,3.153602142401181396e+01,3.166232165577442359e+01,3.116774011107623465e+01,3.153279170778334617e+01,3.147040686438924340e+01,3.134388435135839401e+01,3.134585651919011440e+01,3.163642172850700263e+01,3.118934101852680030e+01,3.148107352213153121e+01,3.148632731877672697e+01,3.141487311582195829e+01,3.134021638909159080e+01,3.154728114134200823e+01,3.135634832357578361e+01,3.164861798506430546e+01,3.126163990021073502e+01,3.146157716306110075e+01,3.126409943174952133e+01,3.155606162591487163e+01,3.156474486191993378e+01,3.127725861516101347e+01,3.135260405980812237e+01,3.146907585449712386e+01,3.138130838243839449e+01,3.150583574497274952e+01,3.130299503481779411e+01,3.148808471049273194e+01,3.123484560451591108e+01,3.149103889954498214e+01,3.141478008307049663e+01,3.131698514411307599e+01,3.155864627335618167e+01,3.159658423437409525e+01,3.159096194390308909e+01,3.149347192727756095e+01,3.132693664824378388e+01,3.121200337929733593e+01,3.132048016631361520e+01,3.138640265675882546e+01,3.148400588806669376e+01,3.139540121183589605e+01,3.148714345057927133e+01,3.134442043893496077e+01,3.161094185542830814e+01,3.164626653358574870e+01,3.138979840334553373e+01,3.137169831218871963e+01,3.166336094013841773e+01,3.137177796911299410e+01,3.119658571495772392e+01,3.131723669481507955e+01,3.142678348558364476e+01,3.147940130721901397e+01,3.159648035777788877e+01,3.135683691168144804e+01,3.140386172190086711e+01,3.164322736381895851e+01,3.143565210975200586e+01,3.137215889999073326e+01,3.120577029735010655e+01,3.137921137977446762e+01,3.139471934501802863e+01,3.139392833460661691e+01,3.136392581742802221e+01,3.142358356258803909e+01,3.138713428965264995e+01,3.153247170001834832e+01,3.129798135106378609e+01,3.314173495163684890e+01,3.288411996005142157e+01,3.307178369849632560e+01,3.307771494527673894e+01,3.281704595472388064e+01,3.287542991019137162e+01,3.318368890979554919e+01,3.286592111507744818e+01,3.291149345532684833e+01,3.273213422491517122e+01,3.311569903709638396e+01,3.301499859995237784e+01,3.312213607504536839e+01,3.273163388039736788e+01,3.293405938369633645e+01,3.306171617036962118e+01,3.290773491273806428e+01,3.296226000233846776e+01,3.289607106873728526e+01,3.301160739868510063e+01,3.288737987727208889e+01,3.293691029301174211e+01,3.304696067965975459e+01,3.306649831161250574e+01,3.259848582210663182e+01,3.310469794974035551e+01,3.267727533141100338e+01,3.293636986018618273e+01,3.276141887669700736e+01,3.306461176493889553e+01,3.312188734319247629e+01,3.287858714871023835e+01,3.261313221009208974e+01,3.329870968891756888e+01,3.307798762141333526e+01,3.280864821685661781e+01,3.282336930977137257e+01,3.264593451642339517e+01,3.293508064535026847e+01,3.279494035914081707e+01,3.295494339957045327e+01,3.295408226933106732e+01,3.307671395161512606e+01,3.286203258570522934e+01,3.297743497971400473e+01,3.294675550642041628e+01,3.299696983764717828e+01,3.298790689501839779e+01,3.285404863797912611e+01,3.296469781404923793e+01,3.292988624192570057e+01,3.312996172007476048e+01,3.283619669501820226e+01,3.316486665185554017e+01,3.284807709754853988e+01,3.312347021606652220e+01,3.288070043720042435e+01,3.293521389316651948e+01,3.297295825764553001e+01,3.295353418888040409e+01,3.288155173433582945e+01,3.284598543058992703e+01,3.285674293172528593e+01,3.312804829689209640e+01,3.321489224724894029e+01,3.283067358117995127e+01,3.294158932581537158e+01,3.256463888337091106e+01,3.287448516503445006e+01,3.319264813588895890e+01,3.268874086966010850e+01,3.303440401697899631e+01,3.271319664016747453e+01,3.269479277282520968e+01,3.286758407468957444e+01,3.301337011983043368e+01,3.291145210538042676e+01,3.288655722771389378e+01,3.282856137520484197e+01,3.298936792802967233e+01,3.320674504028641394e+01,3.283505696371897642e+01,3.288375757657138365e+01,3.298258488528353638e+01,3.320162679740102618e+01,3.287905359662374849e+01,3.293082743363224552e+01,3.286310124751501149e+01,3.279482417505119685e+01,3.280073492232300225e+01,3.301460396095424699e+01,3.305420236128290412e+01,3.314361978926177699e+01,3.340468430386767551e+01,3.226888648493111589e+01,3.298425066008408635e+01,3.280768881569971995e+01,3.296113624244163276e+01,3.271052538100126128e+01,3.297275167869354107e+01,3.291108313154675358e+01,3.278090415218884601e+01,3.290908544543738401e+01,3.293124539042771204e+01,3.281755978991495937e+01,3.333865085389231808e+01,3.279335833562960545e+01,3.293864366248701714e+01,3.268177961325390868e+01,3.308131618436689791e+01,3.282403984790522600e+01,3.245997208419075974e+01,3.279424369280493323e+01,3.272295582751702625e+01,3.309961622612023291e+01,3.309058497548234357e+01,3.305038687639982697e+01,3.289665734432566069e+01,3.265487625228746538e+01,3.317285713820230342e+01,3.270635814607223324e+01,3.313129087956540531e+01,3.290535989005319806e+01,3.288466930167496827e+01,3.280372546509273235e+01,3.245521260172490940e+01,3.318491077018021684e+01,3.286808434747717911e+01,3.311565320942693802e+01,3.325828051604954538e+01,3.300642614174279998e+01,3.294398995503807015e+01,3.278757821356828117e+01,3.301591566679427814e+01,3.288055292182922074e+01,3.279067495040124669e+01,3.308300322795470549e+01,3.276554916136390005e+01,3.302955693743420085e+01,3.304724701127365449e+01,3.321745698496419408e+01,3.264718218700311070e+01,3.289086944551009140e+01,3.323063207749037673e+01,3.305039080825056885e+01,3.327800454651311668e+01,3.294415621398088234e+01,3.288049797280535813e+01,3.317937563914291133e+01,3.277546601277428095e+01,3.276260668456129110e+01,3.294051697823735481e+01,3.301473620962991617e+01,3.338094785335083259e+01,3.304684874292389907e+01,3.297281828406180182e+01,3.295009493485850527e+01,3.291073402239175039e+01,3.323718987175470829e+01,3.288729451906873891e+01,3.286147263176167144e+01,3.302195205289536517e+01,3.324944864677207335e+01,3.307339941857846810e+01,3.283999654361112874e+01,3.302622244671386653e+01,3.258676608742889869e+01,3.269660057925102592e+01,3.298359675121686507e+01,3.265172618476416488e+01,3.287094298211782473e+01,3.300865643056611276e+01,3.300449579461837146e+01,3.312532427404403990e+01,3.292814130689034613e+01,3.270616289161780088e+01,3.287517010081629820e+01,3.296361825173946869e+01,3.289906528450113399e+01,3.278475962089566309e+01,3.272564246389889320e+01,3.285058259333376185e+01,3.299894137303176933e+01,3.284680806306153045e+01,3.277833172443705934e+01,3.305331678812881790e+01,3.310995451542458312e+01,3.270844417546853578e+01,3.313984882779254804e+01,3.284883761675385472e+01,3.278560024956977514e+01,3.302266661326994779e+01,3.249226067944321983e+01,3.296341659030650817e+01,3.299201266555716217e+01,3.280004134844075736e+01,3.276991175690780977e+01,3.277818443213065791e+01,3.290403503853718092e+01,3.318066310406425856e+01,3.306094065834049189e+01,3.287947865257643798e+01,3.311635461620632981e+01,3.319812829599828774e+01,3.295694461636625761e+01,3.303093774129893490e+01,3.304195664636411323e+01,3.305459617535474592e+01,3.307824295958145910e+01,3.288099713118181455e+01,3.327505206588227793e+01,3.275693665239507624e+01,3.275336835048678097e+01,3.270830252692204709e+01,3.287611785523533570e+01,3.312076936942599303e+01,3.302054372521286041e+01,3.309834152527872675e+01,3.289200289000651622e+01,3.254773671472766239e+01,3.275156553018454275e+01,3.271283373974553399e+01,3.278542981317143301e+01,3.274374052796555645e+01,3.277154826093313034e+01,3.309447854682960610e+01,3.302821300106345603e+01,3.294542763812626163e+01,3.313869934982970733e+01,3.306642484849814423e+01,3.268264024282933633e+01,3.329457864389623722e+01,3.335343866416964431e+01,3.308439305179995671e+01,3.297631208779728240e+01,3.322494266082468073e+01,3.290099090174531682e+01,3.297645691664599354e+01,3.313634042824990900e+01,3.303081551750286593e+01,3.294601341148916163e+01,3.290873830120310117e+01,3.281589949264088801e+01,3.297310884454533664e+01,3.288867366295061601e+01,3.293193198973823144e+01,3.290259119743274141e+01,3.296925150568217333e+01,3.294105761325063497e+01,3.269190077628434210e+01,3.294996246457105116e+01,3.287008434266877543e+01,3.291128604244516254e+01,3.295093759414640289e+01,3.283219203529928620e+01,3.301568829186363274e+01,3.294167948832929227e+01,3.311444027865670137e+01,3.286297865623826908e+01,3.283751223430071775e+01,3.276405823810399198e+01,3.282395679834151281e+01,3.296238494019369369e+01,3.276520053247257636e+01,3.300166709080449579e+01,3.311861833354815587e+01,3.288407817022793722e+01,3.266323083298540553e+01,3.306686177798957971e+01,3.309793571166693482e+01,3.295478258996124055e+01,3.301307384630235475e+01,3.283436366033656384e+01,3.279583373484980768e+01,3.282873592649648486e+01,3.294699869770033729e+01,3.282744571310376358e+01,3.298676484102256268e+01,3.305171111522290772e+01,3.315834005328591161e+01,3.308477909599003652e+01,3.294794542491563050e+01,3.310955340337956443e+01,3.320145623512367905e+01,3.307498097623640376e+01,3.289856163695326785e+01,3.333585548428018086e+01,3.302890785624904879e+01,3.310732213907935062e+01,3.314048366844949101e+01,3.283247741787984353e+01,3.286167274229256918e+01,3.291111091984370773e+01,3.289866334889133981e+01,3.278374356069449647e+01,3.296322917018073184e+01,3.287377414808229759e+01,3.291615619832708006e+01,3.287164208586394665e+01,3.283486498087395944e+01,3.281577531148597870e+01,3.340504658551704154e+01,3.297919197841554251e+01,3.305600561292881423e+01,3.309650278269629098e+01,3.277818460101768494e+01,3.305157208501218236e+01,3.324082871076950596e+01,3.292799530503461369e+01,3.298475627684729972e+01,3.323064171954079882e+01,3.284268598300656095e+01,3.292617399156440428e+01,3.307674659933699957e+01,3.313281347232850749e+01,3.303427260962495637e+01,3.300994318298312180e+01,3.291571556780902341e+01,3.297694677177786104e+01,3.308640775112537114e+01,3.295129110607238232e+01,3.287588777197871082e+01,3.260513721062331882e+01,3.300102507040828925e+01,3.302030187500166392e+01,3.264236040473119971e+01,3.298142428634960055e+01,3.285412324018295038e+01,3.298516220977569446e+01,3.310519656453232784e+01,3.266452095923681753e+01,3.281382063168544505e+01,3.291402090587736495e+01,3.291098299150019102e+01,3.305191039263834085e+01,3.257078856352134011e+01,3.296199031740648877e+01,3.312574329752526126e+01,3.310461866700457989e+01,3.281519460481867867e+01,3.303295328063268954e+01,3.290243560183452587e+01,3.300013847142042778e+01,3.295959824080001965e+01,3.272167749741824849e+01,3.272726129257461025e+01,3.320031571546082461e+01,3.289017852195701153e+01,3.260822167573910235e+01,3.297914724623666416e+01,3.290737520331107646e+01,3.302899562224857988e+01,3.279098612369936916e+01,3.254463337949538726e+01,3.281361481499574495e+01,3.300189721293172340e+01,3.311490110662979447e+01,3.300111249485303233e+01,3.278313076288735317e+01,3.300875791234456358e+01,3.286620682560118922e+01,3.297525802898091740e+01,3.322028203468605767e+01,3.294753982819388227e+01,3.278265758527151519e+01,3.271054752281581557e+01,3.300678955534047532e+01,3.282175066959098331e+01
2.833373163144555207e+01,2.831447724246035591e+01,2.830294026095936388e+01,2.829073618460626349e+01,2.828427911257540117e+01,2.834045734175343512e+01,2.831820792941338993e+01,2.831084477422181322e+01,2.830156503539126334e+01,2.833426739072795542e+01,2.832258131857697592e+01,2.827017787636469492e+01,2.828916381253424817e+01,2.829249988434523999e+01,2.832273066466623135e+01,2.828598355621890548e+01,2.831081832689694622e+01,2.828797824434604280e+01,2.833334104019304789e+01,2.830471648007272734e+01,2.831655385370507361e+01,2.831283925885884400e+01,2.831355883021126374e+01,2.835450338106235080e+01,2.838453356951033513e+01,2.833686534082081820e+01,2.831751023101001152e+01,2.835412180076236410e+01,2.831212616813062510e+01,2.833283025906621333e+01,2.834444125549410742e+01,2.833019021106812829e+01,2.832585945393661930e+01,2.833475702761379011e+01,2.832643258786983154e+01,2.829498815236508946e+01,2.834753210724871408e+01,2.825934057845465475e+01,2.835369456048385217e+01,2.831800450140997327e+01,2.832560415774654672e+01,2.831569764385823973e+01,2.832778579259902330e+01,2.829493595322013633e+01,2.834224366953387175e+01,2.831398006289419556e+01,2.826742221550518508e+01,2.827404012183019688e+01,2.838216549479649586e+01,2.830339390643499087e+01,2.828859358536678315e+01,2.830285794755313589e+01,2.833619417969369536e+01,2.832469894290837686e+01,2.830331422053122381e+01,2.831404414396746816e+01,2.834270550795294952e+01,2.835471466226859505e+01,2.832699172551406974e+01,2.832937840654504669e+01,2.827991515932603761e+01,2.835374895747771973e+01,2.830707561877873246e+01,2.825447959355361505e+01,2.833444415249220327e+01,2.832418108937999079e+01,2.832820971690246026e+01,2.834383241759369554e+01,2.832723884714135920e+01,2.835486205926418890e+01,2.833588416863608828e+01,2.833589020476682663e+01,2.832292343897715980e+01,2.836146582537905303e+01,2.831280819853973441e+01,2.832597822018842493e+01,2.832963530091575777e+01,2.833401882452008280e+01,2.830154311969664960e+01,2.827842405696183192e+01,2.825820065038661255e+01,2.828298870861228309e+01,2.827799348899542409e+01,2.830901235065024224e+01,2.830434918541983080e+01,2.833147805297807409e+01,2.833597730073125831e+01,2.838677273746207419e+01,2.830596104724948248e+01,2.833160738522806810e+01,2.834136675662010774e+01,2.828446487833805278e+01,2.830836259692743795e+01,2.830416705629918894e+01,2.829409946879806270e+01,2.831600840912966177e+01,2.832597916413075723e+01,2.833082784653357322e+01,2.834966343028042601e+01,2.828103502927774571e+01,2.833046635698634219e+01,2.828027096007760832e+01,2.831914972183573909e+01,2.829120334813519122e+01,2.833891999946504825e+01,2.832610433506556546e+01,2.830479073021360392e+01,2.827587137060636024e+01,2.837846961546601321e+01,2.832199338215914963e+01,2.829898395391966304e+01,2.835392477491894425e+01,2.831357247615304118e+01,2.833113359086570782e+01,2.829410648201755407e+01,2.829460355176934527e+01,2.832508620156507817e+01,2.831021972754200888e+01,2.831603241900871737e+01,2.837180992753086173e+01,2.831063158757269349e+01,2.830278314410028528e+01,2.834585784693348742e+01,2.834149965938604154e+01,2.834182998218493310e+01,2.833486150406571369e+01,2.832424285993465674e+01,2.835055817536382960e+01,2.830889998113476835e+01,2.831745807471731524e+01,2.832130084728532537e+01,2.833910962920851873e+01,2.831333564633748523e+01,2.834677695782956874e+01,2.834017613413278980e+01,2.835240002682784421e+01,2.831259575221526958e+01,2.832488532697371753e+01,2.829594778370492136e+01,2.830735341146675665e+01,2.832010179344755585e+01,2.828108483489804925e+01,2.832893370115804288e+01,2.831137072943114319e+01,2.829929161266630899e+01,2.833600118157221814e+01,2.830512476970913127e+01,2.830496553438104357e+01,2.834163076494701272e+01,2.833033406243058039e+01,2.829784802154610901e+01,2.835728230386290249e+01,2.835754419289118999e+01,2.827013024247784045e+01,2.832706913188144071e+01,2.833445884528136105e+01,2.836548981609177389e+01,2.831355936675813467e+01,2.831414587156704243e+01,2.828695627994969541e+01,2.833358989715497955e+01,2.834181404185237696e+01,2.827202074995102876e+01,2.834416215987119614e+01,2.829778561544179638e+01,2.830092227200580979e+01,2.831226516305385488e+01,2.832294679221311284e+01,2.835399707008337344e+01,2.835572940923759688e+01,2.834904758373097877e+01,2.838092891884468116e+01,2.831094797245224015e+01,2.833060572528360765e+01,2.831815860265507823e+01,2.831090489252798648e+01,2.830105902171308685e+01,2.830511529288946093e+01,2.833973178546965954e+01,2.828066339439700982e+01,2.831233602900613633e+01,2.828415914328501657e+01,2.829458520659249388e+01,2.831506371473486894e+01,2.826769405844745009e+01,2.830506257511136425e+01,2.830058641779504569e+01,2.828796409587274496e+01,2.832910302522784463e+01,2.832927877767908242e+01,2.832648437885367798e+01,2.828672291715161791e+01,2.835809739333205215e+01,2.830544229480016583e+01,2.831888756986847611e+01,2.829097684722352923e+01,2.830141491740684501e+01,2.831051567524603385e+01,2.827904278156630014e+01,2.832871731258516945e+01,2.835657884467260459e+01,2.830073921590902586e+01,2.827501035929791939e+01,2.832511525253045193e+01,2.831931177585562409e+01,2.835056013360449967e+01,2.829907803451709469e+01,2.831421508543211019e+01,2.838105468719385982e+01,2.833259304231317088e+01,2.827845162731162532e+01,2.831078462496279968e+01,2.832663580344154042e+01,2.832358971153215776e+01,2.830965988282562051e+01,2.831469355880359018e+01,2.834697535273343760e+01,2.827016505259329193e+01,2.831845688450622589e+01,2.833656957209951699e+01,2.833091798721149956e+01,2.828421571925807854e+01,2.830955614812190291e+01,2.833203777057346429e+01,2.833274350751807091e+01,2.833912834515386336e+01,2.830521565636425763e+01,2.832044807070913350e+01,2.826210683478184649e+01,2.832578797525066960e+01,2.834647477987482489e+01,2.828623913563041725e+01,2.836697667098484033e+01,2.828683878399620255e+01,2.825494029850209188e+01,2.833933039885994631e+01,2.830664511572933151e+01,2.835986485071372698e+01,2.832056514951069559e+01,2.829429359299161462e+01,2.829203099404639232e+01,2.828605309017948954e+01,2.834631074232525805e+01,2.830599928343067972e+01,2.835355595306705823e+01,2.835349972333606416e+01,2.830459020284395777e+01,2.832901591897631022e+01,2.830570179914507634e+01,2.838332249177511457e+01,2.829672328050609309e+01,2.831413544377084435e+01,2.829464009437663918e+01,2.829995782118821523e+01,2.828177920011340518e+01,2.831943863561733821e+01,2.830047121507318053e+01,2.831113364971074020e+01,2.838318715045126339e+01,2.826537898461269549e+01,2.832680389839923762e+01,2.832729230667326092e+01,2.831523145802445995e+01,2.831751970533982288e+01,2.831142090743435347e+01,2.832925101749042440e+01,2.836608943930916382e+01,2.827205931478010470e+01,2.833229949491791189e+01,2.834322675972554606e+01,2.825762575533177667e+01,2.832218535850248387e+01,2.831261332848912460e+01,2.836265755174549597e+01,2.834114966524479229e+01,2.827527876624160541e+01,2.828217897020449101e+01,2.830159422991040685e+01,2.830719542814366108e+01,2.834339185049368837e+01,2.829485192449152464e+01,2.831557656992419680e+01,2.834504303374540157e+01,2.831652052670627384e+01,2.834741649722467827e+01,2.830694548743723260e+01,2.833996946727729238e+01,2.832750309358403484e+01,2.835617747790591636e+01,2.826511082755024162e+01,2.830762613651770465e+01,2.831935996953364310e+01,2.832897589104405967e+01,2.834299734378044633e+01,2.828673075906438683e+01,2.829547404532744892e+01,2.836560734703652287e+01,2.832343388110577820e+01,2.831384387099172528e+01,2.835631074652545891e+01,2.834948754795343362e+01,2.835523907355248951e+01,2.824033734446594224e+01,2.833927894865608721e+01,2.834382722377003461e+01,2.831879160670641227e+01,2.830877988519390343e+01,2.833846144374286524e+01,2.833266689694708873e+01,2.832164383852233769e+01,2.826395831772320122e+01,2.833156326878322062e+01,2.831688867198577597e+01,2.836230934803385750e+01,2.832532757535084045e+01,2.833062745142831318e+01,2.831051646143932743e+01,2.836569135732737124e+01,2.831026366411854411e+01,2.833079887688894516e+01,2.832043228569263249e+01,2.832864409195877187e+01,2.831450408471155811e+01,2.832830557658948578e+01,2.832158301042648674e+01,2.832130961783916945e+01,2.832251213383635857e+01,2.834717199862934578e+01,2.832769091532757244e+01,2.834687470688015054e+01,2.832765591831016749e+01,2.833387074601742484e+01,2.834419692559365700e+01,2.833780099997492385e+01,2.830552573249586956e+01,2.833900544157287626e+01,2.837801343278872679e+01,2.831199036615257825e+01,2.834512260279359097e+01,2.827405901712590719e+01,2.830489887132041105e+01,2.837470054749903525e+01,2.835193825408068946e+01,2.833944570272395680e+01,2.831334380629237302e+01,2.831449767387090333e+01,2.839524733256432043e+01,2.833940472722675352e+01,2.446131562380726265e+01,2.446263003544733294e+01,2.449623295794172506e+01,2.443353555987579995e+01,2.444869158318828539e+01,2.441827230364478396e+01,2.439128738165995003e+01,2.445108641281537487e+01,2.444306576765651684e+01,2.448810106119008978e+01,2.445174380963014471e+01,2.448419166613916076e+01,2.449909758630618484e+01,2.441052255394862414e+01,2.443244442274472661e+01,2.444473533650921837e+01,2.445683026794521453e+01,2.440739718325465901e+01,2.443099858585826212e+01,2.449210304084618173e+01,2.442131805226112107e+01,2.443415107987275547e+01,2.440816755630443424e+01,2.443168264508458165e+01,2.449096539952114426e+01,2.446100727382477658e+01,2.438480199532707005e+01,2.440648361012726042e+01,2.442225633660190098e+01,2.444233100363419453e+01,2.442557433310055615e+01,2.439226778307524768e+01,2.441350918316789986e+01,2.442373815920397107e+01,2.441219544345576509e+01,2.449204398250657633e+01,2.446381283195602308e+01,2.447247976805856950e+01,2.445140314561178840e+01,2.445212613065496043e+01,2.441601534840573606e+01,2.446846182567279016e+01,2.442945891205589959e+01,2.446612066386893858e+01,2.445299707783136256e+01,2.441604544912175712e+01,2.453403060483810094e+01,2.447811493803692429e+01,2.445270731257949492e+01,2.440951134436674153e+01,2.445907243824539279e+01,2.442210463626649641e+01,2.444701882273287552e+01,2.451351899243047328e+01,2.448969117074955548e+01,2.442395620479108942e+01,2.442148750518469669e+01,2.445745940220676573e+01,2.448320699052602833e+01,2.444148986977677396e+01,2.445877185792985387e+01,2.443077984098301769e+01,2.443395627709040596e+01,2.436848814759951765e+01,2.443490336800397600e+01,2.449548841562316781e+01,2.450916972063069466e+01,2.439026954947258830e+01,2.444352456650869243e+01,2.443311774777552614e+01,2.442623791462369098e+01,2.440886172540615107e+01,2.442085683200030743e+01,2.447129435579585177e+01,2.444832741501214102e+01,2.447471252426120714e+01,2.449338443183176750e+01,2.443721527363578616e+01,2.439065365386403528e+01,2.448097409944736569e+01,2.446437983921670423e+01,2.447290228906338072e+01,2.451944867713967113e+01,2.439139662114184404e+01,2.441764213177044596e+01,2.443332259398323458e+01,2.446490494212109823e+01,2.440309827072747240e+01,2.441786794484488965e+01,2.446115610383661476e+01,2.447274782037117546e+01,2.450125501562568076e+01,2.440386974728536984e+01,2.442336801181954087e+01,2.436833713489385644e+01,2.447388684517088109e+01,2.444652395578140514e+01,2.443808916883925519e+01,2.438641705684446848e+01,2.441873359886488970e+01,2.447229191989693931e+01,2.438591354848848880e+01,2.446077191722828204e+01,2.442677455562976263e+01,2.445604712792439983e+01,2.443653691865321420e+01,2.449901119615887524e+01,2.449913586008790034e+01,2.446096206191149491e+01,2.456503395739382256e+01,2.450936970190121045e+01,2.445472637766463464e+01,2.438688912711210932e+01,2.445694939182211414e+01,2.449251869229375345e+01,2.447105918142177217e+01,2.447733739398501740e+01,2.449322044876692672e+01,2.446307512199391709e+01,2.435036434752031909e+01,2.441633726777338609e+01,2.446051236408594320e+01,2.442553122694726397e+01,2.438222290041750639e+01,2.441370171526238408e+01,2.437379484300790011e+01,2.438521809714542599e+01,2.440103278116953334e+01,2.442314883095946598e+01,2.446197222354108192e+01,2.444797443544998927e+01,2.445107439624329260e+01,2.441440639789830058e+01,2.446859813303203879e+01,2.447783961717590628e+01,2.447500834850931639e+01,2.449273396951064186e+01,2.444636980844071417e+01,2.447543994313045346e+01,2.445466654505336379e+01,2.445041027846576398e+01,2.447057070713271187e+01,2.451439227195510995e+01,2.445858514602187839e+01,2.441079218249731753e+01,2.439719422301754292e+01,2.441869844307494475e+01,2.443384839944931741e+01,2.448499530624820508e+01,2.443503728720864387e+01,2.448754659313786419e+01,2.444298935470428447e+01,2.438501376585100999e+01,2.444285283095617700e+01,2.439688546992829998e+01,2.444796574689199176e+01,2.441518922039157857e+01,2.441529536891224339e+01,2.449388750998382136e+01,2.447906062879762601e+01,2.450602365064665022e+01,2.441183378560814532e+01,2.442425980215374892e+01,2.443724600943115632e+01,2.444924506719409862e+01,2.443558997087442464e+01,2.437071366583546705e+01,2.442236431628074556e+01,2.444392649195163969e+01,2.442904606303661552e+01,2.445519430801551763e+01,2.441175693083162912e+01,2.446602281449652594e+01,2.448082587072142502e+01,2.444850890663184728e+01,2.450117826239596752e+01,2.442691291459998126e+01,2.437441712706398889e+01,2.441350106606473958e+01,2.440935244080373323e+01,2.446419825960276029e+01,2.445305409941316199e+01,2.446925000849267207e+01,2.440489285463414859e+01,2.445392565564325338e+01,2.444642612771023593e+01,2.444747034189358104e+01,2.441361030066093463e+01,2.445006634181163818e+01,2.447634079438145704e+01,2.442756979948484997e+01,2.446792786440999734e+01,2.451863275902889328e+01,2.445213266898004889e+01,2.447826966131093229e+01,2.439624934785126342e+01,2.447186997312446977e+01,2.454664952419381763e+01,2.451000019718196654e+01,2.450600367646677569e+01,2.452006791690490317e+01,2.438377799460177187e+01,2.439946914015664703e+01,2.440488793885707253e+01,2.457115359577772296e+01,2.443628727659606170e+01,2.445997936169650089e+01,2.451778983195975314e+01,2.449683285734712612e+01,2.444967019857788060e+01,2.442299524283343004e+01,2.443954316764588697e+01,2.442628106138493038e+01,2.446568528004348764e+01,2.449563163898325868e+01,2.448533214210839759e+01,2.445378404217481716e+01,2.446286412776901642e+01,2.440665393870165190e+01,2.447772229834116331e+01,2.443963488287850083e+01,2.445409680388232587e+01,2.445908727886864398e+01,2.450952700114396166e+01,2.444529084794989870e+01,2.446436024767631423e+01,2.438632790060594502e+01,2.445521830114275019e+01,2.442206727927390375e+01,2.440369774209080944e+01,2.442147753589101455e+01,2.442585211642114729e+01,2.442312807720583478e+01,2.447067137723122698e+01,2.444081332301341192e+01,2.444604231036464981e+01,2.439960671366908329e+01,2.445588043851877202e+01,2.449363665363405573e+01,2.442388240670210564e+01,2.441585467353060324e+01,2.450520001138407977e+01,2.446913257204642278e+01,2.449901787304645140e+01,2.445216453216460195e+01,2.443919938533998604e+01,2.450906456338919526e+01,2.441276361981352494e+01,2.449596331922779058e+01,2.440137371001990374e+01,2.444715225829910565e+01,2.454043353107437042e+01,2.443401524739018527e+01,2.446826906031921567e+01,2.441088992172207384e+01,2.442891276506796316e+01,2.442190563138751358e+01,2.443013053557091041e+01,2.446211142971645458e+01,2.444493513485051750e+01,2.443603547907400397e+01,2.445489255465826872e+01,2.445381991969796331e+01,2.443163673775793043e+01,2.439045489128018573e+01,2.446550192680506441e+01,2.449468773524363030e+01,2.446949480588665438e+01,2.442221538309541273e+01,2.447007820681630719e+01,2.453287134971725436e+01,2.441264908098890984e+01,2.447767616055246265e+01,2.437294379962596480e+01,2.443018098868222410e+01,2.445249315060413764e+01,2.443572949731910526e+01,2.439772310977149417e+01,2.441114084076691526e+01,2.443105433317906616e+01,2.448307761250308090e+01,2.446629886096271278e+01,2.444290642082869880e+01,2.448108627411129845e+01,2.440865447689484569e+01,2.437868013261847722e+01,2.444547113419399409e+01,2.446187322439801903e+01,2.440560567908732281e+01,2.447564530102380331e+01,2.447755228854292753e+01,2.445646902706317150e+01,2.443923618350257598e+01,2.445870491478986253e+01,2.441947215246717207e+01,2.448813887615537865e+01,2.440855500363638697e+01,2.450863364071589956e+01,2.443228726616968061e+01,2.442911450104094584e+01,2.441278245767891519e+01,2.449896873479671555e+01,2.446862349699460992e+01,2.437034278185189251e+01,2.452808170016853495e+01,2.444704722414146403e+01,2.443933959937123745e+01,2.448166592405844000e+01,2.433503599606173395e+01,2.441699965419974561e+01,2.439626301192442526e+01,2.442388666890608562e+01,2.448611497118370650e+01,2.447427293015471861e+01,2.441595592330848774e+01,2.443324178392769852e+01,2.444582072361264835e+01,2.449295154774818073e+01,2.441253783232250285e+01,2.441446726099743358e+01,2.438422781811829054e+01,2.446248246411816751e+01,2.440244653242525175e+01,2.446213111660942374e+01,2.441972597518048360e+01,2.443187377555974393e+01,2.445285616066453827e+01,2.444387247574860567e+01,2.441437537631677657e+01,2.444686411591067099e+01,2.448726738604318598e+01,2.442024639552832355e+01,2.445723541644755272e+01,2.436029511901921296e+01,2.439885407779017612e+01,2.439029426504314202e+01,2.449668906337133834e+01,2.447105171556419378e+01,2.447402489230142564e+01,2.439010034686596029e+01,2.447671741599114625e+01,2.443741904891318129e+01,2.447956631919615944e+01,2.446102287122759833e+01,2.465660801148578329e+01,2.458048692275259128e+01,2.466651021986364967e+01,2.456313609875253690e+01,2.459231155416129155e+01,2.464279072271672177e+01,2.462609202043873680e+01,2.463058078316149135e+01,2.464978988355193934e+01,2.461447771897526593e+01,2.454845215190262309e+01,2.454844815667572178e+01,2.463458607911859843e+01,2.466205267309761240e+01,2.464932000272245460e+01,2.462803585454381405e+01,2.462353285812817560e+01,2.466136243214851831e+01,2.467665351086300518e+01,2.464795080994635867e+01,2.460474456027763779e+01,2.462358543602250194e+01,2.467614622421528736e+01,2.461504635726350898e+01,2.464919123112164456e+01,2.464164863497214242e+01,2.458130985659992263e+01,2.462067007478490055e+01,2.465441779042862791e+01,2.461136722163947965e+01,2.458548306588104637e+01,2.464748821362823605e+01,2.460722408250910576e+01,2.459997658947470711e+01,2.464741187016359447e+01,2.478996288063441966e+01,2.464136340397298142e+01,2.467543394325809913e+01,2.462813666972323290e+01,2.463051704343589776e+01,2.460138105084369187e+01,2.467139077362079291e+01,2.469952549006011822e+01,2.466260743155093493e+01,2.460217760388376362e+01,2.462136735346474481e+01,2.461723692197577051e+01,2.462673223782939047e+01,2.458005672723018975e+01,2.457832892386653612e+01,2.454457406857826740e+01,2.464353659130140528e+01,2.462070475664598490e+01,2.464823306000498704e+01,2.466795868730660857e+01,2.470029496778264644e+01,2.469372173717074759e+01,2.463033723335211178e+01,2.465145619659615406e+01,2.465885638781431410e+01,2.464121193866232318e+01,2.471728050240808017e+01,2.462158286148808273e+01,2.457068121747369815e+01,2.462112685943847623e+01,2.466839596043465477e+01,2.462120810664055170e+01,2.463358004986639926e+01,2.461666995812789693e+01,2.459103232912258719e+01,2.461767082235316195e+01,2.463508483147595030e+01,2.467504194276359897e+01,2.468579678177190928e+01,2.461584912055586472e+01,2.469513235270649787e+01,2.463935568203568849e+01,2.461833618904808674e+01,2.464988885287272780e+01,2.466200485704927203e+01,2.460214430727415191e+01,2.464648375764333110e+01,2.464975642325580907e+01,2.468411670337700059e+01,2.468811519000228216e+01,2.465059826794093212e+01,2.461050370631025075e+01,2.461898696193264158e+01,2.467666589223053109e+01,2.466011924773459540e+01,2.465780247200194708e+01,2.463582690406641973e+01,2.464678574794980292e+01,2.465997106303689534e+01,2.464726861091051902e+01,2.460518417605240060e+01,2.466766294661990955e+01,2.463898852898237379e+01,2.461893311723043709e+01,2.460832543546584361e+01,2.471789522368858982e+01,2.468370213906008104e+01,2.460634022730281956e+01,2.468326071828126800e+01,2.465568756306287668e+01,2.463380135460464970e+01,2.472379594266048741e+01,2.467707767241240191e+01,2.468082491018908442e+01,2.460640700820257010e+01,2.457927473131974949e+01,2.464002067357199977e+01,2.467185529476276784e+01,2.467973713707609207e+01,2.463660466816456918e+01,2.467044669729580164e+01,2.460959456733871420e+01,2.464406013884759261e+01,2.462661252479153262e+01,2.465333295528196089e+01,2.463858397074500317e+01,2.459629216721976874e+01,2.469092644687450289e+01,2.470690868305213783e+01,2.460038450057069070e+01,2.463311095283432195e+01,2.460781624750338992e+01,2.465370674804921336e+01,2.460035402942497740e+01,2.462695984496813040e+01,2.455634130427955952e+01,2.461875711192080018e+01,2.464475427707899868e+01,2.464290062804373704e+01,2.465731175855415813e+01,2.468298838543336160e+01,2.466903149520866378e+01,2.467279083445683341e+01,2.463425016299142101e+01,2.468453213302818838e+01,2.460714964428484919e+01,2.457057883288977962e+01,2.456140445166908393e+01,2.466343939191894208e+01,2.463150303222397142e+01,2.472396608170865306e+01,2.467600805404845943e+01,2.464233825587060522e+01,2.461176306187781648e+01,2.467292399299137173e+01,2.466322430862798853e+01,2.464923990777652563e+01,2.465990186987260557e+01,2.471663422788030218e+01,2.457549913480757553e+01,2.465219792220739237e+01,2.464021220295077441e+01,2.456816112721807599e+01,2.468693710881165160e+01,2.459839870500999126e+01,2.461156661397295409e+01,2.466850631708520325e+01,2.463306947131984614e+01,2.454224301164613564e+01,2.468698144603662215e+01,2.465961750814269848e+01,2.464818043228915911e+01,2.464018435893317616e+01,2.468989899796493148e+01,2.466995739194432602e+01,2.464525965323355550e+01,2.459365326019879916e+01,2.469832211140116840e+01,2.467417054180783609e+01,2.469206018802122671e+01,2.451587813233398450e+01,2.459879432711972669e+01,2.464180135509206337e+01,2.463848573277772758e+01,2.463644522773710577e+01,2.465202014009734910e+01,2.464294604083810469e+01,2.463244978316748757e+01,2.463706603277957186e+01,2.466247571269817840e+01,2.464808460728794159e+01,2.454645310803599401e+01,2.466348605152552054e+01,2.464609774739786374e+01,2.464682603938689098e+01,2.464983773323324101e+01,2.461558807506456859e+01,2.459208546688462249e+01,2.463404904400745465e+01,2.460895297343850174e+01,2.458583998935015558e+01,2.465187426416706273e+01,2.453447840822069992e+01,2.456213488399552247e+01,2.460271357169822437e+01,2.464747403912578605e+01,2.460919223468163253e+01,2.465699291709852758e+01,2.471563103585072341e+01,2.461439598361919678e+01,2.461557539347195345e+01,2.469819636446915467e+01,2.460683609351001166e+01,2.466705609717043757e+01,2.472568979391035526e+01,2.464555560642768839e+01,2.459803938621517361e+01,2.462112148917569243e+01,2.463509102133496498e+01,2.463873345169213991e+01,2.462836740237012378e+01,2.465554412148365060e+01,2.464518808671268246e+01,2.466814740152632623e+01,2.464021777846827277e+01,2.464504225289902095e+01,2.466417619091195590e+01,2.462333080649407790e+01,2.467407903413702286e+01,2.464279369659639229e+01,2.461525646021129532e+01,2.468412486703432762e+01,2.455801143721506818e+01,2.464631934556428661e+01,2.456605278147602078e+01,2.459982540402043583e+01,2.459757958516463816e+01,2.459907506715745740e+01,2.468509358435302303e+01,2.467506511024247828e+01,2.462150851623629677e+01,2.460461472161574648e+01,2.465434239814123174e+01,2.459641718482075134e+01,2.461563930695159641e+01,2.465238768257781743e+01,2.461655325894815505e+01,2.475237192788755536e+01,2.460846987630362293e+01,2.457229286566921544e+01,2.462427216113123052e+01,2.465330615776465351e+01,2.457377827714168106e+01,2.470046710990740380e+01,2.457992491082961450e+01,2.465578570797210745e+01,2.462921075662709924e+01,2.465909836258450838e+01,2.471093289979240382e+01,2.467485379472202922e+01,2.462947875433833644e+01,2.461788334614353602e+01,2.468171776737417744e+01,2.460867594454738239e+01,2.463122027280316928e+01,2.460452222005287481e+01,2.460423970592584908e+01,2.458827277807927203e+01,2.464751836962737386e+01,2.473029616319638890e+01,2.464178412998519363e+01,2.464025116374777014e+01,2.463833900057615622e+01,2.458588043259430123e+01,2.464773109591953215e+01,2.466020529258121741e+01,2.461153715746414505e+01,2.462857994619174917e+01,2.459487960579856392e+01,2.459428027766162472e+01,2.460973030925588745e+01,2.463331723695199926e+01,2.466884162869743236e+01,2.460139448684017083e+01,2.458850692105322011e+01,2.467594145079521439e+01,2.462357297481283425e+01,2.466474600099214243e+01,2.472136682994371171e+01,2.467726183718463773e+01,2.455447086984021254e+01,2.465874978556204056e+01,2.464607978248364617e+01,2.467768744113488211e+01,2.458323561289678594e+01,2.463620585757222159e+01,2.465070490403144632e+01,2.465356550108263178e+01,2.459223756285350859e+01,2.465065811844396393e+01,2.463451002560846703e+01,2.469013488853553895e+01,2.469939243206061619e+01,2.471617787977241676e+01,2.465060023011372436e+01,2.459141637461860341e+01,2.460801973905088147e+01,2.461397503122411123e+01,2.468636984617534580e+01,2.463355530927929138e+01,2.461116093243494873e+01,2.471108958131574695e+01,2.469445056023196372e+01,2.466829597734391655e+01,2.459769460127341034e+01,2.462205440440051873e+01,2.470776888505854885e+01,2.457292279429987758e+01,2.465855021101368649e+01,2.465298782642962294e+01,2.456373999303714584e+01,2.464225173004145120e+01,2.466236368431561488e+01,2.465237772755807555e+01,2.466486159831365299e+01,2.464274987377310566e+01,2.462609558316905378e+01,2.466992004309893360e+01,2.462677053738377708e+01,2.464058273581656167e+01,2.468225809516305347e+01,2.470591952480417319e+01,2.463302407453128495e+01,2.467281810511590123e+01,2.462942795584502775e+01,2.464629045554786657e+01,2.462501239762387684e+01,2.464484376822614564e+01,2.455864088523144062e+01,2.458056542011705403e+01,2.462116978806088596e+01,2.469154804671758541e+01,2.451677088134216831e+01,2.464646810290991752e+01,2.471355872022380851e+01,2.464295506774542233e+01,2.462070000596033026e+01,2.464636567819936985e+01,2.465967231277743110e+01,2.460393269544295691e+01,2.461855733992588924e+01,2.470350290470714327e+01,2.468453662882724942e+01,2.470171067330360870e+01,2.466724543569747397e+01,2.464599829587957558e+01,2.458865675911481929e+01,2.463046540104861037e+01,2.465461413227197340e+01,2.455690660003064352e+01,2.463396120032909664e+01,2.463687486821545747e+01,2.459079591343415672e+01,2.466195830599029648e+01,2.467833948699058766e+01,2.457813990437933782e+01,2.467781537679348602e+01,2.460360646386996919e+01,2.459090438071995877e+01,2.465248113359291082e+01,2.464205120094815982e+01,2.460696972322481102e+01,2.466206201478741278e+01
3.637482147554665346e+01,3.649050941113792135e+01,3.641004443064137774e+01,3.642253388596883212e+01,3.615303040955754454e+01,3.646374525546961110e+01,3.645821833516016142e+01,3.646277126074446073e+01,3.633565059492941174e+01,3.647799399969910183e+01,3.649830628215548245e+01,3.604179372570578721e+01,3.640645981529792152e+01,3.399318371707113329e+01,3.651127325049088057e+01,3.641865026376680703e+01,3.643765013999335878e+01,3.626988409121068457e+01,3.380145799393609707e+01,3.644130267554324831e+01,3.641675375011708837e+01,3.643030446156144819e+01,3.626928594690676277e+01,3.645442042171182351e+01,3.634873802246417540e+01,3.621861787156426971e+01,3.642891760993902750e+01,3.644884353972096847e+01,3.636229469494220723e+01,3.634449858098953001e+01,3.609836956633058946e+01,3.605248850847705455e+01,3.627804639825048838e+01,3.634173566539325861e+01,3.646741357011893570e+01,3.636848056994847411e+01,3.637809022785094726e+01,3.645212393473359924e+01,3.387917705721560679e+01,3.630439909746960581e+01,3.601413997153877489e+01,3.653412253179864422e+01,3.651184846730812694e+01,3.607940572178772243e+01,3.644727762843611885e+01,3.651063277204448809e+01,3.640253410425335545e+01,3.651994590140731134e+01,3.634285185887225822e+01,3.642964190587675688e+01,3.654166767857140030e+01,3.642593512398229905e+01,3.652164954107911399e+01,3.657823424580993787e+01,3.589632612932709321e+01,3.627412892112282350e+01,3.652639113901024359e+01,3.636611461463871109e+01,3.609034160785669343e+01,3.651925394482628917e+01,3.642406393971828749e+01,3.646687865293201014e+01,3.634348887548348017e+01,3.641288079671509337e+01,3.653408416825865146e+01,3.634516462861849817e+01,3.618708224637765625e+01,3.636939137544113265e+01,3.601611564067833626e+01,3.642819317106890509e+01,3.643867768409477748e+01,3.365054105234153781e+01,3.642903892880127614e+01,3.616496454552354578e+01,3.633602788685110596e+01,3.635112285194687587e+01,3.638614706178309888e+01,3.642758240803051706e+01,3.646575595593791519e+01,3.640782618311171603e+01,3.638945539814936581e+01,3.638214328342095172e+01,3.643756629279064185e+01,3.659723201931328873e+01,3.650257130176446907e+01,3.646825463249545862e+01,3.625096763883459516e+01,3.646308752746735138e+01,3.650930080861056126e+01,3.598676304777292501e+01,3.640840989430466834e+01,3.645222194225149792e+01,3.610955484540394878e+01,3.633657383271551566e+01,3.646886743721922386e+01,3.640320500152614613e+01,3.626037776963138981e+01,3.650881363624348808e+01,3.644750091430375250e+01,3.638794056929432230e+01,3.626932605759134276e+01,3.656245563768199958e+01,3.643412597562508637e+01,3.650132511189575268e+01,3.653881365190648722e+01,3.654460726445484653e+01,3.641038027261141963e+01,3.648505637878090369e+01,3.634092584679039817e+01,3.617548792082416043e+01,3.644705729610574707e+01,3.619287982496179978e+01,3.625100047700634320e+01,3.648974406768535772e+01,3.631157946316298535e+01,3.646528214058791662e+01,3.653588288979861431e+01,3.640158398538566331e+01,3.608979085232689954e+01,3.613410975686949200e+01,3.627103560923161041e+01,3.631839781171962755e+01,3.632460776339599562e+01,3.638482267279805882e+01,3.641873285173415553e+01,3.640799473341769499e+01,3.643446495706846378e+01,3.643649735385716326e+01,3.636344351635712258e+01,3.636420524513255259e+01,3.626077039522757417e+01,3.643663642508949607e+01,3.650256807125327896e+01,3.629089893630281694e+01,3.612941170825380510e+01,3.648134309200080594e+01,3.638485585194494121e+01,3.649919837737306239e+01,3.629596901273068710e+01,3.648491541516268910e+01,3.650956204897539692e+01,3.612521596093209553e+01,3.641277727356253280e+01,3.628824104586040278e+01,3.646466893127800546e+01,3.632918670147969920e+01,3.639515989496788961e+01,3.628306581102150830e+01,3.594140796718502884e+01,3.657760424996763504e+01,3.613853035514632950e+01,3.634516057812038525e+01,3.640479599939020972e+01,3.648850805364645566e+01,3.644898733105379307e+01,3.645373453424770105e+01,3.608342179397340033e+01,3.652572742638935210e+01,3.621549616212865175e+01,3.652387768152480874e+01,3.620258432775407442e+01,3.649903925077356348e+01,3.649718117010283436e+01,3.644939620226714538e+01,3.634186679337280168e+01,3.613891038387586008e+01,3.622059482987703660e+01,3.616233124115286302e+01,3.642777386450170951e+01,3.616812988379658123e+01,3.617488319130820429e+01,3.643922973484563954e+01,3.639276445788873815e+01,3.631697772774106170e+01,3.642215411334036190e+01,3.643447304307468926e+01,3.660040954650789757e+01,3.639742387677513591e+01,3.631741722832360608e+01,3.621313006755837449e+01,3.606309491643822440e+01,3.647136417909863582e+01,3.630311625979995682e+01,3.637059013328307344e+01,3.655159874840413181e+01,3.649432887794164060e+01,3.649317757940293916e+01,3.625404537030907193e+01,3.646770831554024994e+01,3.649924227741690430e+01,3.605597708417334246e+01,3.639808409694727231e+01,3.644481293213839734e+01,3.649603781681139480e+01,3.640662836187360085e+01,3.619086232589947372e+01,3.629525291551284738e+01,3.622737639304305191e+01,3.628614181284986273e+01,3.639598500869777808e+01,3.652977092413981097e+01,3.644152159422542780e+01,3.609658776367621869e+01,3.634746382729539960e+01,3.641972903962746244e+01,3.645705951558635149e+01,3.640103650937128776e+01,3.635227410688333549e+01,3.632285630603301030e+01,3.644427445627079720e+01,3.639529646942898466e+01,3.630915763522289552e+01,3.644361647336555166e+01,3.647933108100443889e+01,3.641163855119172155e+01,3.627548877938303917e+01,3.657042930857591756e+01,3.632222838997862624e+01,3.603475204977560509e+01,3.631947616269430057e+01,3.633756264738443775e+01,3.647288441991966579e+01,3.401094516820096203e+01,3.630686900618210444e+01,3.644885261279944189e+01,3.636607739719560328e+01,3.616472480394580202e+01,3.653645165474961232e+01,3.631651898426373037e+01,3.646674037085893616e+01,3.634705278296591757e+01,3.639953520951308263e+01,3.609436860969278626e+01,3.647600199572138280e+01,3.627702680132350110e+01,3.637272979870984102e+01,3.639741226444399302e+01,3.632159753282000736e+01,3.654503048847463731e+01,3.635296255753006989e+01,3.659023504105638125e+01,3.641209558303906846e+01,3.650884232908486382e+01,3.651794831872800273e+01,3.637046998948063958e+01,3.620587745675028657e+01,3.657197538333273457e+01,3.642009371380825655e+01,3.649836268256805738e+01,3.646656835530598784e+01,3.627345498673484059e+01,3.605308510433508928e+01,3.648160063394384167e+01,3.609191534213447028e+01,3.646359415674670856e+01,3.638909123753327179e+01,3.646024851355656438e+01,3.641488738727201024e+01,3.610593371298838861e+01,3.647555435898288323e+01,3.397284508686363580e+01,3.631828092712255085e+01,3.610423952517528079e+01,3.647038364471617200e+01,3.635466029935902554e+01,3.610995297715899710e+01,3.637651721899156598e+01,3.626487028701466642e+01,3.651362490465596977e+01,3.635094600689276945e+01,3.648375442092137177e+01,3.627492520046699553e+01,3.630726268958722613e+01,3.638004325884745072e+01,3.613626872526490530e+01,3.641693312288511919e+01,3.624442835787233719e+01,3.631525295662957120e+01,3.629959114672949738e+01,3.625767378095908811e+01,3.617912575862134617e+01,3.649235151317837733e+01,3.648923049018930698e+01,3.646838779059336133e+01,3.643298708512932649e+01,3.628688724861588355e+01,3.656036026248391835e+01,3.609491543823297377e+01,3.607460536822089381e+01,3.647232245192580535e+01,3.607415510350610788e+01,3.648393872227278223e+01,3.641776239671224147e+01,3.609027752031168035e+01,3.595350834778579951e+01,3.636572233221644979e+01,3.640531966803960984e+01,3.656769872125070719e+01,3.637922926102642407e+01,3.657117725916297957e+01,3.636738215467078561e+01,3.655896069661563530e+01,3.655027574477999508e+01,3.648803866826667530e+01,3.649223327023101859e+01,3.643732975581050937e+01,3.631782680837596899e+01,3.649717888364852314e+01,3.645564117000508020e+01,3.639932407191471242e+01,3.646395719946270475e+01,3.632645089255081672e+01,3.604197959249337657e+01,3.643024991825650716e+01,3.633306913438143937e+01,3.632130230729266174e+01,3.659316181208840391e+01,3.650604413027823369e+01,3.613443173263543429e+01,3.641650786444526489e+01,3.637828873066963808e+01,3.640374629216631774e+01,3.641889287110444684e+01,3.636352662067665875e+01,3.668809989605803423e+01,3.636967410439498138e+01,3.643275986947823952e+01,3.651966624841826103e+01,3.640385497444088969e+01,3.619947460018491370e+01,3.650155102365968673e+01,3.645763231923287861e+01,3.632284980183034406e+01,3.613099901836042704e+01,3.648031921500312080e+01,3.660886415274972450e+01,3.640467661044593228e+01,3.599174065476301365e+01,3.638625583573437439e+01,3.624341423426496078e+01,3.616734567871414185e+01,3.613185128642614075e+01,3.607941742703663124e+01,3.641766703247797921e+01,3.636357775795533342e+01,3.631295255634610442e+01,3.652875331632159828e+01,3.645596141394535294e+01,3.073121196846609848e+01,3.101243774059125968e+01,3.184163327882578898e+01,3.209919815871597137e+01,3.148152165269307190e+01,3.128730091886192355e+01,3.182638079062413539e+01,3.096914640342014025e+01,3.092546105699425141e+01,3.039293181628067941e+01,3.035861071132109146e+01,3.189187975771289274e+01,3.122416206462706612e+01,3.173640076462335813e+01,3.055975535173880431e+01,3.408511270326155795e+01,3.031987158236364621e+01,3.040894475142189890e+01,3.148962525001567769e+01,3.144117982551154711e+01,3.223849411003509147e+01,3.102959656039205427e+01,3.110177229457743664e+01,3.088618634623073689e+01,3.255844851555871600e+01,3.147463123367314708e+01,3.168288158692532619e+01,3.198236388417598874e+01,3.201313494333315646e+01,3.163270826627006116e+01,3.199828634446289044e+01,3.192179337971058928e+01,3.195963382767828520e+01,3.094599254553239476e+01,3.125736097606978348e+01,3.149961900819765148e+01,3.286708812662524082e+01,3.079448465102042931e+01,3.058787845077028322e+01,3.065347228881225661e+01,3.082356845261205436e+01,3.093144513164427423e+01,3.122553689538118249e+01,3.154071912544851131e+01,3.398645882837727328e+01,3.091545535273759882e+01,3.174019439039484780e+01,3.037717417184577329e+01,3.117240060181187289e+01,3.092316057580522681e+01,3.117078725382273774e+01,3.035668620070214629e+01,3.040848257144024558e+01,3.196383800245351381e+01,3.190004170165554598e+01,3.214298865207825884e+01,3.113506745236499285e+01,3.156299522764320997e+01,3.281747406096015141e+01,3.122427324288992523e+01,3.104123453780125175e+01,3.236665905020605294e+01,3.095319904256031407e+01,3.042943729563271660e+01,3.033091211686084421e+01,3.094593133651796535e+01,3.244456773804426319e+01,3.112210896219055201e+01,3.101407825343369495e+01,3.089138119906234792e+01,3.353833942762117459e+01,3.057835509369560612e+01,3.158349681719102620e+01,3.155765580707613793e+01,3.356782152680824538e+01,3.034845793102958567e+01,3.117077704917407033e+01,3.097217613810754244e+01,3.156065189159244255e+01,3.105783719471703108e+01,3.106489422279522827e+01,3.214493201492171437e+01,3.215960578765600530e+01,3.162474453233862803e+01,3.090948763604422922e+01,3.188727649475277204e+01,3.198596831993004486e+01,3.152752869733493313e+01,3.141561291997594196e+01,3.257261634310192733e+01,3.211107193951286121e+01,3.110513017510517031e+01,3.106629202455398797e+01,3.062193092584548992e+01,3.337687354604194212e+01,3.091442131387710290e+01,3.075641613703527710e+01,3.238533441591490458e+01,3.203085369031686724e+01,3.313298407164466397e+01,3.195263312089745256e+01,3.167176936104083751e+01,3.235854068910799697e+01,3.298135728393668131e+01,3.179448975557710000e+01,3.093691560517328298e+01,3.181525174544881196e+01,3.146850296044431872e+01,3.076263039872673133e+01,3.117696187767288407e+01,3.079576984281180074e+01,3.168216881619695613e+01,3.125936120469370394e+01,3.161087565640453789e+01,3.037468204237050173e+01,3.166264712267722814e+01,3.188933693691710403e+01,3.239533976748257516e+01,3.110411752957666565e+01,3.052599863754274523e+01,3.061989399218511920e+01,3.135217462357493545e+01,3.163845028125820491e+01,3.128150864084897265e+01,3.187761964856576569e+01,3.276833794229830232e+01,3.148965766006338640e+01,3.125671118702171469e+01,3.138259160900965838e+01,3.101170053069171217e+01,3.164219493796387894e+01,3.101314440193965538e+01,3.112214655493263393e+01,3.359899748546491338e+01,3.082703782331983078e+01,3.276016021389947497e+01,3.248867121875639441e+01,3.156179189597441237e+01,3.281713596415335843e+01,3.102206629562705587e+01,3.072895106437913526e+01,3.183020880350211002e+01,3.260131669009862776e+01,3.093438047888448494e+01,3.074482646052740265e+01,3.361685941981622250e+01,3.112244759151310802e+01,3.197248276475393780e+01,3.154660441889486933e+01,3.089321880249434571e+01,3.158472658890220686e+01,3.248902744414005639e+01,3.137756831618759890e+01,3.097887840731441145e+01,3.143430588182590668e+01,3.169363407100206942e+01,3.046688353382932846e+01,3.135998224947780244e+01,3.259215585306682783e+01,3.118435806525966569e+01,3.042382466195217816e+01,3.096481310731884662e+01,3.280815814803823827e+01,3.071296286790154895e+01,3.132054731343128751e+01,3.132152519002651658e+01,3.286794605357178511e+01,3.097526395364208796e+01,3.255583296059868559e+01,3.174450772668711451e+01,3.136232630801643140e+01,3.140306475108463147e+01,3.219471506320641652e+01,3.081063505593905916e+01,3.151156705294021521e+01,3.080080246915489894e+01,3.060502974926462727e+01,3.044821996217215698e+01,3.094783306584881899e+01,3.312972136722632399e+01,3.331336024514413197e+01,3.187650778440451305e+01,3.068727762258931335e+01,3.344066440909070081e+01,3.209049582141923196e+01,3.152387416799669850e+01,3.117265867234489463e+01,3.102172840214338123e+01,3.182473305192875301e+01,3.172650195872624579e+01,3.040131734056131307e+01,3.085052474632191988e+01,3.107116630986392991e+01,3.210407729269729771e+01,3.220437783828156597e+01,3.256138405111640566e+01,3.105727811771183156e+01,3.130205433716303887e+01,3.139432079205658965e+01,3.101037754573014027e+01,3.207892611736970423e+01,3.178543255153785196e+01,3.072493756016603328e+01,3.341835380328321037e+01,3.129230748819636432e+01,3.205282505780579072e+01,3.115266003620975610e+01,3.415326115507372151e+01,3.259917308802594249e+01,3.275809612377670277e+01,3.099003969967555250e+01,3.154165425690063529e+01,3.256248568167024615e+01,3.150665754004101515e+01,3.125575107719535595e+01,3.112818663295443855e+01,3.104693158554874799e+01,3.160594972259469060e+01,3.200767031185383615e+01,3.246334081800655724e+01,3.226111546877741176e+01,3.038471789507547172e+01,3.077320836536431159e+01,3.103684418958034286e+01,3.112317687142781608e+01,3.103365304458876395e+01,3.147804004418678403e+01,3.128822457688879766e+01,3.062938352048026758e+01,3.074065925661864185e+01,3.095735242928785169e+01,3.206662390603184321e+01,3.304954554519453325e+01,3.116390883151953517e+01,3.096839150100633375e+01,3.129680003056199666e+01,3.149379149445323378e+01,3.097412996625747184e+01,3.200473647812246725e+01,3.078594213832450066e+01,3.178721357862218611e+01,3.411536128675428614e+01,3.199682918167306767e+01,3.143661155088383907e+01,3.197318285326651832e+01,3.129397763148381273e+01,3.263801620112244706e+01,3.064069164116639143e+01,3.081722331588983010e+01,3.157686392456486146e+01,3.083331203068658510e+01,3.052093066765835516e+01,3.170268091190120430e+01,3.107191492006736411e+01,3.099934526008592428e+01,3.279459070410054267e+01,3.265361975998987987e+01,3.208310160498465535e+01,3.237376654040367896e+01,3.096626180924337035e+01,3.269154566977468335e+01,3.131468153237570462e+01,3.152275360787169234e+01,3.180076678339574769e+01,3.118056751666716764e+01,3.164967958348898946e+01,3.114181956942062612e+01,3.230492383510690502e+01,3.261365041866790904e+01,3.272317815749772052e+01,3.194405863147497726e+01,3.172527757973817941e+01,3.159861030159772710e+01,3.166125831860627571e+01,3.334888233661925483e+01,3.012422276375906449e+01,3.080703656223440845e+01,3.099367321815013199e+01,3.266698284488128223e+01,3.070657624330937807e+01,3.110524601027807279e+01,3.183402669248474126e+01,3.203580675002056921e+01,3.106683392514132080e+01,3.167331621847710466e+01,3.184714309098703922e+01,3.078254765193468501e+01,3.064667625872522194e+01,3.100108007757263806e+01,3.169511440617165476e+01,3.135636946640283895e+01,3.005898084936840320e+01,3.047812801678269778e+01,3.085334510615690107e+01,3.131837035842821848e+01,3.060825012979059778e+01,3.276431411920965786e+01,3.087958500052234001e+01,3.131572840885875308e+01,3.092687037139496908e+01,3.156793630113644156e+01,3.072014391277694045e+01,3.093600173172349699e+01,3.126421899128869697e+01,3.110109111778255198e+01,3.150191616353115975e+01,3.243778381637807229e+01,3.139715732557434080e+01,3.100929065620478653e+01,3.250593686358583057e+01,3.224035149085680985e+01,3.293283352625952887e+01,3.036433832173940317e+01,3.319276340580633899e+01,3.205953658130306394e+01,3.289997494939765232e+01,3.227124673015062939e+01,3.135162210209650269e+01,3.194674527116241691e+01,3.071198317413221801e+01,3.143649150116011626e+01,3.081043914656000382e+01,3.180621817996694389e+01,3.124815627805417506e+01,3.162497598114103781e+01,3.096533393311589322e+01,3.050642230044858039e+01,3.052120367509655807e+01,3.082041743890469832e+01,3.195290378323995384e+01,3.152043887611810291e+01,3.115458056631173633e+01,3.165829597940626172e+01,3.222907096676484429e+01,3.013968957852517505e+01,3.241564542205409793e+01,3.069887816606158992e+01,3.213638118946803246e+01,3.153175862151292819e+01,3.165869999711044613e+01,3.118636815495477066e+01,3.093631488917519690e+01,3.305818836809532257e+01,3.330055822715883096e+01,3.563198348186381281e+01,3.566819093587970002e+01,3.502344395923747555e+01,3.553800921284866376e+01,3.563543168966505448e+01,3.578667643316732239e+01,3.534620435532109894e+01,3.614536663442272157e+01,3.546425877697734563e+01,3.540356185697304170e+01,3.575375064110922096e+01,3.562026191522050311e+01,3.546581300869372910e+01,3.561564794681692092e+01,3.549635026239614177e+01,3.550941220978890556e+01,3.560651950072693239e+01,3.558755921644599596e+01,3.561761768163965769e+01,3.552739947908094820e+01,3.539842030946260820e+01,3.557989800999453678e+01,3.553292329590806276e+01,3.560064356407686148e+01,3.549214437436819480e+01,3.551595971145897579e+01,3.556424163974658370e+01,3.553687766704624096e+01,3.548892347508676437e+01,3.560084315581104875e+01,3.559479060804374484e+01,3.566204829204460225e+01,3.551182981698129026e+01,3.516587160591249273e+01,3.574018754146394627e+01,3.593809544579404758e+01,3.556765110736081681e+01,3.558183345483782034e+01,3.566187366212691501e+01,3.558343792639636405e+01,3.561650836724277980e+01,3.569500502890616644e+01,3.544632118847430746e+01,3.552985126849199560e+01,3.569895229887001875e+01,3.567583100850887945e+01,3.562205818475286634e+01,3.541752960700302566e+01,3.565046659021636088e+01,3.559119732569813266e+01,3.541498212912162558e+01,3.558245378714865126e+01,3.560523529607887383e+01,3.556453581680676734e+01,3.549498814540070413e+01,3.555391078081390788e+01,3.556612009546607567e+01,3.560318568540868256e+01,3.578921173847937354e+01,3.535715397210707778e+01,3.587914439079654727e+01,3.551811673379518197e+01,3.564762587560201723e+01,3.559689709677969205e+01,3.564190568537052428e+01,3.558684125049215652e+01,3.564952791874342353e+01,3.561658822458522877e+01,3.554535963418639710e+01,3.555524541700824415e+01,3.562432189317983955e+01,3.532006639194213449e+01,3.557135204930506234e+01,3.541808577726929741e+01,3.561447550809945994e+01,3.559907830621288127e+01,3.548778774089121413e+01,3.561053034378340953e+01,3.579336377569626393e+01,3.568045070273071673e+01,3.567294525244609815e+01,3.603702001517036280e+01,3.565907563557945537e+01,3.556727022798045823e+01,3.586326550462160156e+01,3.572786517565914721e+01,3.546106188000658221e+01,3.491936515749716818e+01,3.565980417165334160e+01,3.559061190549714127e+01,3.562914443424272548e+01,3.544657796929734417e+01,3.562853627426048320e+01,3.540180315509041975e+01,3.569400998696384164e+01,3.561226455021960646e+01,3.528486157787944677e+01,3.565344054640237914e+01,3.548549558399918169e+01,3.567279301360103716e+01,3.553476211762956183e+01,3.553438791438974675e+01,3.542309951685390956e+01,3.553873065606882875e+01,3.548680072125722518e+01,3.560874042737216172e+01,3.578364295428323771e+01,3.562498073043420987e+01,3.615189478641673304e+01,3.563006472672623914e+01,3.563134493593621954e+01,3.544302787208489747e+01,3.547845263080028388e+01,3.566480319544928790e+01,3.557109971320156916e+01,3.553490050500706587e+01,3.558443420661192391e+01,3.556692874876306831e+01,3.546453387239288446e+01,3.549369568313830570e+01,3.556259455866622687e+01,3.575103870705979148e+01,3.554063117199904553e+01,3.549465133798014449e+01,3.547857851158396159e+01,3.557879899208820262e+01,3.569066639098799243e+01,3.574814367451855190e+01,3.543809993056579799e+01,3.542055300507394833e+01,3.547054116678565094e+01,3.571929093895593610e+01,3.540202439691480407e+01,3.551190451779276458e+01,3.561754405869857010e+01,3.567834406369249933e+01,3.561557067084757477e+01,3.543948053435715195e+01,3.545988121168752372e+01,3.569170887429978478e+01,3.554628684411202499e+01,3.545828369388330970e+01,3.564277673186256834e+01,3.565292147282895030e+01,3.572126770713080646e+01,3.594301012652019978e+01,3.551543199682497942e+01,3.559334932595808709e+01,3.569860425527465964e+01,3.562072857202216625e+01,3.567166274889866884e+01,3.498746198730509605e+01,3.573260849669842543e+01,3.550188916570213138e+01,3.558562352773071780e+01,3.545611200292997012e+01,3.554521405799792433e+01,3.554405887132450204e+01,3.540599342186828835e+01,3.574734302623078719e+01,3.546832301628170114e+01,3.569813052576559187e+01,3.558428622852632373e+01,3.530352284113800465e+01,3.563074724045242903e+01,3.549248318102485200e+01,3.557354423863966986e+01,3.608605538863786677e+01,3.561128824732734444e+01,3.570617398737275039e+01,3.570885280103581039e+01,3.563463255432717602e+01,3.557007332241103370e+01,3.555086390886532399e+01,3.478717163633633902e+01,3.554427323176188480e+01,3.559076697449516757e+01,3.562422526607087292e+01,3.559084999577434161e+01,3.557564303186565269e+01,3.559260743470262156e+01,3.560344287807754426e+01,3.563783477184257009e+01,3.558484960138601139e+01,3.561765088740442309e+01,3.557213610691395900e+01,3.565142891681755799e+01,3.556446775406322303e+01,3.563818633820721260e+01,3.564528896239681899e+01,3.558166810451076145e+01,3.564424234000664171e+01,3.565884399480323452e+01,3.562797569311748447e+01,3.542523205463509584e+01,3.565650098231985510e+01,3.568238264567147411e+01,3.558636691809678609e+01,3.561703906954085852e+01,3.577608779561377617e+01,3.545573700703303643e+01,3.531494035360593386e+01,3.546823988120392102e+01,3.560942468408024553e+01,3.562307974396034638e+01,3.563385126110107137e+01,3.606025108356067221e+01,3.584000805140190948e+01,3.553301830923049920e+01,3.544999702299939059e+01,3.572996638395217417e+01,3.538952173062696716e+01,3.604798276932394430e+01,3.552474678559853061e+01,3.505964643828617966e+01,3.561261366479317303e+01,3.567593368145558230e+01,3.502902338192613030e+01,3.556571778020951058e+01,3.562694627587717378e+01,3.546573785612067553e+01,3.564430237172967963e+01,3.555623410883259794e+01,3.569585906297959355e+01,3.559605955933878363e+01,3.582408882397573535e+01,3.556495562059612325e+01,3.557580435975936695e+01,3.548599466361567067e+01,3.569694133092603039e+01,3.551785629489535268e+01,3.562232843777882607e+01,3.571896923434430704e+01,3.554555696780732887e+01,3.562240552889359435e+01,3.550547504753751582e+01,3.566486940027240848e+01,3.567662482945710423e+01,3.576917481027885515e+01,3.553164076244742375e+01,3.549970075015092874e+01,3.543565971665356784e+01,3.553035686983677977e+01,3.567633953612813258e+01,3.562938182583734203e+01,3.560987456553459651e+01,3.573149284991473706e+01,3.565702983524413128e+01,3.562170300503474607e+01,3.542835105233987747e+01,3.567364622139038488e+01,3.550501504659899155e+01,3.559085913030457249e+01,3.561404744554855739e+01,3.568563682484518296e+01,3.568879784914714293e+01,3.572913900149993793e+01,3.548622763939948754e+01,3.567890821324444062e+01,3.505621351722639645e+01,3.555473447701646705e+01,3.598173699825542826e+01,3.576496885279620841e+01,3.569992923811470575e+01,3.560105390944868020e+01,3.561316379127773502e+01,3.566083276666707036e+01,3.564998154696100130e+01,3.577086433917617825e+01,3.563225283549388678e+01,3.545000136506904198e+01,3.595554007742902058e+01,3.574831585433053505e+01,3.557492975113684963e+01,3.544434815228265023e+01,3.586764860386806220e+01,3.536258981173895677e+01,3.547156120143483804e+01,3.539217035384054100e+01,3.554424674279464114e+01,3.557550165519372598e+01,3.543162171733342092e+01,3.561400421243725134e+01,3.567605873703338659e+01,3.546667519942475622e+01,3.567771831424563800e+01,3.578593636325538796e+01,3.552106800825694677e+01,3.561000074464632092e+01,3.576985140905128446e+01,3.554630011735932271e+01,3.557842823334909355e+01,3.551087884196985556e+01,3.564481778341373541e+01,3.550592868992566054e+01,3.564498862123158318e+01,3.555196257297489382e+01,3.551377791967548347e+01,3.553910258994430649e+01,3.564280446287418869e+01,3.567579317566616481e+01,3.555633914131740170e+01,3.561197270820753857e+01,3.563045998176004048e+01,3.564427170471545026e+01,3.568994069684168835e+01,3.558465528933402311e+01,3.545361471795620645e+01,3.568364272215178801e+01,3.557125421995443304e+01,3.570916833268302781e+01,3.568760752558922178e+01,3.559097789331306672e+01,3.544088634365035517e+01,3.555211664908802760e+01,3.567561811976096919e+01,3.554209326105075206e+01,3.566221838437311931e+01,3.548909909648244110e+01,3.554881352513205428e+01,3.567470906420798826e+01,3.549878415901419970e+01,3.553293188721386286e+01,3.540300992300981164e+01,3.553435074457978970e+01,3.555759826601079965e+01,3.558035422697864192e+01,3.559650751569320448e+01,3.554616128721753654e+01,3.579863368010349234e+01,3.567648672908138963e+01,3.545051152715222997e+01,3.562139884267766377e+01,3.556819337354213673e+01,3.555663141065578259e+01,3.554279011280258516e+01,3.552028950581423317e+01,3.556172157424185087e+01,3.573030756536753927e+01,3.564338385078236371e+01,3.560675444516039079e+01,3.558676585996778385e+01,3.534056270028193580e+01,3.561115434632392152e+01,3.550315805430931704e+01,3.551185486028163751e+01,3.574325207924643877e+01,3.561093439747001810e+01,3.582738341032730744e+01,3.568353386496549007e+01,3.556072419383134786e+01,3.569276625056008356e+01,3.565995359725047820e+01,3.551955888560499375e+01,3.574926313406357536e+01,3.535264450799309799e+01,3.556189459571373845e+01,3.546586988340376223e+01,3.550420123489919888e+01,3.551178190879179652e+01,3.553645763658130363e+01,3.569706008184573420e+01,3.560603612549736141e+01,3.608493830527083901e+01,3.538041322239945430e+01,3.568484960201180911e+01,3.566801513436585935e+01,3.579950854519240266e+01
3.755894881365418314e+01,3.754057610258775668e+01,3.742011719418329818e+01,3.747353506835045067e+01,3.750063189728884794e+01,3.750639525118847928e+01,3.754706061822580665e+01,3.771651874330858334e+01,3.753726221338669689e+01,3.760949456825498771e+01,3.754508543591361303e+01,3.754994923300012744e+01,3.765050678001720286e+01,3.741007433274371863e+01,3.752611139744973912e+01,3.738991782955598353e+01,3.751475336583733622e+01,3.755629276905327885e+01,3.748278469381017430e+01,3.764220691337452251e+01,3.740941380563990037e+01,3.760110085771162858e+01,3.739461208900124944e+01,3.766561491258746486e+01,3.740030721423596560e+01,3.768341971628572651e+01,3.757397262240085212e+01,3.741252221192426930e+01,3.750667544744468529e+01,3.758068101670694716e+01,3.765173001677793962e+01,3.760509695116255813e+01,3.734567667752726550e+01,3.752639580348229487e+01,3.753615106207355012e+01,3.757765825509992652e+01,3.747646575353678600e+01,3.761471549974827866e+01,3.745154419847643368e+01,3.742957249301510814e+01,3.753164187548079411e+01,3.758659024729904274e+01,3.743813271396555820e+01,3.756767204562157758e+01,3.755746809668699626e+01,3.748428777414991231e+01,3.765227435606340123e+01,3.741836692967308409e+01,3.755932779381442543e+01,3.745914953900051358e+01,3.757203879070995356e+01,3.735888131739847040e+01,3.732112307929514117e+01,3.740314325364855108e+01,3.742733217056964179e+01,3.744363387679794641e+01,3.744636233570461314e+01,3.755179223651281717e+01,3.769812486288974185e+01,3.748319427264047476e+01,3.742451997053026247e+01,3.761113880992407132e+01,3.747947743444490243e+01,3.753261197578661523e+01,3.751869089185111505e+01,3.750968339388292350e+01,3.757010407261110174e+01,3.760016999654488501e+01,3.762503131574080584e+01,3.743533661996792006e+01,3.744815043918299580e+01,3.747526619678983195e+01,3.755647344167977053e+01,3.757950150272861123e+01,3.733409630188199202e+01,3.742961771825238060e+01,3.746357507396009368e+01,3.753847182220668799e+01,3.744965316023830582e+01,3.756585231422572946e+01,3.758921712536227488e+01,3.737235322378391800e+01,3.744298812247038200e+01,3.757606369279142200e+01,3.754220399876422931e+01,3.774070562132840934e+01,3.763044624512669145e+01,3.764750805884840901e+01,3.741892435429059560e+01,3.745910778004333963e+01,3.730225833357553711e+01,3.750237595176953675e+01,3.748465066909798793e+01,3.749432907135471993e+01,3.739968803812847398e+01,3.744045499867463889e+01,3.742082843757276578e+01,3.769005679260290265e+01,3.745941407915545796e+01,3.743953308619337861e+01,3.750240033985454602e+01,3.741698246372017422e+01,3.744147198810339461e+01,3.741397093816108566e+01,3.762927557385353339e+01,3.737675339384471584e+01,3.752487928288820029e+01,3.743293491817190244e+01,3.750139921245553154e+01,3.759745261322539989e+01,3.749187853842185802e+01,3.757705082377406569e+01,3.744498499545307624e+01,3.745411580408881491e+01,3.756290937675406383e+01,3.747348063519037709e+01,3.741881460824863126e+01,3.750707378274514525e+01,3.761281560432207982e+01,3.757089742760928175e+01,3.757074565391818055e+01,3.762397322514846110e+01,3.748715372856370465e+01,3.747823281172117760e+01,3.755387987161562080e+01,3.749049921823502984e+01,3.758089298745839812e+01,3.744335255453665923e+01,3.735059007675551612e+01,3.747964487150576929e+01,3.736776723390960342e+01,3.753703545120083618e+01,3.757460852651652061e+01,3.743722093193922973e+01,3.741626164845729363e+01,3.760949455460156798e+01,3.756144733180925499e+01,3.763308528216607129e+01,3.747644884284621725e+01,3.759765976036042900e+01,3.757556835222434444e+01,3.761097634903813969e+01,3.758485709453690760e+01,3.754830239352088483e+01,3.743913952161031489e+01,3.758414969422556595e+01,3.755049446595141660e+01,3.757222938776025245e+01,3.753764791877219409e+01,3.743672392932803206e+01,3.755365663928208164e+01,3.751496205231636338e+01,3.765267522263295064e+01,3.748526643323008045e+01,3.752061400648337752e+01,3.761335591966267344e+01,3.773048089278714201e+01,3.760017922801977619e+01,3.750301781070229623e+01,3.748111196516043009e+01,3.744094900135922899e+01,3.757508280146819857e+01,3.748727948931315979e+01,3.744281121904278820e+01,3.751681711528363650e+01,3.752727576555505351e+01,3.760105777119039772e+01,3.744151128171871079e+01,3.753281195803522508e+01,3.756564276723421614e+01,3.762938027998259827e+01,3.748704316522231750e+01,3.755482751227336280e+01,3.760645111794872264e+01,3.754131912260746873e+01,3.750214817774944720e+01,3.748911269713228478e+01,3.749982381932605335e+01,3.756785297864375650e+01,3.742560093270164856e+01,3.747267359026309208e+01,3.754512853344157008e+01,3.766997774080521566e+01,3.746216393998268046e+01,3.770905974698587926e+01,3.758718609685416112e+01,3.754097643967125464e+01,3.748665871117454884e+01,3.748194457062465546e+01,3.744492624921824842e+01,3.758091900707754718e+01,3.740588288596860167e+01,3.751811860683760358e+01,3.757590291944032401e+01,3.746858898535310090e+01,3.755607367982045020e+01,3.751086258375367066e+01,3.745902321353694475e+01,3.748132973831665282e+01,3.757634411653694428e+01,3.757472797688517119e+01,3.757323561389532074e+01,3.741973747531969252e+01,3.763013113974767521e+01,3.751623198221395938e+01,3.756828073999292172e+01,3.741804004532497885e+01,3.726446645249539813e+01,3.744096935540360960e+01,3.765929037726727557e+01,3.759465835860111582e+01,3.758406809357328626e+01,3.761091609538679847e+01,3.754409937263420716e+01,3.756019158376747669e+01,3.753306108791218776e+01,3.759422203206842283e+01,3.762697183592233330e+01,3.765421893147105692e+01,3.759536760308948544e+01,3.758086067265556096e+01,3.748503208061688952e+01,3.749116501174441396e+01,3.761526320294231596e+01,3.772120969361099441e+01,3.758347236412528503e+01,3.766141711392807423e+01,3.749456654712960813e+01,3.738616640173689376e+01,3.754593842548842275e+01,3.753059014711997321e+01,3.748845018666163753e+01,3.761305119520452678e+01,3.747566621757653138e+01,3.752745766233319813e+01,3.762421677430391753e+01,3.765877416273313827e+01,3.762533474689716684e+01,3.740118990403951216e+01,3.749108906172164524e+01,3.734989265524808388e+01,3.760529436769452616e+01,3.750068478804701044e+01,3.758532187429701565e+01,3.757783620959701665e+01,3.760365682124361797e+01,3.748943901232169651e+01,3.751480142677530694e+01,3.757560417710485012e+01,3.750720294912063224e+01,3.757174541767202669e+01,3.760728823960760536e+01,3.755310299056068857e+01,3.749786179815578890e+01,3.753891136408677909e+01,3.743208038130924109e+01,3.760838409061127408e+01,3.744937813659159076e+01,3.752362345733391180e+01,3.754730685541575497e+01,3.744016971249531878e+01,3.747498802273612739e+01,3.743223420227935350e+01,3.739337403943638094e+01,3.755859651037766156e+01,3.737188799850868293e+01,3.770912782418341891e+01,3.729996332865908926e+01,3.741925048485367711e+01,3.755192587629511536e+01,3.734457851195299583e+01,3.760469913472141457e+01,3.759432365022138356e+01,3.762218356911577644e+01,3.760915639932720467e+01,3.756139082986452138e+01,3.743010011846538987e+01,3.750973503446398638e+01,3.749198535275456123e+01,3.739356510192785521e+01,3.741808289775791252e+01,3.752359787542270908e+01,3.754838602230886124e+01,3.755423181435850921e+01,3.746381081205372965e+01,3.747235440651596150e+01,3.755255532120039419e+01,3.744797518287394666e+01,3.734471962866354033e+01,3.750289161831388896e+01,3.752899882750814697e+01,3.753586633769931780e+01,3.756607736684443921e+01,3.760306401147641964e+01,3.749972231632587238e+01,3.752045285139014652e+01,3.748428445925781460e+01,3.763146096031059074e+01,3.745842892080104747e+01,3.745065259252869083e+01,3.747216464305923722e+01,3.765128542183573757e+01,3.753105748659159957e+01,3.753140071400054723e+01,3.754938476025773753e+01,3.740010705944118996e+01,3.755904862361163765e+01,3.742928719191024811e+01,3.748575396744556798e+01,3.759970263001098800e+01,3.753408574279531962e+01,3.748077167767341678e+01,3.758068704828927054e+01,3.756535248470807176e+01,3.748410467372121957e+01,3.747238096773396876e+01,3.764007854447644519e+01,3.752996533306210125e+01,3.757235002399984580e+01,3.750219343887959411e+01,3.747998131897623608e+01,3.745851249346250000e+01,3.753710018848751417e+01,3.744653674688056810e+01,3.738677637220465755e+01,3.759535535006200035e+01,3.747413371513177083e+01,3.749715599479236516e+01,3.757063833914476447e+01,3.757310588540993024e+01,3.754468849697160238e+01,3.758263994097227112e+01,3.757234874909698163e+01,3.751808260169094922e+01,3.747474761272139432e+01,3.757992723393198276e+01,3.753731842187755063e+01,3.737718297940731560e+01,3.766227467560980813e+01,3.748852651944068981e+01,3.766616195879412743e+01,3.751943213287626122e+01,3.753389207913954095e+01,3.766200195210993229e+01,3.757533796568323936e+01,3.747067041429289702e+01,3.754572380291869393e+01,3.755597261858750358e+01,3.343008467301065423e+01,3.397850825480280434e+01,3.330531884222679651e+01,3.307395138867350681e+01,3.154735393421580270e+01,3.316958350841431269e+01,3.368564051252156588e+01,3.155610812641934615e+01,3.410392770739500889e+01,3.118353776867685312e+01,3.264864163451788670e+01,3.208240603673110058e+01,3.298258620033405464e+01,3.209557531997289459e+01,3.409815629130663694e+01,3.138334508185784699e+01,3.160499113113461433e+01,3.205691495576721906e+01,3.366339068278796276e+01,3.404022789126438653e+01,3.331243765069533680e+01,3.141906406272791941e+01,3.283795235973425974e+01,3.256189793528478305e+01,3.275867638328426068e+01,3.288313184650748155e+01,3.232433412236965609e+01,3.207112265604232704e+01,3.239954012939844574e+01,3.144375075626171423e+01,3.319525583908865940e+01,3.218177146198905092e+01,3.413512103277955845e+01,3.379562259430449700e+01,3.162430237154852364e+01,3.233771011897539438e+01,3.400803843011871663e+01,3.295806621903815881e+01,3.275535109818862622e+01,3.403313416916349610e+01,3.373534040379799137e+01,3.320962077816744795e+01,3.383170931406945670e+01,3.201341247213977681e+01,3.384958459546364651e+01,3.267995119477277655e+01,3.120877030757042547e+01,3.393981805875448998e+01,3.362730730283345082e+01,3.231723301315534513e+01,3.268902913039349301e+01,3.325283910865163506e+01,3.314970983197244436e+01,3.291380156354613007e+01,3.144742703169626452e+01,3.380830681477146271e+01,3.260441019157889286e+01,3.217315561765853005e+01,3.358060311614808313e+01,3.375291994192985356e+01,3.304812864674310191e+01,3.177815461149334553e+01,3.135089024103595534e+01,3.390435754525937995e+01,3.119216391595372428e+01,3.346191634378546098e+01,3.271179888902168642e+01,3.227884454965020211e+01,3.266298360160280367e+01,3.411466181071100578e+01,3.107913398869161270e+01,3.217298537308094808e+01,3.098400556800513783e+01,3.126631153719716139e+01,3.156394334860927131e+01,3.371925779856329086e+01,3.421432392082920160e+01,3.261705646361102140e+01,3.248172232551314664e+01,3.378123360776798734e+01,3.328488650171073004e+01,3.363973588195273123e+01,3.145384395706086167e+01,3.095063221439074752e+01,3.148754466085189918e+01,3.377167991935417035e+01,3.355185454415193647e+01,3.231720075371136858e+01,3.395598741271746235e+01,3.357620729569016049e+01,3.289999927668759483e+01,3.179062223927645903e+01,3.158358435048775448e+01,3.144162211149377129e+01,3.297045538594864666e+01,3.372487963856797677e+01,3.308158960136415772e+01,3.305311172298146261e+01,3.217344378194663790e+01,3.365234090224905117e+01,3.331928335714874123e+01,3.096193242942319657e+01,3.175688314216809616e+01,3.166918625021283518e+01,3.210847359674231427e+01,3.314766124718990881e+01,3.290683107370919913e+01,3.379491653632976522e+01,3.344672840717129958e+01,3.181189381237041403e+01,3.301780775961017866e+01,3.217707424937918859e+01,3.340792985417151328e+01,3.284690578005155004e+01,3.201269920840660177e+01,3.300572117634986569e+01,3.284223603962195881e+01,3.255243886486924509e+01,3.176076554048522738e+01,3.181511264424339913e+01,3.199701157596786416e+01,3.113102921326992956e+01,3.333269380096903234e+01,3.324490905585392397e+01,3.413437782242058205e+01,3.306657763992581778e+01,3.359225585558652938e+01,3.347789136895168838e+01,3.215301839081491408e+01,3.346662431589813735e+01,3.397287417438325008e+01,3.316459361152899277e+01,3.161812731764005235e+01,3.320705855913192295e+01,3.155497430981442974e+01,3.162089899714034757e+01,3.392242716235698197e+01,3.330935720592172089e+01,3.338991002930708873e+01,3.194918222767735827e+01,3.377702698993036279e+01,3.410273902145929270e+01,3.290256591674213382e+01,3.348548025210678247e+01,3.279347989638877436e+01,3.207236651299969310e+01,3.393038375050913658e+01,3.399559445573430594e+01,3.377388000948269564e+01,3.301411271752686361e+01,3.326616549256595334e+01,3.146484381258246543e+01,3.137203935667642085e+01,3.358499827123338832e+01,3.381121345744161744e+01,3.263691205488725444e+01,3.290239609565787049e+01,3.362304271554904034e+01,3.208365185018232069e+01,3.401116327196990596e+01,3.222921295090919358e+01,3.400046999437804374e+01,3.389295168336953878e+01,3.198235559876782474e+01,3.382642593122165664e+01,3.384995572316964285e+01,3.218682944594360151e+01,3.334535909161468936e+01,3.277363027231902493e+01,3.325019809844882701e+01,3.125150524975478206e+01,3.375189786158715322e+01,3.370072441002261598e+01,3.348051485501797231e+01,3.399552326921154588e+01,3.327318404470316437e+01,3.328395851727898247e+01,3.218510122729775702e+01,3.220417673839132533e+01,3.296007992378343232e+01,3.323360830358323881e+01,3.177524778470228384e+01,3.212633397349470954e+01,3.176779896418707594e+01,3.233868705306533542e+01,3.299969022436783206e+01,3.270512386832790952e+01,3.240441681958821363e+01,3.276907716593835573e+01,3.308739128739696866e+01,3.300289178842299975e+01,3.231761515869798274e+01,3.331511679323266151e+01,3.396661464783443307e+01,3.235466497391111318e+01,3.393668762742653655e+01,3.156227847615000215e+01,3.304633981844346380e+01,3.278666968541330107e+01,3.253158399185647909e+01,3.142884910015088451e+01,3.376479013872098989e+01,3.410948991587077472e+01,3.179112788096394127e+01,3.274086454229230014e+01,3.225523165220189981e+01,3.371564095190410626e+01,3.401087680693739657e+01,3.178193214035662706e+01,3.286504610849748786e+01,3.294244951719183234e+01,3.355995602421575796e+01,3.350234269186469049e+01,3.355795923011633164e+01,3.265522440773528245e+01,3.325691531959098768e+01,3.404997591845476990e+01,3.380243885549292315e+01,3.284669261146789410e+01,3.321918931952739484e+01,3.381616883647477323e+01,3.226573613037060539e+01,3.318040414482088352e+01,3.249861867911759816e+01,3.298237086060353818e+01,3.310596460958799980e+01,3.404240140835211292e+01,3.143619062466416381e+01,3.151350042648593330e+01,3.218204434116218238e+01,3.221423296736306696e+01,3.327820008974234156e+01,3.387261835582146574e+01,3.313198817374033922e+01,3.385170872494437333e+01,3.243378197364536675e+01,3.253375148969147546e+01,3.197486189038949433e+01,3.185662013250953351e+01,3.204457256805928012e+01,3.292990809740161495e+01,3.128157874515454040e+01,3.249633107992942627e+01,3.327754889319960796e+01,3.190476400743583696e+01,3.395357259435282060e+01,3.325511426340573706e+01,3.374318065713102754e+01,3.269761543631415179e+01,3.361173822248648690e+01,3.409136027951187486e+01,3.229355006994906319e+01,3.172809575150039763e+01,3.277704037822818606e+01,3.204359172113822751e+01,3.321520063836898373e+01,3.210512002437695145e+01,3.373786929715904392e+01,3.389840660872707190e+01,3.264254426928489750e+01,3.107844232797335238e+01,3.232507844525319030e+01,3.333019683777376940e+01,3.183796504886080925e+01,3.296927012136449520e+01,3.381160627331438207e+01,3.108928502755764356e+01,3.139450001689381153e+01,3.388798914280317831e+01,3.167003445062375278e+01,3.326435635801564672e+01,3.264738845285091884e+01,3.354445135309087789e+01,3.362882066191493635e+01,3.362296372552319212e+01,3.363935931714109273e+01,3.365536914837758786e+01,3.354981610205694409e+01,3.218538505927434556e+01,3.400218251482876042e+01,3.258858662056369582e+01,3.264190539623646714e+01,3.338583986673783244e+01,3.319811428204224768e+01,3.406843354221397391e+01,3.387386670372147535e+01,3.305422638515569389e+01,3.408124426606321578e+01,3.379040058094219745e+01,3.395299304845296007e+01,3.295994077927133503e+01,3.300813026188448873e+01,3.141498819810846044e+01,3.315295597901562985e+01,3.240703620461869860e+01,3.292932618063188954e+01,3.269925328783263296e+01,3.373728755430870052e+01,3.298599601101993528e+01,3.393477207237737048e+01,3.242587166259993836e+01,3.295985089280088687e+01,3.125939981817191438e+01,3.396720753930794245e+01,3.270640073273111881e+01,3.241002965112042489e+01,3.354591701280060079e+01,3.379347722696982004e+01,3.187904840792382899e+01,3.364858251178759474e+01,3.121850248441361586e+01,3.196210530890025936e+01,3.139800521596252736e+01,3.365655697609276586e+01,3.431484864885229058e+01,3.221652319942950271e+01,3.273200630751651374e+01,3.341070618628160815e+01,3.234718337965202295e+01,3.097726786576135183e+01,3.251589086637118697e+01,3.268822085025148283e+01,3.364307461215231143e+01,3.244855818912788692e+01,3.306215818430417386e+01,3.356462178546775732e+01,3.380635341593198717e+01,3.330621841687897700e+01,3.357447063307282775e+01,3.324543917558227690e+01,3.231119639193701687e+01,3.289515310394083514e+01,3.170954802405210415e+01,3.391784138887523170e+01,3.318495947885289610e+01,3.360751308647376590e+01,3.344619940045841133e+01,3.297820856298320535e+01,3.190837363167649343e+01,3.338601365293891376e+01,3.175102348223440174e+01,3.366401746031346676e+01,3.217900149125292586e+01,3.359754663624693194e+01,3.699542730696417436e+01,3.709212124045005510e+01,3.718061964838918243e+01,3.702611176335206267e+01,3.709588210881405246e+01,3.711290173954994742e+01,3.702932646412683937e+01,3.702472644950710645e+01,3.719750572779710041e+01,3.707669329505647227e+01,3.702660728219947828e+01,3.706735806204879680e+01,3.698364611238497446e+01,3.713400408024093480e+01,3.692638748858776410e+01,3.707642869532278951e+01,3.702852229168173182e+01,3.698087208345528154e+01,3.707453033598790881e+01,3.718965676431362510e+01,3.708416912489450823e+01,3.722256244366679567e+01,3.721025366472733253e+01,3.701745148612717173e+01,3.713838541018827755e+01,3.705691368345173942e+01,3.715779259308027349e+01,3.709325948308060106e+01,3.711068853517666355e+01,3.699221880970637955e+01,3.724772500984271062e+01,3.723668866558418244e+01,3.700570163934352763e+01,3.707221512159414800e+01,3.710800936830938213e+01,3.716243407503968399e+01,3.714942879733330017e+01,3.719580585349385871e+01,3.710166971790090429e+01,3.724226184008873020e+01,3.708213645818980098e+01,3.714016644013691604e+01,3.704140911557865223e+01,3.710696031601764844e+01,3.717475774136643452e+01,3.696021521959347922e+01,3.696607770114795954e+01,3.710883405236157273e+01,3.713664467204537800e+01,3.713269510980835975e+01,3.704205922121175121e+01,3.691512973244567775e+01,3.706981080227541270e+01,3.691417455656247881e+01,3.707401772331816403e+01,3.712193712080652119e+01,3.712258511358366064e+01,3.699846746388563901e+01,3.698484453376305225e+01,3.714203459737297663e+01,3.720373614622935321e+01,3.723260028394679466e+01,3.707094298673910515e+01,3.709658296187608784e+01,3.705456015513900070e+01,3.697841985816922517e+01,3.726297715506550645e+01,3.733670440029060700e+01,3.712266444325516090e+01,3.713686497674905240e+01,3.720956698598811130e+01,3.708400237948637113e+01,3.715067120704939896e+01,3.706453973505907129e+01,3.725958191933561636e+01,3.715520610463885021e+01,3.727119188681631101e+01,3.702574021929754622e+01,3.716476879462297944e+01,3.713959940511112734e+01,3.701757649758017976e+01,3.715193265722049887e+01,3.697910020621581850e+01,3.706219451967483991e+01,3.704779883050844802e+01,3.722140623805420745e+01,3.724318506571648868e+01,3.710567321964870757e+01,3.711005836683445125e+01,3.720855856409502849e+01,3.699361482384195199e+01,3.696852755664934875e+01,3.707547850655772947e+01,3.709128625213245556e+01,3.713790214725844407e+01,3.693881251721015957e+01,3.703957699610674581e+01,3.711639841668640827e+01,3.729749680971519865e+01,3.706866493889452130e+01,3.717862282458059298e+01,3.710992291101688068e+01,3.718314918041213701e+01,3.722346417450849998e+01,3.713648383912659767e+01,3.693213283884298193e+01,3.712989975568423517e+01,3.713206599129959784e+01,3.710721320889573605e+01,3.723642850156166162e+01,3.721379968598651544e+01,3.712562441147565551e+01,3.713051630163209893e+01,3.697107920926071500e+01,3.704340618838646293e+01,3.708143134475270131e+01,3.718431324840548768e+01,3.696423749293776950e+01,3.711747955806044530e+01,3.721859975877742954e+01,3.720228999796682245e+01,3.711728791820950590e+01,3.717435198577157252e+01,3.711330711976297181e+01,3.701061199154175796e+01,3.695761424120701122e+01,3.719390618495659595e+01,3.716916983281222286e+01,3.692225133970937634e+01,3.703211394260478784e+01,3.696745065983991196e+01,3.715688817353785112e+01,3.713774941967655252e+01,3.712619712720206167e+01,3.697927460662407384e+01,3.711942454897813093e+01,3.716795172787028889e+01,3.721979587364030806e+01,3.722595867846499118e+01,3.700377626690357857e+01,3.707576656305997176e+01,3.696463913103538346e+01,3.715349371881269747e+01,3.701222455260962363e+01,3.712428020468865952e+01,3.713710639177223527e+01,3.711764910528476236e+01,3.708443636557268519e+01,3.700838843135062461e+01,3.712177513246280824e+01,3.705975198036207274e+01,3.718678890843811047e+01,3.723928778232470904e+01,3.719251993458639305e+01,3.722116604832389442e+01,3.711039233009098837e+01,3.711855132874269003e+01,3.714552998617748614e+01,3.704513621637342169e+01,3.714076443409698669e+01,3.704541114778833588e+01,3.702913960612121258e+01,3.711437423806585656e+01,3.716814823973845705e+01,3.722343700123160204e+01,3.713151115593327489e+01,3.706566725917029714e+01,3.716073600254568987e+01,3.704991322950607469e+01,3.717120301688974848e+01,3.724311305922091719e+01,3.702978451393439485e+01,3.716375947174903871e+01,3.697109135959567539e+01,3.712576425916738287e+01,3.712035931380856368e+01,3.707608954547136193e+01,3.709181182080213546e+01,3.693421872077395562e+01,3.719666692578015699e+01,3.713086942739588636e+01,3.729323451633759134e+01,3.711912675297907072e+01,3.707418334205993915e+01,3.697748614801853506e+01,3.711254447070411544e+01,3.720360567932605278e+01,3.719915372605903769e+01,3.706101704713704237e+01,3.713247226757137298e+01,3.703435903743932300e+01,3.726947513595388273e+01,3.697445821450896375e+01,3.708490527396365621e+01,3.714038875913154669e+01,3.733657892109232534e+01,3.730661432936200583e+01,3.707632589511101173e+01,3.708217866865696521e+01,3.717074446878649496e+01,3.701050794156426349e+01,3.713157009219178661e+01,3.698653196952130173e+01,3.733054601385406102e+01,3.710707339578977582e+01,3.705423256826167488e+01,3.714770704753662045e+01,3.719708338869868669e+01,3.689681513337058050e+01,3.717650371993683223e+01,3.707209992454161096e+01,3.699647477865600109e+01,3.724732790275104577e+01,3.722508514481146591e+01,3.698636524520119195e+01,3.707144524336296598e+01,3.698198086267106532e+01,3.709523735947468026e+01,3.709766826488233704e+01,3.726662924230608098e+01,3.712943538255857590e+01,3.717658468328908583e+01,3.716570170375124604e+01,3.717398787442111541e+01,3.697379151243345063e+01,3.729029042744841860e+01,3.707154840924795991e+01,3.710912241473808848e+01,3.723001674284576268e+01,3.717934745111916328e+01,3.718349856622786120e+01,3.710457046204487597e+01,3.704296528095720475e+01,3.710726344960462342e+01,3.715327238384443831e+01,3.708406850047740733e+01,3.714498605482678073e+01,3.711800558332265609e+01,3.686883633546639061e+01,3.715088244674195295e+01,3.705058297267390799e+01,3.717022117918233448e+01,3.705677165962245567e+01,3.706481017249409149e+01,3.708212213871750862e+01,3.708064167027751523e+01,3.717100394496939941e+01,3.711691030639904909e+01,3.708363926249775488e+01,3.702892499107452551e+01,3.717259983393820022e+01,3.704375219207938841e+01,3.688794465314224169e+01,3.711331098045839383e+01,3.722305248596602922e+01,3.708171729256572746e+01,3.717667504139691914e+01,3.723608806610656785e+01,3.716152707648033982e+01,3.724319576919550201e+01,3.706142861504292796e+01,3.722264346829427950e+01,3.719260162896930666e+01,3.705941769479137804e+01,3.706633065526008863e+01,3.729622919299490036e+01,3.720369913699118314e+01,3.702538424635331893e+01,3.685986871189310676e+01,3.722241816343654364e+01,3.723284790897430696e+01,3.714642914888137426e+01,3.713422286544720663e+01,3.731419241722299063e+01,3.701740047153536040e+01,3.716594372164617255e+01,3.730456668868052361e+01,3.704260351493686443e+01,3.700694438060723002e+01,3.711196445030912372e+01,3.716310567229334083e+01,3.707063699041175653e+01,3.727124934788308508e+01,3.705736044979519050e+01,3.715879729204154813e+01,3.709653201608941231e+01,3.719068998147331939e+01,3.706575391526848762e+01,3.712005421033693153e+01,3.728121662018806148e+01,3.710231254866256734e+01,3.716057791653519615e+01,3.704181863068912151e+01,3.704316346925913450e+01,3.700078793602968830e+01,3.707395630283085808e+01,3.715999667046102672e+01,3.710006510276065228e+01,3.713879781623099774e+01,3.721569013887718569e+01,3.706655353722177182e+01,3.704134807372795279e+01,3.723893790038625440e+01,3.703304901485583400e+01,3.713897022602415632e+01,3.717549931455648249e+01,3.719476626300816946e+01,3.712994657415084987e+01,3.704039922952838282e+01,3.714899596127545323e+01,3.705760338306880186e+01,3.709306332466339740e+01,3.715328364445616671e+01,3.714440247123423688e+01,3.707979525605484383e+01,3.714357994769287785e+01,3.700029024285024093e+01,3.719748012531944426e+01,3.712719018395397796e+01,3.704162438679146874e+01,3.713555858406843413e+01,3.714904843629258124e+01,3.702621371551553864e+01,3.699895018223599408e+01,3.715479584123433199e+01,3.707054007592735445e+01,3.702286647436839218e+01,3.712869389375153872e+01,3.711378015566585020e+01,3.699091520844430647e+01,3.711879792373130726e+01,3.709864610276135721e+01,3.693420439597073113e+01,3.700527390012589279e+01,3.704277796233876074e+01,3.710932819865265486e+01,3.722165588431981575e+01,3.703447999356832554e+01,3.713834198956455879e+01,3.710487206425049322e+01,3.711099777979042358e+01,3.726471212062763527e+01,3.722166912254840554e+01,3.698196273378130883e+01,3.713386119412633946e+01,3.720761328990936079e+01,3.700245691491536348e+01,3.707311235823677720e+01,3.711491056352335249e+01,3.702982705404040331e+01,3.707879148774392775e+01,3.717165086588479284e+01,3.713764202034843720e+01,3.715444476351405001e+01,3.714213976400588990e+01,3.707318088897177688e+01,3.705396831276766534e+01,3.714312367106064983e+01,3.709399884820538063e+01,3.708078379639980682e+01,3.702213686269538329e+01,3.716865754474237349e+01,3.725387318352277077e+01,3.713212036853745701e+01,3.710088027301237901e+01,3.717002723034791245e+01,3.709801342372350774e+01,3.710099597525480419e+01


==> csvfiles/PSNR_SparseView_0.csv <==
3.296841739121599346e+01,3.210691443634442521e+01,3.667806354473565733e+01,3.372869073037090004e+01,3.355849413816583393e+01,3.301339480986314356e+01,3.345072057042188618e+01,3.440748573478835937e+01,3.233438928667323609e+01,3.604882314623314699e+01,3.387647575661545574e+01,3.438558203779517441e+01,3.219079927652227724e+01,3.209365242356420822e+01,3.350400501783914819e+01,3.617015689686206770e+01,3.208223942121102112e+01,3.216559762850069148e+01,3.460487906092266996e+01,3.529017451510856063e+01,3.555348976337063505e+01,3.205435959204011453e+01,3.255738587274073126e+01,3.292699925420613027e+01,3.619805134188757023e+01,3.285304472740605064e+01,3.222953304657116291e+01,3.321969427744948433e+01,3.280424995107971853e+01,3.513790042263575231e+01,3.302525463860516197e+01,3.252541711887302256e+01,3.489202428811155698e+01,3.440719334544922248e+01,3.549160522420933006e+01,3.526317925764479355e+01,3.403986419760308735e+01,3.289426236568490225e+01,3.279895263242585202e+01,3.437594645968376739e+01,3.208397527460016363e+01,3.520167841163605971e+01,3.353019596147083803e+01,3.246378080647254905e+01,3.326042602944907145e+01,3.194992284095105717e+01,3.348494755432413683e+01,3.656442758036463658e+01,3.259399972308672488e+01,3.489893939108951315e+01,3.206261739692503454e+01,3.442819785478372552e+01,3.298730749093881798e+01,3.529589966509658439e+01,3.465117175473362465e+01,3.309913745213638236e+01,3.531744074852559123e+01,3.714527673446472988e+01,3.603760341815745250e+01,3.754818640450257305e+01,3.661517327787775145e+01,3.281463879630528879e+01,3.457762543536099997e+01,3.287881615390619316e+01,3.492029176938162038e+01,3.200161549867500099e+01,3.609747743372929563e+01,3.428729789280257023e+01,3.487290843480036528e+01,3.275086452139944271e+01,3.201722381931907790e+01,3.366151385154658016e+01,3.482830069336910839e+01,3.300716017021528614e+01,3.203489480023092995e+01,3.460079841112771959e+01,3.226422070763681660e+01,3.261025292557280864e+01,3.299403609537903748e+01,3.499024737955664222e+01,3.358472295584371636e+01,3.285584282531651468e+01,3.412879286535844869e+01,3.188681015743168246e+01,3.288198106691304190e+01,3.389608084954773659e+01,3.207369330723419409e+01,3.207547209978391578e+01,3.296355324201375936e+01,3.245759311074971976e+01,3.490809253142547419e+01,3.702730177786946086e+01,3.531101013600336103e+01,3.554886661722888874e+01,3.389725931412650795e+01,3.491758315417239089e+01,3.292856551047860592e+01,3.268459896162133305e+01,3.225245917798729067e+01,3.475733509213603867e+01,3.748351169739970601e+01,3.327207157385505099e+01,3.251556620233186123e+01,3.323745146319057397e+01,3.478083520439809462e+01,3.352520669995993075e+01,3.371200353546556272e+01,3.673715603802384777e+01,3.800450453255663064e+01,3.681740950678759816e+01,3.323421875272821069e+01,3.233955194487164420e+01,3.491293335895587546e+01,3.636312417808871089e+01,3.718387133527961907e+01,3.258353888413418531e+01,3.218157928988184580e+01,3.334909597906324308e+01,3.408189924962351114e+01,3.316983701020469510e+01,3.280348581527946550e+01,3.476312242864227642e+01,3.272873439143143059e+01,3.253617948641249313e+01,3.591703171071779366e+01,3.213729485474492265e+01,3.389997701289662047e+01,3.297447695948072521e+01,3.533997513161703807e+01,3.285422023641033462e+01,3.447576584117554432e+01,3.192126402442227118e+01,3.416716766189023247e+01,3.523885817497384920e+01,3.453622807157378816e+01,3.517480487665605438e+01,3.466111009752547290e+01,3.374915673666767901e+01,3.228939269068582263e+01,3.455495169956394363e+01,3.256990671735713505e+01,3.334597505432163445e+01,3.665483793684366276e+01,3.348322805442026606e+01,3.214298862867900652e+01,3.481161950371483726e+01,3.312854760584891523e+01,3.448293339281439529e+01,3.430729518400334399e+01,3.543954707523813141e+01,3.289603350349877076e+01,3.231439763634226381e+01,3.631003039587536563e+01,3.295727280398032377e+01,3.657418977373804125e+01,3.394877129256542503e+01,3.657617347092575955e+01,3.281817850121351654e+01,3.538639482151182136e+01,3.607004208602237583e+01,3.435834046836841082e+01,3.394387510052825974e+01,3.266970990896253113e+01,3.651975962485465033e+01,3.276698876948381667e+01,3.212209730456850565e+01,3.716973538415662404e+01,3.358010817192011643e+01,3.474493015132373586e+01,3.318516236454269119e+01,3.303601701318973483e+01,3.340649859440220837e+01,3.601115558893073398e+01,3.212374797664566728e+01,3.414996820720924120e+01,3.739582533768454908e+01,3.202217793407332636e+01,3.323952477897251612e+01,3.199464307593465762e+01,3.344013921833038694e+01,3.343891033453044770e+01,3.680382366112011283e+01,3.214670869008807585e+01,3.260730827143282795e+01,3.326720238114532435e+01,3.536119534185355917e+01,3.407932868969494677e+01,3.216660781184124573e+01,3.228237274209042340e+01,3.574451058679461823e+01,3.244223800656661183e+01,3.385399308578988098e+01,3.459261512051067911e+01,3.548600079690400833e+01,3.719126826934619601e+01,3.732995628634056118e+01,3.227288844538230705e+01,3.530052773243473041e+01,3.297851043858032227e+01,3.390034109525370809e+01,3.243728192077440298e+01,3.249931945161632996e+01,3.240575215998822500e+01,3.350082548921589165e+01,3.507665799655813998e+01,3.357995934079230693e+01,3.485487812252968354e+01,3.264759747744808749e+01,3.405128818251959189e+01,3.490158094199563976e+01,3.532206237932935267e+01,3.207432690894061977e+01,3.246139595223733920e+01,3.380533258474549285e+01,3.292128587152449626e+01,3.388409143824162584e+01,3.572077598584483837e+01,3.515487911198187021e+01,3.283092236361152061e+01,3.275005884370291653e+01,3.523536381191021150e+01,3.259004258298384116e+01,3.234913553068965797e+01,3.294065623894341854e+01,3.363127234102431373e+01,3.253319287227836298e+01,3.424893977797189137e+01,3.320791330536752639e+01,3.284418205073016139e+01,3.327183615588130294e+01,3.392014781717161043e+01,3.640891142748576925e+01,3.313123123607397957e+01,3.374050558241866327e+01,3.246597355111963168e+01,3.402475044694479323e+01,3.472701629705807136e+01,3.621453068136747788e+01,3.768750153111979984e+01,3.333552632790978265e+01,3.605320459896163499e+01,3.489509554074859921e+01,3.346876095732928036e+01,3.473653172879804174e+01,3.211389887641449548e+01,3.464225309310907619e+01,3.735273300823677545e+01,3.331728926369905253e+01,3.397251759145255789e+01,3.741180320376936663e+01,3.199295809977399330e+01,3.333203239589744982e+01,3.446753149451041764e+01,3.537227688973062811e+01,3.280184144563628479e+01,3.541075256390939074e+01,3.587767659325552927e+01,3.506185283280687059e+01,3.340113390801664650e+01,3.405720439464455751e+01,3.206824727298766931e+01,3.453240930051020996e+01,3.286507428809239428e+01,3.613239747879801200e+01,3.529858962246712650e+01,3.345059144235333548e+01,3.480807127583559435e+01,3.496948160509118964e+01,3.285617612022987544e+01,3.386347957623867444e+01,3.608850619130108583e+01,3.301756282745140680e+01,3.525523685031917154e+01,3.496359897668629202e+01,3.695674467782167483e+01,3.322462244936843945e+01,3.322502687917003072e+01,3.535773642349998624e+01,3.454409408685449279e+01,3.355961332098125638e+01,3.416371980300111488e+01,3.205224802679162366e+01,3.376490037831987223e+01,3.226929862703757124e+01,3.428580041069495365e+01,3.466968551326935000e+01,3.293369212371521826e+01,3.291188570887229758e+01,3.306601627559577850e+01,3.424715422670593057e+01,3.207691880527104189e+01,3.680869364587633186e+01,3.274316211846090852e+01,3.508086476310384683e+01,3.223161310058527107e+01,3.200510979625746444e+01,3.476158936950809419e+01,3.606238187024161590e+01,3.510321822734412933e+01,3.476602979016630002e+01,3.262821292726795974e+01,3.243263935973233458e+01,3.444085070585006747e+01,3.519775348528548164e+01,3.322005882135992039e+01,3.237213766294279083e+01,3.364201427289459190e+01,3.535250639642281811e+01,3.344054608470490564e+01,3.203667374654553157e+01,3.523231333347985839e+01,3.412607512275904043e+01,3.583919227905438731e+01,3.450076138496059741e+01,3.402665469851973512e+01,3.701776394104059875e+01,3.195122212670499806e+01,3.396308446137509662e+01,3.403479249746886381e+01,3.277401756400643507e+01,3.203275428884094111e+01,3.352801952823537590e+01,3.205232171206095870e+01,3.278807177686929464e+01,3.674225987762993384e+01,3.227236234386317903e+01,3.324309152885098229e+01,3.551327357382771766e+01,3.570197659789216260e+01,3.725120801538106718e+01,3.452697651400148260e+01,3.286808291178191155e+01,3.243373785049351454e+01,3.355148693031650708e+01,3.606234205298144957e+01,3.362624051171931683e+01,3.273963740218426466e+01,3.388096943604229239e+01,3.234894108051197037e+01,3.305664198434728007e+01,3.294162337674347896e+01,3.304563061864735118e+01,3.314754434703998243e+01,3.251492012899415585e+01,3.316240059847186927e+01,3.305503595142184281e+01,3.505568930466439070e+01,3.700358349256124768e+01,3.858932099861079479e+01,3.601435689824250375e+01,3.277895572855724993e+01,3.322742834936013878e+01,4.060697169665303363e+01,3.565355229187048991e+01,3.679269659222887867e+01,3.571585846500574490e+01,3.515255229645889301e+01,4.064821750147036283e+01,4.013374722756888957e+01,4.082172219439598138e+01,3.631360232838522961e+01,3.507357629577681735e+01,3.639270876167069702e+01,3.995574746080242790e+01,3.821861058582736348e+01,3.904846466573661701e+01,3.794956155343525950e+01,3.611055664635724582e+01,3.427520035385592934e+01,3.714627968697771365e+01,4.003066358847593165e+01,3.797914373954420597e+01,3.969421625788503860e+01,4.097603128527703120e+01,3.627601660577278153e+01,4.009525291021457605e+01,3.622335510239194889e+01,4.022173831535936017e+01,4.115984463814435657e+01,3.887908550214662284e+01,3.875221696522213932e+01,4.064786571035991614e+01,3.829382160781512567e+01,3.898129838307431072e+01,3.584215503568331940e+01,3.984223666909811357e+01,3.961320020902454075e+01,3.950005017221595693e+01,3.512889626111262942e+01,3.587595937750175779e+01,3.483942079766828215e+01,3.999481766456474219e+01,3.492867989118413163e+01,4.090890701708599408e+01,3.927548151066402937e+01,3.764550468495171742e+01,3.700130227249131565e+01,4.013552126248043805e+01,3.474447216007602890e+01,3.625865276128001824e+01,3.273366870732897382e+01,3.611544092150756313e+01,3.438545711773986113e+01,3.536019867517122606e+01,3.593686117808347547e+01,3.391308617896861932e+01,3.929254111096170021e+01,4.090902282910977306e+01,3.717694606267532009e+01,3.644135935409672555e+01,3.687112047404723114e+01,3.910756670985558969e+01,3.683642815114278335e+01,3.581028187005932750e+01,4.036369447932710841e+01,3.797497622456224065e+01,3.691039508287627058e+01,3.948110891014643187e+01,3.565422432088872284e+01,3.693115559150935212e+01,3.694851245365281756e+01,4.091070331330210763e+01,3.936302342683086408e+01,3.874680030682421261e+01,3.840979508864953829e+01,3.776390611202307923e+01,3.878111969528571024e+01,3.321572844649031708e+01,4.003395514969582791e+01,4.100508601928669350e+01,3.695377091204585440e+01,3.954699944312224602e+01,4.048800716224572227e+01,4.110928892056534067e+01,3.928755636874815593e+01,3.765795223167965133e+01,3.285753716543945302e+01,3.696654141164690088e+01,3.612673232096587128e+01,3.583694796530861026e+01,3.988344915839531524e+01,3.399907314641175304e+01,3.648073646530836811e+01,3.884921471002196824e+01,3.948791869705847546e+01,3.700962036239103270e+01,3.901942341631438183e+01,3.466732478274141727e+01,3.903046047134377261e+01,3.660680340775688535e+01,3.598528108770426570e+01,3.592548817108096415e+01,3.833856647600740075e+01,3.844950313125868746e+01,3.596771995961820068e+01,3.734516714589385344e+01,3.633805501698828522e+01,4.091673721592890445e+01,4.093008774334138877e+01,3.703196277619834831e+01,3.943360145115340742e+01,3.977450801257577950e+01,3.864652992585915570e+01,3.648126957076630106e+01,3.983139633848282557e+01,3.962276321120997835e+01,3.735668431471387407e+01,3.976819221989130426e+01,3.459196477961245364e+01,4.092915393876404551e+01,3.559107386550440566e+01,3.852805838802837712e+01,3.685092317984058496e+01,3.951984888858925160e+01,3.965819664949822965e+01,3.627907170544141735e+01,3.717211528485115224e+01,4.054058044720708409e+01,4.116811052896603940e+01,4.094823315787365914e+01,3.997855696163434658e+01,3.819746354623850237e+01,3.707624530850417699e+01,3.601160697147830092e+01,3.981656016428637912e+01,3.910352010093520647e+01,4.125857634861048950e+01,3.838087932084964393e+01,4.007050893578010431e+01,3.987922372883852518e+01,3.649089714594418155e+01,3.956075194233518744e+01,3.897094946598036813e+01,3.958254648985975876e+01,3.285494157101818757e+01,4.069755453252784605e+01,3.708881527584958349e+01,3.709948101797404263e+01,4.082449798732551471e+01,4.066160769139565190e+01,3.625009282316468529e+01,3.582554110659717850e+01,3.926104721297319600e+01,4.010214384528059384e+01,3.843319090567774055e+01,4.093388864218178469e+01,3.684409546015624670e+01,3.897819970771238474e+01,3.992869953919874604e+01,3.880154199499132517e+01,3.623140731271529802e+01,3.697807960072439215e+01,3.932037901536182289e+01,4.020266880721435143e+01,3.767163587187980767e+01,3.574526446806891045e+01,4.022034178632668500e+01,3.826898566565429860e+01,4.042682176037567388e+01,3.966808062264936297e+01,3.703115526521821721e+01,3.935208012452799409e+01,4.033683770870204910e+01,3.813869996795327211e+01,3.924822410967283304e+01,3.997928933531403572e+01,4.106630236849818516e+01,3.785596400736335454e+01,3.469027349867436527e+01,3.391271893903858370e+01,3.906938100813714954e+01,3.925052918547055469e+01,3.634123657951107589e+01,4.060526198004875198e+01,4.037696170001033380e+01,3.978932082378217672e+01,4.068371292468465583e+01,3.666658311922694935e+01,4.072510700005524598e+01,3.881946906846243195e+01,4.054142989308574130e+01,3.599296171641702813e+01,3.618315803213040738e+01,4.001755993699293867e+01,4.037309340298003235e+01,3.895632547938309642e+01,3.648508630440827005e+01,3.567323414803868786e+01,3.708031854818081285e+01,3.789178196112666797e+01,4.087450036722533753e+01,3.699740263690080866e+01,3.950586223657670359e+01,3.706976583716677709e+01,3.599166572786180041e+01,4.079638418474406336e+01,3.614749014563954432e+01,4.061514862500287393e+01,3.609574321851914647e+01,3.802357788944446781e+01,3.795569778031495645e+01,4.104090393322848485e+01,3.648788051790650400e+01,3.733826497672212241e+01,3.556718414285207075e+01,3.581189088446456736e+01,3.609735965205042163e+01,3.383959248394152297e+01,3.952963159289274842e+01,3.859523346407497968e+01,3.902866838173972042e+01,4.068664897212750020e+01,3.789781706772829040e+01,4.047504155967339301e+01,4.085212987660318618e+01,3.638712643387189161e+01,3.933072072171724898e+01,4.023650295690191570e+01,3.610062221270842997e+01,3.629168922331187730e+01,3.633647090773118293e+01,3.745400768910972999e+01,3.767134842338896306e+01,4.014915454316175669e+01,3.778372523488448564e+01,3.726098936202938461e+01,4.105008127582451749e+01,3.520139609915334233e+01,3.753411146165355206e+01,4.091262779676942785e+01,4.088852820380616748e+01,3.351392880575136246e+01,3.992432651626489815e+01,3.704882858540013757e+01,3.711651450441308242e+01,3.846398596342515219e+01,3.590822919175992922e+01,3.960815559372052519e+01,3.710823190384586923e+01,3.481977826351467087e+01,3.613512800313898055e+01,3.611425141625107926e+01,3.639793078597168119e+01,3.634739040575631464e+01,4.019573557532335428e+01,4.057279181146412128e+01,4.061487477323528594e+01,3.817110460908044445e+01,3.950257896648979283e+01,4.075317702005524012e+01,3.698618941449691278e+01,3.964521442248361893e+01,3.864183673750486037e+01,4.080546392080212570e+01,3.693673540045283943e+01,3.408562060516812409e+01,4.034339937291261435e+01,3.881905990919376137e+01,3.928093909378735304e+01,3.948226523395592835e+01,4.058299955964170636e+01,3.800204149138474463e+01,4.076380037773539300e+01,3.635805029364036756e+01,3.613994876813756463e+01,3.862730385956756862e+01,3.759177433522233969e+01,3.743222213943705867e+01,3.563391726589670583e+01,3.299747993137366819e+01,3.641128080340851625e+01,4.041602884943303309e+01,3.757416109747223487e+01,3.617306898123497660e+01,3.375018146904216110e+01,4.090881460735520392e+01,3.670657303229842228e+01,3.917987352033647142e+01,3.632990731890615166e+01,4.012030871683912636e+01,4.054013401434310282e+01,3.988416312428144295e+01,3.877634697695718557e+01,3.746640284676340826e+01,3.638434076413526697e+01,3.894885739144608294e+01,3.932904772257896298e+01,3.880121347161875889e+01,4.102771637107467484e+01,4.078200141276258961e+01,3.657789501584257152e+01,3.725393115897366414e+01,3.744990338523769680e+01,4.102004638593479058e+01,3.709059836333177174e+01,3.798985409715245964e+01,3.534460726491619198e+01,3.911230661856291135e+01,4.110692527284313513e+01,3.677744075357632880e+01,3.755778311371177125e+01,3.337389764983755924e+01,4.066821162654606781e+01,3.935121887487868264e+01,3.277936135535139073e+01,3.864899014133310828e+01,3.796238860060886111e+01,4.060006050757287710e+01,4.063040504216005644e+01,3.709967972537368297e+01,3.784330857007476823e+01,3.924392258423396385e+01,3.737843395499579202e+01,3.924209263808806014e+01,4.018377610066963257e+01,4.093546017820224137e+01,4.067541116677843860e+01,3.927644972811336999e+01,3.655969528788114786e+01,3.839415657022719586e+01,3.881798162719803713e+01,3.853675571117560850e+01,3.692609562345943885e+01,3.488778114464150804e+01,3.622250007344597122e+01,4.076958969376672570e+01,3.588869045858991313e+01,3.744734601698575460e+01,3.413574164770506769e+01,4.073199630679100380e+01,3.766004570982705246e+01,3.628615114304592737e+01,3.696792740157160750e+01,3.450014815139532942e+01,3.711878989738735157e+01,3.168264499741475504e+01,3.230276808631136731e+01,3.209947162534649578e+01,3.645003141041738814e+01,3.626747802488855399e+01,2.992583335375992704e+01,3.628093900650765136e+01,3.389817273398870867e+01,3.460251482163917558e+01,3.430031414206874274e+01,3.592542191819674002e+01,3.382534427121684217e+01,3.045944153369509877e+01,3.180026262243496404e+01,3.031993749802641247e+01,3.461686794077796492e+01,3.042057683579948346e+01,3.302349412186400457e+01,3.140047155262352874e+01,3.277048706043610338e+01,3.445805088240089020e+01,3.000209437757083819e+01,3.446443810637741478e+01,3.157284350280714591e+01,2.992554578175714397e+01,3.603058407478925318e+01,3.649311224374356044e+01,2.993235609501927286e+01,3.440044429794534153e+01,3.727766259454720910e+01,3.022608430712107008e+01,3.250913999467136506e+01,3.486805197430985004e+01,3.104837567896407080e+01,3.722191653873424144e+01,3.354062142598733942e+01,3.413815792689980100e+01,3.399232096399747149e+01,3.451007266833172338e+01,3.698891084486725589e+01,3.491360289952159235e+01,2.985436552213493044e+01,3.667650722498270710e+01,3.717893354431427611e+01,3.461955320924515433e+01,3.451323796892728524e+01,3.658655959543813196e+01,3.336557097950019823e+01,3.026481429408040214e+01,3.411587626957177832e+01,3.631714443177563112e+01,3.714900457106442389e+01,3.317945756077376984e+01,3.330458235809407341e+01,3.426132883409719909e+01,3.731577576616930259e+01,3.638048361948798259e+01,3.383167186264411441e+01,3.711724826427958135e+01,3.520164175173019316e+01,3.258738833539285196e+01,3.120116415796818998e+01,3.691073886436313245e+01,3.052970958410627844e+01,3.280715161816409164e+01,3.340936246391217423e+01,3.559991623336980382e+01,3.637790099725916093e+01,3.359109918960654539e+01,3.500596289178140097e+01,3.721763107667709392e+01,3.455497167040909545e+01,3.660809984005907580e+01,3.323414096712121335e+01,3.254411746202733724e+01,3.270726146174496307e+01,3.429228544497001252e+01,3.179538268435716830e+01,3.099685545616086202e+01,3.639013733385827720e+01,3.666061252042985785e+01,3.139215495627221486e+01,3.451996293500450719e+01,3.564927006516502672e+01,3.156798254855079833e+01,3.134744139945028962e+01,3.257687306934098359e+01,3.071388402561097664e+01,3.721221478283793260e+01,3.579700416926461060e+01,3.190333901743959188e+01,3.297793255023665893e+01,3.671523914337114292e+01,3.059546482468441297e+01,3.233933041980943557e+01,3.243485846913794290e+01,3.267444642159302504e+01,3.634648489574647101e+01,3.696920857429906704e+01,3.220724971175008022e+01,2.982885045315013173e+01,3.489166480541697979e+01,3.152228039761509137e+01,3.364654852765234949e+01,3.561076609714589125e+01,3.687718551251242616e+01,3.724256766230885773e+01,2.990852183142927601e+01,2.997399192886916452e+01,3.246458404628626937e+01,3.165636521292227812e+01,3.708794234262020950e+01,2.985387167747897053e+01,3.248303677274975598e+01,3.290334230916241154e+01,3.689975471820009290e+01,3.365442777902509874e+01,3.290347525303509002e+01,3.307486156520243981e+01,3.420861519790874183e+01,3.232614713554298191e+01,3.458185042907882689e+01,3.369584873373672451e+01,3.753675703226897298e+01,3.297856905815463335e+01,3.317649191392988683e+01,3.252757700336027114e+01,2.984935029712142551e+01,3.704575345579058876e+01,3.472681038892260830e+01,3.467180002708776954e+01,3.341423940875250054e+01,3.132661642181164297e+01,3.172745356738407096e+01,2.984506139270157732e+01,3.274316568916455594e+01,3.426675242845295344e+01,3.302592205218590493e+01,3.405304237154526703e+01,3.415876470542372800e+01,3.069748572244214557e+01,3.396760353882549310e+01,3.636136851948039350e+01,3.092389301960073311e+01,3.611264211177140027e+01,3.470660253155734409e+01,3.659279486855628249e+01,3.018901852148046316e+01,3.467788446085354082e+01,3.627929297485050597e+01,3.266923616876599112e+01,3.407947765630868275e+01,3.040156304002957910e+01,3.227699927292249527e+01,3.095426712289308213e+01,3.351319158497292960e+01,3.167809079415773255e+01,3.256594196297911736e+01,3.378961558415707600e+01,3.298689317748542749e+01,2.985042289250294090e+01,3.048621079259181599e+01,3.295166078372761831e+01,3.298647775034415019e+01,3.612802880274480799e+01,3.174205628788765310e+01,3.201272641496101556e+01,3.142320869828141738e+01,3.672253688792844173e+01,3.264468580479438486e+01,3.003723339126854341e+01,3.584931746014006393e+01,3.447625957150690112e+01,3.389302936988543991e+01,3.034630881496803312e+01,3.221221838936398996e+01,3.132839359729342377e+01,3.106186374693351837e+01,3.314331813541006255e+01,3.037606841895073728e+01,3.646976860144121702e+01,3.520751535994199344e+01,3.435225771851700927e+01,3.372639432813130611e+01,3.367888296352021626e+01,3.623995462152120695e+01,3.545415098044401958e+01,3.717418041662188699e+01,3.609976005450394609e+01,3.018963469514647358e+01,3.179166630421736173e+01,3.177232643114848543e+01,3.624336196912672392e+01,3.704774023771661007e+01,3.388287982598495773e+01,3.174137662656980297e+01,3.685222540775914979e+01,2.999053224598718259e+01,3.659186933318357404e+01,3.094030464550758452e+01,3.417075373154427353e+01,3.422246798120124822e+01,3.264984597838642344e+01,3.724170557917550184e+01,3.500655687502677438e+01,3.723163571992871823e+01,3.021920237824765110e+01,3.445094182580084663e+01,3.309120335867970653e+01,3.194430405997364630e+01,3.099258572722832383e+01,3.308177206164845785e+01,3.109765098941838346e+01,3.006921363939360603e+01,3.340974110660428664e+01,3.574773924581081985e+01,3.480905807318551837e+01,3.225319512886979822e+01,2.988179620770519307e+01,3.232559173548723663e+01,3.008309362282034627e+01,3.104020765359831202e+01,3.281278112103102274e+01,3.489626074541013878e+01,3.706951990708586919e+01,3.250916521325726904e+01,3.015489384427859321e+01,3.117020872568516765e+01,3.084793575962088141e+01,3.266733389573546731e+01,3.669735434596004353e+01,3.606813876717716028e+01,3.661223265471908661e+01,2.986090145671287388e+01,3.625892806763845044e+01,3.287906802041747767e+01,3.090643667245555548e+01,3.086854251546424877e+01,3.565278900770707082e+01,3.023748544388120152e+01,3.659091175501112048e+01,3.036695399322468703e+01,3.485103060879895764e+01,3.046366141369179914e+01,3.101765060126847828e+01,3.007885890265854201e+01,3.017326632227429783e+01,3.009492607808424225e+01,3.455070137740757730e+01,3.495615591410591350e+01,3.386181534582968311e+01,3.593010316369919366e+01,3.046819273467782807e+01,2.991464673253651796e+01,3.440740911320425965e+01,3.705207455649018300e+01,3.692043990641531792e+01,3.725383646172173258e+01,3.506416846913388241e+01,3.408453428668047991e+01,2.998037058728320048e+01,3.310537058183938086e+01,3.252581091338826980e+01,3.467346337543198587e+01,3.041121814043501104e+01,3.024361253700099184e+01,3.473649329925788010e+01,3.330752277071190548e+01,3.183871534380220325e+01,3.405942002321452833e+01,3.340001796573044146e+01,3.535404123225810480e+01,3.317770056517101551e+01,3.637817288590183296e+01,3.468426829966468006e+01,2.999774011422358200e+01,3.334756195782573229e+01,3.033076512642498912e+01,3.717391365926037139e+01,3.670731296218487927e+01,2.996923859821065861e+01,3.479786602561650000e+01,3.315781644495102398e+01,3.196681161663060777e+01,3.277355570642728821e+01,3.025814881973399295e+01,3.083342638920765566e+01,3.757020837207757324e+01,3.730960436563720606e+01,3.001007996133395395e+01,3.133520508802654092e+01,2.999165558470733828e+01,3.562878875936684153e+01,3.527908593460468722e+01,3.437555976378033051e+01,2.975543068755908038e+01,3.464822497310107963e+01,3.002067958735369047e+01,2.991061764556432223e+01,3.480611164349100761e+01,3.700238637069325875e+01,3.689340313143198813e+01,3.265742968122395951e+01,3.245990860253672139e+01,3.277147196231942416e+01,3.061671119392432416e+01,2.983935774347172298e+01,3.071798987418453919e+01,3.180740635200111299e+01,2.994784040528296742e+01,3.694923473368883293e+01,3.246712844633386652e+01,3.094643389294056846e+01,3.730418247214593208e+01,3.419501547072484726e+01,3.173256541353813276e+01,3.004766373965887993e+01,3.529228181056672753e+01,3.198481330384069210e+01,3.528667497432073219e+01,3.014537095378580034e+01,3.404517118589849645e+01,3.244683715725005158e+01,3.727113938006952765e+01,3.087328435331444609e+01,3.364007695691459787e+01,3.000675837054366824e+01,3.037773314315142414e+01,3.232401721617052459e+01,3.418995383574711155e+01,3.495979988393987981e+01,2.985061013984390499e+01,3.008494366100291018e+01,3.008677517546375668e+01,3.072527900003948531e+01,3.423697325792705470e+01,3.013656177176613582e+01,3.727316090337900079e+01,2.993704928026281920e+01,3.380347127446856348e+01,3.616544498659784779e+01,3.012990539879320195e+01,3.335876923098317803e+01,3.378824380291846552e+01,3.023584722328386931e+01,3.632987740545419086e+01,3.332072326205445023e+01,3.374723552486657496e+01,3.395070304470699796e+01,3.678828281171071524e+01,3.329059504556846605e+01,3.079068273329047400e+01,3.655787177830346479e+01,3.571167660435179414e+01,3.156276342621428554e+01,3.001651852769474971e+01,3.011752466754548152e+01,3.354543943278909524e+01,3.239244888719658633e+01,3.170860741614937695e+01,3.689363140210695491e+01,3.172883801530191050e+01,3.410780947802975760e+01,3.136153686288166043e+01,3.715027820609103060e+01
3.739079012289962378e+01,3.738818626545450741e+01,3.734789868603268559e+01,3.736892183107645593e+01,3.741255056723222339e+01,3.742571716881752053e+01,3.743330047517514458e+01,3.737243876467557158e+01,3.741579333792270745e+01,3.736498572108520477e+01,3.742018343429938909e+01,3.735206890001939684e+01,3.740872082173264346e+01,3.733170121460717183e+01,3.728208264439786745e+01,3.742267992372998009e+01,3.743666160346872118e+01,3.738521615658969210e+01,3.741464937783191402e+01,3.743681883230403429e+01,3.735997083388721762e+01,3.740112686906363137e+01,3.734300591217565568e+01,3.733055934391235553e+01,3.740164052106998582e+01,3.743083692675787688e+01,3.740258282064771578e+01,3.738842122853355221e+01,3.738507767849896624e+01,3.745985673122834214e+01,3.744658081961188145e+01,3.742679067153442674e+01,3.743769606861170729e+01,3.740922703951510186e+01,3.740686218484449199e+01,3.736088424013455978e+01,3.739480615416991327e+01,3.737911545044874373e+01,3.737785811989395768e+01,3.738806279419248568e+01,3.734410576933155568e+01,3.737072860862225809e+01,3.736198126391287389e+01,3.734400145094516432e+01,3.739052088689878417e+01,3.737196247548945394e+01,3.742003485822509390e+01,3.744143180966963769e+01,3.736656723164263383e+01,3.742228928816246736e+01,3.745531931756718791e+01,3.742287978732932885e+01,3.739404095837821274e+01,3.748366342420929698e+01,3.734973603145603960e+01,3.748956374529421254e+01,3.731838666967692575e+01,3.740697643032380881e+01,3.737461200404978001e+01,3.740208820920521759e+01,3.744096921092549479e+01,3.739905973276552942e+01,3.736704139725648588e+01,3.748218861996485884e+01,3.743011973844495088e+01,3.745561749692525666e+01,3.736788241940631394e+01,3.738550350526291766e+01,3.739890177523125203e+01,3.744994696135279355e+01,3.738695882763369127e+01,3.737126782644767786e+01,3.743518375252831731e+01,3.744617058434131707e+01,3.744043524387261357e+01,3.741360834010828285e+01,3.735647362028984020e+01,3.736649815800970487e+01,3.750161476783810599e+01,3.742866452854241999e+01,3.741423938145855743e+01,3.733833335661189778e+01,3.742893361657786500e+01,3.739575024367186984e+01,3.735539643405707722e+01,3.740893715562138766e+01,3.731927782177285025e+01,3.738142851950483703e+01,3.737357840677080389e+01,3.740547719399596360e+01,3.744844836789476972e+01,3.744263453226267302e+01,3.744088345048887589e+01,3.744431948723104853e+01,3.739983695523715568e+01,3.742420609866027092e+01,3.736210305660109299e+01,3.738223565883328803e+01,3.744229620676611603e+01,3.740848269103153001e+01,3.744765714359462550e+01,3.737303596238870540e+01,3.740420007941004599e+01,3.737261767851832417e+01,3.745730501628585074e+01,3.739616054856863769e+01,3.738361113570165628e+01,3.741325135829478654e+01,3.735005399016660022e+01,3.737952240340332821e+01,3.745319688220079257e+01,3.737248239698580932e+01,3.740934109573986177e+01,3.736989697947516476e+01,3.736515536513579150e+01,3.738327324871410440e+01,3.744513362347806407e+01,3.743741311854521570e+01,3.751121994110512503e+01,3.737978527122690764e+01,3.733669446490166877e+01,3.731265685063539905e+01,3.738612244774525806e+01,3.736197418613884480e+01,3.741534566040989063e+01,3.740641267332544828e+01,3.747887308883088053e+01,3.738164299252690626e+01,3.743407670618523042e+01,3.731696834219088998e+01,3.739778651188165526e+01,3.745081232745506128e+01,3.738060877825503070e+01,3.735892174098352569e+01,3.740818772241684798e+01,3.741045027407071188e+01,3.740497274606596534e+01,3.742980590678102715e+01,3.735692123141436127e+01,3.742979026647753926e+01,3.741683648693462771e+01,3.736329599220432129e+01,3.734600533043115433e+01,3.741832808884075234e+01,3.736633172191953634e+01,3.745487551107363799e+01,3.739756012862748236e+01,3.739379716215992033e+01,3.737494860729130863e+01,3.749272105686915779e+01,3.744264791020660255e+01,3.741705538574352374e+01,3.740475459987787588e+01,3.743848155609261141e+01,3.733630276113571966e+01,3.742071296444480311e+01,3.736290150533670129e+01,3.743358317175455596e+01,3.741949971960079324e+01,3.742413628503903311e+01,3.737799269842741268e+01,3.740184063470068310e+01,3.738606749829445874e+01,3.737601616643216573e+01,3.739431284773800002e+01,3.740827638737059857e+01,3.738138543240903289e+01,3.743411918663467475e+01,3.740832251036601264e+01,3.738170982198458603e+01,3.743778924652697526e+01,3.730991502680247152e+01,3.741355916577239782e+01,3.747130935946583463e+01,3.741890275022386447e+01,3.738626933677687703e+01,3.733850763034230624e+01,3.743144902370582372e+01,3.735896608243422179e+01,3.732445120779814118e+01,3.730721684519502901e+01,3.736962099829773365e+01,3.734084117140523063e+01,3.742226511139180190e+01,3.746788726837312566e+01,3.745826899553338762e+01,3.744981844775398372e+01,3.735713605223953948e+01,3.740478180040148004e+01,3.737981269750083868e+01,3.737457542947476696e+01,3.735124027624382848e+01,3.741452369566998470e+01,3.737932426452915990e+01,3.733293453717575971e+01,3.735903678506474535e+01,3.740456240472804694e+01,3.749397045407842199e+01,3.739354752612939592e+01,3.741412570006380633e+01,3.737404826415867376e+01,3.742958458068864047e+01,3.737611879970661732e+01,3.746106481242301811e+01,3.739590136319419855e+01,3.742592074504545963e+01,3.742589625795819330e+01,3.744220816231261040e+01,3.739664234808441279e+01,3.733660941905588970e+01,3.736384237243558459e+01,3.734380960504697100e+01,3.737903651961586604e+01,3.745237373942657655e+01,3.743280824493647430e+01,3.734233327977526073e+01,3.738412422173404792e+01,3.742939618469308982e+01,3.741291550668507426e+01,3.738306572302972342e+01,3.739917686610295533e+01,3.734433178811957532e+01,3.737633640150161796e+01,3.734641980343178602e+01,3.738453525971230107e+01,3.740171970224356812e+01,3.738514114452333104e+01,3.737507439384803831e+01,3.744712007017325561e+01,3.740562243240036366e+01,3.733259469730605673e+01,3.741595594139403147e+01,3.731225168247586055e+01,3.739682524689055754e+01,3.742167654814156208e+01,3.735321662444351176e+01,3.745839321935934407e+01,3.747910722475587164e+01,3.737854494378780146e+01,3.740231354294054711e+01,3.742294616633968474e+01,3.737774959008544329e+01,3.737988913904732158e+01,3.739325519343005766e+01,3.742400452582428727e+01,3.732047873008666272e+01,3.734345475237117284e+01,3.741320483156754761e+01,3.736001513127880003e+01,3.741624422614918188e+01,3.739573272615314181e+01,3.742465239712160496e+01,3.739899063262981826e+01,3.747862849802316276e+01,3.744242419457127369e+01,3.734379068507113431e+01,3.742240657530852843e+01,3.749452242992816764e+01,3.736886645223587777e+01,3.732547997323156608e+01,3.734657350294430955e+01,3.742294540821915660e+01,3.736423415611707810e+01,3.737139949564578245e+01,3.742144363778083260e+01,3.741082031384247131e+01,3.746774176889593377e+01,3.734220666118187637e+01,3.743621429197469297e+01,3.738544716607523810e+01,3.746450878895234382e+01,3.746930436434244882e+01,3.742851634737009192e+01,3.740484469498957765e+01,3.744108471101299784e+01,3.740055212208677915e+01,3.745385848883267954e+01,3.741888582783966655e+01,3.735534849126342749e+01,3.738150335035994232e+01,3.738988910980087610e+01,3.744232987728522488e+01,3.737830013243472393e+01,3.743247597086492817e+01,3.733582240932768315e+01,3.738589143989371877e+01,3.743494692860623729e+01,3.739336539546933835e+01,3.738923691486512979e+01,3.742060073724083935e+01,3.742274208528507984e+01,3.740654350590090615e+01,3.743378714693505316e+01,3.738185256452241134e+01,3.735758901110204988e+01,3.744928525692592558e+01,3.736287828875966710e+01,3.730271475326306785e+01,3.740182142560228584e+01,3.736004253031837408e+01,3.740950000117357632e+01,3.748787313802099419e+01,3.743882424544663934e+01,3.736069787571342715e+01,3.739687925851165318e+01,3.747026238128442799e+01,3.748684574398539127e+01,3.742335967598700108e+01,3.735712298114761865e+01,3.734654303342129111e+01,3.738912245270572754e+01,3.733452272271478734e+01,3.743626862381729126e+01,3.742451425267247345e+01,3.735931930756719765e+01,3.744474676734527918e+01,3.733116269637126550e+01,3.738764698825962540e+01,3.736924148644886401e+01,3.733345821058201608e+01,3.738582234427948947e+01,3.741840987615327663e+01,3.733409687596366666e+01,3.743282594561529208e+01,3.745281210744472133e+01,3.745866467837510072e+01,3.742506910956809918e+01,3.742113819624221804e+01,3.742244496889486527e+01,3.742939448251080137e+01,3.743970850503171732e+01,3.745407494441596441e+01,3.746369970898776103e+01,3.741981101930211651e+01,3.737036917164653005e+01,3.752767115209412196e+01,3.735450078189153089e+01,3.740930318123565002e+01,3.738676863057057886e+01,3.737068743590577924e+01,3.740066356555625759e+01,3.745051211694365634e+01,3.742896166366519850e+01,3.744056894783314249e+01,3.741993453740092690e+01,3.738832229479920954e+01,3.738504788094277131e+01,3.733379093329173770e+01,3.826787183020130101e+01,3.823787893470657906e+01,3.825807685561606775e+01,3.823856160540648830e+01,3.822170524220109655e+01,3.827314113786475502e+01,3.829046599136842133e+01,3.824548104775089996e+01,3.828449868942920631e+01,3.828459650112439050e+01,3.827190007728351873e+01,3.819838059381443429e+01,3.825555054052197335e+01,3.826888049412901438e+01,3.827942506950630275e+01,3.826588557022295589e+01,3.819599455298968138e+01,3.830911060667526868e+01,3.828957488574823032e+01,3.821686864891545099e+01,3.830275680376127667e+01,3.830130562991165988e+01,3.818885346514959167e+01,3.825759605733833268e+01,3.827053990062136535e+01,3.832808206448554245e+01,3.826275624572695477e+01,3.828301872094086633e+01,3.831817510312224329e+01,3.823348501517017439e+01,3.823846538189029332e+01,3.827654698368463215e+01,3.823840074606521000e+01,3.828968750912593322e+01,3.825971991885971590e+01,3.820911411735988850e+01,3.825985281003831773e+01,3.824363330661093130e+01,3.820227049867192193e+01,3.825447866598295121e+01,3.822424735616210256e+01,3.823671533798435718e+01,3.824617164526380009e+01,3.818133167168103625e+01,3.824566801496776236e+01,3.828244747056707098e+01,3.828458506297149455e+01,3.824466794054866625e+01,3.827930552311736534e+01,3.825270419712501990e+01,3.828228630767959118e+01,3.819546647903925418e+01,3.822467243887366806e+01,3.829065366322654285e+01,3.827803298617686778e+01,3.830289223414404631e+01,3.828321728820827019e+01,3.824921343220402292e+01,3.818076487353899751e+01,3.820314606962764259e+01,3.827099776116970986e+01,3.824379644077387752e+01,3.823961965478181924e+01,3.821425558477885431e+01,3.819895316812858255e+01,3.822906830180927074e+01,3.826312821654927632e+01,3.832578442959721343e+01,3.823005830676314076e+01,3.830069746113805706e+01,3.829627526831598061e+01,3.824447912538378347e+01,3.832726064291208701e+01,3.824971834605398158e+01,3.828514878835176205e+01,3.830066220159206836e+01,3.824879418312381318e+01,3.829939963638260991e+01,3.819768414561350767e+01,3.830300468419987681e+01,3.829351206787071504e+01,3.827843228111100871e+01,3.833165174187952573e+01,3.824913900202156469e+01,3.816539351744587805e+01,3.822495774951521241e+01,3.828190717717144764e+01,3.830944223572537766e+01,3.828185517036739327e+01,3.822827878782918276e+01,3.824007835657364041e+01,3.820111395934724641e+01,3.830249734103983883e+01,3.831483716345171331e+01,3.825170561525203539e+01,3.832129673736712050e+01,3.825915695771542602e+01,3.831520340825156978e+01,3.831620955191645095e+01,3.825034852584438028e+01,3.828832181274887603e+01,3.825382957383023808e+01,3.824175813455816098e+01,3.824604427277793661e+01,3.830730134270105935e+01,3.825199016510860872e+01,3.828248345221753368e+01,3.825738791194616795e+01,3.828676355534963704e+01,3.833861243793314344e+01,3.835001921600145636e+01,3.819402246807211299e+01,3.826462300021437102e+01,3.831627320916090440e+01,3.818254732607143609e+01,3.820893087636691376e+01,3.824100653049907805e+01,3.823893939817715903e+01,3.830235775599572179e+01,3.826010953370718681e+01,3.832117758455823520e+01,3.824997602081151626e+01,3.823759764764196234e+01,3.819746935153440148e+01,3.822445784677485392e+01,3.826867404026668140e+01,3.830962958338972157e+01,3.829543304442550777e+01,3.825052326176517425e+01,3.821225864200884104e+01,3.822990108944091503e+01,3.832910727797242600e+01,3.824758035629589870e+01,3.823931377757781291e+01,3.829773855400074467e+01,3.831923110632019558e+01,3.820636150656621055e+01,3.827067352378659848e+01,3.830199196592475630e+01,3.826506222806452939e+01,3.821456911744781593e+01,3.830655861221797664e+01,3.828230739773619717e+01,3.820946998371837822e+01,3.824138641669107130e+01,3.826285906900301370e+01,3.836583436305612338e+01,3.823867186567279930e+01,3.822114462824683301e+01,3.820220488324949315e+01,3.830808776209156719e+01,3.826499294788968086e+01,3.825297446106159782e+01,3.829324862988428890e+01,3.817898296964178684e+01,3.829623019202716705e+01,3.829633254008865606e+01,3.827005389242633271e+01,3.826589651274615989e+01,3.828470359387780064e+01,3.822704815395070455e+01,3.832257325594322594e+01,3.818075363539757916e+01,3.832353054374006263e+01,3.826169162621657449e+01,3.832314105408992333e+01,3.828552027305909888e+01,3.827157261103915431e+01,3.821687351181186187e+01,3.828898114156686461e+01,3.823474492940780323e+01,3.824050475915717584e+01,3.826985874202227933e+01,3.827016725800496744e+01,3.829776408938694487e+01,3.823146777429690957e+01,3.822710346536172210e+01,3.825100973495047896e+01,3.819918950171619798e+01,3.823327496430437833e+01,3.831279889025226026e+01,3.823252845625133034e+01,3.823095305503670005e+01,3.833715931900434981e+01,3.821064547381541132e+01,3.825053411275576565e+01,3.826288587668133800e+01,3.830269401169294241e+01,3.822259418063875103e+01,3.831885204266473721e+01,3.824070080083881606e+01,3.825978499695629864e+01,3.824568193536371297e+01,3.828311969092122524e+01,3.825280368865517033e+01,3.825729486479666974e+01,3.832501606753124435e+01,3.828498030987280742e+01,3.836120382805042794e+01,3.824501143120300384e+01,3.825243238190089556e+01,3.823831687330653040e+01,3.823302821499481041e+01,3.830359417868851324e+01,3.837665563664793211e+01,3.825421223372470791e+01,3.833556940353385301e+01,3.824830572043868671e+01,3.828979564407081426e+01,3.822940979130336103e+01,3.828233723617895379e+01,3.830704684859887266e+01,3.827016479136800342e+01,3.826897710992871993e+01,3.830761809422558883e+01,3.833599435299503710e+01,3.826579041978546059e+01,3.823423847718623136e+01,3.822733907360402839e+01,3.823742525770411760e+01,3.818076523397196098e+01,3.831381433460961006e+01,3.825607892810943866e+01,3.820755492363069550e+01,3.822384057579915861e+01,3.833028665168404103e+01,3.828313344079456471e+01,3.826767366559389671e+01,3.833010716639950033e+01,3.821907963928725849e+01,3.828898357434880495e+01,3.833955478051824173e+01,3.827047462428782865e+01,3.826773679976563614e+01,3.826005052594887701e+01,3.820494067557702778e+01,3.830867755253196094e+01,3.817018684632969183e+01,3.822759466287117647e+01,3.828967860410301682e+01,3.824882438750379521e+01,3.827106558955578208e+01,3.831207725442687462e+01,3.824134021010558371e+01,3.823286598417666227e+01,3.832153692795640154e+01,3.821947281220768389e+01,3.822354280968588824e+01,3.818551573111915332e+01,3.825191101060852361e+01,3.821374397999961303e+01,3.826035666137374136e+01,3.831086646092810355e+01,3.827604589772892041e+01,3.825320075495192640e+01,3.825131757275411104e+01,3.825608370539880099e+01,3.825164793230781157e+01,3.832615794224825834e+01,3.827807433858515651e+01,3.824915679169660621e+01,3.822117800748098659e+01,3.826422878268521544e+01,3.819338499250316943e+01,3.820924515893231188e+01,3.826833183467022081e+01,3.828366896048476775e+01,3.826693165304804722e+01,3.831102078440805059e+01,3.827651352349809599e+01,3.819310734666997575e+01,3.827039564327874643e+01,3.824610164648051835e+01,3.827487848230808254e+01,3.828569541557542522e+01,3.825260550873102972e+01,3.827958233345095351e+01,3.825035687974830978e+01,3.824588098794809810e+01,3.824577724316121419e+01,3.837187711026644621e+01,3.826950299699432634e+01,3.827279894222981227e+01,3.824064691225986223e+01,3.823264373810940242e+01,3.816195348031204304e+01,3.824992825158012977e+01,3.822672715298035939e+01,3.821433132980628500e+01,3.827139284671689268e+01,3.828010903204206272e+01,3.821260653905986970e+01,3.825087215642905392e+01,3.825869146455736569e+01,3.824328942616170224e+01,3.826988279207969867e+01,3.830525929544487695e+01,3.828395215375719118e+01,3.822540128028712303e+01,3.821042772403747989e+01,3.825241206326749932e+01,3.826286108163592559e+01,3.822500461585838138e+01,3.823108154435838202e+01,3.825881414832650762e+01,3.825275583615020025e+01,3.827540668268109414e+01,3.824721644320067782e+01,3.821394331571664793e+01,3.823900458921920631e+01,3.821775272660403999e+01,3.831365691883560487e+01,3.827966350104807702e+01,3.819992828272035723e+01,3.822924451458749218e+01,3.828833947189414744e+01,3.826517537498200028e+01,3.821893516674543179e+01,3.825079426019517115e+01,3.829847820512741663e+01,3.829968625056324782e+01,3.824446355613150672e+01,3.829945012129961412e+01,3.824293450042764420e+01,3.813892430761973884e+01,3.828629308893918903e+01,3.827066849367895429e+01,3.832598658912556999e+01,3.829672256950628650e+01,3.826825885475010125e+01,3.820740635667940666e+01,3.827256751547642466e+01,3.829398415305323056e+01,3.827624893590594013e+01,3.827275696200458555e+01,3.824316289546055003e+01,3.826413067797908951e+01,3.815438362952453133e+01,3.827129071821754991e+01,3.824309462640920998e+01,3.830889439528520768e+01,3.822409512478454729e+01,3.830235135581674655e+01,3.826448163674282910e+01,3.689709621008586993e+01,3.691870277829370650e+01,3.694460473586022431e+01,3.692298659219911627e+01,3.692889935620038244e+01,3.692967158877302580e+01,3.688572056635293706e+01,3.698505663203188476e+01,3.692439091031351950e+01,3.693718103459510615e+01,3.690771192690377944e+01,3.691734720524082292e+01,3.694570300550590503e+01,3.695072479130921295e+01,3.691412936870808181e+01,3.695272943179275416e+01,3.694577610280948932e+01,3.694523205914794062e+01,3.694127691885603326e+01,3.697314958606866497e+01,3.693195834522580867e+01,3.687611482278992980e+01,3.693652787386013614e+01,3.685895198023957420e+01,3.696016940809599305e+01,3.691605620908816121e+01,3.689189851375427054e+01,3.687276019542261452e+01,3.699713857852208321e+01,3.695550073300304206e+01,3.690438105062523277e+01,3.694762055314878779e+01,3.689241336125353143e+01,3.692164044367613229e+01,3.689461309596721605e+01,3.692901159329963434e+01,3.687848858628536419e+01,3.699505352480488085e+01,3.689366590129942836e+01,3.689968228730239730e+01,3.697098025441123070e+01,3.685631749501276033e+01,3.686859163388729144e+01,3.684939533820683977e+01,3.695934217305459413e+01,3.692375382274142481e+01,3.693821225133191888e+01,3.698344539623290927e+01,3.688916341155550072e+01,3.693563093751854609e+01,3.686031320047518278e+01,3.693804386932203698e+01,3.694597133180270987e+01,3.693911085473314415e+01,3.694462121362424512e+01,3.690240767927556220e+01,3.693011325296119907e+01,3.687364153471929029e+01,3.700729011520395062e+01,3.686580852826659793e+01,3.696430760492299328e+01,3.698647839287769301e+01,3.694965713985541811e+01,3.689868469738823364e+01,3.683667552898445763e+01,3.688422184087865219e+01,3.694097399024218475e+01,3.692012803361015472e+01,3.688759946869575401e+01,3.687359612323759706e+01,3.693171279915603122e+01,3.702058747999450361e+01,3.692284201763688856e+01,3.695085644434772121e+01,3.693578712097375671e+01,3.692350857550477627e+01,3.684920136281662906e+01,3.692399839758891034e+01,3.693775565065902811e+01,3.697235919435789242e+01,3.687887127266193943e+01,3.695426528800165755e+01,3.693401098328078547e+01,3.688339799988000323e+01,3.690759450527286845e+01,3.689971491539815673e+01,3.699710324719021770e+01,3.699303443442632044e+01,3.692446519367675251e+01,3.687288322001628416e+01,3.691468325713142207e+01,3.696502594695878230e+01,3.694091985550653590e+01,3.698190068560990085e+01,3.692418459018050925e+01,3.692896018521350499e+01,3.693236298763707026e+01,3.691681284158664766e+01,3.691831751463686828e+01,3.692916232791471032e+01,3.688910717022792340e+01,3.692453841456108421e+01,3.691558738961022357e+01,3.685983932980742850e+01,3.694748280361244497e+01,3.690676999684415449e+01,3.691001714043829907e+01,3.700221745438297205e+01,3.691831892867957521e+01,3.690884548893129846e+01,3.690589728352507137e+01,3.694362997342034305e+01,3.693292334342334726e+01,3.688932098670004223e+01,3.698981978516770397e+01,3.693077585340001434e+01,3.699709000042342666e+01,3.693635152652043985e+01,3.702597896494516760e+01,3.689741224552006571e+01,3.691403429478275910e+01,3.685304981990042705e+01,3.699700250038176108e+01,3.690005362311947579e+01,3.694742094203726879e+01,3.692927533199419088e+01,3.693334412038406356e+01,3.693117269124144997e+01,3.697587743926165160e+01,3.692296991168903730e+01,3.693448066465349200e+01,3.692215664105314232e+01,3.693672871540202607e+01,3.694788819162510407e+01,3.686727839052646516e+01,3.690620072844232169e+01,3.696459645754459444e+01,3.695172817779307195e+01,3.697635476409611499e+01,3.691804420444707802e+01,3.692243700363663095e+01,3.699148581294268467e+01,3.696302889148451243e+01,3.690185935309929022e+01,3.699363534645160456e+01,3.694427143776595557e+01,3.695179056187471645e+01,3.688955649218524968e+01,3.694048597405512879e+01,3.689849321111522329e+01,3.697150843772298145e+01,3.699110546145430334e+01,3.689885702969900194e+01,3.699846981053835293e+01,3.691782008244219782e+01,3.691997172189883969e+01,3.690675382531394888e+01,3.697384464287460304e+01,3.685407098461539022e+01,3.690255501146828720e+01,3.692407772511373309e+01,3.692806366005193297e+01,3.693454256211492037e+01,3.690212969534790233e+01,3.693519554006138605e+01,3.689431647911446532e+01,3.699270658653726684e+01,3.689849437890750750e+01,3.689914093578994425e+01,3.690740923389639505e+01,3.698283760770044637e+01,3.693905506963973551e+01,3.700034452336772262e+01,3.697734950243100371e+01,3.692962807132300895e+01,3.688039247419883537e+01,3.691799069013106305e+01,3.690392271065292817e+01,3.697279027844199817e+01,3.692570174197314969e+01,3.682497821567783092e+01,3.692671354557928964e+01,3.691221253722655149e+01,3.694267083750293068e+01,3.692761806743787645e+01,3.687385181405227286e+01,3.698646271733028357e+01,3.690660030712134443e+01,3.692905399011291223e+01,3.695560444141786149e+01,3.690204834232342535e+01,3.692835637169931573e+01,3.691650618429530084e+01,3.695252635822970433e+01,3.689625763444539785e+01,3.695471053428810393e+01,3.690642160902040558e+01,3.685638617372415382e+01,3.684904572114766097e+01,3.692516506689233324e+01,3.691970363372432473e+01,3.695606666509397087e+01,3.690660524761035077e+01,3.693137557547344585e+01,3.695730232192237708e+01,3.691221793423025588e+01,3.689122727606324048e+01,3.698204520364766523e+01,3.695229618599213239e+01,3.694685444315314982e+01,3.694410833531277660e+01,3.691503210877575469e+01,3.686139097331722070e+01,3.698032249517373060e+01,3.697836094190721212e+01,3.704642535746781107e+01,3.691227196311493941e+01,3.692481002032095461e+01,3.691068476206614690e+01,3.696380136974001829e+01,3.691863446941901117e+01,3.697324262159889940e+01,3.693268483385404721e+01,3.697025338961185525e+01,3.699328382005511884e+01,3.686167127901232732e+01,3.692050676054508784e+01,3.687908030144851779e+01,3.694205949804390343e+01,3.690860681186241266e+01,3.693531933872948514e+01,3.690710845234571025e+01,3.692440391814391631e+01,3.689605430214281512e+01,3.690692403448715453e+01,3.686249591331132081e+01,3.696149903860340658e+01,3.691885150143234284e+01,3.693723485079011226e+01,3.689301080144518608e+01,3.687338602661613862e+01,3.697649495314371393e+01,3.697670576410862964e+01,3.694131990942987187e+01,3.694134514967736038e+01,3.693186902343101252e+01,3.689717903939796884e+01,3.699483886085004514e+01,3.689200084159462278e+01,3.688370898964629419e+01,3.695193864223227109e+01,3.688289164015497335e+01,3.693139219941898688e+01,3.696513885568858626e+01,3.697671592453743017e+01,3.694174299422119390e+01,3.689409117120550263e+01,3.689513026578421773e+01,3.691330711261517905e+01,3.694515494752068463e+01,3.698157140960383060e+01,3.691619034980583081e+01,3.682751488620014158e+01,3.696264245354645794e+01,3.695318921452474825e+01,3.689355877766171687e+01,3.690763797005291735e+01,3.701397981244110014e+01,3.687464914844869668e+01,3.687352566971051715e+01,3.687478860756013432e+01,3.685617050572978570e+01,3.691432382487208486e+01,3.691659792030974074e+01,3.695578678850370125e+01,3.685897694377154465e+01,3.687895138828764630e+01,3.690026376560378196e+01,3.698443697963973875e+01,3.697602448551907628e+01,3.701048437822576886e+01,3.698304307283821402e+01,3.690150061908104817e+01,3.695463462689513534e+01,3.691256100288376274e+01,3.693228742333796788e+01,3.691856565981272809e+01,3.691183407468692224e+01,3.691457381534352322e+01,3.694963161522529305e+01,3.690924352858621660e+01,3.690536958540843671e+01,3.693821097707802892e+01,3.693269099656825460e+01,3.695324775876282786e+01,3.689437941332936788e+01,3.696460701357031553e+01,3.695088238895087329e+01,3.699053311214860429e+01,3.691192245340779721e+01,3.689289844720187261e+01,3.692285133670728214e+01,3.696109134084492354e+01,3.694630973545302766e+01,3.692005676945275638e+01,3.695843766800271624e+01,3.693760468775224126e+01,3.687937268566578553e+01,3.695891847583215650e+01,3.690907133336266810e+01,3.691629404851062191e+01,3.700596907927577206e+01,3.690688268521408588e+01,3.694834683351720628e+01,3.687723177542566333e+01,3.699787562738636382e+01,3.695331282079584412e+01,3.692242398748546606e+01,3.694034566985597223e+01,3.689716656007033180e+01,3.693461508631853008e+01,3.692408772849826448e+01,3.698351771272978539e+01,3.689680614441715534e+01,3.691436119064627519e+01,3.693898759000569498e+01,3.696622247988234733e+01,3.696251181920988671e+01,3.698755809638000613e+01,3.688756748147126530e+01,3.695822062306248768e+01,3.695150991629778758e+01,3.689847607232552207e+01,3.687728042182559562e+01,3.691700447556713982e+01,3.695256195022626855e+01,3.695576763977670254e+01,3.696145194275391788e+01,3.698187964214238832e+01,3.693453333709802422e+01,3.690633734588051595e+01,3.690636433333278887e+01,3.697003570288139684e+01,3.692540520147235839e+01,3.694892865540163740e+01,3.687623718356448421e+01,3.692951230958519204e+01,3.690288896307642119e+01,3.692963928765584569e+01,3.692422182011904397e+01,3.695784109381532545e+01,3.691666252260665715e+01,3.694729349149419306e+01,3.697589035646775812e+01,3.693648378182156478e+01,3.693268974294343820e+01,3.693759985787507105e+01,3.696562525457787274e+01,3.694338258848767964e+01,3.695980461575777554e+01,3.690416489231983377e+01,3.689165250929993789e+01,3.699281764186574151e+01,3.688877252943767360e+01,3.690658349277637740e+01,3.684607492719666055e+01,3.686180776188835040e+01,3.691521417524548099e+01
4.036034903468638646e+01,4.031955798244445788e+01,4.033714144510621935e+01,4.036237809277336908e+01,4.030518838519002145e+01,4.034744716988801372e+01,4.044027768128532330e+01,4.031178079347053966e+01,4.037643742282359938e+01,4.038085144664616166e+01,4.032359719849785762e+01,4.037934028249138407e+01,4.036252002172602715e+01,4.039346411712460849e+01,4.035613807837853528e+01,4.038853473328201460e+01,4.030294857316814472e+01,4.033701489145953900e+01,4.034677072691867039e+01,4.037397757902962780e+01,4.038969741082204479e+01,4.036968700853302039e+01,4.033834656617349879e+01,4.035773334917617916e+01,4.033468813853303203e+01,4.033139755964040063e+01,4.037926248193579681e+01,4.034008639360592241e+01,4.027374344250064553e+01,4.033500279113904696e+01,4.028864159755360674e+01,4.028116141733185174e+01,4.040233130331184697e+01,4.032684443769426252e+01,4.040160544033081180e+01,4.031258422300737720e+01,4.036290118358508039e+01,4.042503176266495757e+01,4.031690842613826931e+01,4.032922408365720912e+01,4.039106524118636798e+01,4.040459178427749976e+01,4.030107602602861050e+01,4.022998690341300687e+01,4.044220117824426808e+01,4.032830838584500555e+01,4.041960463800404568e+01,4.032495307111147298e+01,4.033030654960347761e+01,4.035470692352970445e+01,4.042312946527184181e+01,4.033293893086430870e+01,4.027149568804475166e+01,4.036148733223547680e+01,4.029292419867808661e+01,4.031131747357618877e+01,4.043890910103958447e+01,4.036050771122195613e+01,4.035143445471588564e+01,4.038802077515367017e+01,4.045450744916884389e+01,4.024495673928540640e+01,4.027105301899599965e+01,4.033779725883847789e+01,4.035683183865227619e+01,4.035876401495130494e+01,4.032380781032970418e+01,4.038885010942267684e+01,4.045350297178775634e+01,4.041389257233916510e+01,4.029870365116718745e+01,4.042300290912888272e+01,4.034614362851812785e+01,4.036149567307928976e+01,4.035934765253530543e+01,4.036126853488870836e+01,4.035030593141178201e+01,4.038289241893657078e+01,4.032067669491821960e+01,4.035625580601968920e+01,4.031547717274600018e+01,4.039466866625487995e+01,4.027264328706399965e+01,4.027780763791496810e+01,4.031246307762835102e+01,4.030953189740657905e+01,4.038622379865928025e+01,4.030708182419797225e+01,4.033310823104395126e+01,4.028990418199241930e+01,4.022213848237463196e+01,4.025960275846070147e+01,4.032838842593240258e+01,4.031311229967856491e+01,4.038479444818288755e+01,4.030206711686028598e+01,4.041552497439936786e+01,4.027940970971406642e+01,4.036014061617688498e+01,4.040905822075750109e+01,4.031623182180528886e+01,4.039858100924769246e+01,4.038471782869521576e+01,4.036317312580807481e+01,4.034211141798105871e+01,4.034820376727359559e+01,4.033637806971630368e+01,4.028253187917041345e+01,4.042331423973259064e+01,4.030800324333802109e+01,4.031275829608779304e+01,4.031658530187955591e+01,4.023034528572254231e+01,4.034848056543444272e+01,4.039823209502883827e+01,4.026779258517375126e+01,4.028316367512069718e+01,4.035630479509957524e+01,4.035491936460927320e+01,4.041504542655063403e+01,4.033544565846725760e+01,4.035771688710453731e+01,4.027899710024463076e+01,4.032308421154529299e+01,4.036542156710775942e+01,4.033982897880206053e+01,4.033355743711926777e+01,4.038807313897311246e+01,4.038641001734239921e+01,4.046839765777435360e+01,4.039090824345716868e+01,4.035765882571548957e+01,4.029864968483228438e+01,4.028835759754252166e+01,4.028658764369664880e+01,4.037025857731728706e+01,4.037028504363804160e+01,4.030214088670629025e+01,4.035494233907164841e+01,4.037384873600890955e+01,4.036548849814427342e+01,4.023336757061377966e+01,4.043589975860919594e+01,4.034761229818585093e+01,4.040581020637936405e+01,4.035729046629462857e+01,4.042784578846162447e+01,4.032050526849822347e+01,4.037696507080500652e+01,4.040803596760201799e+01,4.033147779852071579e+01,4.040787746018197879e+01,4.034588220811875203e+01,4.031340000074911245e+01,4.042561677016088595e+01,4.032869176474342510e+01,4.041688665012503634e+01,4.044319945758647350e+01,4.024266098211018061e+01,4.036603689334808109e+01,4.041673430834552505e+01,4.038939702253524899e+01,4.023920379770260780e+01,4.043922209237577903e+01,4.039276504316030980e+01,4.035493870632451063e+01,4.036498936735591059e+01,4.035828832866017990e+01,4.045276139353131839e+01,4.033444015498035640e+01,4.038094725633723669e+01,4.037542507084562260e+01,4.026593828721246382e+01,4.040106979765545958e+01,4.039474499605705660e+01,4.026879716064239290e+01,4.038765417077541997e+01,4.027489054004610836e+01,4.028422344613390749e+01,4.042523656960916867e+01,4.036719190142034108e+01,4.028422045290226094e+01,4.022252650394083417e+01,4.038880182489565129e+01,4.042367898214850186e+01,4.036017184522926726e+01,4.041942779510898021e+01,4.038884003061519223e+01,4.032149794285476929e+01,4.037798351665084340e+01,4.033014572418946386e+01,4.029272888599525970e+01,4.031649207833269344e+01,4.035153108985373649e+01,4.030897171759907849e+01,4.040591455910288232e+01,4.033863063636904656e+01,4.029811685059826232e+01,4.036243909753470405e+01,4.024787654455128205e+01,4.028822669118920885e+01,4.035609014436582243e+01,4.039728944654426357e+01,4.031132292692245045e+01,4.025896437172929154e+01,4.034031351824600620e+01,4.032741982133532588e+01,4.051507687923972156e+01,4.036941612833304305e+01,4.029197717155857106e+01,4.034883702673987216e+01,4.025627202070203481e+01,4.041064314532616208e+01,4.029814865387844947e+01,4.033524573285730952e+01,4.032927952750358713e+01,4.025018343164028778e+01,4.035761626452958950e+01,4.031931683995843230e+01,4.030307270512806639e+01,4.043101731770002516e+01,4.035815696459911806e+01,4.032689068549383649e+01,4.034470717049885025e+01,4.039694853700328991e+01,4.037068199518667200e+01,4.034381460398507357e+01,4.027288851248036394e+01,4.029857756430723015e+01,4.026701800337406212e+01,4.035802800706357374e+01,4.032321312790302414e+01,4.026624893944482864e+01,4.036186814310404714e+01,4.040759348069248347e+01,4.035600150781661455e+01,4.036035982675023348e+01,4.034679982468133375e+01,4.036451242905735626e+01,4.046841352743852838e+01,4.037455713169733684e+01,4.029768228526385343e+01,4.041164597635719247e+01,4.027217514485512595e+01,4.032126597896297682e+01,4.037988574668509756e+01,4.034056763500905873e+01,4.035614135766636679e+01,4.029246711418682025e+01,4.034874036933459251e+01,4.032280823457057295e+01,4.033751999090252838e+01,4.034999603537436741e+01,4.033065192601908677e+01,4.035331559429078396e+01,4.027903049433206917e+01,4.028551609512675924e+01,4.033806788470577942e+01,4.036165780682950555e+01,4.039907597260973660e+01,4.033939773277822383e+01,4.042472379869811050e+01,4.021373184587903893e+01,4.036196060291736387e+01,4.028302399346490859e+01,4.038272328596767125e+01,4.032258149085112109e+01,4.032779705300303164e+01,4.025408030281525384e+01,4.037173298310591463e+01,4.030496305115506317e+01,4.033523396128255456e+01,4.030834570321582078e+01,4.038132999139403267e+01,4.039727425369224534e+01,4.033207180910822132e+01,4.032500799354092180e+01,4.032404487064261644e+01,4.035860605323264849e+01,4.033563364411512708e+01,4.037172150312176910e+01,4.038328261865064661e+01,4.039968345732853550e+01,4.034190646969936012e+01,4.037916287986773511e+01,4.038439756623144206e+01,4.038958190429827511e+01,4.032239684066377094e+01,4.030609849067758432e+01,4.033812717820758564e+01,4.028268707731528053e+01,4.029186146969444593e+01,4.041500771717213780e+01,4.039158013350571252e+01,4.029686528548744917e+01,4.034298212781253312e+01,4.030426726572875396e+01,4.045045204251596971e+01,4.032918707472990860e+01,4.034913503120436218e+01,4.031786199739401866e+01,4.033423687651648493e+01,4.036789205643621870e+01,4.034252403528346065e+01,4.027631422735942834e+01,4.028369198849505040e+01,4.033536739663893655e+01,4.020860521780182495e+01,4.034792547875584035e+01,4.040192016285541143e+01,4.035514553264397364e+01,4.034616908904691002e+01,4.035352016907123129e+01,4.028593031513446476e+01,4.036721858233620708e+01,4.041085441991252480e+01,4.025407271635674533e+01,4.033978249085458856e+01,4.033508756655984939e+01,4.037374786646022073e+01,4.034048500200431420e+01,4.036817801577694098e+01,4.037835903366716650e+01,4.034048670867471742e+01,4.035385134296777210e+01,4.033536636076802040e+01,4.038816911957199807e+01,4.034363068706958444e+01,4.034293945927704073e+01,4.036498311522151994e+01,4.035025061506784994e+01,4.040779132716600230e+01,4.036936680256339116e+01,4.028344340225044107e+01,4.038198831190328519e+01,4.036222417088587378e+01,4.033139138452521877e+01,4.042984832563413278e+01,4.025307928332200902e+01,4.030764928673127656e+01,4.030346483252301937e+01,4.030878459227753297e+01,4.041390887957028610e+01,4.039016924037409240e+01,4.024799513654136263e+01,4.036073613354808742e+01,4.035547216411305982e+01,4.036874569592719553e+01,4.327274118959402927e+01,4.324673516531789375e+01,4.321908353799666713e+01,4.336983324524980787e+01,4.328584185800490758e+01,4.324389707639149805e+01,4.316933485180531704e+01,4.329981596776447361e+01,4.329487364686779927e+01,4.330476791949008941e+01,4.331580851331250415e+01,4.321081466489345502e+01,4.328187246480710826e+01,4.334811536177544156e+01,4.319750449031590733e+01,4.327026540582135539e+01,4.326297907489955463e+01,4.329857873036456795e+01,4.324053111541154237e+01,4.336535245300886032e+01,4.333219683370550968e+01,4.326709117962947460e+01,4.328398097724041804e+01,4.332408358143651128e+01,4.315907413069177778e+01,4.320774650036458553e+01,4.329414027358438233e+01,4.325581436375351529e+01,4.326770139305072860e+01,4.329181092596427760e+01,4.332815547165279213e+01,4.320352671402932998e+01,4.330783228385450911e+01,4.331141735435089402e+01,4.328677819120154879e+01,4.332356046839562680e+01,4.330068511833867717e+01,4.325536699338609736e+01,4.327102608779757986e+01,4.334555864036662598e+01,4.324703309654989880e+01,4.322236673181124189e+01,4.331132308635451977e+01,4.331160319090449917e+01,4.326974118116272194e+01,4.330796993185960275e+01,4.320402401244544421e+01,4.324318486893447044e+01,4.330161749596921084e+01,4.327531591217446305e+01,4.325715892612314661e+01,4.333254271949316205e+01,4.332138256577629676e+01,4.330059726662489084e+01,4.327256141971865588e+01,4.321883283504067208e+01,4.326063771513366873e+01,4.325163290698453977e+01,4.326238896312810311e+01,4.319882208363524967e+01,4.333758664624809853e+01,4.330416273429267449e+01,4.321690427341698637e+01,4.322034247489113312e+01,4.337586596396996441e+01,4.332153964968681237e+01,4.335420948719198009e+01,4.327008736858364557e+01,4.338013171325023620e+01,4.315369477071919846e+01,4.337248792095543592e+01,4.324669977348083449e+01,4.327409404730293119e+01,4.324515810577257469e+01,4.330317443175901104e+01,4.328572747615419303e+01,4.321239953361168773e+01,4.322314326138169349e+01,4.328132653135529750e+01,4.326899073052602773e+01,4.332548940062147125e+01,4.322346782938961240e+01,4.338668311905925634e+01,4.334232919284120555e+01,4.324321626744708169e+01,4.326125636693672050e+01,4.320333352309884134e+01,4.335495142701611115e+01,4.324424290422631145e+01,4.322837785162718660e+01,4.329614030362001387e+01,4.331541554782902637e+01,4.330983622161277680e+01,4.320325120544120523e+01,4.323491054207191553e+01,4.324963951615424662e+01,4.324682487781636553e+01,4.321166973024713798e+01,4.329731476103389554e+01,4.332248467744527431e+01,4.327190441959124456e+01,4.332656124520088525e+01,4.319561021206574480e+01,4.336950351255047309e+01,4.320279935440825625e+01,4.328489373418791075e+01,4.327820795818448119e+01,4.319626936549843776e+01,4.319467529010636042e+01,4.332589006561178024e+01,4.328297079132372005e+01,4.323576794637549625e+01,4.323496676860730759e+01,4.324778830049410061e+01,4.328143430994700935e+01,4.331424231502210631e+01,4.335227977622673734e+01,4.327735629221567137e+01,4.330859092009084321e+01,4.333757722795503042e+01,4.322895044277786525e+01,4.324908642430337125e+01,4.318396872190164970e+01,4.324233638000382030e+01,4.322523272971437081e+01,4.323515109306345039e+01,4.324884607049618523e+01,4.317097010708771165e+01,4.319243634379980534e+01,4.323909428649126596e+01,4.325259427220811403e+01,4.324643825654806761e+01,4.326618051865881398e+01,4.325319192636469978e+01,4.333895493003817023e+01,4.325949898898389989e+01,4.328597357931783307e+01,4.338947071603595163e+01,4.321485469606866303e+01,4.330892481527170901e+01,4.322219569281102736e+01,4.334795186910983489e+01,4.336001742658375946e+01,4.317826694414875277e+01,4.335501477424419647e+01,4.323846091715424222e+01,4.334011904185715025e+01,4.329684342135401920e+01,4.335296388993911165e+01,4.322377146198065390e+01,4.324668361441564457e+01,4.324480202031077170e+01,4.324278559282095102e+01,4.333829735094888491e+01,4.336450815260710812e+01,4.334341888415620758e+01,4.323979003672819488e+01,4.331866324933864121e+01,4.324637273861762310e+01,4.327310998440628964e+01,4.324995246501129031e+01,4.332408621529283721e+01,4.329733669412490826e+01,4.322097783713285679e+01,4.321082545240802375e+01,4.318178352952135413e+01,4.330071778005450511e+01,4.333899789824233295e+01,4.328492344795979108e+01,4.325502219808986126e+01,4.321564053908431191e+01,4.320060795936259979e+01,4.333375807325761286e+01,4.328643647245355908e+01,4.329927502684192575e+01,4.327222892945422217e+01,4.325228161012833539e+01,4.337991399010132199e+01,4.332523799556128807e+01,4.327934820235681457e+01,4.332078154448700502e+01,4.330216193581005513e+01,4.318675822677488441e+01,4.330040271371749583e+01,4.324904477441166506e+01,4.318348198346956224e+01,4.325425939314301615e+01,4.333712801632014333e+01,4.322345698324586039e+01,4.321725666267825261e+01,4.321734480085315511e+01,4.328194528594157475e+01,4.323486713057069153e+01,4.330027616408774094e+01,4.333431513280405056e+01,4.328793572748811158e+01,4.319086910076410391e+01,4.341720246464278432e+01,4.325626921136910141e+01,4.324917463854325916e+01,4.337258155115990377e+01,4.328274505330234234e+01,4.331449847979406798e+01,4.320462194071637185e+01,4.332428863425236898e+01,4.331464353032429671e+01,4.321607354966304371e+01,4.323702323982069373e+01,4.332682479210298965e+01,4.325312456843540332e+01,4.320939239554594025e+01,4.326586403230882638e+01,4.326632582506313440e+01,4.329421312693220614e+01,4.324889288534584608e+01,4.326636867539092890e+01,4.325390559781202171e+01,4.322635905770709286e+01,4.330810690118706674e+01,4.326036504886359779e+01,4.329218373201565839e+01,4.329233146932445919e+01,4.325738403804680843e+01,4.327551450310745906e+01,4.339172717789211475e+01,4.326114513938769335e+01,4.314668219375639779e+01,4.325945190403845686e+01,4.321346466240369466e+01,4.327810525196808555e+01,4.321901707851117180e+01,4.323741832050195200e+01,4.334399348261499796e+01,4.325933504552721587e+01,4.329156749221510836e+01,4.322071420018551180e+01,4.332466816414243027e+01,4.318029391296562380e+01,4.330593213229420968e+01,4.324051063085344992e+01,4.325218812624596865e+01,4.333642351933428216e+01,4.328476167708659261e+01,4.327087369985235199e+01,4.323744058750011732e+01,4.324264009734511660e+01,4.325517659773095147e+01,4.321025455300552665e+01,4.325545939578972110e+01,4.330026412101329214e+01,4.334086493776094073e+01,4.318402948190598067e+01,4.329859551795411932e+01,4.326122245450271464e+01,4.322639825088313614e+01,4.328253917478161128e+01,4.324520270613673745e+01,4.328383741058424050e+01,4.336683065759090283e+01,4.338520403515425272e+01,4.330112485010468504e+01,4.329682244223622689e+01,4.327014486483648881e+01,4.322578523992481792e+01,4.326442107814582272e+01,4.330317703271141028e+01,4.332297772128286084e+01,4.320297763407268832e+01,4.327861201447689155e+01,4.329560354060568272e+01,4.324859834223234145e+01,4.329311695614325117e+01,4.322538062570334461e+01,4.327138621714161104e+01,4.333991399082422191e+01,4.335619959750576413e+01,4.331884952873131311e+01,4.326095157992423879e+01,4.323871186500575448e+01,4.317932717568500323e+01,4.332249376658715789e+01,4.322989411478680211e+01,4.326287396693100362e+01,4.333791610207313028e+01,4.340055837091645685e+01,4.325209511050174882e+01,4.328742303795174706e+01,4.331939160077831730e+01,4.335138553025559816e+01,4.322096641635325653e+01,4.328632519555430491e+01,4.315590100477078295e+01,4.327992495400722106e+01,4.325378245670619748e+01,4.331753311864919453e+01,4.326211461872907904e+01,4.330197151322296634e+01,4.329475470857340724e+01,4.323211934081520269e+01,4.325902279322800581e+01,4.326056270597262454e+01,4.334048837425052625e+01,4.328509739759725505e+01,4.340796074774971913e+01,4.321770461799935248e+01,4.343272192135823673e+01,4.326919364439805804e+01,4.327459491970060412e+01,4.329081910353298923e+01,4.324891562478924811e+01,4.329471554097348474e+01,4.326323073230324212e+01,4.328285439148633174e+01,4.339356274947510883e+01,4.332448244758236910e+01,4.327276560823754181e+01,4.328247232221053764e+01,4.321144091569365031e+01,4.335542768780420175e+01,4.330706841182332312e+01,4.328160929463283679e+01,4.316530942511352009e+01,4.323243015862878025e+01,4.318592019847913122e+01,4.337079436625043627e+01,4.331950578626940995e+01,4.320711811986615913e+01,4.326483653464427448e+01,4.328199225623898627e+01,4.321502429177446913e+01,4.335598106944372887e+01,4.328888302695912671e+01,4.320840132044048687e+01,4.328752032385351356e+01,4.330987927833781015e+01,4.326034112594172854e+01,4.329490404722100294e+01,4.340002757931169697e+01,4.335388535439022206e+01,4.329907897286153684e+01,4.321483324932519565e+01,4.324582794898028482e+01,4.323378097574155277e+01,4.330168869490414352e+01,4.034208578588629734e+01,4.034268555302706005e+01,4.028187645607231104e+01,4.031379909756108049e+01,4.042931134703365359e+01,4.044191103206880200e+01,4.025625228230261854e+01,4.032396504238217005e+01,4.027783499671726730e+01,4.027965037214230648e+01,4.030692487167233651e+01,4.046015746527275070e+01,4.036278595871913666e+01,4.038388498745469946e+01,4.039168785531156658e+01,4.031420194100697074e+01,4.020324405659130917e+01,4.035622720714951583e+01,4.031864238228952502e+01,4.037031450010429978e+01,4.033283110769314561e+01,4.038843711809353465e+01,4.039785252299125773e+01,4.036835094560452575e+01,4.025197567377595220e+01,4.030356112331289609e+01,4.024069914056839536e+01,4.034227715986566665e+01,4.015999026335423139e+01,4.021784485800667142e+01,4.044222327682117424e+01,4.028314712138941900e+01,4.026998722657602769e+01,4.048093737521747926e+01,4.023978196104736327e+01,4.014778295661027840e+01,4.037789480220224902e+01,4.034028157699010819e+01,4.027203452179417553e+01,4.039121692426939347e+01,4.026290948756621191e+01,4.024904068225750819e+01,4.032469923158370051e+01,4.023947316092633741e+01,4.026400372820693008e+01,4.025480334645297376e+01,4.026248317617661598e+01,4.024380105619535897e+01,4.048859060949639144e+01,4.021402852349888235e+01,4.040631109074860206e+01,4.014971413420339275e+01,4.032617934183004849e+01,4.022635501919297241e+01,4.032135072653836261e+01,4.021928080865911426e+01,4.032345719911121762e+01,4.034471053259133555e+01,4.020910525760566401e+01,4.037741737496797612e+01,4.026438189086307062e+01,4.028257410696767948e+01,4.039018840078574613e+01,4.027949216749165373e+01,4.027075200944013034e+01,4.026460117270366368e+01,4.028450732844410709e+01,4.025763443464558833e+01,4.036726123420358903e+01,4.038983232257866263e+01,4.022982965195633653e+01,4.038649173911836243e+01,4.034529679265539670e+01,4.029294700725089484e+01,4.033895517743438575e+01,4.038551377534738407e+01,4.041711365503870468e+01,4.029433799213246914e+01,4.029473111279582298e+01,4.032316018827745552e+01,4.031036896309710471e+01,4.032457860240186420e+01,4.026323272378497364e+01,4.020317150840908482e+01,4.031880843612304943e+01,4.049855605091119060e+01,4.028651802012527128e+01,4.038218206578128644e+01,4.032200537061982004e+01,4.028755846446429700e+01,4.038307485211553427e+01,4.028108341717837959e+01,4.030308114522963336e+01,4.037528107562019386e+01,4.030347712698993945e+01,4.038499272297485732e+01,4.026095360740760754e+01,4.018629256973652986e+01,4.044516510092553574e+01,4.033827840559239775e+01,4.023919980873142777e+01,4.031243679218820830e+01,4.019433134845411359e+01,4.020068025877748852e+01,4.036570807398823746e+01,4.029725341274514250e+01,4.028926894538613368e+01,4.029082549092719034e+01,4.032919539939551612e+01,4.027831499133548476e+01,4.022487499733258431e+01,4.030395525534192558e+01,4.031728277888539225e+01,4.038941927304963997e+01,4.032713517713843032e+01,4.044659667471712794e+01,4.035106964430603682e+01,4.025121399109700349e+01,4.036643655969585609e+01,4.025729888922766975e+01,4.035205633083858601e+01,4.033398821991906402e+01,4.045305335875583097e+01,4.041543528747461522e+01,4.025138496747110395e+01,4.024656587209948100e+01,4.027997153830391142e+01,4.028742138125517158e+01,4.027668530420008608e+01,4.032812107784629063e+01,4.027686672975051607e+01,4.030247006013900801e+01,4.029509574742472466e+01,4.027459435750577654e+01,4.046015096379005627e+01,4.032824591703072770e+01,4.027405805934851912e+01,4.036278699177400142e+01,4.030729540602548866e+01,4.033570476387539117e+01,4.027992103515809674e+01,4.025356884171560523e+01,4.030611653302693043e+01,4.030420104862234609e+01,4.032537490405763947e+01,4.034586684089187969e+01,4.030329890678447669e+01,4.033200702672733939e+01,4.024292788712532598e+01,4.034255176983240432e+01,4.038681070927962935e+01,4.039937142845609941e+01,4.041985315701020198e+01,4.038069949336271947e+01,4.034131028641767358e+01,4.032655047519621405e+01,4.035404370961621368e+01,4.030394992946199295e+01,4.020474017686755275e+01,4.037745352146635014e+01,4.036540512500734934e+01,4.032097919785961437e+01,4.028299741404670442e+01,4.036387767019428452e+01,4.030733217759460274e+01,4.033993611885229313e+01,4.020946633822900651e+01,4.025176385838817339e+01,4.039629765387586957e+01,4.023003026713239905e+01,4.031019008333343834e+01,4.035858846541691491e+01,4.043139866240544222e+01,4.036381654168959443e+01,4.025536448517416943e+01,4.028975863481547037e+01,4.032547068491740561e+01,4.033135163101596277e+01,4.025650575183232149e+01,4.039149955527015834e+01,4.024443172196991725e+01,4.033887030168470744e+01,4.034808007856521783e+01,4.023450232525757997e+01,4.033956596180047427e+01,4.038529713949277067e+01,4.025681638276238061e+01,4.034598631415409642e+01,4.036768457255173814e+01,4.029858537678230590e+01,4.038491591038713580e+01,4.030349652153407192e+01,4.033911185520545928e+01,4.029927070620090035e+01,4.029825576616468652e+01,4.031649486953362782e+01,4.034567759575635648e+01,4.033459577524459405e+01,4.032525253792112352e+01,4.034157979120703885e+01,4.029752192125744159e+01,4.040289099252120764e+01,4.031096845498720427e+01,4.039820820956212799e+01,4.032010013113560376e+01,4.033890681430047920e+01,4.032219004491813052e+01,4.025759974765449556e+01,4.034248449356474708e+01,4.031117548838093256e+01,4.027615160193558808e+01,4.029002192807205063e+01,4.029929164210962966e+01,4.025816257867517578e+01,4.033041149330173170e+01,4.035300749803671749e+01,4.021236127573581598e+01,4.025503686425102501e+01,4.035225712689435085e+01,4.032014283127313803e+01,4.026899912030218331e+01,4.031150922387807611e+01,4.032012961707390275e+01,4.029237373604324546e+01,4.024764152534528705e+01,4.022438182777052873e+01,4.024444162819452941e+01,4.035342994660258853e+01,4.038680615959520992e+01,4.037949132685405829e+01,4.044417954483152045e+01,4.027473520305253629e+01,4.027788780521252932e+01,4.036705193477564535e+01,4.032720715087607033e+01,4.042212560875275074e+01,4.038556753241550723e+01,4.037277684629522412e+01,4.036787148489948152e+01,4.015883416140014361e+01,4.035920080910462104e+01,4.024017233129594473e+01,4.032930557018942608e+01,4.036090930952678235e+01,4.040307858265217078e+01,4.030763214060088018e+01,4.041877834952840942e+01,4.039636737596210025e+01,4.044416912197083036e+01,4.036184700572312778e+01,4.043013286941888396e+01,4.036045949035498381e+01,4.033981113410554542e+01,4.024214726732873260e+01,4.034807115180548465e+01,4.041853368710426508e+01,4.025210141690920551e+01,4.034931891685705807e+01,4.037826177115314152e+01,4.040039542676162654e+01,4.035541450206481784e+01,4.028437121750688732e+01,4.035704076938642260e+01,4.036923533876738901e+01,4.028679715475824707e+01,4.026053971094904682e+01,4.031210923760013998e+01,4.037187876426524724e+01,4.043290038614127724e+01,4.024302197422706229e+01,4.040883066274847835e+01,4.037895442459554118e+01,4.032769785270419050e+01,4.039941561606154607e+01,4.031715285403829796e+01,4.038681791990025260e+01,4.030837709803699198e+01,4.028018629876675760e+01,4.029098760130180779e+01,4.041678215402242103e+01,4.036207701185149688e+01,4.030201530272002231e+01,4.036876447720999295e+01,4.027405510940265287e+01,4.031694024982682834e+01,4.028890333306926408e+01,4.039488383218347423e+01,4.034376278238073610e+01,4.034966167162419737e+01,4.038052066394028827e+01,4.031937620477706474e+01,4.029499885453768115e+01,4.041031576554481575e+01,4.044842448737299634e+01,4.037177472729386096e+01,4.032195291031026585e+01,4.027825173114226232e+01,4.029246040042441734e+01,4.037685118507505422e+01,4.023961470971332943e+01,4.032775284169964181e+01,4.039082936647616151e+01,4.030351299026512635e+01,4.027158006890254427e+01,4.032749633651192056e+01,4.030549449794872174e+01,4.035337643066269209e+01,4.030976307043545859e+01,4.029129646070784077e+01,4.035829656314880509e+01,4.032098328723079561e+01,4.033961570236780858e+01,4.030117788804800938e+01,4.034570124334454277e+01,4.035276638489722245e+01,4.032789678810310363e+01,4.029871664586299573e+01,4.033304789237098475e+01,4.035635340768153867e+01,4.034039212063823499e+01,4.032266181743693068e+01,4.034007447742843055e+01,4.031975443400608583e+01,4.033373383986138805e+01,4.025075144605424526e+01,4.039296595474388596e+01,4.044871869615774784e+01,4.038953447644726680e+01,4.033809180166595354e+01,4.039719709727391717e+01,4.035522197574204029e+01,4.026326656926838155e+01,4.015715709616490159e+01,4.036124548610245455e+01,4.024998048165368658e+01,4.039044611909724836e+01,4.027729074540968668e+01,4.037561150040658475e+01,4.030055414594718854e+01,4.036456049708009175e+01,4.027689312745880557e+01,4.038428516749653596e+01,4.029116040089466111e+01,4.035620470175771857e+01,4.027578569869001512e+01,4.031633957576104166e+01,4.037959348675875759e+01,4.048408825300690950e+01,4.034348955332582420e+01,4.032840162000600515e+01,4.041739411856845265e+01,4.024249088968386445e+01,4.031427848526811175e+01,4.022030215770526951e+01,4.037689441446964622e+01,4.043350298211075255e+01,4.035626353273548972e+01,4.045634172342488455e+01,4.041024130050102769e+01,4.037423097250417214e+01,4.033614178922204019e+01,4.034514477787541864e+01,4.020935842610989397e+01,4.027408610374250486e+01,4.028726414186601801e+01,4.028414624699762925e+01,4.039369841658404425e+01,4.027061972340233353e+01
3.012578128170374825e+01,3.014976078838262907e+01,3.019644130913394520e+01,3.014470448635310618e+01,3.012045148040915876e+01,3.011907725671075298e+01,3.017100416939220509e+01,3.017437077661497469e+01,3.010864701524014464e+01,3.012428409104910187e+01,3.022004502548042737e+01,3.014224955582676557e+01,3.009984500720646849e+01,3.012786181236457494e+01,3.008337617545776510e+01,3.015612793901805588e+01,3.008537865266159983e+01,3.015120882647114442e+01,3.015667470533258410e+01,3.016215367252127777e+01,3.016947486024920266e+01,3.008943808339173742e+01,3.020563172635665694e+01,3.009284993980195111e+01,3.008140929471737479e+01,3.008540192277651926e+01,3.015955886519860485e+01,3.014731800625369829e+01,3.019461262471346075e+01,3.012919628682281115e+01,3.022554869194784644e+01,3.016354436373213233e+01,3.012455983954359340e+01,3.012928453680668994e+01,3.012060915779487758e+01,3.011266441919312697e+01,3.014480157289256113e+01,3.013081167742269884e+01,3.006404804929520225e+01,3.013894511198217074e+01,3.014216782846695608e+01,3.015477481638829715e+01,3.018004385639581244e+01,3.007347241547593342e+01,3.007887021168311037e+01,3.019042636764832110e+01,3.014365869903772222e+01,3.007006098792571436e+01,3.016616168693864708e+01,3.018169973512915050e+01,3.022295649623456981e+01,3.015660008629981803e+01,3.008988127567160831e+01,3.019828287895421681e+01,3.012713097773790594e+01,3.006902902576257475e+01,3.015851055979932482e+01,3.012417243687877999e+01,3.017365700950171004e+01,3.012511882272177033e+01,3.013749381924927206e+01,3.019964964251978756e+01,3.012778006750021120e+01,3.013893808323624768e+01,3.017385151725055437e+01,3.015617357771859730e+01,3.019909150932094022e+01,3.015452810124175542e+01,3.018452971148249375e+01,3.015331664985901483e+01,3.010605262120880354e+01,3.009496759440932578e+01,3.011575514403048359e+01,3.014949685848378280e+01,3.009446530458854241e+01,3.016344008121270548e+01,3.013534808742189242e+01,3.012787869059715717e+01,3.010709850718671987e+01,3.012087552468356222e+01,3.013027526683138291e+01,3.015562648973076421e+01,3.011073909081341782e+01,3.010447745170440470e+01,3.013525587449940346e+01,3.015556567528714282e+01,3.016106001195342401e+01,3.013125929773531553e+01,3.015768185869245599e+01,3.011460967164311242e+01,3.020903031112396420e+01,3.009655457136220846e+01,3.013086635329070617e+01,3.025118746877597431e+01,3.014116783315730430e+01,3.006620892600136585e+01,3.013819604609777514e+01,3.017871404554760417e+01,3.015474066679596277e+01,3.017969183050449544e+01,3.014521429285678522e+01,3.013304411079511169e+01,3.012197492214277617e+01,3.014934133344506861e+01,3.015829652224531543e+01,3.018426976092776925e+01,3.023394992808142590e+01,3.011762676704590191e+01,3.016027126305114336e+01,3.011657935134243402e+01,3.014882234624778690e+01,3.016747995546069916e+01,3.011777477379222745e+01,3.010733671379496457e+01,3.015175155445992772e+01,3.010467782169497397e+01,3.017315127675432862e+01,3.013870313888146768e+01,3.007799749568335557e+01,3.015038122620823913e+01,3.014027010139877660e+01,3.019913913739869926e+01,3.012176943879808633e+01,3.018159076371940230e+01,3.014675213985020363e+01,3.011597597251922309e+01,3.011721133580233101e+01,3.016695041430921620e+01,3.013644756910143130e+01,3.013769415941153440e+01,3.014040545782691538e+01,3.012831226399468321e+01,3.011612527627515945e+01,3.014083651835910516e+01,3.003432614621310393e+01,3.014268113222529522e+01,3.017968075941958617e+01,3.010577835645620581e+01,3.019688112226144838e+01,3.015588479613914075e+01,3.015170641864392209e+01,3.010240681554181919e+01,3.009885316839854141e+01,3.019293554269740554e+01,3.014835805967768323e+01,3.008567537609609843e+01,3.014399650026533806e+01,3.019184711974898150e+01,3.013551221949417425e+01,3.014218131797658984e+01,3.013470726392801780e+01,3.014515376983965922e+01,3.012729435411870682e+01,3.013216111753665416e+01,3.015397731098281753e+01,3.011257738657428717e+01,3.019224534810526706e+01,3.017896836943677030e+01,3.017220400082201337e+01,3.012232630427007507e+01,3.013670806324689622e+01,3.009921728640701488e+01,3.013801108750293523e+01,3.012256005713133433e+01,3.015915227991033376e+01,3.010978705945174028e+01,3.013431027293289333e+01,3.013467838504150365e+01,3.014437390633391800e+01,3.014804938547496249e+01,3.014281180595613208e+01,3.017013874484108982e+01,3.009618272578325815e+01,3.017026571155572867e+01,3.018712407094923833e+01,3.011964938951316029e+01,3.016559302635900863e+01,3.017791657582996478e+01,3.013537078428264948e+01,3.015881210779413379e+01,3.008693284057661899e+01,3.015981265826055946e+01,3.014372427015308631e+01,3.015544821841999479e+01,3.017955894172369824e+01,3.010496221015712592e+01,3.008981784609478538e+01,3.004442952257035060e+01,3.009189885758097205e+01,3.006496522966711638e+01,3.006686925106464869e+01,3.020656562735601369e+01,3.012790537889177855e+01,3.014287715011136726e+01,3.012304942792783180e+01,3.011848164844894882e+01,3.021716945537576748e+01,3.017446607205656761e+01,3.011197381523004069e+01,3.013339010786131666e+01,3.018294768821935747e+01,3.018171966985661570e+01,3.013075847619724712e+01,3.014009215174781176e+01,3.012816437771911993e+01,3.015798037779281771e+01,3.006827400727793886e+01,3.023711382690337501e+01,3.014975849802988606e+01,3.009725647037247143e+01,3.012761771374701780e+01,3.010868069787756340e+01,3.019543814686185712e+01,3.009174087789546448e+01,3.018210700818360692e+01,3.012640704640001843e+01,3.019486189217409589e+01,3.011765044691195214e+01,3.020148216520664164e+01,3.011825432247592005e+01,3.012378361552673667e+01,3.011494509619269166e+01,3.010676512722946896e+01,3.019382335571049936e+01,3.009246800941640032e+01,3.010145681799052753e+01,3.011415108931921125e+01,3.009174902474654445e+01,3.011107160155668083e+01,3.009181433006531847e+01,3.013508226587504168e+01,3.010613202705927449e+01,3.016743738239040340e+01,3.017788464540554472e+01,3.014137311478652137e+01,3.014161469298050733e+01,3.015310412311273325e+01,3.014589992508294358e+01,3.016545473314019787e+01,3.010346095333831684e+01,3.015646576565485049e+01,3.023082419312594027e+01,3.017530593591213517e+01,3.017652605107474884e+01,3.018762399670518448e+01,3.012394569988140347e+01,3.013824822991126950e+01,3.022210725321074420e+01,3.021501229816686163e+01,3.004473751463100939e+01,3.017785146122564655e+01,3.015339826238982113e+01,3.010304530199804418e+01,3.012416525953198487e+01,3.005164949024374010e+01,3.006342991644736173e+01,3.014278196797191356e+01,3.016732316432364769e+01,3.015218900105471533e+01,3.016111230308934665e+01,3.010536372036809638e+01,3.000948161480029341e+01,3.007821134602367152e+01,3.008054158582705639e+01,3.016855631117715930e+01,3.010589999763298152e+01,3.016964834932571193e+01,3.017618356630300624e+01,3.019055144595192175e+01,3.013877740023137264e+01,3.008590658195354095e+01,3.012850788188387341e+01,3.020216384688044897e+01,3.017209439090924405e+01,3.015808029571828541e+01,3.012542399643688285e+01,3.012276445759336596e+01,3.014744704742675196e+01,3.017980618160931883e+01,3.019617299814193956e+01,3.016039650335637390e+01,3.016903225117630072e+01,3.010930843684549529e+01,3.013583834663564431e+01,3.016130182927135550e+01,3.019927225724469366e+01,3.017221843286239746e+01,3.014914947271525847e+01,3.015026493485063241e+01,3.004256990471059652e+01,3.016992850469156195e+01,3.013896544219916507e+01,3.014486962768822664e+01,3.013862781786055933e+01,3.010262395761638743e+01,3.015324457960716131e+01,3.013628908894311920e+01,3.008863972561032796e+01,3.016110243925047030e+01,3.015151691615688989e+01,3.015036326218523044e+01,3.011250073045707865e+01,3.016694269344138846e+01,3.008050858328071087e+01,3.012524968025109473e+01,3.007677602635087055e+01,3.012240781384264920e+01,3.015430958010094997e+01,3.010122111626228758e+01,3.008540258246991073e+01,3.013575643135699167e+01,3.013277971872299332e+01,3.015262728825117478e+01,3.017785025414394084e+01,3.019156142786674124e+01,3.016153680173807672e+01,3.016627169772845818e+01,3.017511349079186544e+01,3.014944922494678181e+01,3.017386302184646496e+01,3.013081749440567947e+01,3.008338520291665574e+01,3.008961339414041447e+01,3.018010168228604684e+01,3.010138296804868574e+01,3.010335921411754967e+01,3.018155449538991064e+01,3.017428945579070643e+01,3.011458762662249455e+01,3.006993922223618654e+01,3.019762739997509016e+01,3.012471406314471167e+01,3.011931838209275725e+01,3.012528878162438417e+01,3.013231658174684924e+01,3.014961593436219189e+01,3.011135237748987947e+01,3.010541654913164678e+01,3.014219255465205549e+01,3.012179767891282722e+01,3.014792610542500029e+01,3.012561909695200768e+01,3.018441736757268501e+01,3.018451852303497773e+01,3.010341171132720817e+01,3.017309529059622975e+01,3.011722456098890888e+01,3.014799492477724741e+01,3.279077163583036025e+01,3.273394058167614418e+01,3.266580739868714289e+01,3.273556655687989547e+01,3.270129294284522814e+01,3.281361250739569613e+01,3.275438014529705555e+01,3.276761185961261447e+01,3.267406753570648448e+01,3.273944437471023861e+01,3.286140095671954953e+01,3.272461929055757679e+01,3.274617236982704327e+01,3.275953616315325689e+01,3.274175924711033758e+01,3.279006268035190175e+01,3.274611406137074709e+01,3.270327508551102369e+01,3.279192501814053884e+01,3.278529173595562440e+01,3.275594991191975680e+01,3.279975065147538515e+01,3.274983377794961825e+01,3.272216308884839009e+01,3.275000281719105999e+01,3.276052502663139165e+01,3.275820432746623112e+01,3.278354160132008843e+01,3.280655714753705610e+01,3.278830588722333061e+01,3.277362940698797900e+01,3.280172943246049755e+01,3.276699448072974263e+01,3.281244617872943792e+01,3.276940632615555415e+01,3.277999667133130401e+01,3.277235012656563384e+01,3.277910827821595774e+01,3.283218043368164274e+01,3.278720005197084220e+01,3.274227276434803002e+01,3.279841721570551272e+01,3.276974222923596614e+01,3.276004218479819485e+01,3.276513438055238225e+01,3.274956962658644954e+01,3.273558134611506176e+01,3.270962534916990450e+01,3.271558054704442497e+01,3.281519059722309350e+01,3.277004292411135111e+01,3.276188202137362993e+01,3.275518106065732837e+01,3.269898797495692122e+01,3.278185125518739085e+01,3.274240874357676034e+01,3.274707275489645042e+01,3.272653972081064921e+01,3.279651335376862420e+01,3.278699663833545230e+01,3.272356943685538511e+01,3.277959053414040369e+01,3.274763107092817904e+01,3.274670706624041117e+01,3.277935685978358293e+01,3.276752691759148917e+01,3.276684268714582515e+01,3.277239372708048393e+01,3.274476692801038524e+01,3.274167505184338722e+01,3.275592692089564650e+01,3.276539704860536517e+01,3.271250727046213314e+01,3.279450646700141192e+01,3.274056594946262067e+01,3.275501211249105893e+01,3.280951449281693044e+01,3.277639159645315203e+01,3.274393078501702092e+01,3.281842425452340706e+01,3.271632366972597339e+01,3.277121078741303961e+01,3.277271616933649057e+01,3.277589025021337932e+01,3.275347152862518385e+01,3.276997829762905923e+01,3.277079496784519108e+01,3.279818144310543460e+01,3.273798378808126586e+01,3.273294029793643034e+01,3.274988865519235048e+01,3.282980749734900172e+01,3.279767495759213602e+01,3.277164694417106716e+01,3.274160689838317495e+01,3.278795437935433910e+01,3.274831422533986824e+01,3.274761024968203316e+01,3.275738136783793664e+01,3.280104696605596359e+01,3.271600980533249015e+01,3.274866258571267963e+01,3.273115980249183110e+01,3.281778410232681154e+01,3.272406939590686648e+01,3.277513664619522160e+01,3.283845434234357441e+01,3.274846623167957915e+01,3.272105972219884507e+01,3.291234068784221023e+01,3.278459676816899560e+01,3.277253919725134779e+01,3.275270835495363286e+01,3.278679533922868217e+01,3.275904877649897173e+01,3.281852516888505278e+01,3.273870246051178157e+01,3.273948597272839578e+01,3.274059047375681075e+01,3.282563357531819292e+01,3.271573101639021530e+01,3.280051973507794827e+01,3.269008272888815014e+01,3.283748406842342149e+01,3.274991273309314010e+01,3.275876640312785071e+01,3.273605850326731570e+01,3.276571089868453157e+01,3.265791869064452158e+01,3.275160517603481480e+01,3.271312192195830448e+01,3.278525680682727739e+01,3.273176228563443146e+01,3.283561041447057960e+01,3.278360615698686331e+01,3.273831621016574900e+01,3.281188222305945601e+01,3.274606719181871739e+01,3.279818829768485244e+01,3.280843647189536227e+01,3.276981563198457081e+01,3.268374747600046959e+01,3.280155696852146718e+01,3.270283434887588214e+01,3.273605194025611809e+01,3.278189042378568274e+01,3.271960242530224150e+01,3.271592197912444533e+01,3.269645909410196793e+01,3.281625010112125551e+01,3.282297995428663739e+01,3.277416181613007495e+01,3.280986610929482339e+01,3.282514330909845768e+01,3.280453790158694005e+01,3.273440911944494758e+01,3.275819263688767080e+01,3.285379176172035187e+01,3.275775457844304839e+01,3.278045304721829467e+01,3.274229404853262082e+01,3.271500931811225854e+01,3.279809568099183537e+01,3.272263375896952198e+01,3.279212514805929857e+01,3.271180946036865578e+01,3.273757401224150954e+01,3.277429007690065532e+01,3.277986992501812580e+01,3.277879045216543119e+01,3.274549540363111788e+01,3.276290298895170139e+01,3.270320841664356948e+01,3.280857973213527856e+01,3.277160182307453340e+01,3.278776793861000272e+01,3.273655530619240750e+01,3.281715822956687845e+01,3.277068084378163348e+01,3.272310178391938962e+01,3.267456139394177939e+01,3.277174401579051732e+01,3.267851374220379057e+01,3.279318329818269717e+01,3.278049857232927877e+01,3.277444003968474107e+01,3.275157823411278457e+01,3.281360566200400797e+01,3.280549744219891295e+01,3.276983109233330538e+01,3.271242403231791940e+01,3.278390443014928479e+01,3.273768701821595073e+01,3.282060073569163450e+01,3.275005684848206045e+01,3.277595623674150005e+01,3.271753181238984354e+01,3.276091159436561639e+01,3.280929395672653470e+01,3.276931271058549555e+01,3.275914451466694288e+01,3.275900839161005962e+01,3.275144795607484127e+01,3.278480539885307365e+01,3.272052450503433363e+01,3.270730236769222188e+01,3.272120569448710370e+01,3.276603054910085433e+01,3.277871611034237986e+01,3.272630828914345358e+01,3.272995400359507556e+01,3.280412704523078560e+01,3.272778270635090081e+01,3.275425200048465513e+01,3.272489902976737852e+01,3.280925573359177605e+01,3.273019882360141253e+01,3.272117074738374498e+01,3.273616872062738281e+01,3.277786998648184635e+01,3.278519710162988332e+01,3.271793251754082377e+01,3.275113691300236951e+01,3.274350300513040679e+01,3.269717274455285860e+01,3.279094558932487757e+01,3.276887225529457481e+01,3.276837608976560290e+01,3.279304520648464916e+01,3.271374079362393417e+01,3.272658683924924361e+01,3.272275491295251726e+01,3.275072767388176942e+01,3.275963753375211240e+01,3.278136364487478716e+01,3.277499289554116757e+01,3.279108343074709353e+01,3.273465278869907280e+01,3.278417359559698241e+01,3.278745521536571061e+01,3.284657286193819203e+01,3.271721833215143960e+01,3.272634997410244750e+01,3.273487961752415032e+01,3.276270071355740043e+01,3.280645183688174882e+01,3.279498839062821958e+01,3.279543361118246025e+01,3.271072196758802164e+01,3.275431810670162491e+01,3.281785522072954819e+01,3.278182613332221251e+01,3.274122197338919449e+01,3.274529259766288902e+01,3.269691401374795703e+01,3.275700209835203225e+01,3.271653185688244747e+01,3.276050057996293674e+01,3.267795874016806579e+01,3.272672713401653510e+01,3.273456072587561749e+01,3.276981111743180719e+01,3.277078825587505406e+01,3.276114953395439500e+01,3.276622425066453559e+01,3.277434663297053419e+01,3.282570609965481623e+01,3.274793716683247169e+01,3.275203486485619209e+01,3.279613035800299770e+01,3.276157535414963462e+01,3.273833351409444958e+01,3.273836225964591051e+01,3.268465430320288334e+01,3.273443208381894465e+01,3.276263669357196306e+01,3.271241909042960572e+01,3.275204892110783561e+01,3.275943969413466306e+01,3.284673294117576603e+01,3.282717145739788833e+01,3.271631773577946234e+01,3.270919552814053333e+01,3.275768626794060623e+01,3.273868100395189629e+01,3.282042365019389507e+01,3.272797417940736864e+01,3.275554614012066423e+01,3.275094830533302570e+01,3.276996347772103491e+01,3.276746850481884366e+01,3.274433552208269305e+01,3.275521297850117008e+01,3.273730369119577688e+01,3.275234152767924201e+01,3.275345992271699203e+01,3.279984653669433214e+01,3.278320925886457360e+01,3.274044477058322400e+01,3.275413466489264636e+01,3.275223983582803555e+01,3.281738059390755780e+01,3.281547866726831586e+01,3.275066413757834738e+01,3.274957414428856595e+01,3.276840553905755371e+01,3.278240448921787475e+01,3.275009975796232453e+01,3.278128331266847795e+01,3.273038035243881438e+01,3.278026084830158737e+01,3.276711596849199992e+01,3.271460862928699953e+01,3.284594102954007866e+01,3.276480319734417890e+01,3.275351254939542400e+01,3.272348117675975487e+01,3.274585831842171757e+01,3.278704802972465160e+01,3.278702270712528843e+01,3.279381012723128208e+01,3.276612832093353234e+01,3.270207280813927753e+01,3.278713451333126017e+01,3.277466774008203743e+01,3.274132174681215446e+01,3.275303475977967338e+01,3.277746116808770438e+01,3.275530128331520530e+01,3.278990087818556987e+01,3.266570877130938300e+01,3.272403913460673408e+01,3.274250749717027986e+01,3.267036795748548883e+01,3.275972098217386019e+01,3.273200916509887293e+01,3.271287872219617299e+01,3.273089850348905827e+01,3.279091894104234939e+01,3.275284331114399805e+01,3.279521376200627003e+01,3.269346628286299250e+01,3.278083493634755996e+01,3.277540352700637527e+01,2.753641686052229431e+01,2.752722490307523273e+01,2.752166814358483293e+01,2.757422690055125258e+01,2.750252790354331367e+01,2.750953197472534839e+01,2.754116016165154690e+01,2.754686064057883854e+01,2.750228651977399608e+01,2.750327315396393502e+01,2.752368692448843390e+01,2.753277318614741986e+01,2.754072374355756025e+01,2.753111853390134200e+01,2.751200961410916079e+01,2.748735917922900285e+01,2.753971333890135753e+01,2.757940413184141093e+01,2.751022460970891359e+01,2.755085257733516357e+01,2.754247337182303212e+01,2.753198574484993344e+01,2.753219016962703591e+01,2.756555243003395361e+01,2.750818793250088490e+01,2.752503441115186433e+01,2.750127164806716351e+01,2.754322691010978019e+01,2.752171074990373256e+01,2.753608232800727862e+01,2.754825322374835395e+01,2.758599172028997160e+01,2.754023844767509743e+01,2.755497848813474349e+01,2.753264173591197661e+01,2.754450765887186492e+01,2.753834141961654680e+01,2.755806591756521584e+01,2.757742234178768115e+01,2.755123879835399237e+01,2.756202528355342452e+01,2.753333576473945854e+01,2.759960917658146684e+01,2.751616444935414307e+01,2.752979569236216761e+01,2.753409594336077504e+01,2.752081775673172359e+01,2.750224593511833859e+01,2.753100190679797521e+01,2.750724659138707651e+01,2.755435388533769370e+01,2.752099005309442248e+01,2.755911923589851398e+01,2.749854128810048337e+01,2.755663432071174057e+01,2.756212064511046833e+01,2.749412389819124414e+01,2.752842198145338415e+01,2.755027903426246638e+01,2.754921206892844054e+01,2.753580890922149749e+01,2.753707563938468184e+01,2.752625052498647307e+01,2.750573283481892162e+01,2.755545022322678150e+01,2.751747128686592703e+01,2.753616878069669482e+01,2.755272500746441011e+01,2.752769809839502813e+01,2.754987013638246296e+01,2.751002671299168512e+01,2.753198040310142147e+01,2.753273562131174046e+01,2.753721252976264111e+01,2.754795338742139776e+01,2.754468987272373326e+01,2.755670683218970396e+01,2.752002866433208794e+01,2.751049822958806601e+01,2.755558533842443225e+01,2.753211937855205704e+01,2.751946235962195786e+01,2.756721969519766446e+01,2.752366780249345979e+01,2.755168442339302715e+01,2.752436080187253609e+01,2.755239538917288655e+01,2.752981932877315430e+01,2.751904919629659929e+01,2.750739522470591680e+01,2.752953008089622600e+01,2.754812560548927536e+01,2.759592335036631994e+01,2.755610024168566596e+01,2.753602955850874423e+01,2.751747243969495216e+01,2.754896044272561539e+01,2.753861008632843976e+01,2.755036916554677617e+01,2.755244019123228227e+01,2.754537170206640440e+01,2.755866803743093385e+01,2.752941917328956123e+01,2.756798013947864590e+01,2.754003186977175233e+01,2.750346051889597376e+01,2.752720050111515349e+01,2.754265068578059328e+01,2.749238486863792730e+01,2.754326958053126617e+01,2.753591314241175425e+01,2.755619476077050223e+01,2.759459920137043554e+01,2.756178508947536798e+01,2.759916578391617037e+01,2.749402094397808582e+01,2.757750044065956274e+01,2.753808469581920093e+01,2.755303923726819093e+01,2.755968502248213881e+01,2.751457197510594455e+01,2.753909778494950800e+01,2.753793969564711830e+01,2.753213785765581889e+01,2.755766107261052866e+01,2.751991499913884454e+01,2.755274243913216381e+01,2.755218789054114126e+01,2.750568409846133022e+01,2.753656517382077951e+01,2.753484282664506821e+01,2.752134356348653910e+01,2.753943693026268136e+01,2.753864647331376148e+01,2.751760534990789608e+01,2.752035547757408551e+01,2.754024104464066625e+01,2.751458350636996641e+01,2.753930239780333977e+01,2.755137028633700425e+01,2.754086387415530623e+01,2.752462621438743895e+01,2.753536550368278313e+01,2.753867234262341057e+01,2.752582547700106375e+01,2.754089911626688547e+01,2.753240063918415714e+01,2.751393823257621918e+01,2.754229157005560324e+01,2.759933066643946376e+01,2.754057529325346820e+01,2.752076610966599901e+01,2.753613585512560391e+01,2.755553148001649433e+01,2.754272862368492980e+01,2.750278171939181959e+01,2.754332746718866076e+01,2.753641286069224847e+01,2.750543794632712391e+01,2.754207560502866414e+01,2.750012764835490486e+01,2.755509963338182189e+01,2.754320435860202920e+01,2.755994859507621442e+01,2.756221408861051003e+01,2.753071637292407914e+01,2.758522137412544950e+01,2.750197894515972052e+01,2.750986899056206525e+01,2.754312095935706139e+01,2.753997578408396762e+01,2.756368753161687124e+01,2.749779507142871537e+01,2.756216646369039935e+01,2.751763220942684285e+01,2.752467157148092625e+01,2.754544926830672580e+01,2.753204859278385541e+01,2.755029243513789794e+01,2.754568074159969981e+01,2.749232966328734307e+01,2.754181447162956076e+01,2.753495471280352547e+01,2.754858195979323199e+01,2.753436627560407146e+01,2.750523281721398661e+01,2.751575403126598118e+01,2.751322777009908549e+01,2.751919573468693869e+01,2.751713152452966682e+01,2.753414828903495959e+01,2.757234846098152303e+01,2.750305127649782122e+01,2.754465438441526359e+01,2.755434555091327198e+01,2.758525322773096278e+01,2.752454044890896512e+01,2.754875603574902954e+01,2.755088557921489212e+01,2.750246923115727071e+01,2.754202604992434189e+01,2.756766647944710158e+01,2.750521262402873290e+01,2.752252000979718005e+01,2.755193917283152771e+01,2.754642899318579197e+01,2.755007328944419598e+01,2.754712544348454628e+01,2.754308505586189426e+01,2.750984439441706542e+01,2.753940841804777762e+01,2.748822207749639546e+01,2.753034367007166949e+01,2.749525416324546256e+01,2.754459407817707728e+01,2.748419056838882213e+01,2.749521316835713947e+01,2.758251002929820572e+01,2.758541887258735059e+01,2.755085846519730808e+01,2.754864147049751466e+01,2.750173224520075621e+01,2.756336521846985477e+01,2.755346872845421657e+01,2.755774734639959789e+01,2.757159585340341224e+01,2.753827282978019397e+01,2.754949147500858686e+01,2.751952843205110000e+01,2.749683482606379670e+01,2.755922587179466277e+01,2.757259339450701674e+01,2.758575021497177815e+01,2.753931396217017991e+01,2.756256460886775272e+01,2.752711610539740406e+01,2.755630136833139687e+01,2.753663760328171506e+01,2.757929423758993082e+01,2.752698830925593398e+01,2.751896319199427765e+01,2.754197813481555812e+01,2.752389876896671694e+01,2.757088738308329567e+01,2.754902673884363651e+01,2.752278056154567665e+01,2.755455333482136382e+01,2.753667063374371793e+01,2.751934779865946368e+01,2.759180549872028365e+01,2.750918927521571433e+01,2.752353577722706746e+01,2.753473125356590501e+01,2.754454062024235839e+01,2.753557361520119784e+01,2.751369977832225899e+01,2.757392315191113497e+01,2.753546917726282572e+01,2.753454795031442615e+01,2.755426699617903452e+01,2.754489993508783741e+01,2.756190656195870048e+01,2.753331532018276562e+01,2.755330285185792505e+01,2.756619641572947188e+01,2.753258216518486989e+01,2.745605884014953801e+01,2.757712966951915234e+01,2.756403481958305335e+01,2.752813609292546460e+01,2.754600443289750089e+01,2.750949576895767379e+01,2.756005155871218903e+01,2.752734553582360988e+01,2.754144410909656671e+01,2.752057455882388837e+01,2.755418420141840841e+01,2.753457538191574372e+01,2.753817968104570468e+01,2.755290487144451461e+01,2.756599081166340426e+01,2.756126084572764867e+01,2.754517476391743358e+01,2.751981680523939389e+01,2.759414162637220613e+01,2.752637413704075087e+01,2.756022022554852668e+01,2.753465200860856044e+01,2.751904386132050817e+01,2.755048316590085733e+01,2.751611056072322015e+01,2.751503015256436413e+01,2.756001159631644271e+01,2.750889225007935224e+01,2.757709685973606639e+01,2.752054455728110582e+01,2.755368442205359614e+01,2.751778262695545862e+01,2.750060431775568759e+01,2.752953829942784481e+01,2.755861030444451742e+01,2.758696559982202956e+01,2.755590753835740259e+01,2.754681454458914658e+01,2.754085944116216567e+01,2.753336253763251662e+01,2.751658570613951227e+01,2.756223308702686481e+01,2.753825428629209426e+01,2.752517246472984880e+01,2.757407587937404969e+01,2.752838000089566250e+01,2.748739565977960098e+01,2.752412448770209963e+01,2.752344030658671059e+01,2.754077305850790580e+01,2.755207485554320712e+01,2.753427924894238998e+01,2.755418260520590223e+01,2.754401343257049106e+01,2.755783371526001702e+01,2.754551074475042682e+01,2.752806780987362956e+01,2.757413122109151260e+01,2.754377670502776354e+01,2.753790680355259113e+01,2.755113540099379321e+01,2.752189649445494979e+01,2.757586521621828268e+01,2.754128641070918704e+01,2.751019265279788328e+01,2.753165747770101035e+01,2.752764133159481474e+01,2.756470999156610091e+01,2.756880243100624384e+01,2.751781504891749819e+01,2.751954475448821569e+01,2.755808422598624929e+01,2.754993906406233606e+01,2.749563701994222598e+01,2.753811696004344611e+01,2.753266463415339160e+01,2.753872333472343925e+01,2.758150247928177734e+01,2.752808271788954642e+01,2.750254330552927229e+01,2.753524429964416953e+01,2.753333896957409266e+01,2.753583585787839638e+01,2.749385353750554373e+01,2.753905574860752026e+01,2.755707931708437641e+01,2.751283004810402844e+01,2.754738002549876086e+01,2.755562865168422348e+01,2.753383454103803274e+01,2.755041915848485345e+01,2.747812199985205339e+01,2.751979746012631267e+01,2.756512945505431844e+01,2.756985274656852170e+01,2.752557529423389582e+01,2.755586340323676353e+01,2.752141344126133049e+01,2.752287178122377753e+01,2.752222511100841018e+01,2.753654300315149683e+01,2.752468810001094113e+01
3.752155755232662671e+01,3.736468912249578267e+01,3.738052810526342284e+01,3.757179774817879547e+01,3.762905554679611697e+01,3.741285456321310221e+01,3.723603309481967472e+01,3.735016767333431176e+01,3.746450928522268953e+01,3.741738058604330064e+01,3.775756030158527210e+01,3.733145958489511429e+01,3.756778060751560133e+01,3.751633713976451645e+01,3.745778731146088347e+01,3.749351242989750688e+01,3.727735276555246458e+01,3.747366474286837956e+01,3.729743498563610871e+01,3.758596022221696131e+01,3.746835753943625491e+01,3.739661959431396099e+01,3.732103432083142280e+01,3.711519534893503192e+01,3.757616143429740418e+01,3.778538306778688138e+01,3.735705627053975064e+01,3.766788062050917318e+01,3.761115196046851139e+01,3.729286468035757451e+01,3.761902220014930975e+01,3.736435729663880068e+01,3.735903426848592801e+01,3.739237367534973089e+01,3.709569029693059861e+01,3.747529646261197911e+01,3.727393343211797117e+01,3.755142179189550689e+01,3.743332931165421940e+01,3.714379206231355113e+01,3.779199691085098323e+01,3.744571943139242620e+01,3.765248366510685685e+01,3.745738476365924896e+01,3.758449921269843230e+01,3.748291094691565206e+01,3.749949696737989058e+01,3.758160814205213285e+01,3.726867936897427569e+01,3.739680056650691853e+01,3.744191909525319062e+01,3.762287025536114982e+01,3.754557243887096263e+01,3.732925130932827784e+01,3.745583419648372825e+01,3.768029535249594630e+01,3.729898550042414485e+01,3.765671602733139878e+01,3.710897627445422842e+01,3.750588022347605488e+01,3.737018650059830094e+01,3.734482784957912571e+01,3.747800987208763246e+01,3.757788855567617503e+01,3.794038721778206735e+01,3.757337107337811943e+01,3.719965415067990477e+01,3.742655493813236234e+01,3.728590859210327579e+01,3.741596746953579355e+01,3.749920256916964689e+01,3.740653336943057639e+01,3.754981112218609240e+01,3.732520122404854135e+01,3.740528023613948960e+01,3.749714914853700520e+01,3.742228057775172800e+01,3.755171308329184399e+01,3.740140558475570032e+01,3.721464497664421600e+01,3.734225284476679718e+01,3.754441633743197571e+01,3.750498660030675779e+01,3.745165016237280753e+01,3.726201927563987226e+01,3.733146148607737302e+01,3.745113105856116675e+01,3.731631683222411056e+01,3.745222710259324117e+01,3.715241675906852947e+01,3.735189222355230498e+01,3.747681292930857211e+01,3.734435776534670026e+01,3.740383202064445811e+01,3.742828973897697153e+01,3.742319431491450388e+01,3.752485421147174094e+01,3.738438986697748589e+01,3.719970887570712392e+01,3.738222120830669581e+01,3.749091031907353511e+01,3.747686056400009846e+01,3.737819075045517536e+01,3.742676172163102422e+01,3.720730625357018084e+01,3.743338640116031968e+01,3.751308275876269249e+01,3.728060758448481238e+01,3.728060775180408370e+01,3.731042387678895977e+01,3.738798760201879645e+01,3.760672250238950198e+01,3.781388644334220572e+01,3.748051600733205646e+01,3.756405735343196284e+01,3.756020157811164495e+01,3.763723717797673629e+01,3.730803041687839539e+01,3.422731866954106295e+01,3.734333280152679180e+01,3.739416187634392941e+01,3.727276431180523275e+01,3.742946430621011444e+01,3.747676908085843195e+01,3.731021766921790572e+01,3.767774387424311300e+01,3.736402188815944214e+01,3.719231590477085803e+01,3.756772235757483713e+01,3.743124832571108129e+01,3.728845627970191856e+01,3.749311349328430509e+01,3.765445804857756684e+01,3.761030250708162725e+01,3.756382503649194859e+01,3.745089513530474790e+01,3.782407717900747457e+01,3.763868727276037873e+01,3.753260615408142087e+01,3.707965108652611974e+01,3.726749048695581479e+01,3.744844962699336577e+01,3.756685552115970950e+01,3.721327079509095626e+01,3.745646914106720970e+01,3.713442196580339782e+01,3.739288462904377752e+01,3.746568794000929614e+01,3.738043907814371636e+01,3.725435102007141097e+01,3.747414597914990964e+01,3.763002373933364453e+01,3.757171340394853587e+01,3.744427970230201197e+01,3.738039697125899607e+01,3.732269869630729175e+01,3.781179992151110980e+01,3.765392963339402854e+01,3.727290764223060648e+01,3.742867114797874706e+01,3.752903738487653840e+01,3.744294219251118960e+01,3.739866231744429115e+01,3.761967892961247628e+01,3.725601102441683565e+01,3.733394961256220768e+01,3.732685323684430045e+01,3.758356412518343603e+01,3.732266292933662299e+01,3.763966355226840932e+01,3.739638543598145759e+01,3.751186519642993744e+01,3.750396247646533254e+01,3.737522040030165726e+01,3.740764316901271513e+01,3.749203694769273199e+01,3.772520687790233751e+01,3.775940589870666031e+01,3.760912467404595816e+01,3.754680371490259461e+01,3.748722708189284702e+01,3.735965690518990812e+01,3.778398921742893890e+01,3.741323324919536475e+01,3.741870213216435559e+01,3.767171362274153523e+01,3.741642281026040706e+01,3.758306425683949925e+01,3.748191904685499054e+01,3.738844017395286556e+01,3.735292009237555533e+01,3.732951374035044978e+01,3.763760252213663904e+01,3.723659520399807121e+01,3.775749017592122669e+01,3.731639467808015809e+01,3.713511392622568508e+01,3.741866037501193887e+01,3.751170965727432360e+01,3.722366749235860794e+01,3.749380020597136109e+01,3.752619515778545889e+01,3.778332409815871529e+01,3.747121542490983614e+01,3.716307990018732710e+01,3.775897181642427114e+01,3.741112357564669821e+01,3.792128646600848185e+01,3.792161595318268752e+01,3.747024499300142253e+01,3.746223727569838502e+01,3.748109202400264195e+01,3.751811754823660294e+01,3.743512758055761935e+01,3.734470249568025935e+01,3.727666120780777703e+01,3.744512799956506655e+01,3.738004767537776729e+01,3.742884257599604325e+01,3.745129583784873262e+01,3.758896392572791001e+01,3.739678534603797999e+01,3.749994780880932410e+01,3.764042194939357699e+01,3.738307724785987318e+01,3.745561034594080496e+01,3.758088397421894200e+01,3.742723511913656864e+01,3.752429185757536345e+01,3.720871528741701439e+01,3.760109810382900974e+01,3.753351195315286759e+01,3.757137822541417194e+01,3.736698977377079700e+01,3.734735187574672466e+01,3.741590474304300784e+01,3.757378078253285025e+01,3.744415796616996772e+01,3.733937940797900978e+01,3.769676818177671862e+01,3.737621525741626982e+01,3.741433559071545289e+01,3.711070271833926171e+01,3.746909930660078913e+01,3.739964773533825593e+01,3.743325422631062338e+01,3.745203541951052273e+01,3.744169332908424508e+01,3.729117513784313331e+01,3.757442941207533238e+01,3.771101547708400403e+01,3.740066084761387089e+01,3.748827371525045749e+01,3.730795038675906028e+01,3.771320511422877786e+01,3.738003585927508965e+01,3.733788626436015079e+01,3.737990224861868427e+01,3.775692519805004110e+01,3.758523203344172714e+01,3.761113800292169174e+01,3.735110467830364200e+01,3.750942178926477055e+01,3.756516419123166628e+01,3.729966316288729899e+01,3.747514954968554690e+01,3.767502089387636488e+01,3.743971040266734462e+01,3.748060659388962534e+01,3.756414093873789284e+01,3.741806847060303909e+01,3.734040720415947590e+01,3.751354589920141080e+01,3.756951899467104994e+01,3.735942357638511169e+01,3.733929255218943410e+01,3.719568154295330231e+01,3.725399474990273063e+01,3.758665288961250894e+01,3.732203435175866701e+01,3.778573873702538322e+01,3.758306737043187695e+01,3.736545804390231496e+01,3.760578198194425426e+01,3.760118905165471404e+01,3.771338528664372802e+01,3.737209454135407327e+01,3.726925163678842523e+01,3.745240948643035495e+01,3.763562925007623505e+01,3.758468004792176487e+01,3.736804052892176742e+01,3.740433374066937944e+01,3.738549019401099827e+01,3.714618242620895927e+01,3.750760196186539019e+01,3.758979365062738509e+01,3.737436877260590506e+01,3.740516786546151451e+01,3.738098963338219249e+01,3.739976498625416212e+01,3.730822192863767839e+01,3.749620858676127000e+01,3.744223285291987935e+01,3.732207127256523904e+01,3.740233827163612546e+01,3.727069508932427766e+01,3.744683020072197621e+01,3.745471176363961519e+01,3.756167939525531807e+01,3.750535655131144352e+01,3.741460445957243763e+01,3.744804322128493368e+01,3.733014048104402605e+01,3.734237167750792707e+01,3.719938657673036175e+01,3.735521713716060788e+01,3.747001063502194995e+01,3.741776502370602486e+01,3.753452300560717703e+01,3.744786829253491334e+01,3.749738045112186313e+01,3.747687507500096871e+01,3.718544110149479565e+01,3.734071819581705398e+01,3.770166221278617513e+01,3.766116749291072097e+01,3.756319158125391056e+01,3.749913985397631677e+01,3.718990364772785284e+01,3.735148650644423185e+01,3.727134249661634868e+01,3.758802678742587489e+01,3.732033828340404824e+01,3.792032095508986345e+01,3.762049840426415415e+01,3.718769162185758859e+01,3.735760887884478620e+01,3.761312649976727585e+01,3.725418541471736233e+01,3.763458168978872465e+01,3.736563495167735027e+01,3.756028584070958942e+01,3.728035570029466328e+01,3.761081546439071843e+01,3.719800356126577157e+01,3.740055354667059362e+01,3.742759440975694929e+01,3.956854489159339749e+01,3.973791106684029728e+01,3.941781963049086812e+01,3.915866779707273793e+01,3.950835696815068587e+01,3.959874500064393743e+01,3.998106727948415084e+01,3.939490694860712949e+01,3.934940238641139842e+01,3.930099528708390011e+01,3.962247025917723420e+01,3.943727651405284007e+01,3.955511160074243548e+01,4.013646496979283285e+01,3.959902115463602001e+01,3.941328261401323374e+01,3.948807775985925161e+01,3.969989756111287704e+01,3.936806498765153606e+01,3.943062643481140839e+01,3.981793803592979231e+01,3.960036730238933700e+01,3.945712832794759350e+01,3.998011278063138008e+01,3.932908806290240022e+01,3.958682444906240505e+01,3.937117156786021610e+01,3.634087126447415983e+01,3.974545097459218823e+01,3.950287907031522394e+01,3.940396018838013248e+01,3.957787097888355277e+01,3.951611050986311824e+01,3.963969400672807808e+01,3.985192443492267245e+01,3.912438098291546140e+01,3.954853438413361033e+01,3.986396993602436112e+01,3.936621411060653486e+01,3.963784043501595278e+01,3.631276614858830953e+01,3.970281975180974854e+01,3.949909122941808448e+01,4.030551865790110355e+01,3.624910054892695399e+01,3.911542378651692786e+01,3.934028800717884167e+01,3.993535712190312381e+01,3.964922106839357241e+01,3.986620107736497687e+01,4.000051620232625282e+01,3.920429076100696619e+01,3.941184848964654464e+01,3.935987684232730999e+01,3.965794537586623392e+01,3.955301453076556584e+01,3.655989654084923046e+01,3.924862367190040402e+01,3.931353226664415956e+01,3.646615509884956907e+01,3.949861163136289122e+01,3.954211178698058404e+01,3.934801933043232935e+01,4.004206798606339390e+01,3.960466098759096099e+01,3.944368132550372508e+01,3.969010667089741418e+01,3.942869168338221186e+01,3.980511655359520518e+01,3.956160205486451531e+01,3.970655511508054758e+01,3.924234371235912278e+01,3.965090799294544155e+01,3.930766069508423755e+01,3.965581976525116659e+01,3.949558390849415446e+01,3.632751122757155571e+01,3.958963525495833835e+01,3.965265251088288778e+01,3.965472056913371546e+01,3.926649011460721539e+01,3.957701543654547294e+01,3.935419574042928303e+01,3.643829950496317593e+01,3.955298982817535602e+01,3.964736320894272126e+01,3.932128134800343133e+01,3.961125850835384199e+01,3.950041658392499500e+01,3.970221882058964979e+01,3.939465274587084309e+01,3.958472400533699442e+01,3.969524187381775704e+01,3.933334201884457570e+01,3.932790138600081775e+01,3.946702690979228834e+01,3.930233852765660174e+01,3.949964603351757120e+01,3.983559923946136649e+01,3.963563660196945904e+01,3.982104847753750931e+01,3.949783755644904204e+01,3.960971662980508512e+01,3.952791235743235632e+01,3.648497539119981781e+01,3.964496889249586786e+01,3.940752908332711257e+01,3.943614537682785226e+01,3.949148584022184849e+01,3.922670143734696779e+01,3.958285687806003494e+01,3.959575115790525501e+01,3.961027208852525661e+01,3.939173168833806926e+01,3.956793914269515966e+01,3.953001669162217979e+01,3.615300704167851364e+01,3.942411625013397725e+01,3.939500596504257857e+01,3.934517423522496671e+01,3.946648842038157312e+01,3.929566251374949815e+01,3.950346749354740439e+01,3.932578726385892764e+01,3.962673207717025292e+01,3.989718271637180180e+01,4.014639047976208985e+01,3.944554607413878244e+01,3.929078985304634131e+01,3.955683885816430490e+01,3.938333162313784896e+01,3.935767381488619066e+01,3.963234607401952303e+01,3.929178142040462518e+01,3.953485784401043190e+01,3.947968926692319513e+01,3.945437647914427259e+01,3.963183775740775161e+01,3.940889884005133581e+01,3.647911568524442316e+01,3.925864937583571646e+01,3.956223288402970439e+01,3.961764888226684889e+01,3.936344922880182651e+01,3.949345268603830306e+01,3.957531131526739898e+01,3.973036031610342889e+01,3.931491684697849820e+01,3.953744125633185291e+01,3.994688397163330507e+01,3.940226114762673859e+01,3.638212250942630277e+01,3.957092201653757257e+01,3.945912847613057295e+01,3.958385215018254399e+01,3.966734984827142085e+01,3.984143231874266178e+01,3.951934257103756210e+01,3.999848115080404654e+01,3.645566557193372859e+01,3.946998629035819306e+01,3.968915447606797642e+01,3.941775185225533562e+01,3.941540271653723693e+01,3.936280777684927301e+01,3.941466445101227123e+01,3.977214976455344697e+01,4.002730206512957523e+01,3.965821869464462424e+01,3.643430671607493565e+01,3.617114479512159875e+01,3.980079127231039848e+01,3.955032322010050194e+01,3.947503942470580540e+01,3.639597730929532560e+01,3.973297010326729151e+01,3.640369853293500313e+01,3.978580681589440360e+01,3.943350719887240530e+01,3.943838106388943743e+01,3.914468129579853439e+01,3.933502918395031145e+01,3.934143628530090098e+01,3.634214023478985212e+01,3.948699681005903273e+01,3.967950762638639617e+01,3.956302878107572951e+01,3.959141523415561181e+01,3.943748809922296772e+01,3.652788607077247462e+01,3.930959073857724206e+01,3.928893476611898450e+01,3.917216726995158638e+01,3.931269445998848511e+01,3.983143617218613031e+01,3.997080420888150343e+01,3.949700128089632756e+01,3.939765722365410738e+01,3.934200466012210740e+01,3.942276342959318214e+01,3.971140090442465009e+01,3.972104718630776432e+01,3.958493564257478425e+01,3.955585494282411219e+01,3.959146035612208436e+01,3.996145432456905411e+01,3.965118582563643201e+01,3.951139784891098827e+01,3.650386153982258008e+01,3.945122235349106177e+01,3.967880506772509364e+01,3.964612305096318323e+01,3.956681465543083931e+01,3.988174239414129829e+01,4.010369894747266528e+01,3.648844973986852835e+01,3.955038889505593147e+01,3.973951026195685188e+01,3.999347727059502233e+01,3.955228222008124561e+01,3.973702384471107507e+01,3.924391696412666874e+01,3.969909774792119350e+01,3.947664245015652540e+01,3.976284398370034268e+01,3.974212727006444368e+01,3.951982167870579588e+01,3.985486456203383909e+01,3.970937565209973030e+01,3.939291099841776855e+01,3.645843290781114376e+01,3.940692303686486042e+01,3.955926732283736413e+01,3.957874668019223918e+01,3.957577538480919799e+01,3.965638788629214417e+01,3.953485749001862359e+01,3.960147733832585004e+01,3.972592994927252619e+01,3.943244006391063294e+01,3.957910477423285300e+01,3.956165563502019467e+01,3.958814331023876321e+01,3.950300224334844756e+01,3.943591082731961706e+01,3.943471674606473698e+01,3.961311192096238187e+01,3.969259725576755216e+01,3.637492857764708276e+01,3.942645621892113894e+01,3.663362012847176175e+01,3.954667747526168853e+01,3.926874755180978838e+01,3.994992794888512577e+01,3.978457975501338950e+01,3.951153173708427602e+01,3.953966273106073714e+01,3.978637602538230311e+01,3.943912722921970726e+01,3.971694703891043332e+01,3.965238550809486640e+01,3.632400182449601544e+01,3.950683500600747067e+01,3.953667918451512264e+01,3.930413383017368290e+01,4.016264881948478660e+01,3.625698163695670218e+01,4.004616317812327253e+01,3.995783761850459825e+01,3.927365669477618582e+01,3.948665238140834077e+01,3.930604330130358193e+01,3.642544536291377710e+01,3.917879087624090317e+01,3.947542165355468313e+01,3.945663674410631927e+01,3.647622681263732858e+01,3.970933453692235560e+01,3.948092182329158106e+01,3.941736111850075730e+01,3.961145665132678317e+01,3.933676227784255275e+01,3.949153538519059481e+01,3.951254060327269002e+01,3.949580944332906540e+01,3.932533731644790720e+01,3.935524827261608749e+01,3.944219649000119432e+01,3.950006193502669305e+01,3.957437172991917862e+01,3.993441841190360009e+01,4.006010465591530334e+01,3.968534805065215210e+01,3.963435300640993120e+01,3.949172415361579169e+01,3.938216121205153541e+01,3.960430745568085342e+01,4.018369800124201419e+01,3.958210768515283462e+01,3.943071086269929282e+01,4.001517273686716436e+01,3.963375207984414317e+01,3.952006752612204110e+01,3.922954836729925887e+01,3.928273455127231983e+01,3.933854186208905190e+01,3.951281570535640242e+01,4.003114572747728062e+01,3.954660126042924873e+01,3.634178901163046049e+01,3.936785139310453019e+01,4.002237001630059865e+01,3.959305858276130152e+01,3.964933700968779817e+01,3.945362573494848846e+01,3.940623549435312611e+01,3.972278089010475810e+01,3.935854251456154174e+01,3.987098715275156735e+01,3.952209568988349986e+01,3.983415652649746619e+01,3.961328319075205684e+01,3.951272463329212314e+01,3.964047033662431119e+01,3.935050500211902857e+01,3.643572367049302585e+01,3.976044236493581252e+01,3.940904344213733168e+01,3.642934243956297280e+01,3.977700217124011317e+01,3.966416300433311193e+01,3.996914029285071024e+01,3.961295045497699618e+01,3.957870814823270678e+01,3.961863019894097704e+01,3.944945783659821359e+01,3.957495669511119019e+01,3.962514703236536917e+01,3.639545219795167696e+01,3.949396585865419951e+01,3.957478990282653797e+01,3.943812130894606582e+01,3.945825560660195919e+01,3.641309460336394466e+01,3.665035532566231069e+01,3.346476081942513048e+01,3.670846561886132520e+01,3.674771014246953627e+01,3.653354076364905723e+01,3.674746496668422679e+01,3.667173863973995651e+01,3.667482168719099889e+01,3.648929927845733800e+01,3.672942000141637209e+01,3.661567114394885891e+01,3.677059204727678576e+01,3.671752868679988779e+01,3.381441044336297352e+01,3.692948914155349627e+01,3.665140665673097686e+01,3.711498607804785621e+01,3.658423633551969090e+01,3.701839832986233603e+01,3.660040221281494865e+01,3.665763581359658474e+01,3.668999983285274169e+01,3.669673998331643361e+01,3.708636750013296535e+01,3.697828057631926413e+01,3.719905209530103463e+01,3.679288516482958471e+01,3.672062359864374059e+01,3.702488814774949333e+01,3.667519892713674778e+01,3.355151529951662326e+01,3.652441085005478527e+01,3.680702334099972006e+01,3.723792617670672200e+01,3.705665099215956815e+01,3.363624251931894094e+01,3.662248298275251557e+01,3.676690956642715946e+01,3.665202947730138305e+01,3.658576069883940818e+01,3.677085914150455181e+01,3.386612704210329383e+01,3.622440637842806410e+01,3.652955728184113582e+01,3.676759842066278594e+01,3.722523411990967190e+01,3.696360380376430754e+01,3.699100318534861032e+01,3.688205181641538388e+01,3.634072786521298326e+01,3.688091778281108191e+01,3.662603895690099876e+01,3.722041773542736109e+01,3.663871341203810061e+01,3.693795143160122052e+01,3.661590414178703412e+01,3.361405514260832916e+01,3.683569520915428797e+01,3.705518121474781168e+01,3.688883063256586325e+01,3.369304830116242755e+01,3.715086429899454146e+01,3.352243460214732806e+01,3.690274197471844531e+01,3.668212300737943110e+01,3.668348601687210930e+01,3.378785112865427465e+01,3.704611772851536955e+01,3.737448477947031478e+01,3.669394205034470247e+01,3.711380583022911139e+01,3.716050554277510543e+01,3.699547846532938422e+01,3.683003008424307723e+01,3.717457542537041348e+01,3.672762478409060805e+01,3.707722807156846301e+01,3.662856339441337639e+01,3.689344074465252277e+01,3.699853095827715777e+01,3.651996134412892303e+01,3.342755234927704322e+01,3.357727593715208059e+01,3.689020031751664419e+01,3.690967567035681896e+01,3.718539300561872807e+01,3.660321209392263597e+01,3.704548560862531303e+01,3.667396877553062495e+01,3.707210251584279348e+01,3.670819415490120008e+01,3.660260426644293830e+01,3.355899602392399572e+01,3.680529655202073513e+01,3.677502588882397561e+01,3.672029802963464107e+01,3.687705000879636685e+01,3.659623957955163576e+01,3.663895480544977801e+01,3.677409711877540843e+01,3.656326364409090957e+01,3.701845618030483820e+01,3.381762544756448818e+01,3.689068521349344820e+01,3.665638152142276596e+01,3.669745916588153989e+01,3.654017622984598290e+01,3.730134326179750559e+01,3.671389802092916455e+01,3.665179577086006901e+01,3.664185519235122968e+01,3.644106243759235042e+01,3.348144935185523963e+01,3.348843972928591484e+01,3.703928051233874896e+01,3.646835912920153788e+01,3.663906291450616237e+01,3.701185528007773939e+01,3.365865046215041190e+01,3.713759622350164591e+01,3.706499780504665154e+01,3.714643643698947528e+01,3.695985600796591086e+01,3.686021041387934361e+01,3.723813697891540642e+01,3.348351987185899503e+01,3.672262374326601275e+01,3.659415766093234623e+01,3.652491601329331417e+01,3.668627952275186033e+01,3.711290357187724709e+01,3.719981355166012094e+01,3.652170901139478332e+01,3.661178896251000481e+01,3.717969461892356975e+01,3.691232820571062234e+01,3.665114682326943552e+01,3.673580372767895597e+01,3.687655646450363633e+01,3.715837713738564219e+01,3.675181394162169113e+01,3.673853167076352833e+01,3.668722184317664414e+01,3.675605984142806193e+01,3.691130744272030739e+01,3.671194503536464282e+01,3.656848665580534430e+01,3.687115146707910895e+01,3.694984431977097472e+01,3.645071239970561550e+01,3.681669112087553941e+01,3.685908797678880688e+01,3.699652429700277878e+01,3.691788696280356419e+01,3.688052283573233581e+01,3.664341141297184379e+01,3.652216532276369776e+01,3.672323068740490726e+01,3.694922695504929777e+01,3.655041639122551800e+01,3.667186101666342779e+01,3.678686798879080300e+01,3.671273050905774227e+01,3.666461164580267962e+01,3.663791446447390143e+01,3.360394821492454298e+01,3.696444930555708197e+01,3.660943270688362361e+01,3.712571988275480095e+01,3.669462032221117909e+01,3.658036208216969243e+01,3.690180605198166575e+01,3.678918804564493428e+01,3.703632101563199797e+01,3.362964428311470044e+01,3.658857820396278981e+01,3.662035848391582959e+01,3.709637499120307069e+01,3.709458110668987274e+01,3.694639945408109583e+01,3.699059543709065423e+01,3.678654997320129638e+01,3.354197950113172055e+01,3.683987384962807710e+01,3.730791084572332750e+01,3.670033564558404748e+01,3.723006835296683903e+01,3.709870627658560949e+01,3.654309025136123523e+01,3.683930707308119423e+01,3.676602874542482624e+01,3.666050724689286255e+01,3.377528650518469533e+01,3.666160131870901751e+01,3.679526605726749011e+01,3.664329403678397767e+01,3.653167114115304059e+01,3.665336490948214276e+01,3.667408474240837535e+01,3.671000194364053471e+01,3.712229386530469810e+01,3.647996290350895521e+01,3.689450209661360702e+01,3.684098252993578626e+01,3.369182829545897562e+01,3.716567544679612922e+01,3.357837040271160589e+01,3.660779124979509902e+01,3.668169970679836212e+01,3.654829754750279847e+01,3.686526833759367605e+01,3.645435007310508979e+01,3.672599874430207478e+01,3.665981377130032115e+01,3.716626222408010705e+01,3.736304488903291343e+01,3.661163859743970761e+01,3.704717271943154344e+01,3.663984188777409656e+01,3.655653472844142726e+01,3.381429041778434907e+01,3.672015956579482321e+01,3.652524776286310271e+01,3.695262470416629697e+01,3.677414023961989642e+01,3.648736819138744636e+01,3.671203094020522428e+01,3.653927468946739765e+01,3.648283849498271536e+01,3.664784624495292320e+01,3.707678746194040542e+01,3.673233016264307338e+01,3.702086506617964545e+01,3.680383882461813982e+01,3.668972620548474595e+01,3.707900277696432312e+01,3.672949690712189152e+01,3.357197279086061315e+01,3.675310169202595745e+01,3.666829068348952347e+01,3.666270547775418009e+01,3.677814021001680800e+01,3.727532977468852948e+01,3.660400094467157572e+01,3.649832649835114040e+01,3.663871179548608126e+01,3.675768568331655217e+01,3.694936457572190136e+01,3.348608697854882621e+01,3.638012492682612020e+01,3.357521478761596256e+01,3.648214056162235863e+01,3.669304604306351791e+01,3.663367056478355011e+01,3.652700102167428753e+01,3.653256025564500931e+01,3.374027332351028008e+01,3.704558497957111030e+01,3.666072161196253631e+01,3.699801240904775312e+01,3.645837883998839146e+01,3.660148249705447654e+01,3.657296220518799146e+01,3.710256811528179810e+01,3.684266290612768557e+01,3.683572934110994623e+01,3.694872805147701200e+01,3.676373209165993927e+01,3.666415574824998913e+01,3.636901980924140787e+01,3.668019354986670777e+01,3.657982086763520613e+01,3.662963444931389745e+01,3.678032573035820008e+01,3.670028168787523981e+01,3.674630944628439266e+01,3.698316737647559904e+01,3.650566543669950192e+01,3.694913873245362623e+01,3.363562684973801709e+01,3.708978910910138183e+01,3.665976645166332304e+01,3.653786554063944436e+01,3.652256373648248200e+01,3.717789011938178589e+01,3.676395517890442477e+01,3.687820044595338231e+01,3.661766185829816322e+01,3.339845046691624475e+01,3.665508144753333397e+01,3.666357322748852710e+01,3.699512583916826003e+01,3.669340468623109075e+01,3.694637238176677840e+01,3.674282690048717370e+01,3.661490680971711242e+01,3.374687530433273963e+01,3.699676602366943712e+01,3.684400574774901571e+01,3.681931041135085536e+01,3.667461284736606331e+01,3.693039642186897709e+01,3.669763194579378762e+01,3.673897087748334656e+01,3.680548026570036058e+01,3.651344217533150527e+01,3.730101782520225129e+01,3.682109255520961710e+01,3.684009272957241876e+01,3.671250294090569355e+01,3.364738344186648078e+01,3.668090565599804620e+01,3.694512714106348028e+01,3.658352705886159839e+01,3.665532907260782025e+01,3.650989651471474673e+01,3.719096270652931935e+01,3.697252181025824314e+01,3.356807803023490777e+01,3.702326826568415186e+01,3.668115210998729481e+01,3.684605703731142512e+01,3.682539973347577700e+01,3.657241203644881722e+01,3.683782551479922773e+01,3.715660712126552312e+01,3.667798566432196594e+01,3.704548145577839335e+01,3.668780553899571828e+01,3.666264059170595146e+01,3.357637084971700148e+01,3.652630957539636114e+01,3.683502241383863662e+01,3.680752816492503143e+01,3.682138893880225794e+01,3.674829622883120095e+01,3.668405605614396592e+01,3.645900713724886089e+01,3.673876383728113382e+01,3.344354725469291623e+01,3.671721375789477548e+01,3.696614561790270415e+01,3.662435240664395764e+01,3.689009373044609674e+01,3.664202097405900815e+01,3.684841116705513997e+01,3.696507829634859377e+01,3.703432839138447008e+01,3.665659002894854979e+01,3.708354344198463082e+01,3.696427845796383593e+01,3.660517121437160171e+01,3.650855385553808219e+01,3.651277840431149713e+01,3.347293708479698893e+01,3.670784497113261580e+01,3.650451967550478116e+01,3.381661544714182810e+01,3.716832682161587087e+01,3.661411299427324906e+01,3.680958143890923395e+01,3.669456885815375813e+01,3.717923385490467325e+01,3.664041411035290707e+01,3.663238100835501143e+01,3.392102347320335554e+01,3.653179230485706341e+01,3.663607822937890290e+01
4.023944167942694605e+01,3.998953128650494193e+01,4.014361918244808436e+01,4.012338493917104643e+01,4.014233079550101735e+01,4.018964417186453630e+01,4.001125350519846791e+01,4.004407658072987886e+01,4.016527564749780055e+01,4.005841605399233885e+01,4.030197157928447638e+01,4.008763530757448734e+01,4.009575773146563904e+01,4.008374998953853208e+01,3.999552159372190374e+01,4.001274453913457307e+01,4.009659620075311182e+01,4.025990814062296153e+01,4.020278333426388429e+01,4.027310019910795802e+01,4.018622267042768925e+01,4.014576082649342226e+01,4.009005200705088612e+01,4.000724033314237715e+01,3.997486573082988315e+01,4.014982221025908871e+01,4.002247851046087135e+01,4.025714310107895244e+01,3.992184946863537931e+01,4.019898500282884157e+01,3.997622921513006844e+01,3.990016508049980359e+01,4.004695562233112582e+01,3.996986734571827071e+01,4.003989769446285152e+01,3.998665383611646007e+01,4.011881563889680535e+01,3.998075694764964538e+01,4.018620201554131910e+01,4.010690884792255417e+01,4.025319092959824729e+01,4.011028508315433072e+01,3.990236941363028933e+01,3.996939733427776531e+01,4.007317125075259412e+01,3.992495954093528354e+01,4.016254808345992444e+01,4.012793059723569655e+01,4.000748557367976588e+01,4.004675629101227230e+01,3.994904384737132830e+01,4.001431969456736226e+01,4.013294602464878125e+01,4.010258667043718361e+01,4.007458009448900071e+01,4.009717042152421129e+01,4.016528047553382663e+01,4.000832010300982944e+01,4.011348235896923597e+01,4.016922833704450113e+01,4.004657088371522633e+01,4.000024265747321550e+01,4.017472529241871371e+01,4.015578344202162242e+01,4.008116130032302493e+01,4.024912681522424407e+01,4.003286679103185008e+01,4.006961817765893841e+01,3.989368414831801601e+01,3.996524292224108166e+01,4.015795928831703065e+01,4.003816745450264847e+01,4.000610930649136776e+01,3.999526838023210473e+01,4.017261647529868185e+01,4.014767904409293209e+01,4.015400381054716661e+01,3.977250178476567299e+01,4.013746672121388315e+01,4.001666837365939244e+01,4.013728715008281256e+01,4.028231490428552064e+01,4.017569454858887212e+01,4.005592963200248846e+01,4.013896278578388888e+01,4.006251309203848621e+01,4.014516566133365671e+01,4.016040583269487740e+01,4.008252468207373909e+01,3.985987732452467469e+01,4.011622197858214633e+01,3.999305046227097193e+01,4.001502057285347291e+01,3.990950630090932094e+01,4.011746709926094212e+01,3.993961454959612922e+01,3.996939217938287214e+01,4.011737418062726590e+01,4.002459762958555700e+01,4.003633256883180280e+01,4.026031467541648823e+01,4.000769691798583949e+01,3.999184108595034104e+01,4.015597996709840345e+01,4.000034003358948098e+01,3.998410089140222112e+01,4.016828449805661450e+01,3.988712152972793490e+01,4.008583050173260176e+01,3.990354247366952478e+01,4.010880099038548252e+01,4.010370290372514290e+01,3.997513122355269388e+01,3.992997439197671383e+01,4.021193208309523470e+01,4.016771103170960089e+01,4.004759865238270322e+01,3.982400062556832410e+01,4.017132773353951336e+01,4.010562727418516715e+01,3.995391148368139511e+01,3.990406751354112913e+01,4.011509544018583284e+01,4.003021759092214182e+01,3.986511564377017436e+01,3.995798704129177992e+01,3.995932500437366741e+01,4.015006209771150480e+01,3.992835627546337207e+01,4.028299090436994589e+01,4.008800291696775986e+01,4.025037887805957837e+01,4.012743081294062364e+01,3.999706134190658702e+01,4.021058521733059621e+01,3.992150646170158268e+01,4.023398518562741799e+01,4.009752326338409034e+01,4.014306343125200272e+01,4.013115001447732766e+01,3.998625635764764041e+01,4.000426571231648154e+01,4.028333474606944264e+01,4.012279765888278860e+01,4.022801754186232159e+01,3.998682188227694922e+01,4.005375956500551382e+01,4.018385765759582995e+01,4.006132968020109786e+01,4.015391442201200078e+01,4.011459889213111296e+01,4.013160064572271324e+01,4.006246090583274366e+01,4.013043881664269463e+01,4.018079183978759517e+01,3.998865010362327155e+01,4.008042227147043945e+01,4.006311607406524189e+01,4.007588785092924155e+01,4.014662920479161556e+01,4.004787710955920232e+01,4.012676778467026395e+01,4.008671628226889538e+01,3.996316425252778970e+01,4.020570299873357101e+01,3.980674797911126461e+01,4.010453673620339288e+01,4.020059567082277852e+01,4.027746065875273729e+01,4.001145477476121215e+01,4.016795622275557776e+01,3.995392951896591427e+01,4.022148771131029577e+01,4.016104796438527558e+01,4.000964841324430665e+01,4.023043943743281403e+01,4.007246114801389325e+01,4.008018813744585884e+01,4.007933742548654976e+01,4.021452967099624232e+01,4.012998690404215552e+01,3.998077594467008566e+01,4.012317009626252684e+01,4.009323451364519286e+01,4.014654865682138762e+01,4.001031850044520155e+01,4.021204850372605222e+01,3.995297263233695872e+01,4.018323889048885178e+01,4.008703520941068632e+01,4.018673312007399545e+01,3.998078942468723085e+01,3.994117886452505672e+01,4.016980987413393933e+01,4.031566565779157685e+01,4.000336174025606795e+01,4.007932886483303037e+01,4.014457906274628840e+01,4.006362638675405918e+01,4.000763409884957156e+01,4.016739816058836254e+01,4.002194167965042482e+01,4.018939863739625196e+01,4.009415784276571060e+01,3.991810742734378437e+01,4.007487489138186021e+01,3.995452352097976245e+01,4.023547088020043816e+01,4.011989557730472455e+01,4.007280786579563880e+01,4.029327577221366141e+01,3.998829412733397248e+01,4.000791070517941961e+01,4.015082894768675459e+01,4.000950797332225761e+01,4.005995911681744559e+01,3.973767135105080683e+01,4.021895447148498448e+01,4.010132391666888907e+01,3.985449203730170353e+01,3.986642789613132720e+01,4.022629473622548346e+01,4.017086796683656047e+01,3.992796360809122547e+01,4.020447566663443695e+01,3.993707770736068596e+01,4.016005267006495671e+01,4.018918461566705247e+01,4.004454728077409698e+01,4.008868271595008537e+01,4.008177611791647621e+01,3.995009669188794987e+01,4.005109965062347044e+01,3.997455914997357951e+01,4.019110471531115536e+01,4.018450122951057324e+01,4.027110269194021441e+01,4.024416885541565136e+01,4.005743075071350745e+01,3.996161190496988525e+01,4.001815305817112289e+01,4.007763838799533573e+01,4.023086664795400225e+01,4.013144790174942500e+01,4.010793311971597319e+01,4.006298264414166965e+01,3.997197137027429648e+01,4.009535584816271125e+01,4.006277541677268061e+01,4.008304330140900618e+01,4.004118644311393638e+01,4.017685551654121667e+01,4.000235148746273239e+01,4.002383995841823605e+01,4.020129908196740587e+01,3.988865061258995581e+01,4.012711806349797428e+01,4.013814904363472635e+01,4.012016167766382324e+01,4.007099783594068754e+01,4.017208416517770786e+01,3.998410730596791751e+01,4.006544136419934432e+01,3.994653355305920428e+01,4.021182041722630629e+01,4.010861472991660293e+01,4.004412183318552820e+01,4.000351928062751483e+01,4.014979225636498228e+01,3.996823868089330745e+01,4.005864431681936821e+01,3.998061068262747142e+01,4.014730621873012950e+01,4.001898445579420383e+01,4.017536976163059137e+01,3.998136496488515945e+01,4.001051524910224089e+01,4.031583463191455508e+01,4.013209226987446243e+01,4.015854659241411895e+01,4.009040463676018362e+01,4.013256940334376566e+01,4.008234771554532472e+01,4.001573909974793253e+01,4.017963786604585152e+01,4.014996221666568488e+01,4.017765315404618320e+01,4.014179833782747409e+01,4.002227176585472534e+01,4.007247758067835264e+01,3.993346838781177865e+01,4.022791171211559202e+01,3.998526598100461626e+01,4.007316206506418155e+01,3.984324845426935724e+01,4.022208214814657623e+01,4.027704127948052815e+01,4.004201139100062079e+01,4.010494843941324916e+01,4.027727794644906822e+01,4.000788663550994784e+01,3.997790709476804238e+01,4.013621267914044211e+01,4.039443164967590150e+01,4.030420209814514720e+01,4.014689256585160138e+01,4.018878015089071454e+01,4.012737721022341475e+01,4.019314711590591571e+01,4.000969927097756340e+01,4.008601218387206444e+01,4.019256773780500680e+01,4.002911783172757509e+01,4.010175734470125519e+01,4.009794470960973456e+01,4.004729779532514300e+01,3.995419093036456104e+01,4.012485080720365715e+01,4.020215687086470524e+01,4.010471285018358856e+01,4.009354361703634595e+01,4.003740109939867864e+01,4.005955145063854417e+01,4.003206669218548797e+01,4.009854475468864621e+01,4.020751747673641319e+01,4.009428988087155687e+01,4.000870470129126488e+01,4.004996748745789859e+01,4.015627668561607067e+01,4.006419432964655414e+01,4.008906263428738725e+01,4.019578609539298952e+01,4.006673340875030931e+01,4.016590815340600074e+01,4.013437845783685987e+01,4.010326792147600372e+01,3.989869310638506050e+01,4.023209770567417820e+01,4.003365693142730208e+01,3.997591302946894842e+01,3.994684302141384791e+01,4.007502683368638685e+01,4.011817552190848346e+01,4.022571425901678310e+01,4.000771703161690596e+01,4.007911810524709040e+01,3.994836121798702777e+01,4.226304794897214379e+01,4.233147423881852944e+01,4.221708882006026187e+01,4.243919956142843830e+01,4.216176942270855221e+01,4.251060280631464394e+01,4.235314652115962986e+01,4.220844861748577870e+01,4.209614536029182119e+01,4.222554411704672361e+01,4.231287581304204082e+01,4.197140082244239068e+01,4.207631397088118774e+01,4.220915408536135516e+01,4.222446187825035224e+01,4.225421892578293637e+01,4.244241480900023333e+01,4.212733192185767450e+01,4.219659931015647913e+01,4.185039936062381116e+01,4.203861191092564553e+01,4.222495102569521919e+01,4.220880769017821876e+01,4.251237236669781794e+01,4.206802078731315220e+01,4.214572978381829671e+01,4.228437059975392032e+01,4.229564980836678245e+01,4.235994043154428823e+01,4.217173011754596246e+01,4.210845961079360222e+01,4.234963961381542674e+01,4.236424584093779089e+01,4.203641337009468515e+01,4.210374440544890007e+01,4.211623547814969015e+01,4.232684881550008527e+01,4.207482792719985554e+01,4.206319757407753457e+01,4.218500026383673429e+01,4.218580949229547628e+01,4.225109359292255817e+01,4.204687219058263992e+01,4.224632763663502999e+01,4.209772904425154394e+01,4.191933565302189635e+01,4.239392616684394000e+01,4.219857571462700463e+01,4.213013129160538028e+01,4.223445410323150639e+01,4.227850866188043710e+01,4.228597643684203433e+01,4.240786676966799718e+01,4.222938701447014154e+01,4.233199764232119833e+01,4.250046832889429993e+01,4.206770991956866368e+01,4.228013513500263798e+01,4.229563063054642669e+01,4.222615677941927714e+01,4.216172546005952881e+01,4.236289894039984461e+01,4.217409440030338175e+01,4.212203982510531119e+01,4.230473968870157364e+01,4.200126718879515408e+01,4.221617574489183511e+01,4.215943006535540860e+01,4.197293257895165652e+01,4.213928222919315658e+01,4.207481939900568335e+01,4.218457447493147328e+01,4.224487838396433403e+01,4.223807662024000109e+01,4.214794450352566457e+01,4.215237822297345360e+01,4.234499619039954155e+01,4.217737071579072961e+01,4.233465478718098041e+01,4.220515708501392282e+01,4.216234095079148858e+01,4.197128807040550669e+01,4.195599215479253985e+01,4.251603217558184866e+01,4.215389522369046915e+01,4.230904300571340571e+01,4.215976794383571047e+01,4.217739640586560768e+01,4.230526564594639183e+01,4.214746338956889815e+01,4.215397763024029132e+01,4.217237391136822566e+01,4.230963674925778406e+01,4.213158671650620590e+01,4.215519828334723229e+01,4.220908695719192139e+01,4.218538299001237135e+01,4.219898641137778839e+01,4.205500962522844333e+01,4.227840786805788298e+01,4.217828599743739915e+01,4.252065331764008249e+01,4.231050815239540697e+01,4.221657597024868380e+01,4.221963732259817448e+01,4.222529555223351849e+01,4.239763665774105306e+01,4.217807389051135658e+01,4.219520368529881438e+01,4.233041821776672009e+01,4.217836620774157552e+01,4.231595517896263914e+01,4.213774774168879134e+01,4.210531510209403194e+01,4.203920006501742535e+01,4.222379430900762287e+01,4.209588555549825628e+01,4.230427902794958328e+01,4.235563791716910487e+01,4.222482555746579891e+01,4.218529448031974027e+01,4.225847946080480710e+01,4.228252112855210498e+01,4.222252981100520941e+01,4.220349385824137300e+01,4.236448450376209252e+01,4.229779024838720858e+01,4.224826568895620937e+01,4.199037786732606037e+01,4.203689855191016989e+01,4.218074245686967316e+01,4.229157004186017588e+01,4.233845685570901196e+01,4.212834786014455801e+01,4.206562490953519529e+01,4.222903433201761914e+01,4.202986735428683573e+01,4.234332787237018181e+01,4.219068382682379337e+01,4.225887943829130222e+01,4.214187899333619214e+01,4.243138231544833872e+01,4.199877803694776901e+01,4.226170602492689454e+01,4.229261164302053544e+01,4.229131273380178868e+01,4.228941744577153372e+01,4.219419385748592788e+01,4.244250127856093968e+01,4.212390664433647203e+01,4.205912989518036937e+01,4.219573990594034996e+01,4.206782003978352691e+01,4.212741727394374891e+01,4.226138965751854926e+01,4.210683757258212978e+01,4.224043997076788060e+01,4.215932220743074765e+01,4.217236598025101557e+01,4.229527994598812057e+01,4.226762854575466122e+01,4.234893954803395388e+01,4.217522938816100009e+01,4.206973218545381599e+01,4.209827334833421020e+01,4.221956172692270570e+01,4.223914293456270741e+01,4.210757425365416395e+01,4.224045082728657263e+01,4.228719853901169756e+01,4.204573942372229567e+01,4.223896312566861155e+01,4.208871285345591673e+01,4.214269278186562673e+01,4.221490384015428532e+01,4.226405010955373598e+01,4.226046136525945940e+01,4.238642596435668253e+01,4.222438595170766007e+01,4.218588237873515112e+01,4.234445048658535171e+01,4.205212993506657426e+01,4.232290950626044435e+01,4.230776456903348048e+01,4.211921188917300896e+01,4.216120035577748126e+01,4.227990948015698081e+01,4.221603309948662996e+01,4.210141704342962043e+01,4.219984629881756177e+01,4.224596376107819395e+01,4.221374792396644438e+01,4.223844288277032177e+01,4.199998919545132026e+01,4.230593733028239711e+01,4.205024473693306675e+01,4.240641016980403322e+01,4.223770046256903044e+01,4.225213566641879481e+01,4.213361658837273183e+01,4.233888264216882646e+01,4.216727569367403561e+01,4.224650426525202818e+01,4.205058231606731312e+01,4.227030638650303729e+01,4.228513742136031794e+01,4.210544892253555815e+01,4.231862190349364283e+01,4.229537372251265737e+01,4.235926587917531805e+01,4.219246197987849456e+01,4.218605201375592628e+01,4.229079801899842295e+01,4.219591887132760633e+01,4.220559478802596232e+01,4.220727750163533187e+01,4.233355735974875245e+01,4.204041568701577347e+01,4.233069381618747684e+01,4.221656405020046066e+01,4.217758192050580845e+01,4.229616168322381498e+01,4.210592406670659926e+01,4.225922658872362092e+01,4.206649781279520539e+01,4.229352513475028275e+01,4.211342117392276663e+01,4.220902170844215817e+01,4.212458039406148202e+01,4.213256822673825752e+01,4.223736034870866263e+01,4.228866704319506198e+01,4.212291965093979229e+01,4.229919943087983825e+01,4.236091158511556642e+01,4.237338890319487916e+01,4.223625231622652620e+01,4.225745629825439664e+01,4.223495563362561001e+01,4.226784074917289047e+01,4.228480688376237140e+01,4.221529082212320105e+01,4.212713065511916000e+01,4.211127425628795606e+01,4.221913725249648053e+01,4.242490543931129565e+01,4.233358376494894060e+01,4.238346092789864628e+01,4.219067061230752103e+01,4.228620155175478601e+01,4.209224311866194768e+01,4.223171518035410088e+01,4.208871843596548956e+01,4.209756982573001238e+01,4.210127264416276205e+01,4.250981730233324640e+01,4.227443756764199634e+01,4.233885757539741945e+01,4.202188893403791781e+01,4.226956115049741669e+01,4.213573642021648880e+01,4.240033679985722870e+01,4.234357385487523118e+01,4.236360451813396821e+01,4.230639007972173005e+01,4.223451802618779993e+01,4.205838346908428349e+01,4.208797272436938641e+01,4.244495656862567756e+01,4.227647656564981560e+01,4.240885293856947413e+01,4.206314685497076056e+01,4.240959643524355016e+01,4.224261437673496289e+01,4.238738705323633837e+01,4.221198993450893511e+01,4.212884761694888880e+01,4.240309514174015248e+01,4.219733690507328561e+01,4.234495909010982473e+01,4.237481447345658125e+01,4.225645953714906256e+01,4.218670510860405187e+01,4.217718454383793159e+01,4.244064202162552135e+01,4.226288141244862118e+01,4.226249204433486995e+01,4.212022977693727910e+01,4.227344306521443684e+01,4.225988022687641887e+01,4.216618612972823144e+01,4.242872973829839367e+01,4.219007310890863494e+01,4.234650608626247248e+01,4.218127384094063359e+01,4.230865255343953635e+01,4.218640418470886289e+01,4.245446830297300522e+01,4.242109718103202454e+01,4.231962597223152756e+01,4.231661366379561429e+01,4.231425213427431942e+01,4.215026739506480169e+01,4.244488563118352431e+01,4.208670118113596459e+01,4.229836587877399268e+01,4.198161879441236266e+01,4.241798133201015730e+01,4.228637746192072200e+01,4.222110488891334512e+01,4.218729665820688268e+01,4.225498965445040511e+01,4.214186408170411369e+01,4.240171566375109080e+01,4.244382068994095647e+01,4.222459000674532348e+01,4.240736698054600851e+01,4.231372879577128288e+01,4.210777397453100690e+01,4.226208673350265599e+01,4.238505505467120571e+01,4.213914142625949921e+01,4.210502924745896536e+01,4.240510942084640078e+01,4.218803880118720429e+01,4.237867293351595066e+01,4.208093889810535160e+01,4.226340541850214549e+01,4.214773939144961190e+01,4.212321333533768808e+01,4.231907718586939637e+01,4.206213775278651212e+01,4.246492327074133755e+01,4.221588333508385205e+01,4.211347582978098103e+01,4.218873504136961117e+01,4.227136418739576129e+01,4.234652889207460902e+01,4.217319523942481396e+01,4.209833452269182885e+01,4.217872888086652239e+01,4.213635005104875120e+01,4.242654186145759354e+01,4.232091741957248843e+01,3.966501331983270973e+01,3.965755632221277693e+01,3.941542832377280803e+01,3.937227905506152581e+01,3.956725192074257791e+01,3.954711887253950664e+01,3.956394278695603361e+01,3.949271409709354685e+01,3.929986912633866325e+01,3.964702715277113754e+01,3.959090036562074033e+01,3.971778958409900895e+01,3.948095676929019504e+01,3.954305266486723980e+01,3.959712751125437080e+01,3.943599203879122683e+01,3.937483639036634031e+01,3.948889569041297420e+01,3.975675533826137098e+01,3.974024400926231237e+01,3.966254301773459190e+01,3.967619924809669385e+01,3.957082679892670996e+01,3.967234677295891032e+01,3.942989195828459259e+01,3.957236429546157552e+01,3.960395000646138897e+01,3.963535582393793533e+01,3.942406619565058890e+01,3.946271703126809882e+01,3.947581888575931686e+01,3.938854858811954784e+01,3.967953369411497277e+01,3.948404156843623980e+01,3.961704856132621444e+01,3.946595380729756641e+01,3.960674249875499697e+01,3.969882970436618308e+01,3.947179584111118800e+01,3.953868734611538116e+01,3.966792162940865296e+01,3.951873665019751769e+01,3.951073916714224765e+01,3.936387924357462964e+01,3.964485745153416474e+01,3.954435724179167977e+01,3.964782684147716907e+01,3.954456398373879722e+01,3.961960187008742196e+01,3.936931821135103604e+01,3.931816037491901028e+01,3.933741702470411639e+01,3.952609619355782655e+01,3.957825171190077640e+01,3.976369807591667183e+01,3.955401192096414320e+01,3.964295937458117436e+01,3.969838715840198518e+01,3.938741061599796467e+01,3.969217101845573126e+01,3.957134115812242214e+01,3.949459253333976960e+01,3.955189402967824464e+01,3.950518349949314256e+01,3.941822751377792855e+01,3.949401691676037274e+01,3.959858038229157984e+01,3.943269569910539474e+01,3.945543411061463246e+01,3.956844401417451706e+01,3.953491769916507081e+01,3.943760449021704062e+01,3.968204110622050962e+01,3.960206543718569350e+01,3.948493640283268746e+01,3.970105929399039013e+01,3.948495667655387109e+01,3.954669221679721147e+01,3.976214801092889672e+01,3.938787318661680104e+01,3.951540065472063645e+01,3.940297553902345129e+01,3.937372540587955427e+01,3.954990015818201954e+01,3.951887999354489978e+01,3.951964782909396945e+01,3.950383117622078544e+01,3.938383355925427054e+01,3.966449413016268011e+01,3.947138254112653044e+01,3.941209117767012060e+01,3.955624268317065884e+01,3.958485929087087385e+01,3.959232168490845538e+01,3.958473469856458848e+01,3.958712934477103573e+01,3.941102559571751129e+01,3.946227624395370270e+01,3.962737862546247669e+01,3.907140865727584611e+01,3.942025382083737384e+01,3.969873119563552422e+01,3.963762782642341875e+01,3.941823003701931327e+01,3.939417057797982125e+01,3.948821292125342097e+01,3.939882796578278601e+01,3.973282612318702434e+01,3.938753092914086551e+01,3.968206779027877218e+01,3.954131101335905640e+01,3.951081960066512266e+01,3.950980447638135473e+01,3.928736626921484287e+01,3.958503917297885266e+01,3.958565546511752586e+01,3.952769488208437565e+01,3.952585475977435436e+01,3.934706058768313852e+01,3.940593971321069233e+01,3.966257950232951401e+01,3.959026574072381521e+01,3.953906480942201540e+01,3.953855112909017322e+01,3.950268128284659497e+01,3.951238224706451518e+01,3.961626875723489150e+01,3.952234941621526332e+01,3.928881343222562350e+01,3.949768844861333150e+01,3.968508055968479198e+01,3.944248271915036241e+01,3.961028247398413527e+01,3.958346605161969478e+01,3.930431015716176546e+01,3.943356534242632705e+01,3.949258798970207351e+01,3.940733761682970027e+01,3.938516316173298293e+01,3.952210870288698175e+01,3.946812218929240146e+01,3.950792989508217801e+01,3.939003829740225626e+01,3.960666479465135126e+01,3.965954534505459605e+01,3.946597613151914885e+01,3.953572155387055886e+01,3.958409824879635863e+01,3.953010562155684937e+01,3.938880956441950332e+01,3.968393656002787395e+01,3.931804508602883885e+01,3.949439139902520424e+01,3.939774083827226292e+01,3.973289680891777209e+01,3.954017748658361597e+01,3.964960644097796205e+01,3.946567788531251608e+01,3.942101798864598550e+01,3.963931826549564619e+01,3.948118531505202355e+01,3.963298534047498833e+01,3.964106514375233559e+01,3.951049519761064488e+01,3.962577055958448113e+01,3.960563396859245699e+01,3.938991141507520410e+01,3.972892574513907249e+01,3.951188156582291100e+01,3.948296758423732911e+01,3.950463974158849112e+01,3.952455726934987723e+01,3.967044893052715082e+01,3.943382230371368280e+01,3.954434093584780641e+01,3.947513779511667309e+01,3.967692715176649187e+01,3.958377329581659154e+01,3.941609569682476177e+01,3.964536588003295492e+01,3.955949001360180972e+01,3.943931948971997770e+01,3.938074040485585670e+01,3.957453748872833188e+01,3.953679706982742914e+01,3.955517529492185957e+01,3.966355695849878771e+01,3.948252281544473874e+01,3.940906813065419811e+01,3.947140602483472804e+01,3.955084079912903405e+01,3.938293918827926632e+01,3.939378605764124330e+01,3.938175658508869503e+01,3.946273546002542076e+01,3.950443034209958171e+01,3.959113412293461209e+01,3.958801018933402105e+01,3.944505779494294018e+01,3.934721594763664143e+01,3.948357323352612980e+01,3.960765233285431464e+01,3.948370658899307983e+01,3.949613650767202699e+01,3.942239276503561030e+01,3.958063665743208048e+01,3.950744721033411366e+01,3.979890041860077332e+01,3.949018904619742187e+01,3.956157582021007357e+01,3.967803566507782165e+01,3.943961308912863473e+01,3.953854843639447125e+01,3.951051949512356032e+01,3.943588990787014836e+01,3.940790862838647968e+01,3.943532018742674694e+01,3.969298450760790331e+01,3.942062838106845390e+01,3.944514936477902012e+01,3.948762884932290973e+01,3.960761031337845139e+01,3.939774416172352289e+01,3.934626663556174009e+01,3.964019581386934732e+01,3.939918151355879417e+01,3.966201285603201399e+01,3.937466528155317036e+01,3.964991319625863042e+01,3.951849679344688582e+01,3.939653071146540242e+01,3.954467068653291761e+01,3.945684999375809099e+01,3.954721640687140649e+01,3.955475306331457119e+01,3.967852689746838024e+01,3.957861454890573327e+01,3.946453237404427483e+01,3.966223275064022857e+01,3.940904880608921701e+01,3.927334417330060035e+01,3.941514449124147035e+01,3.947655971460268631e+01,3.981120135843200103e+01,3.943796140465884292e+01,3.962842334236375308e+01,3.967971247621780151e+01,3.940529564665243356e+01,3.945936858353763910e+01,3.949045091896670101e+01,3.932909726104747961e+01,3.927597236545190640e+01,3.968501670601349218e+01,3.970695451788184727e+01,3.975497603421485593e+01,3.962210511006379932e+01,3.935403061587417994e+01,3.939174546983399239e+01,3.962979013833181341e+01,3.966501935250990130e+01,3.968602777717936192e+01,3.930247268623614332e+01,3.959862894167854108e+01,3.948450482569314346e+01,3.961967661399346241e+01,3.943704510848903055e+01,3.933178631528515723e+01,3.950822238135403097e+01,3.946282122366879719e+01,3.929411742252766970e+01,3.962831909746572023e+01,3.938402133724613208e+01,3.926465043246081166e+01,3.981593318916678470e+01,3.946032535163376309e+01,3.959426804088558072e+01,3.952185730128639563e+01,3.941404708407108615e+01,3.930414045943732759e+01,3.957834384053656152e+01,3.954656918945482147e+01,3.960092400954256675e+01,3.928562424784138329e+01,3.942469792516871507e+01,3.944302278531763761e+01,3.945611842317609330e+01,3.945355475953608249e+01,3.968288311982296079e+01,3.947161784972134058e+01,3.956558727949627041e+01,3.971270655294835450e+01,3.958066894802563951e+01,3.953798741174990994e+01,3.942227483723699777e+01,3.941606329830604949e+01,3.946918403229765460e+01,3.942927114663183374e+01,3.940107108922567392e+01,3.962447159666211149e+01,3.942491628706817863e+01,3.949314215786468907e+01,3.926342502985148286e+01,3.951122735551705745e+01,3.976178648343586275e+01,3.955378148912421921e+01,3.950611087357882667e+01,3.919555390281679763e+01,3.952420169191671562e+01,3.964264062638908115e+01,3.952878912782859544e+01,3.958887334684095549e+01,3.957897095430482182e+01,3.956296205718419401e+01,3.967255854238854340e+01,3.953495614512680589e+01,3.939866773836313740e+01,3.954676137054516971e+01,3.960218351247947766e+01,3.975706527448041783e+01,3.958645544423002605e+01,3.930978974230762901e+01,3.947473006243423299e+01,3.954916325636472152e+01,3.931979529344813784e+01,3.942664790137779818e+01,3.922252268187746438e+01,3.953162248887664987e+01,3.959940484046806830e+01,3.945001886689035331e+01,3.963127762751810934e+01,3.949909230128012894e+01,3.942688789930165427e+01,3.959391207930495682e+01,3.962223276531425853e+01,3.947700977137742484e+01,3.930641990480201287e+01,3.967365572284825248e+01,3.959458674227529684e+01,3.959051458915701716e+01,3.959370160482885126e+01,3.958867474191128366e+01,3.950590524796778169e+01,3.946175317570897079e+01,3.961799266199395220e+01,3.947054824560515840e+01,3.948279350755733930e+01,3.965050857900583026e+01,3.956659004697391424e+01,3.947779718248240499e+01,3.969483534757669219e+01,3.977391315984711895e+01,3.962958559442851936e+01,3.935766503830813434e+01,3.946599102247431290e+01,3.948109771841102145e+01,3.964326099277470661e+01,3.966080922466348113e+01,3.964846135992694798e+01,3.928006427164874736e+01,3.968274397350086247e+01,3.942904083110064306e+01,3.950217508857576121e+01,3.966594929606061726e+01,3.951180828390712918e+01,3.960927559752312987e+01,3.957787254800862797e+01,3.972746784340746729e+01,3.963112938933678464e+01


==> csvfiles/PSNR_SparseView_1.csv <==
2.862711106758398216e+01,2.625362470645846358e+01,3.064240823367665456e+01,2.965290260866945005e+01,2.931321893102806797e+01,2.887364653278815041e+01,2.925186098273990254e+01,2.997871066516108840e+01,2.749005714733538497e+01,3.048764911468107641e+01,2.965159422862369354e+01,2.990799128755040925e+01,2.760916081442854519e+01,2.611599323065504663e+01,2.938828037649454927e+01,3.054464251915067052e+01,2.719708422966504813e+01,2.680631533210071993e+01,2.991421181876663127e+01,3.022023113057283084e+01,3.035200660641935144e+01,2.685267110456485540e+01,2.790846618536695445e+01,2.846515233240619835e+01,3.058974045338467107e+01,2.863968516101474293e+01,2.718459208641965574e+01,2.904483049140004169e+01,2.843108240858393643e+01,3.022773002297339673e+01,2.911756390472206490e+01,2.810631672439424023e+01,3.016103345065527108e+01,2.991616224533914092e+01,3.032652899576933692e+01,3.025262932062404531e+01,2.967578530764114930e+01,2.861986317490484311e+01,2.835104503549669275e+01,2.992781554197440741e+01,2.688340813081823910e+01,3.019025094221984062e+01,2.946588627270780592e+01,2.775497686675338471e+01,2.902381303496650133e+01,2.714568421814990273e+01,2.947105155250098107e+01,3.063509396123229678e+01,2.830204865183172913e+01,3.017576790683379073e+01,2.714359595965279937e+01,2.989094422254136418e+01,2.884300673597903852e+01,3.024337899908803706e+01,3.001555780418099673e+01,2.882867989310798862e+01,3.028850339320777962e+01,3.083972143985210934e+01,3.051385144443724684e+01,3.111040481045663242e+01,3.067814362192903843e+01,2.880066256912841993e+01,2.999548517042596174e+01,2.874705621835428104e+01,3.013708603770431793e+01,2.597150333800580313e+01,3.050390385296572049e+01,2.985507977154137293e+01,3.010498560830084358e+01,2.834390349443804169e+01,2.691193854681569775e+01,2.952951196296899639e+01,3.007781418870846579e+01,2.887008801638506839e+01,2.725998489292891946e+01,3.000300726408040219e+01,2.768436378323626101e+01,2.802595400383686552e+01,2.867595095981234721e+01,3.002008051527471721e+01,2.945357506863585684e+01,2.870589256452362292e+01,2.970208392136095910e+01,2.638249802721676929e+01,2.859594485826958987e+01,2.950064995399446843e+01,2.568076421479007720e+01,2.645750756500110157e+01,2.883409315965307229e+01,2.777950999411466526e+01,3.009488579616936832e+01,3.082056901854550546e+01,3.023728861716546845e+01,3.031067864398522715e+01,2.958403777692570458e+01,3.022991752709142332e+01,2.887270516415231825e+01,2.819396756240728052e+01,2.721310630377999118e+01,3.007500236827080187e+01,3.098885852151406795e+01,2.917127147372440987e+01,2.810215661518512675e+01,2.912862821644793243e+01,3.015134572244229361e+01,2.940111648975615566e+01,2.947665671270982557e+01,3.071343282002196418e+01,3.113686208286562973e+01,3.072563282072038504e+01,2.904924347570200638e+01,2.755325252585506846e+01,3.011507340071262107e+01,3.054147763378151836e+01,3.090398260283184584e+01,2.800602013518598454e+01,2.694975257522784773e+01,2.908240842319931829e+01,2.981442817916441967e+01,2.897332851407928445e+01,2.841098685223714426e+01,3.015517214232030341e+01,2.814879122975476733e+01,2.807828475600537743e+01,3.042158951930593602e+01,2.712723001729521499e+01,2.958704671401751440e+01,2.882998822038823761e+01,3.027935276327072600e+01,2.851147620222758050e+01,2.992176877675953861e+01,2.677616896636998689e+01,2.980168733946781146e+01,3.021859343584571889e+01,3.003792518369105125e+01,3.019562514924260910e+01,3.008244076056577754e+01,2.959411656831824899e+01,2.736984532794780023e+01,2.995002596266374795e+01,2.817997791436089727e+01,2.920387482058796635e+01,3.070112766369923563e+01,2.943246367255387241e+01,2.623655128208135068e+01,3.014437622058379418e+01,2.907411745857132601e+01,2.998661294165338020e+01,2.989444325309015937e+01,3.039413292199959926e+01,2.858843123886085635e+01,2.745963409501334951e+01,3.054872114282995099e+01,2.900287217122619410e+01,3.065107572075456943e+01,2.974053801892005566e+01,3.067090047884538961e+01,2.836505229035555686e+01,3.032176423097848783e+01,3.048230153586796476e+01,2.992287090373394420e+01,2.974982499764577071e+01,2.814849790355584602e+01,3.064342644955999262e+01,2.828345042031826040e+01,2.723705165090793656e+01,3.084003511433003908e+01,2.934086597177014966e+01,3.008669626636251948e+01,2.905009597260020726e+01,2.874105138778686808e+01,2.904223354684328129e+01,3.046679847006728181e+01,2.725209867054438106e+01,2.969958487412026926e+01,3.093983859041154716e+01,2.676516361965143886e+01,2.922087857035766234e+01,2.657556705611131775e+01,2.923709763728335531e+01,2.919960579861569983e+01,3.076457202951460346e+01,2.590107616410529090e+01,2.831117000224000435e+01,2.922921123933480914e+01,3.028586113011725089e+01,2.966460133925587073e+01,2.729941646426187773e+01,2.716196655076974764e+01,3.040514367672450646e+01,2.774830014547635670e+01,2.959890448827619736e+01,3.001734901669910727e+01,3.028932973426874042e+01,3.087970894600791638e+01,3.094816207854292855e+01,2.781163984274569145e+01,3.022562708214100269e+01,2.871536376503370036e+01,2.953841608914705930e+01,2.790011593579523108e+01,2.786919894136539000e+01,2.766786023184956278e+01,2.950228240613998665e+01,3.020039130975823838e+01,2.948364366031794503e+01,3.009119082626510178e+01,2.819887823006808958e+01,2.977929219137982031e+01,3.015654129080682821e+01,3.024699129006352649e+01,2.598166405841259063e+01,2.809527938495843102e+01,2.950519259703093056e+01,2.860151716172408953e+01,2.955085540942096145e+01,3.038383964027653406e+01,3.023288745587538884e+01,2.837047918511693112e+01,2.842131157265828989e+01,3.029155822409602905e+01,2.834711760728313124e+01,2.769844658205180465e+01,2.852804981980190391e+01,2.933468661394927679e+01,2.799738225154457183e+01,2.977087874059566630e+01,2.929014655202504258e+01,2.842406620244486248e+01,2.906660042635220265e+01,2.963365457094513999e+01,3.061816560422990108e+01,2.913385850926693976e+01,2.975322802095585217e+01,2.794434672092759797e+01,2.976115911025536320e+01,3.005706225715712776e+01,3.049910006565745491e+01,3.110374146358285685e+01,2.919435867373489657e+01,3.046138606152126016e+01,3.017153098634475228e+01,2.920130179129407821e+01,3.012407380262013845e+01,2.616096710998487751e+01,3.009079898723846469e+01,3.089935302633274006e+01,2.941735862949047942e+01,2.969967661896319555e+01,3.099951358308327087e+01,2.695331468618881132e+01,2.911953446095891351e+01,2.998907670207696086e+01,3.029380293092058807e+01,2.853933369347699056e+01,3.028730098339467958e+01,3.040971851291126171e+01,3.014925458714046869e+01,2.918788394957182319e+01,2.971746196193878831e+01,2.636453276867756301e+01,3.002081491543223990e+01,2.861001110214665744e+01,3.055266158978349722e+01,3.020413200433113587e+01,2.935350944558781805e+01,3.007599034759516599e+01,3.016639457613383613e+01,2.877726031342720958e+01,2.955218925726333268e+01,3.049312446453879133e+01,2.879647813213040664e+01,3.019480853999569447e+01,3.021037241487512759e+01,3.079486036575428187e+01,2.907878464471977153e+01,2.907421808692107135e+01,3.028941575985826162e+01,2.994424001033494420e+01,2.937006269856865970e+01,2.980677024514610451e+01,2.729830848313520519e+01,2.941930666831200725e+01,2.743570645946111242e+01,2.991758869813373423e+01,2.993174030605287328e+01,2.893496352775397540e+01,2.883107080521341459e+01,2.892438929323304464e+01,2.989779353273781481e+01,2.722396088949046344e+01,3.077860430547195492e+01,2.831499623385534647e+01,3.021295261185942493e+01,2.723357170457944676e+01,2.712797524910725855e+01,3.003279172036703670e+01,3.049913051493635407e+01,3.018896815784717091e+01,3.007388065266227528e+01,2.817619038342517612e+01,2.777881533063554542e+01,2.999393539484654170e+01,3.029946749281320706e+01,2.912288724653542360e+01,2.755395818505473571e+01,2.953241827128639940e+01,3.032578202557213842e+01,2.946836746314814093e+01,2.569275062854611136e+01,3.017865128308649147e+01,2.974620735811448924e+01,3.042280802218891012e+01,2.996913496692311440e+01,2.988334441539519659e+01,3.083145612657465051e+01,2.706749798135327012e+01,2.973081227708187058e+01,2.969428233689777485e+01,2.840571212232049092e+01,2.661552184974731361e+01,2.945333491746459487e+01,2.539340295670251990e+01,2.844127245573914564e+01,3.070641773922951145e+01,2.752878098977432586e+01,2.902680126748130363e+01,3.037414682156125423e+01,3.036821767875142797e+01,3.089706078010585699e+01,2.994696415949716695e+01,2.857777577190971030e+01,2.759957490778827705e+01,2.945786378059994348e+01,3.050040135345224357e+01,2.944151608209173787e+01,2.837152917314870137e+01,2.964817033316439421e+01,2.747854506376540584e+01,2.897165073381647105e+01,2.851870976942093350e+01,2.886620662339755938e+01,2.906303000226213129e+01,2.785746296786383525e+01,2.901340390841941641e+01,2.882482358011328927e+01,3.014998950307203529e+01,3.078103467024192241e+01,2.984984471567368303e+01,2.857392142736880913e+01,2.553805096267672070e+01,2.609797271317262357e+01,3.069643527522891446e+01,2.829022912860634165e+01,2.896629322344483626e+01,2.837574285427077569e+01,2.784871343517357545e+01,3.069446092696895789e+01,3.043076138145909937e+01,3.080195887845220781e+01,2.866981465327058132e+01,2.799339999383058242e+01,2.888780842735549470e+01,3.033563119820393084e+01,2.973218085106040220e+01,3.000489402707012587e+01,2.945833198984336931e+01,2.863380308896596915e+01,2.741538250713802682e+01,2.897109985400074805e+01,3.032389568762496168e+01,2.947556467727679674e+01,3.015602464250686765e+01,3.084293321280748046e+01,2.871596897020128125e+01,3.031754780941315985e+01,2.863898583854888713e+01,3.046328978130791754e+01,3.094625648844305132e+01,2.997872501588005179e+01,2.995374631629950102e+01,3.067918956197878444e+01,2.965139652523877700e+01,2.997472733783952847e+01,2.792870541668622053e+01,3.027166825124867700e+01,3.024453595149244478e+01,3.014254545484954662e+01,2.788297689239653820e+01,2.823447922113238917e+01,2.745521034164842433e+01,3.033250693184044522e+01,2.761881742041134657e+01,3.084713794860174119e+01,3.007198280673518909e+01,2.925256260809259956e+01,2.902637121545957655e+01,3.043530935282237238e+01,2.768742913560629404e+01,2.858067557861779306e+01,2.359519085254070347e+01,2.846719409227900854e+01,2.740341699984831791e+01,2.819963012204933150e+01,2.838365139965102912e+01,2.702504987937171776e+01,3.009321866512651411e+01,3.079000081103282582e+01,2.906724109395762667e+01,2.871275765123231594e+01,2.886886924782150388e+01,2.995281044989130237e+01,2.877473854016974641e+01,2.861529914122286300e+01,3.051059643730008730e+01,2.942324593986626269e+01,2.889603362348042381e+01,3.020510684551241098e+01,2.819139858798454412e+01,2.898855362647476852e+01,2.885514195714328878e+01,3.079679646991454689e+01,3.009945122679475205e+01,2.984034132876264067e+01,2.962684097406744144e+01,2.947127558832207228e+01,2.984703515343102609e+01,2.615665761524152089e+01,3.039509436593315073e+01,3.090512164043759924e+01,2.891384377554597052e+01,3.017234719074337335e+01,3.056568185984725972e+01,3.089205886046359595e+01,3.012095364668560293e+01,2.935897441907965444e+01,2.582210283418374530e+01,2.890933950270053643e+01,2.857135530329141915e+01,2.839430908848422774e+01,3.030483723884944780e+01,2.680936715586573627e+01,2.872110965843260644e+01,2.994322543315772833e+01,3.023472315936302124e+01,2.894754328852915748e+01,2.993996139618925412e+01,2.747018384562820970e+01,2.988545684690728876e+01,2.874771026103817917e+01,2.851844036059001297e+01,2.819546654436521749e+01,2.965834843727602532e+01,2.983907549319958008e+01,2.840423733389220473e+01,2.913523624287946490e+01,2.863739441090047322e+01,3.083240647697424919e+01,3.082544404902529322e+01,2.887105728239088265e+01,3.014862730558058956e+01,3.024364246293886538e+01,2.982946502245994935e+01,2.867523555612076080e+01,3.033356736646634033e+01,3.020285653746940469e+01,2.915403074948426365e+01,3.027714611066489425e+01,2.724636207848483238e+01,3.083886095645085845e+01,2.828015714732631380e+01,2.979666603083289900e+01,2.886347604760674557e+01,3.012692576331247452e+01,3.023718726327007644e+01,2.845703227587729955e+01,2.906956333866518349e+01,3.057105468018384897e+01,3.097177582948901531e+01,3.082340579172758765e+01,3.035311773806803259e+01,2.958644822935484697e+01,2.899969135059534864e+01,2.850800845231440306e+01,3.026674941209970626e+01,2.999287999279959394e+01,3.086161902631082654e+01,2.968878090105296153e+01,3.043426479779189364e+01,3.030189877950391875e+01,2.877780219869228162e+01,3.011483287354075244e+01,2.999776885646486946e+01,3.021908166737244628e+01,2.558182007567016214e+01,3.064188353413803156e+01,2.895435847253909856e+01,2.898830037582561303e+01,3.079519599617066916e+01,3.071576456511525421e+01,2.857923224549210772e+01,2.847524906316901649e+01,3.007063823926685231e+01,3.036803908127203755e+01,2.973618688799550114e+01,3.075838860833723132e+01,2.896813847668427755e+01,2.998918715899023013e+01,3.032024613428743010e+01,2.984016068892753282e+01,2.862664873472262173e+01,2.895332433299788732e+01,3.015215303909683087e+01,3.044370123776788972e+01,2.933762198251201880e+01,2.822639426564970577e+01,3.046848572080572026e+01,2.961550899107294299e+01,3.062390521991169834e+01,3.020417159439041299e+01,2.896577504832248096e+01,3.013603318158928701e+01,3.050988882506672439e+01,2.960238071706451990e+01,3.007151915691807176e+01,3.036010774659741784e+01,3.084666276865304724e+01,2.937056610689189284e+01,2.756406192531822796e+01,2.696133434660649897e+01,3.007997840522357436e+01,3.003850749615661542e+01,2.862059431617152683e+01,3.062017408673592200e+01,3.045852839385791100e+01,3.032145116291747655e+01,3.075020858233762766e+01,2.873002264348748014e+01,3.074666757823251118e+01,2.984541509467949538e+01,3.054035205819126020e+01,2.835110182399328238e+01,2.861676717791191393e+01,3.034180882802249712e+01,3.056010290373112070e+01,2.990082867421806156e+01,2.872087602130063644e+01,2.815395938415622368e+01,2.894447785874353940e+01,2.936523413916331648e+01,3.078965934114702208e+01,2.894287471716665650e+01,3.013788530254923614e+01,2.893371796147537012e+01,2.843832939976595142e+01,3.077166311948426269e+01,2.850997963374346256e+01,3.064025961048612245e+01,2.845027622571970483e+01,2.949088922177655547e+01,2.945591451143807049e+01,3.079168466265759463e+01,2.874718509772380060e+01,2.906004935712944715e+01,2.829399677082960451e+01,2.842583577078005419e+01,2.841394260664100813e+01,2.684152554470752250e+01,3.015456447296912756e+01,2.981298379754438344e+01,2.999868157683685865e+01,3.064847648699991467e+01,2.935503634885417057e+01,3.055844396237370830e+01,3.076557263819761801e+01,2.857164788968249525e+01,3.006768047159484425e+01,3.041339773636616428e+01,2.851975844144966388e+01,2.859199311584884384e+01,2.851522267335191074e+01,2.916558294035261412e+01,2.936205518995483033e+01,3.047948078249742920e+01,2.943329158081402142e+01,2.898404633587546542e+01,3.087281565086687607e+01,2.790452688496317535e+01,2.923573926302003301e+01,3.077459721115923230e+01,3.081633719212435452e+01,2.666582545139814542e+01,3.028188556919520380e+01,2.899818798988378177e+01,2.906723583852253157e+01,2.979233807556341063e+01,2.834670975457373032e+01,3.024671043729085440e+01,2.901805275311735954e+01,2.765221999725141799e+01,2.861529897830081737e+01,2.850520252516437836e+01,2.874390261241352107e+01,2.857616404693276735e+01,3.043369959224319388e+01,3.065814177877232538e+01,3.056087032833470474e+01,2.958173205737610445e+01,3.029915795294814274e+01,3.075680420228827217e+01,2.892476755344356221e+01,3.021332696795328587e+01,2.986801021186823846e+01,3.074389208087649195e+01,2.888797599001428651e+01,2.712299998456826700e+01,3.055345549473021194e+01,2.984334879802148066e+01,3.016274641356401531e+01,3.016910116510747386e+01,3.068613164275374672e+01,2.948738524175781350e+01,3.070938360882678353e+01,2.864324275770221817e+01,2.855591769033269500e+01,2.985924643893042685e+01,2.928941216902543232e+01,2.913234330728708699e+01,2.812891024854457811e+01,2.592262428827100962e+01,2.865998871442709373e+01,3.050767034134098665e+01,2.925803878741021791e+01,2.856436824076128644e+01,2.692642909168392151e+01,3.079654277114194372e+01,2.871188893111166962e+01,3.000497002922834966e+01,2.866049132478040207e+01,3.044873574458028642e+01,3.073124451005178415e+01,3.026370793118303482e+01,2.990309008317376538e+01,2.918049475099538625e+01,2.860004962006426510e+01,3.001442671142960705e+01,3.012196649856425879e+01,2.974373517307205361e+01,3.084965226734467691e+01,3.081093965052232164e+01,2.864516221646627869e+01,2.900734386467714643e+01,2.916186589420634334e+01,3.092375099046066822e+01,2.890069350682152560e+01,2.948253562389444937e+01,2.785853821047574996e+01,3.003264068403947107e+01,3.092927509902093774e+01,2.902852882511149701e+01,2.924399110369859045e+01,2.663577251261515499e+01,3.067682600835981077e+01,3.016886465942560136e+01,2.548954484722212399e+01,2.992496914212456716e+01,2.946734220395487469e+01,3.062136204597117128e+01,3.062214074495525651e+01,2.901189256285488938e+01,2.932929972013453934e+01,3.007556717274180258e+01,2.908902803482053656e+01,3.009551573761115861e+01,3.039132276857769455e+01,3.081925126931251313e+01,3.072612691417402431e+01,3.008788738001045715e+01,2.881880210647218021e+01,2.965382971805523127e+01,2.994444019512300414e+01,2.978931823000297641e+01,2.894590558341385389e+01,2.769962783380356086e+01,2.859769525331692108e+01,3.068325106881758657e+01,2.845506194968138658e+01,2.901919801841752999e+01,2.699010591748630006e+01,3.071409855034346137e+01,2.941988990790174086e+01,2.848686566087612704e+01,3.204711594554611054e+01,3.100533038172711642e+01,3.226028705496234750e+01,2.954760559482167181e+01,2.997710351413348917e+01,2.991585930303096319e+01,3.184181147853268357e+01,3.176898628194172147e+01,2.681841391525009755e+01,3.176915000936866207e+01,3.074542052036819229e+01,3.101782014273793209e+01,3.092991126997439011e+01,3.171150232066954544e+01,3.064719970854929088e+01,2.809375006575111300e+01,2.968303036390494043e+01,2.799551862800696256e+01,3.106161212136950311e+01,2.800834675769741722e+01,3.029290663263149952e+01,2.942245824727572057e+01,3.000683429952816894e+01,3.097253376411354964e+01,2.681835550538973933e+01,3.091175807546102305e+01,2.934771095745908909e+01,2.616860333236816771e+01,3.164286088692296772e+01,3.186470238930655796e+01,2.659801994512850598e+01,3.095923381697243926e+01,3.234380541714858737e+01,2.765244912250957299e+01,3.005259355869876714e+01,3.124216459440036786e+01,2.877298161301340329e+01,3.232226640243992932e+01,3.052496120384626721e+01,3.078557701345124542e+01,3.080693756678403616e+01,3.102901840180672721e+01,3.213032028925924521e+01,3.124107823800981265e+01,2.658714809923981903e+01,3.191286003196152876e+01,3.232418117018990955e+01,3.112522347650125454e+01,3.102192303371879234e+01,3.194094305030029446e+01,3.045645072076981563e+01,2.756877468474761628e+01,3.083294832637460203e+01,3.176548413706579765e+01,3.222119681972251470e+01,3.038827079312302715e+01,3.036803813119406215e+01,3.091030930638909524e+01,3.230584466684042866e+01,3.185541951797770821e+01,3.069102223611496427e+01,3.219370602577313889e+01,3.124821782301374995e+01,3.009540748114141451e+01,2.913142581226225758e+01,3.199593186947190304e+01,2.849502573056608412e+01,3.019770065796667069e+01,3.050212588120192692e+01,3.147222021592373054e+01,3.187815261679588019e+01,3.060101285104167701e+01,3.124831139595503515e+01,3.220646645807648412e+01,3.103200701669812744e+01,3.188938692199726788e+01,3.051561010984532274e+01,3.001711667011336715e+01,3.014985753527292189e+01,3.091521156358248845e+01,2.960284569869371296e+01,2.873925712642269303e+01,3.187703500390630751e+01,3.198440004954519367e+01,2.914763788979601955e+01,3.106350683089386777e+01,3.145465215172722040e+01,2.949240289193341624e+01,2.896641544064920737e+01,3.000670120385193229e+01,2.876221835601561949e+01,3.228548360901909575e+01,3.160779739859574633e+01,2.969543734226994758e+01,3.021018438537527473e+01,3.198375191920014160e+01,2.812379273491401577e+01,2.996453336789351241e+01,2.991626463521852131e+01,3.013382792566588009e+01,3.173719913016906702e+01,3.209457671765454734e+01,2.985101778017455487e+01,2.704694337036853824e+01,3.114089489979360437e+01,2.939140085040046557e+01,3.062781905321232045e+01,3.145359573623683147e+01,3.214889959671164377e+01,3.225743462816421925e+01,2.708296215912340799e+01,2.717956346330213080e+01,3.005865047362454590e+01,2.940574431899289110e+01,3.223057980455173066e+01,2.678307793586572316e+01,2.994110359971703517e+01,3.022090252847041469e+01,3.208287845504032276e+01,3.053884969578335529e+01,3.020121678237598672e+01,3.031544451550704267e+01,3.093150395695316135e+01,2.991204536944604442e+01,3.101721893214898884e+01,3.065620970224205166e+01,3.243992740868426949e+01,3.028853707688069363e+01,3.032425642296633583e+01,3.006930204615476043e+01,2.661577792775197082e+01,3.226182360339847577e+01,3.098024344710561451e+01,3.110324344029427479e+01,3.049725893628782458e+01,2.891142493218564624e+01,2.951672757258924307e+01,2.621161610727537550e+01,3.017688030972507107e+01,3.094677587270087571e+01,3.025714302057603078e+01,3.082195939236387972e+01,3.080878593195043180e+01,2.830034342377657808e+01,3.077098182587521080e+01,3.177327243402884704e+01,2.878390926622913426e+01,3.168849746492977459e+01,3.108553869658264546e+01,3.193152682876195314e+01,2.764102872006078115e+01,3.108595269364133529e+01,3.175849662067508916e+01,3.017439427603816782e+01,3.072713990195352807e+01,2.780263948420171261e+01,2.993185628179044500e+01,2.877627114586310597e+01,3.056602661635891138e+01,2.945504585108836437e+01,3.000287138974676537e+01,3.069276842158171092e+01,3.022560242999060875e+01,2.687649596578621924e+01,2.782179647261646238e+01,3.015659831020597181e+01,3.024672385020536680e+01,3.162338345378989857e+01,2.966481576802932807e+01,2.986183861242486870e+01,2.918498472264559851e+01,3.204754922673853912e+01,3.011312098237009138e+01,2.669947427661352535e+01,3.163860328284839341e+01,3.100562893408335441e+01,3.064872795087534030e+01,2.830130803190536426e+01,2.989165226934330377e+01,2.924741478455158727e+01,2.878494758651844876e+01,3.040912777690108726e+01,2.765658308116442399e+01,3.201011592814167983e+01,3.130128406958246501e+01,3.102806264863865948e+01,3.072901605372064182e+01,3.063207378807292969e+01,3.174189920968017731e+01,3.143130832604030900e+01,3.215013868762780191e+01,3.170404484095045206e+01,2.707863311191792377e+01,2.955943531524889423e+01,2.957994678973519598e+01,3.170834901217028801e+01,3.213335961430289700e+01,3.064997556110457211e+01,2.953275923144110138e+01,3.211233647487316034e+01,2.683447844210932232e+01,3.199746577963573202e+01,2.895017430664800528e+01,3.083914609507625926e+01,3.095193896199462813e+01,3.003592747333108903e+01,3.233681931447921443e+01,3.122075488574954960e+01,3.231647138198955815e+01,2.742805114599681460e+01,3.102842109034302354e+01,3.022418931302613032e+01,2.989510982105040071e+01,2.898811604901812444e+01,3.015306428330960742e+01,2.916771361409922037e+01,2.715387543710762941e+01,3.045851054424595361e+01,3.152906998275946648e+01,3.103321574914176395e+01,2.987293117963888989e+01,2.651421385042110046e+01,2.995396251618316796e+01,2.701787627633588329e+01,2.906636608443228909e+01,3.016201785354407150e+01,3.115311161534313200e+01,3.219310319673571286e+01,3.011235340284396500e+01,2.753267591407451675e+01,2.901206359608898566e+01,2.844187139420833432e+01,3.010503552476576772e+01,3.188582098594411462e+01,3.172523546122641847e+01,3.187848636935184743e+01,2.661274766413862736e+01,3.176318916804146397e+01,3.019083501177304640e+01,2.859742926229110083e+01,2.884854001752174213e+01,3.151558324525869281e+01,2.781920274991662367e+01,3.198595302832465848e+01,2.849934764597090364e+01,3.112355160322191239e+01,2.785572300925876732e+01,2.885135333424164372e+01,2.702344200987088385e+01,2.775588883989857436e+01,2.752659504102405563e+01,3.103038373514183945e+01,3.121114014306209938e+01,3.061942605952665630e+01,3.151035534963246931e+01,2.802285505043358427e+01,2.621075375278392272e+01,3.098587262070090276e+01,3.229007251153173286e+01,3.210278911540775226e+01,3.223410152720126831e+01,3.124149357777608316e+01,3.072763689895209538e+01,2.722261754575948345e+01,3.034085481485229963e+01,2.996900200432882855e+01,3.109274997694479481e+01,2.781970092376710113e+01,2.770102091443907000e+01,3.112390045377181735e+01,3.034747433611844869e+01,2.968069528144269853e+01,3.082079149818632047e+01,3.045240998440308999e+01,3.131289518532447858e+01,3.040481460401270297e+01,3.177617886721606766e+01,3.106515525430285152e+01,2.652046441480444372e+01,3.048958312537008553e+01,2.780771714752095747e+01,3.224730175021994683e+01,3.207993452489410657e+01,2.682571453843813103e+01,3.118389330839708862e+01,3.038359371286665578e+01,2.988778500669678095e+01,3.020330489894535120e+01,2.784066101627617229e+01,2.833105261364733707e+01,3.244048886489569838e+01,3.235311611293057865e+01,2.608691449038966681e+01,2.928175334100696503e+01,2.686810227683155006e+01,3.152934342313542615e+01,3.129933778860224436e+01,3.097477172948108759e+01,2.666723472538919992e+01,3.106728476834568653e+01,2.640593050171016642e+01,2.682456201499975634e+01,3.109298541962294138e+01,3.214856262889708916e+01,3.215390312126844208e+01,3.016584191567686091e+01,3.000861223465194882e+01,3.019692304452462395e+01,2.823599363750400570e+01,2.615250420647116414e+01,2.848485704806174468e+01,2.964281014742717346e+01,2.669523585368821372e+01,3.208203683589876221e+01,2.997340547097359575e+01,2.850157290366445295e+01,3.231270605060785783e+01,3.090117927380607554e+01,2.948421660359192842e+01,2.558654033105267445e+01,3.129539479216917996e+01,2.972924950571539071e+01,3.135959773307614640e+01,2.739589317750802522e+01,3.079711214932086349e+01,2.998694690592092726e+01,3.226206297709036619e+01,2.885724651146183461e+01,3.064457014393299872e+01,2.682194061302969601e+01,2.772861239354540785e+01,2.995122211980815763e+01,3.087885285597913665e+01,3.124794945385831468e+01,2.659335280792696210e+01,2.696489271876862048e+01,2.643521792293863371e+01,2.854140591151064754e+01,3.085409099822913959e+01,2.743039214859238939e+01,3.226599280864606101e+01,2.634919991174519538e+01,3.076572189970616122e+01,3.171408094565639857e+01,2.787168330075198242e+01,3.050125557317569758e+01,3.061647169144293557e+01,2.500891278965917053e+01,3.177908543512176465e+01,3.050150991090199071e+01,3.063208620586496522e+01,3.072845162969178645e+01,3.220636561646275453e+01,3.039840292605386551e+01,2.876101785982044845e+01,3.195293945632840149e+01,3.145338901684475275e+01,2.951124447984422261e+01,2.696656221709285717e+01,2.733526179903535080e+01,3.051147562274015002e+01,2.994864821860900150e+01,2.937562158720843897e+01,3.202248533755999205e+01,2.969506595850704755e+01,3.079948829841327296e+01,2.886678660566797205e+01,3.229977518969749894e+01
3.377339409477309573e+01,3.372129309761325544e+01,3.363063554943732925e+01,3.377040399218940792e+01,3.364265977208595615e+01,3.368447775477113737e+01,3.380215010651157570e+01,3.375461342973792966e+01,3.374199263104812019e+01,3.375849007085651010e+01,3.380087564874222750e+01,3.378586358594815664e+01,3.386726801280563848e+01,3.374099062612781097e+01,3.376509525117266008e+01,3.372588019719939467e+01,3.390430349514792141e+01,3.366277464727752999e+01,3.377728514486877742e+01,3.374137160736603391e+01,3.376326144032393017e+01,3.378945764196951984e+01,3.382847494079407369e+01,3.388342556248775139e+01,3.388341205998750638e+01,3.385176654812359232e+01,3.372987735511670593e+01,3.364274528395269215e+01,3.381802818387630793e+01,3.385790477215804373e+01,3.385625475630863690e+01,3.376065356777188953e+01,3.385505434069292363e+01,3.380823716550967362e+01,3.379542543752362604e+01,3.374491226636064312e+01,3.369574694194560749e+01,3.380277273040125863e+01,3.378463212261576842e+01,3.376505488087167350e+01,3.367394774766375320e+01,3.378592407389754726e+01,3.372332482871647841e+01,3.371682637544756744e+01,3.372635818892580772e+01,3.373026979293378957e+01,3.382665377659027683e+01,3.369003926415098960e+01,3.382293130657613744e+01,3.377461996900574093e+01,3.391077194010256335e+01,3.364764947874135714e+01,3.364318494569711504e+01,3.381307791486919712e+01,3.371194405333350375e+01,3.378119119758434863e+01,3.372994779423150646e+01,3.369459024033453431e+01,3.378011676884635506e+01,3.371886018911948213e+01,3.370333951689616470e+01,3.367645229118677008e+01,3.372662742248299139e+01,3.383814921809759113e+01,3.372680269806782150e+01,3.372906952531962332e+01,3.378942847440478658e+01,3.371180333797439488e+01,3.364303371336922055e+01,3.371701166620783852e+01,3.378237239735598507e+01,3.372766549844052975e+01,3.384887154299568124e+01,3.370950834359049253e+01,3.367836675442806182e+01,3.378370047805534426e+01,3.374978800396016254e+01,3.358623223319516171e+01,3.373610011754043114e+01,3.381189487798619098e+01,3.357799870332065240e+01,3.385680666130303251e+01,3.366202095113003168e+01,3.381339367208128266e+01,3.375949250098169330e+01,3.377889889183818894e+01,3.372429195374648714e+01,3.380387044457467027e+01,3.366207403279474164e+01,3.381449205314156359e+01,3.375401718809578711e+01,3.372769536741276397e+01,3.378921927013151816e+01,3.373410949631276168e+01,3.366552811170830495e+01,3.379927576752696439e+01,3.370429681535574673e+01,3.372996009253434835e+01,3.376125527818152250e+01,3.377923374458260497e+01,3.374130000621421033e+01,3.379020182020278185e+01,3.374753685604071052e+01,3.367439972794595349e+01,3.378320676512334586e+01,3.384275046945069221e+01,3.359824791413093692e+01,3.369755636035723256e+01,3.382733216335923743e+01,3.369642219891004942e+01,3.377374456114692691e+01,3.358984753228776299e+01,3.368353173961549629e+01,3.387132646698897531e+01,3.379234942010890563e+01,3.378402481748813102e+01,3.377879328292611660e+01,3.387413047007428446e+01,3.383737689745571942e+01,3.376114706933299914e+01,3.363483362808069899e+01,3.381972880981324181e+01,3.368454175881738166e+01,3.383337182499029439e+01,3.376371440476074071e+01,3.382103007560236563e+01,3.362992150906605104e+01,3.371479045360401727e+01,3.378853935783556039e+01,3.377326826694228146e+01,3.376725913278848878e+01,3.369771682359762366e+01,3.370043803437586405e+01,3.378129823727354619e+01,3.384532981015658493e+01,3.378587376311821089e+01,3.378922837168302351e+01,3.376049491297614935e+01,3.373209401547749309e+01,3.371969273313563065e+01,3.370262355363806961e+01,3.367897345746185778e+01,3.370559635633365758e+01,3.376508688491875176e+01,3.374566832260255467e+01,3.380689278076820159e+01,3.380105648880429214e+01,3.375935899570704635e+01,3.370456439059438480e+01,3.384957807767671767e+01,3.373839278756716453e+01,3.366214638770909318e+01,3.371681481796957769e+01,3.362836790764730921e+01,3.373437193153073821e+01,3.381302670607689009e+01,3.364377335204551400e+01,3.370614790007009987e+01,3.368020269535325895e+01,3.369340216673606392e+01,3.374891899620401858e+01,3.380125531845369125e+01,3.376534479755036244e+01,3.375650689046560160e+01,3.379563753495841638e+01,3.386149768638212976e+01,3.371722181104516380e+01,3.374838185316097849e+01,3.375380814064272528e+01,3.368326825008277581e+01,3.375320247802851981e+01,3.361165301247613968e+01,3.375062096218250218e+01,3.388116148691165108e+01,3.371244790043486717e+01,3.372209722465447612e+01,3.375851706170220723e+01,3.382291743760175251e+01,3.370588481514418788e+01,3.366223029102314968e+01,3.375718583268164963e+01,3.383745562445177057e+01,3.368477505021296992e+01,3.358844274033561561e+01,3.371519729807169341e+01,3.368414940951734593e+01,3.365424633997592707e+01,3.377447744568489441e+01,3.372725405467794246e+01,3.368061848876771336e+01,3.376658501118942013e+01,3.368744004672365122e+01,3.382138726638596893e+01,3.379716323142700674e+01,3.366527444810212444e+01,3.377883298664425382e+01,3.383112691739138711e+01,3.367719494367570121e+01,3.373814038230188572e+01,3.368493089490981163e+01,3.374184052077492169e+01,3.372082984498278790e+01,3.365804095680130814e+01,3.381351356217086135e+01,3.376062557446894630e+01,3.379537990168191186e+01,3.379552292548348191e+01,3.374402954892404694e+01,3.376848165057694473e+01,3.367770422276794307e+01,3.373406712482315584e+01,3.376986153152193992e+01,3.380453972431532605e+01,3.367161028640872900e+01,3.377173699881380742e+01,3.382536087877711850e+01,3.383583544200830318e+01,3.378440548037664826e+01,3.371290201505070172e+01,3.379814813135955376e+01,3.367024574344808485e+01,3.381328247648615104e+01,3.375676295568310081e+01,3.370972829619336153e+01,3.374365022878422593e+01,3.378138298891646940e+01,3.374055453744698241e+01,3.380957065171853770e+01,3.366915069022376628e+01,3.377757008073228917e+01,3.369370823201339959e+01,3.361214121271344624e+01,3.358693804156256135e+01,3.381186393789127465e+01,3.381487234560444932e+01,3.377518581973099998e+01,3.360191508812896188e+01,3.375034520767505342e+01,3.371383511840183189e+01,3.366565687901574933e+01,3.380065886031618305e+01,3.375207072178315570e+01,3.368534267170805663e+01,3.373985645781181120e+01,3.375369958444475316e+01,3.369523615489771373e+01,3.375025303500679286e+01,3.375399175584292522e+01,3.375581376422289992e+01,3.381842135192128040e+01,3.375249184515728729e+01,3.370300585825694384e+01,3.371589695323498859e+01,3.363224935506495683e+01,3.389502012186552093e+01,3.371804718189385852e+01,3.374205539739541138e+01,3.377287286686118506e+01,3.360484765131961638e+01,3.378563901704097105e+01,3.369151731035910302e+01,3.370882473987808936e+01,3.378932379154284860e+01,3.375079247752477585e+01,3.371300224242528998e+01,3.372804140960045771e+01,3.372211257779564164e+01,3.385815745578059932e+01,3.377765518737602690e+01,3.372080058597735785e+01,3.372674956194963869e+01,3.369595086767383663e+01,3.382116968204893936e+01,3.355863283813475562e+01,3.377018432358509870e+01,3.376586773884302062e+01,3.375830667742205549e+01,3.383522339094160714e+01,3.370795042998477697e+01,3.383331876911719860e+01,3.379177295741308740e+01,3.373744166431934133e+01,3.369835855567438188e+01,3.369849237225735550e+01,3.376001214189238908e+01,3.371373744483896928e+01,3.372321919645524702e+01,3.372349271471201604e+01,3.376220241958115054e+01,3.374400709562164025e+01,3.370307167112525804e+01,3.369462996811128619e+01,3.379599982074989839e+01,3.370450028469973347e+01,3.370202758474174232e+01,3.375953288014541442e+01,3.370515310379267504e+01,3.356344939540885974e+01,3.374292996147828916e+01,3.385241596394733676e+01,3.363728011379360083e+01,3.370620739889332640e+01,3.385523019864780281e+01,3.373971771780270501e+01,3.369363798208340199e+01,3.366932313924047548e+01,3.377241175043536714e+01,3.385691126012367391e+01,3.382199808806072383e+01,3.371773038637562081e+01,3.375136930416498160e+01,3.374980402467352292e+01,3.385049881980700803e+01,3.369269063214761672e+01,3.377190960853698698e+01,3.371108871402795160e+01,3.376735873928568310e+01,3.372212418307246651e+01,3.380671311766525378e+01,3.385651910153412558e+01,3.375462094809920899e+01,3.376795508530547352e+01,3.373822420517377196e+01,3.367705040715745923e+01,3.379038828420983975e+01,3.389123757384924573e+01,3.374828208883496927e+01,3.376679457733754219e+01,3.370111534266936815e+01,3.361535323220912375e+01,3.378699473175790757e+01,3.360251584025630223e+01,3.392553037881447153e+01,3.362554161109327566e+01,3.372247545395949686e+01,3.380300111666831953e+01,3.370361669442176122e+01,3.384351967600940014e+01,3.367117110799551227e+01,3.377133390772097954e+01,3.361608765323386194e+01,3.374433859059032415e+01,3.370149783089247109e+01,3.391918924183610073e+01,3.381573485417975888e+01,3.378421429071244830e+01,3.367667759065467692e+01,3.370746003328169138e+01,3.186807490286206956e+01,3.183645885189161007e+01,3.175205144624051812e+01,3.167622606070996127e+01,3.173392705214394738e+01,3.178947474355888758e+01,3.188167568573665278e+01,3.184651807936628742e+01,3.177670823227581209e+01,3.178047266587732622e+01,3.185168586463607809e+01,3.174672644003398148e+01,3.192714838566293878e+01,3.173885198487975146e+01,3.192499760477265269e+01,3.178813626470439857e+01,3.186264590943341091e+01,3.176178884327567786e+01,3.186911096056311621e+01,3.187894757093507536e+01,3.171455069066492882e+01,3.193123853064623674e+01,3.176505778221538989e+01,3.198387326957927357e+01,3.187984628076611315e+01,3.184042276861047682e+01,3.178848133292213518e+01,3.183564915478909185e+01,3.182741655375315304e+01,3.174627170234641227e+01,3.169717966873107429e+01,3.185518203319830732e+01,3.177680665842890306e+01,3.197347825498983198e+01,3.194873159802404672e+01,3.186512416116517343e+01,3.197834185296306941e+01,3.175523586434005097e+01,3.166776350150226094e+01,3.178378220074640836e+01,3.182334521723198506e+01,3.180454590546415261e+01,3.189198136818404095e+01,3.177226099932004999e+01,3.183997079131295393e+01,3.188329494736667158e+01,3.191174877417315869e+01,3.173743556943274768e+01,3.180569240038787271e+01,3.187201484690171327e+01,3.184419112049516087e+01,3.181265056226373389e+01,3.175367273184473049e+01,3.179108207083847049e+01,3.187382171499122308e+01,3.189931566455172884e+01,3.185358538123585248e+01,3.177376032707947573e+01,3.180813207520866470e+01,3.193033925402769668e+01,3.194145149987446075e+01,3.191114773791322534e+01,3.176881564126865243e+01,3.182867926723427132e+01,3.174724375265127918e+01,3.186394463165961000e+01,3.167909791118336216e+01,3.173731930012468183e+01,3.185531404470825478e+01,3.175506682181587337e+01,3.185180104482157049e+01,3.182772572405058042e+01,3.180829223633017122e+01,3.172924052831360342e+01,3.173025499062312349e+01,3.193054397491473040e+01,3.176379917874075431e+01,3.171613564450750289e+01,3.177400967306853730e+01,3.184253653697469133e+01,3.188758027317952326e+01,3.176825662476614909e+01,3.184243173896627255e+01,3.196346058963575132e+01,3.182058153981293103e+01,3.183486352693520516e+01,3.200250073729105083e+01,3.182172274975246040e+01,3.188193684696593522e+01,3.181972480695730354e+01,3.184849833595400170e+01,3.180377346382515569e+01,3.186064085265756063e+01,3.193209536618622835e+01,3.195293448187396024e+01,3.182121184390819124e+01,3.179764453510814803e+01,3.167065249914136515e+01,3.193920006952850699e+01,3.189072134212374721e+01,3.170746663245670760e+01,3.176147326340522170e+01,3.190076640731286517e+01,3.180750890495712468e+01,3.185726047769790981e+01,3.189294610670210162e+01,3.197773637540571201e+01,3.191893430737218296e+01,3.188620696372645824e+01,3.181946048466311439e+01,3.188893478344319732e+01,3.177443069015787103e+01,3.189291791581663205e+01,3.187553222668919162e+01,3.190022835009542490e+01,3.187686669495006697e+01,3.186539997653440182e+01,3.177318931251516076e+01,3.178874627894504812e+01,3.193719223107295591e+01,3.191199265168981114e+01,3.185758093842380134e+01,3.171921398164628059e+01,3.177955141513908899e+01,3.165799485975608007e+01,3.203844623693204596e+01,3.188072256560094075e+01,3.176597576960256220e+01,3.180852384707340264e+01,3.175488339452487452e+01,3.190102745379804361e+01,3.185530110487970390e+01,3.186583278916802797e+01,3.184719383720552344e+01,3.188858337383653918e+01,3.174429190351618857e+01,3.178990028258527900e+01,3.171698019975011462e+01,3.184680976476837344e+01,3.191055271575265095e+01,3.182354262974218528e+01,3.191673430356976482e+01,3.173044171596220053e+01,3.176300714509761747e+01,3.170812914435611063e+01,3.160729574448246382e+01,3.185571663663619546e+01,3.173189955023808650e+01,3.179039261909270664e+01,3.180595538229688657e+01,3.194812925153316030e+01,3.188042618578375453e+01,3.183641906541897271e+01,3.185239050547748363e+01,3.187493582279715554e+01,3.192635487542639083e+01,3.190161227039386915e+01,3.167780723247503971e+01,3.187599675174016056e+01,3.181357063194375812e+01,3.201233650331191427e+01,3.187442832278366467e+01,3.190237071826450332e+01,3.191441052690917601e+01,3.178507391100222179e+01,3.179934972165313667e+01,3.183268658539884299e+01,3.186386321000591693e+01,3.190661162810760842e+01,3.182627968914611216e+01,3.194692438538741897e+01,3.174631214157837178e+01,3.189446246910234350e+01,3.195889732352895507e+01,3.180115181419191472e+01,3.186697643157816984e+01,3.187082520496837290e+01,3.177176224461989662e+01,3.186717973156980221e+01,3.176658065616035032e+01,3.183154337136633671e+01,3.183784683171069929e+01,3.173196489734994330e+01,3.186467782945733873e+01,3.177717830683467071e+01,3.178357022668370746e+01,3.171815998189923747e+01,3.189184277319224847e+01,3.185114321313254138e+01,3.182501566701490958e+01,3.188476033788098718e+01,3.186214318630426945e+01,3.167585840810347264e+01,3.176758516581926983e+01,3.180131483869395481e+01,3.177317194107703813e+01,3.191624435800530080e+01,3.180270154167357788e+01,3.180512552555945405e+01,3.182863435529448992e+01,3.181048680618346935e+01,3.192320438573089092e+01,3.174572689036502382e+01,3.187514373479925212e+01,3.187345571105671738e+01,3.184555485314145429e+01,3.193029535166269639e+01,3.186034826265414566e+01,3.172071264773528654e+01,3.197382112740369209e+01,3.186410933700608439e+01,3.173703980122785140e+01,3.173514001443593102e+01,3.188844135125686208e+01,3.182963991332623976e+01,3.193796660223514294e+01,3.187910419698848230e+01,3.182206277450456255e+01,3.179887518909112742e+01,3.194904473872530204e+01,3.180218009990138128e+01,3.189419279886875103e+01,3.186198371779704885e+01,3.175038309706595285e+01,3.187048939748527232e+01,3.193144424490634847e+01,3.178438128732397416e+01,3.177855992305374144e+01,3.176571279396652869e+01,3.179523092069256052e+01,3.190971521351274021e+01,3.199503747330520298e+01,3.180563561590034993e+01,3.180659918494023941e+01,3.187144530271309861e+01,3.186000288791947099e+01,3.197430916746726837e+01,3.174627682410442731e+01,3.184207815402299602e+01,3.182872833767163812e+01,3.192096736384833733e+01,3.181105016040034172e+01,3.194029776886140581e+01,3.196896441451435322e+01,3.187446181151198488e+01,3.192503997217472289e+01,3.185272410581564273e+01,3.191889129058245800e+01,3.177388523398439801e+01,3.177302656348491894e+01,3.179033438367811826e+01,3.187316103231914255e+01,3.180030991166468368e+01,3.184680008558797937e+01,3.182344883017779935e+01,3.181298388031435564e+01,3.186359062600106284e+01,3.187336775332883576e+01,3.186371365081756579e+01,3.172869029696381915e+01,3.179051500255419072e+01,3.179016931023221559e+01,3.191562088235606964e+01,3.177861569227847127e+01,3.182843789750550201e+01,3.177341799645741460e+01,3.195273107483117059e+01,3.182132445493099837e+01,3.186139066247029561e+01,3.204121155180564529e+01,3.181260525631715907e+01,3.192067555400830514e+01,3.188948738220362955e+01,3.195724322672487006e+01,3.176481430258278493e+01,3.177848298108574809e+01,3.180493435419668558e+01,3.185898937506303952e+01,3.187424987330544823e+01,3.182651725916823793e+01,3.183030961282227267e+01,3.183013584614977987e+01,3.178806874205160682e+01,3.186641811699128368e+01,3.191238422164878585e+01,3.186692420949791327e+01,3.184703712317584845e+01,3.174937031424782319e+01,3.176378295132457197e+01,3.175359159726893310e+01,3.183161370282471481e+01,3.181567972647042097e+01,3.181141184346324025e+01,3.175480658121374589e+01,3.198460325347911493e+01,3.190133919883584213e+01,3.182704329357033046e+01,3.197162138732106840e+01,3.196246705682678169e+01,3.176073664626127879e+01,3.178169265859914816e+01,3.187289365945814978e+01,3.179583485825665434e+01,3.164074318820155085e+01,3.184909897034334492e+01,3.174294653288591306e+01,3.184416983172797089e+01,3.178919488290787143e+01,3.180935906625571263e+01,3.193009634257879270e+01,3.176378348072818625e+01,3.179578484791730375e+01,3.187994587948929137e+01,3.184183562957485236e+01,3.187189790665899380e+01,3.179400233612569338e+01,3.187195139805579913e+01,3.189106433611607727e+01,3.179380971190177263e+01,3.193412537762922909e+01,3.178273906478736421e+01,3.176630128484900695e+01,3.189468289945094881e+01,3.191860662253198555e+01,3.193567064951164269e+01,3.186413263903440196e+01,3.185132215769710839e+01,3.193181311061512417e+01,3.179464836483751000e+01,3.176967451197346293e+01,3.185767094165342428e+01,3.175244142795840574e+01,3.186327205613123326e+01,3.183701283664757398e+01,3.178733375201492350e+01,3.184005259239351204e+01,3.177914624234422192e+01,3.182407876892178678e+01,3.189410746466471380e+01,3.192777615590387441e+01,3.182730438751987023e+01,3.179168456498731032e+01,3.182147102026594609e+01,3.184790513404058387e+01,3.446552160966937350e+01,3.434575893899741317e+01,3.444135404686355173e+01,3.442667732933607283e+01,3.443944905844615079e+01,3.438408799169756946e+01,3.438209008901892361e+01,3.434815995926491894e+01,3.449627034925899238e+01,3.449485616170067459e+01,3.437112361430144603e+01,3.433482998428695510e+01,3.434159750877759620e+01,3.438826821800185485e+01,3.439809013799768422e+01,3.435351198919851612e+01,3.450304225463140995e+01,3.439226247254371316e+01,3.443473751900847901e+01,3.449881578598392196e+01,3.429704938119727586e+01,3.450158109943617291e+01,3.444210957269880424e+01,3.427842920897233370e+01,3.447175243509769871e+01,3.441244256794895051e+01,3.436908838161540558e+01,3.434010297263664313e+01,3.431065373996226953e+01,3.435189365183749288e+01,3.439534627076825757e+01,3.452515376157533211e+01,3.437910301245755562e+01,3.441703900049057552e+01,3.443363118544399981e+01,3.430086377957682231e+01,3.435278904837548453e+01,3.430182884572082713e+01,3.443941889458953654e+01,3.438082427573144173e+01,3.444337775710149430e+01,3.430384385843591133e+01,3.442241501504045686e+01,3.425732092691956154e+01,3.442357836727160958e+01,3.443599509891304677e+01,3.442220804106595722e+01,3.447538297609413860e+01,3.443010133130295003e+01,3.433064630439475451e+01,3.444200475630169223e+01,3.441165358346636083e+01,3.425864571691978711e+01,3.422952350624844087e+01,3.435173208351359619e+01,3.445294789203195052e+01,3.447187127723586286e+01,3.438860567143129998e+01,3.444654417968471449e+01,3.441296290552807591e+01,3.453889402400790942e+01,3.431715745710825871e+01,3.445793952709821895e+01,3.444139794528038578e+01,3.443251842373214089e+01,3.429827237802157924e+01,3.450588825982940477e+01,3.430970497433358446e+01,3.431455588494958420e+01,3.437671763590456919e+01,3.438392658631940435e+01,3.459648552735576743e+01,3.461839265857831549e+01,3.446641100316745820e+01,3.449445431116214422e+01,3.440142475511986220e+01,3.446759989178137573e+01,3.429941744717194752e+01,3.429656116200960980e+01,3.446430894398665856e+01,3.422425121039312046e+01,3.446837102500577998e+01,3.428815063229493632e+01,3.430027237761045455e+01,3.447714639259270797e+01,3.450596746672135851e+01,3.444124371729733269e+01,3.445688351525039650e+01,3.441676121295854784e+01,3.430686576364656304e+01,3.442737364366099939e+01,3.429922351174653983e+01,3.450893911958505100e+01,3.436287068249285426e+01,3.438308125616812561e+01,3.430963866501703308e+01,3.434402406203656000e+01,3.423519352309551778e+01,3.434688356657152042e+01,3.440155453360619475e+01,3.443640283460351270e+01,3.453382529267728529e+01,3.433721610984268580e+01,3.428425195554123661e+01,3.436184554465089747e+01,3.425643059428270476e+01,3.432070715348288559e+01,3.457071560818201306e+01,3.440577231598551577e+01,3.459328800379859103e+01,3.439311954136232430e+01,3.435830742370963975e+01,3.432905931279397294e+01,3.443792024230964444e+01,3.437861522481432530e+01,3.442412376235267146e+01,3.444445522772430479e+01,3.450572063948915513e+01,3.436611640886986407e+01,3.424760886059109311e+01,3.443565666938430780e+01,3.440851094893812956e+01,3.438996429278682143e+01,3.438268538990024581e+01,3.442663395278670890e+01,3.441384455546820220e+01,3.444203534673916067e+01,3.447151330041111805e+01,3.444641094093979916e+01,3.440609345544940822e+01,3.442464916337095104e+01,3.443558206070966321e+01,3.436408309346960976e+01,3.447451648661758838e+01,3.444407351515505411e+01,3.450250312430226529e+01,3.441125752745089983e+01,3.447752088718981156e+01,3.429848121278583051e+01,3.433756788526071801e+01,3.444162832205140035e+01,3.442276313243969810e+01,3.440547394674578641e+01,3.443309510226332293e+01,3.435237606763231355e+01,3.442422311204189356e+01,3.454767789335384265e+01,3.444973523989873598e+01,3.444335512167468494e+01,3.427918225913673922e+01,3.438862701574070968e+01,3.421877874534219188e+01,3.433251119005873164e+01,3.442095345688485963e+01,3.440140282394293081e+01,3.442504504218213413e+01,3.431364903091537144e+01,3.435059527104343147e+01,3.445763041457040288e+01,3.432600690612544270e+01,3.439388616284717415e+01,3.442938846103858452e+01,3.433276815731558429e+01,3.432795909216477526e+01,3.446607718362204764e+01,3.441299773058175759e+01,3.447153278684311317e+01,3.445135801843920120e+01,3.424010850328042466e+01,3.431420307017918248e+01,3.437888071268334045e+01,3.441520186513067614e+01,3.431890645297106346e+01,3.456651335962498450e+01,3.424430099548168727e+01,3.439673312655195758e+01,3.425396012218974562e+01,3.440226415842920460e+01,3.452708611346425727e+01,3.450471545654612271e+01,3.436022428171877863e+01,3.438225902705437420e+01,3.440942190018552793e+01,3.444576272844692966e+01,3.437949717138580752e+01,3.441202325065220435e+01,3.454376426791917964e+01,3.442394544627688191e+01,3.450802317587279333e+01,3.440251224029525190e+01,3.433200281928049691e+01,3.435341635408232008e+01,3.438119513483415091e+01,3.437613417156342166e+01,3.433518359721088586e+01,3.431501341095119528e+01,3.457063531813930979e+01,3.431431462238418817e+01,3.429680665263645523e+01,3.440353316063189482e+01,3.439548313689473957e+01,3.446009964988540730e+01,3.443591060619339572e+01,3.448672715239405306e+01,3.449779734890795169e+01,3.440897380556003071e+01,3.447407427877188724e+01,3.424604814383850737e+01,3.430535678779755671e+01,3.441236427101812012e+01,3.436049530698159060e+01,3.450485128531957457e+01,3.440029359639316198e+01,3.439318558955685035e+01,3.437145052083981511e+01,3.448530972884667278e+01,3.449557525822094561e+01,3.438451148305510685e+01,3.435134015569864374e+01,3.452729369095416700e+01,3.434648606985174979e+01,3.440423444833805888e+01,3.448411597661187500e+01,3.458415720941491145e+01,3.433370004550724275e+01,3.450985786333859551e+01,3.439510775862917313e+01,3.450332709262334419e+01,3.436521216425109060e+01,3.440062457549010588e+01,3.445421485855442256e+01,3.448740898502494190e+01,3.449196616565249229e+01,3.437815207748798940e+01,3.438499115675038809e+01,3.440905397566066881e+01,3.451135705296820078e+01,3.441856839805831214e+01,3.438116972074357136e+01,3.433614341689365546e+01,3.445713244276702625e+01,3.445792808981462940e+01,3.434412021494766520e+01,3.446402176732828337e+01,3.442422743705429156e+01,3.432017908092008440e+01,3.436745582844287838e+01,3.451916276608805134e+01,3.426858699224015936e+01,3.427487987614637888e+01,3.439520473721400151e+01,3.433549073371678162e+01,3.432204523369359350e+01,3.436628034734130921e+01,3.436926804421195669e+01,3.436496775814037363e+01,3.434362526210210831e+01,3.438453123906442244e+01,3.443685404721686183e+01,3.433084006106441421e+01,3.445599039854401724e+01,3.435367873752015555e+01,3.449108487210167340e+01,3.446014207975618149e+01,3.437825349692474219e+01,3.446896016185951339e+01,3.431930733883091023e+01,3.449956259889325594e+01,3.424504962961808019e+01,3.446536122131273316e+01,3.426539057682088441e+01,3.424786184590670501e+01,3.443215673716407821e+01,3.436972217949806918e+01,3.429903060459606934e+01,3.446885008684849083e+01,3.454947027880511712e+01,3.448737427358856422e+01,3.435165413766848985e+01,3.438037960857676723e+01,3.446128031525158519e+01,3.432943527611431023e+01,3.439034448527239363e+01,3.443305473843811626e+01,3.430884660184752732e+01,3.437179929896909414e+01,3.438406405083975415e+01,3.429842192200577955e+01,3.427311225830973740e+01,3.441078160524834573e+01,3.443331597241020603e+01,3.445446697089459320e+01,3.425310931841327999e+01,3.461876120951559699e+01,3.434389543861626493e+01,3.434050468346953977e+01,3.446446576948146401e+01,3.439610315539844265e+01,3.431032285256354442e+01,3.428625885109739357e+01,3.447330504864383727e+01,3.449433869435317490e+01,3.433049236117020797e+01,3.434101941712800254e+01,3.437864448966361408e+01,3.437667791656303251e+01,3.438748489042991707e+01,3.443162900322851527e+01,3.429635277310094921e+01,3.436422760275704746e+01,3.440732065937970674e+01,3.434482328975548882e+01,3.439373436664095607e+01,3.434097876185853693e+01,3.439753493302143283e+01,3.447078562127194346e+01,3.448446585569547551e+01,3.435076023181344596e+01,3.446132358088082981e+01,3.429322351974883532e+01,3.450340419249621959e+01,3.455223456702230322e+01,3.451511801656001666e+01,3.441409940689091940e+01,3.439795631184881586e+01,3.436513855833081266e+01,3.434729233259357528e+01,3.437385596317375303e+01,3.445292881807453256e+01,3.440252630460697247e+01,3.439465733887987398e+01,3.434260207003835319e+01,3.433570095801619004e+01,3.439008336236731367e+01,3.440345810176986419e+01,3.442250365102010790e+01,3.427268597241315717e+01,3.441862278975655443e+01,3.449363022157004366e+01,3.439498519565173495e+01,3.432650325865731844e+01,3.435682861856908943e+01,3.440697269306483008e+01,3.433936272179428784e+01,3.442622443833388957e+01,3.441217600746058736e+01,3.436390610169417670e+01,3.435316083692656974e+01,3.447355345884049171e+01,3.438559714586983773e+01,3.435010528702380839e+01,3.451539157343923137e+01,3.448373456837276763e+01,3.414959498824450890e+01,3.444322342968089856e+01,3.447805852363885748e+01,3.433112121526023941e+01,3.429576143685163458e+01,3.437554921488747794e+01,3.442177905619490730e+01,3.437894195791909624e+01,3.447728827641522997e+01,3.452324092220110430e+01,3.419500417549069482e+01,3.437447720771038462e+01,3.439386504454125770e+01,3.431843938008323391e+01,3.442859298489202047e+01
3.275767758864373036e+01,3.274630132004389793e+01,3.276157622160902605e+01,3.269041456210023711e+01,3.272013626983174817e+01,3.276440979460785741e+01,3.283115062645221371e+01,3.271838394858011156e+01,3.275130622923199297e+01,3.275394928161462360e+01,3.273528418365611259e+01,3.273870108343309937e+01,3.278120314162316618e+01,3.276327198510867333e+01,3.275060118611805393e+01,3.273054324779432989e+01,3.275599982778792452e+01,3.274605982986525987e+01,3.277964972267515975e+01,3.269656609780700762e+01,3.280563294167055943e+01,3.269351494379368717e+01,3.281016714673651080e+01,3.270761686388492251e+01,3.279941515544346942e+01,3.274119316227427845e+01,3.274961492812442287e+01,3.274243416662886119e+01,3.277258011052349218e+01,3.274271031013300615e+01,3.274596953640690344e+01,3.273754806825586883e+01,3.279370411089332293e+01,3.267433089688849890e+01,3.276125910293779242e+01,3.279644147396411569e+01,3.270579254641028655e+01,3.274481311924502336e+01,3.272588611169106088e+01,3.274089723152091125e+01,3.270379580943965436e+01,3.277272265353931857e+01,3.263972245107066783e+01,3.274512961037373060e+01,3.271049000381246685e+01,3.266614788227229127e+01,3.272378671081564505e+01,3.275113307174881783e+01,3.278215017868197378e+01,3.280430109874022548e+01,3.277654193982135666e+01,3.266792165953101090e+01,3.265472799773144885e+01,3.271020088674654858e+01,3.276608372256855262e+01,3.279948151400954259e+01,3.278369343041742212e+01,3.272791623751004408e+01,3.277698047188497554e+01,3.277374856278478177e+01,3.271616370874460245e+01,3.266903818150779415e+01,3.271328654338360309e+01,3.277134193068994250e+01,3.271367654996632268e+01,3.272870030591309387e+01,3.273797004233637153e+01,3.279570497386313832e+01,3.273258993353201873e+01,3.270999434947994189e+01,3.283380313269661599e+01,3.280400354188190448e+01,3.277060648299308099e+01,3.267308345401311698e+01,3.274501745475033943e+01,3.273447863187391249e+01,3.272678431121870801e+01,3.271593648775235152e+01,3.268154415470454666e+01,3.280195559533501637e+01,3.275882887268139854e+01,3.280777231774501956e+01,3.270667713265404331e+01,3.278022970884806142e+01,3.278603137064740736e+01,3.268975408185900733e+01,3.276128829657253760e+01,3.273303135706984079e+01,3.271290789631758855e+01,3.276098430944269779e+01,3.263238859611846721e+01,3.274286239922330566e+01,3.282238794660575820e+01,3.272429975404109115e+01,3.270933066048969806e+01,3.272231227777457718e+01,3.276311760897934988e+01,3.274987228896853964e+01,3.275197768401419296e+01,3.264587125360064590e+01,3.267375566926033059e+01,3.273495922476008246e+01,3.281731599030700153e+01,3.276058864868355869e+01,3.277183321610034028e+01,3.277178267013292157e+01,3.275516706197858241e+01,3.266295465226753691e+01,3.275906563767004798e+01,3.264991100070033525e+01,3.275439050649852391e+01,3.267026605016069141e+01,3.270278117474605040e+01,3.277735781925515113e+01,3.276468691586629944e+01,3.280192242370740274e+01,3.273395996022916421e+01,3.275033474643272768e+01,3.271787573830057028e+01,3.275566937116883537e+01,3.271945111302935061e+01,3.270542370557364364e+01,3.271921066910899611e+01,3.273882267935984913e+01,3.276956200995712010e+01,3.279141425084905848e+01,3.276778886103305410e+01,3.270258217214907859e+01,3.278262179010283006e+01,3.278020759922638661e+01,3.273490312471908226e+01,3.269430629632707053e+01,3.274997779866789216e+01,3.270694802025309400e+01,3.277389352477509021e+01,3.278323110119664818e+01,3.270233072768262161e+01,3.273627880031683901e+01,3.281949380039694120e+01,3.273906226881459247e+01,3.279264180721033028e+01,3.270156395362293011e+01,3.283218591394444985e+01,3.275594653893411135e+01,3.278075419777764665e+01,3.275631291380704369e+01,3.282147546196584642e+01,3.274117616530751462e+01,3.276259620345499712e+01,3.271205911121849397e+01,3.275063639247205316e+01,3.277212691147487078e+01,3.273560231650971986e+01,3.269298555410514240e+01,3.270899384308178526e+01,3.273358819414711718e+01,3.267350580022213080e+01,3.272039529229761712e+01,3.272665137615552311e+01,3.275613186608259042e+01,3.275146082066301290e+01,3.277081782778174102e+01,3.273471222137877845e+01,3.273378913021802816e+01,3.277156742529109579e+01,3.274558010422644116e+01,3.273651278955006205e+01,3.270315971278173350e+01,3.271428285404230252e+01,3.269009574051320044e+01,3.271683278081752633e+01,3.274618732468096738e+01,3.271951244289572003e+01,3.274520488715776878e+01,3.269938578784864092e+01,3.264626229512528255e+01,3.273664494487321264e+01,3.270208959286801331e+01,3.276061274606603746e+01,3.272812063080512246e+01,3.272959968008068898e+01,3.272180668639856549e+01,3.267006666098620116e+01,3.277565472472824837e+01,3.272996969824343694e+01,3.281819678841263510e+01,3.274849925266330786e+01,3.274649318398641640e+01,3.274112460178172768e+01,3.270601225152998381e+01,3.269370946967000435e+01,3.273556864058222260e+01,3.278039012890335613e+01,3.270190996010285289e+01,3.270455516160917142e+01,3.272775895373235500e+01,3.273787391317575413e+01,3.275293701005510627e+01,3.272086950165052599e+01,3.272742423425690816e+01,3.271173084604514258e+01,3.280275540979314286e+01,3.270572723607614307e+01,3.277567917305619005e+01,3.269631459073977453e+01,3.269343762945342746e+01,3.276560053254167570e+01,3.278038487924102640e+01,3.270232629911898670e+01,3.274871120410177383e+01,3.281344684130038303e+01,3.271372978701582923e+01,3.272523931206586667e+01,3.275676113682552426e+01,3.276695970321006257e+01,3.269084025747292799e+01,3.271826337080015890e+01,3.274932527175501207e+01,3.272757512739321584e+01,3.280208859641452790e+01,3.283071080280144116e+01,3.280031583768878534e+01,3.266564607706435908e+01,3.268278116735367433e+01,3.271594207506522878e+01,3.276604981561937535e+01,3.270667202641669746e+01,3.269380347163344425e+01,3.270811112630059370e+01,3.270866208029947586e+01,3.273270684804334962e+01,3.274777598723150618e+01,3.267631301169923574e+01,3.273211430549322642e+01,3.273548141744264228e+01,3.275252046757429980e+01,3.276847333588356292e+01,3.267990780101723658e+01,3.271279113882324907e+01,3.265948798821764854e+01,3.275698170840851731e+01,3.273440728473310202e+01,3.276708490969290466e+01,3.270062780666196289e+01,3.281013589530346763e+01,3.279006080577210014e+01,3.271012288665608736e+01,3.277566619823670635e+01,3.266488180657704277e+01,3.273144821520844516e+01,3.266095662290319268e+01,3.277493220836154819e+01,3.277458699451437241e+01,3.273533057239713173e+01,3.278395384197021656e+01,3.270052119593151474e+01,3.271838759448854006e+01,3.270944847900244667e+01,3.277566343953009209e+01,3.270862049403808669e+01,3.269917263667921503e+01,3.277141353182548045e+01,3.272097174877345793e+01,3.277861148065655073e+01,3.272354835665267103e+01,3.277418061339670885e+01,3.278134731195238771e+01,3.278671543664783883e+01,3.264889313945644034e+01,3.276928046894258273e+01,3.271337735964245752e+01,3.272373072917584125e+01,3.277495840972564167e+01,3.272685392823023420e+01,3.271848625533203858e+01,3.279269397119152529e+01,3.276937610544074886e+01,3.275231184106911542e+01,3.275283094256421634e+01,3.271033265762896036e+01,3.281694277978344587e+01,3.276234431725809770e+01,3.275085586082798983e+01,3.273199050974736224e+01,3.271125703159277265e+01,3.268843556959525642e+01,3.277828704617604672e+01,3.273135069727219815e+01,3.273806133553369335e+01,3.275625860183265559e+01,3.267311697376976554e+01,3.273408698895133284e+01,3.275660681058269574e+01,3.278486326608518198e+01,3.269752584051523314e+01,3.273248887099151005e+01,3.268042894690113087e+01,3.273967771948380090e+01,3.277284127879228492e+01,3.276003103947556383e+01,3.271220939567782438e+01,3.270396916731917969e+01,3.276748211771825225e+01,3.272906140766531990e+01,3.272898914857863417e+01,3.271101875649419810e+01,3.279298913464523224e+01,3.269236445661688606e+01,3.277872986765791552e+01,3.272723312838389376e+01,3.271518482833597830e+01,3.282938026577372170e+01,3.270165915964962267e+01,3.267111343808490176e+01,3.277453315435652570e+01,3.279830215539411853e+01,3.271062085912843287e+01,3.272027875028460642e+01,3.277455458437881219e+01,3.274446243512010568e+01,3.272537381013108870e+01,3.272490267783586404e+01,3.278053998711052941e+01,3.270194867767143876e+01,3.268541816567105940e+01,3.269291819023234069e+01,3.274011600379313336e+01,3.277076171398368842e+01,3.270420362583464424e+01,3.270950001750608038e+01,3.280498583680443403e+01,3.270302711085833636e+01,3.274286461038692408e+01,3.265853460122968954e+01,3.273078144091255837e+01,3.276179731683987484e+01,3.272234521602587876e+01,3.275391265662560158e+01,3.270906645806103086e+01,3.276571621470540663e+01,3.268629810080688713e+01,3.276281616829589893e+01,3.271519560292967554e+01,3.273647120152736534e+01,3.267951225172659946e+01,3.284056497820954235e+01,3.274429085949775953e+01,3.274056906089663244e+01,3.139401721896119568e+01,3.136142853265720021e+01,3.130343767078976569e+01,3.131387191743714382e+01,3.134418332286623610e+01,3.134983733316534682e+01,3.129085093729914391e+01,3.136547102404604459e+01,3.131436234391201623e+01,3.135932156686278560e+01,3.132215591945740840e+01,3.142483079329214135e+01,3.128000415014035696e+01,3.127855864739199276e+01,3.137673201475575269e+01,3.136229082315745131e+01,3.138596763436383696e+01,3.131826431663933619e+01,3.130916171629378297e+01,3.127986712233430211e+01,3.132560867879393385e+01,3.127218085927816560e+01,3.129754756067157828e+01,3.137111146659804817e+01,3.137362442395107820e+01,3.133457901000578971e+01,3.133862186875586531e+01,3.143579588733194186e+01,3.122963232640563191e+01,3.130408430618793503e+01,3.133720164458559410e+01,3.130888843095007346e+01,3.129328774262829072e+01,3.132143673711820142e+01,3.120768391701158961e+01,3.127442449131775248e+01,3.138996726491735956e+01,3.145196838730908695e+01,3.134195778083733330e+01,3.127643562134828770e+01,3.129552509546387640e+01,3.137652746266306636e+01,3.142952406819716771e+01,3.142029230292333963e+01,3.138771558932069183e+01,3.140110431319850903e+01,3.132605939133583206e+01,3.125350959237702853e+01,3.129102456063866100e+01,3.141725232427142345e+01,3.128598577078554399e+01,3.139419234882607412e+01,3.131134595444026303e+01,3.134752360865084242e+01,3.138469986814245161e+01,3.128988399564805789e+01,3.129463184813164744e+01,3.141519824813971695e+01,3.133756644681312054e+01,3.132446180184373574e+01,3.127870953225329487e+01,3.142381326029399702e+01,3.134075795471129311e+01,3.137635051238906314e+01,3.140245174952234208e+01,3.127694790588707718e+01,3.130438660159457243e+01,3.133982145537363095e+01,3.139445502837373780e+01,3.124053859868947569e+01,3.138831639378455307e+01,3.131791726997019154e+01,3.139516546522150264e+01,3.128789474511678037e+01,3.132791937544648420e+01,3.141751239439086163e+01,3.136438447812070507e+01,3.125867618952162985e+01,3.133237441556514824e+01,3.129635997359364907e+01,3.140289079593041066e+01,3.134476565458474084e+01,3.137842211047172114e+01,3.139173319804223183e+01,3.131008181060393269e+01,3.121289686659710583e+01,3.131325510944110135e+01,3.140790843043163960e+01,3.134477452002723652e+01,3.127513474473878574e+01,3.134861239591047877e+01,3.127223679535660850e+01,3.134914860871675302e+01,3.135188401757814347e+01,3.135868270134174907e+01,3.127833685148665310e+01,3.128851944988279143e+01,3.130532768447205427e+01,3.129278724828325409e+01,3.130806967276772923e+01,3.126368221026860184e+01,3.130378301435435517e+01,3.134483802721340595e+01,3.134394135258827419e+01,3.137209141166895421e+01,3.137253073134718306e+01,3.142156272939717354e+01,3.141221353068186772e+01,3.137739932919371810e+01,3.120135682002063149e+01,3.130165207471406674e+01,3.138471000584312165e+01,3.128590927227229912e+01,3.136780880484221257e+01,3.134474573648423856e+01,3.130878645962078366e+01,3.134350205343954343e+01,3.132907623888573667e+01,3.137002593140097417e+01,3.136298821738350284e+01,3.131196316257045709e+01,3.137642517525470609e+01,3.133784350013124609e+01,3.141844080419080498e+01,3.132749428812144288e+01,3.136969803680005242e+01,3.131853400730142312e+01,3.124097801600841962e+01,3.131444867676700383e+01,3.121849228902936702e+01,3.133592599062101058e+01,3.129219136456791972e+01,3.133890556281151163e+01,3.140271225063131055e+01,3.134276595941454602e+01,3.123208012475881645e+01,3.132540969031195743e+01,3.129440677578557128e+01,3.124727169675673366e+01,3.126904686292688496e+01,3.136357468205037691e+01,3.136695104382766885e+01,3.131251313170010775e+01,3.129587519059625578e+01,3.139107965920157639e+01,3.127507509041842582e+01,3.144449801925154730e+01,3.130707165436699668e+01,3.131602314401330744e+01,3.135158568568062876e+01,3.131719256580090871e+01,3.133138297854508636e+01,3.126416551409464972e+01,3.135597431523489576e+01,3.134096190871153453e+01,3.136739818220504361e+01,3.125587745522786420e+01,3.139822649121671816e+01,3.125125890974268117e+01,3.133616643147557923e+01,3.125210531022752747e+01,3.136624807684003002e+01,3.123137321778332876e+01,3.132119013122190410e+01,3.133801662993181836e+01,3.131584900968375251e+01,3.127714561921084524e+01,3.133787630986695305e+01,3.125091840877016125e+01,3.135379901813029946e+01,3.129432384234572950e+01,3.131460036404447678e+01,3.135528710883185255e+01,3.128693555642862378e+01,3.128624674597198663e+01,3.134384396048875487e+01,3.138059807642063248e+01,3.142159007533192749e+01,3.136177720961693538e+01,3.133590266276467418e+01,3.138140607358871392e+01,3.129756963135368864e+01,3.134532949471570618e+01,3.126102433360551203e+01,3.131218651319135660e+01,3.132839656008169271e+01,3.131102858060405580e+01,3.139930934211093216e+01,3.140324807241228200e+01,3.133810181342425594e+01,3.144690164942215915e+01,3.129933820932227917e+01,3.130774651980262391e+01,3.132897180607780641e+01,3.132149467822539179e+01,3.131579087985302579e+01,3.127354254950003565e+01,3.130665453018323774e+01,3.128307848247480294e+01,3.129904648778024523e+01,3.138594557588276501e+01,3.133267553181985932e+01,3.133378223182681310e+01,3.134111366771120899e+01,3.130238598506311831e+01,3.122894231047579794e+01,3.122687876874792323e+01,3.127746114611549189e+01,3.131943387149196312e+01,3.130940549221631386e+01,3.135969369948375274e+01,3.137634849463442066e+01,3.134276024090689816e+01,3.141823948229176011e+01,3.136763597166321205e+01,3.136926018699479712e+01,3.130738510918252970e+01,3.129879496700393915e+01,3.126630768025056284e+01,3.130054410481866967e+01,3.130430916222667292e+01,3.137094542387947271e+01,3.124837667435345523e+01,3.132372831582874184e+01,3.137911961649423986e+01,3.141512843851033665e+01,3.133066772053427229e+01,3.126629793316638839e+01,3.124023788402482538e+01,3.134954298132894834e+01,3.128334866152918181e+01,3.130824512848894159e+01,3.131097608345264049e+01,3.138018471482089922e+01,3.130991661762818623e+01,3.130297895972621447e+01,3.129697642471965935e+01,3.129140565800222262e+01,3.132497818980302995e+01,3.128092375195411989e+01,3.137697785654344429e+01,3.134502710331497966e+01,3.132993742930214154e+01,3.125356201732201811e+01,3.137406132604843378e+01,3.139373094841436895e+01,3.136194428217629948e+01,3.125287467536691821e+01,3.125784302607727483e+01,3.134108059287403591e+01,3.133630374248939177e+01,3.139450837680048068e+01,3.136945644386442922e+01,3.125825806118281491e+01,3.136027544625541807e+01,3.129183804715778905e+01,3.141895945641178045e+01,3.129658891150263145e+01,3.128416903998806475e+01,3.127763548984508901e+01,3.142880426355741008e+01,3.136957608751201576e+01,3.132437891351014159e+01,3.135884956933322343e+01,3.140821088200635813e+01,3.130259630874498100e+01,3.130359171920259342e+01,3.136135543641968582e+01,3.136535014874854710e+01,3.136774252669101770e+01,3.131431468507878790e+01,3.129233592045086354e+01,3.140591285392601861e+01,3.134601984271795772e+01,3.129713296627682695e+01,3.139622315798570540e+01,3.131159857599293161e+01,3.133456070652407988e+01,3.132417204486246831e+01,3.135722217970266712e+01,3.130059851137513149e+01,3.132109535501888331e+01,3.126670890530792946e+01,3.128062161701585353e+01,3.124642733318673038e+01,3.135319940070049327e+01,3.141057305150729917e+01,3.128215163593398884e+01,3.139990041837793910e+01,3.136133859595737761e+01,3.130775174604710287e+01,3.131374987508056762e+01,3.129692832978058448e+01,3.129663201578258480e+01,3.126845694896118033e+01,3.135485743378788470e+01,3.126025040670975841e+01,3.134992677590196308e+01,3.133040915304082574e+01,3.131216176653094863e+01,3.130569918403487506e+01,3.129808115742984143e+01,3.138154806683913733e+01,3.129391683929351586e+01,3.135330783856907644e+01,3.129183837441371452e+01,3.137719098508732074e+01,3.132088023193973214e+01,3.127604754415018817e+01,3.128786757249949346e+01,3.131722095637852021e+01,3.125290035374820974e+01,3.132892364977418964e+01,3.127812902118501270e+01,3.135847593557949153e+01,3.129489190323626602e+01,3.137914186794872506e+01,3.126210935807817393e+01,3.137782928418430828e+01,3.139668519332944996e+01,3.131876682842744231e+01,3.131068647269980687e+01,3.141822643546743166e+01,3.130401353910892226e+01,3.138721388683601177e+01,3.138706502605308657e+01,3.135373556299186149e+01,3.141906227171952892e+01,3.135401060661434869e+01,3.129434616819445125e+01,3.136430957920632068e+01,3.135110192381918992e+01,3.134525983774102187e+01,3.136519534695272426e+01,3.127428358948900922e+01,3.128105115732460462e+01,3.135618203786378544e+01,3.126793054908304370e+01,3.125474589777021350e+01,3.127167299808606415e+01,3.137761023655427550e+01,3.126216554241941026e+01,3.116405969939376064e+01,3.127711341607723128e+01,3.322431162255303860e+01,3.333306015439617198e+01,3.322086114071352370e+01,3.327687692683983300e+01,3.328686212264437216e+01,3.326666050688356080e+01,3.328874129501308943e+01,3.331440279411474137e+01,3.325803577036368353e+01,3.323756222833672780e+01,3.323793963601229962e+01,3.329625501347470617e+01,3.327983525527582742e+01,3.331199840093052700e+01,3.330547318067132068e+01,3.323543934686774293e+01,3.332648228001682611e+01,3.324679564235262319e+01,3.323674401188770133e+01,3.328136211555184332e+01,3.325833140928026666e+01,3.326714046320790885e+01,3.330384839881648418e+01,3.328220700200447624e+01,3.327944495717932227e+01,3.326616548249287320e+01,3.317215798473090160e+01,3.326837299193173436e+01,3.322469553273896281e+01,3.321397955456884432e+01,3.330884541816814703e+01,3.324732182474215847e+01,3.320179444693687287e+01,3.333761517702821209e+01,3.322438737312084811e+01,3.323774973580037084e+01,3.326608918586773456e+01,3.331023162372596857e+01,3.325506396107601859e+01,3.324616180745020699e+01,3.323540476356353679e+01,3.323646875044928350e+01,3.325565124752133528e+01,3.319792053294987966e+01,3.336781229611102617e+01,3.321470036596008413e+01,3.319651844947654240e+01,3.323147868163960084e+01,3.334802701603779695e+01,3.323110637545007506e+01,3.326621004898557743e+01,3.331462652506976951e+01,3.324820169782336166e+01,3.325196638178746156e+01,3.315631316064119005e+01,3.324504291101225562e+01,3.327560128608530476e+01,3.330286171665784423e+01,3.322911466557623328e+01,3.331879966755340661e+01,3.326308728687479288e+01,3.325272413778294833e+01,3.327224437428208148e+01,3.323330601239774751e+01,3.324936809827792672e+01,3.330402333123359426e+01,3.323080202135970040e+01,3.325042315392626335e+01,3.324095941015888656e+01,3.329813041195136236e+01,3.328756681035744691e+01,3.330742490095154551e+01,3.328441222986123194e+01,3.327761985949114631e+01,3.331154089934142348e+01,3.329340368148866247e+01,3.325220691774612192e+01,3.324760503034754322e+01,3.322099820501400558e+01,3.335347623478466517e+01,3.324038186614399137e+01,3.331957841694234901e+01,3.318615789469767918e+01,3.318882373850196643e+01,3.327751523068918971e+01,3.328265795739263666e+01,3.324449962715183915e+01,3.333494311417804568e+01,3.324633953466243952e+01,3.320922965568669127e+01,3.326964893977933002e+01,3.328703091619766496e+01,3.328342757912820815e+01,3.331995676112563132e+01,3.332493742065530995e+01,3.330208047157549345e+01,3.326480525816288747e+01,3.323473200487882195e+01,3.325082096170899604e+01,3.330351794597237358e+01,3.321613497013640881e+01,3.326232004659205899e+01,3.323405602332902475e+01,3.321115600513010691e+01,3.324486012440895877e+01,3.323970869517994231e+01,3.328092122097642402e+01,3.328584320673239461e+01,3.322374547436481151e+01,3.329505534049087601e+01,3.328882740725420319e+01,3.319767654634550524e+01,3.320928171972159504e+01,3.338299548776855374e+01,3.326281155583489380e+01,3.326723004520483329e+01,3.333690682347697987e+01,3.319094158005752604e+01,3.326922119319831239e+01,3.322638261106875746e+01,3.329380586529551778e+01,3.333438196287395527e+01,3.323343190412821713e+01,3.333779222078797488e+01,3.320537487346066996e+01,3.330394023925039448e+01,3.331029797847141793e+01,3.329291974828569067e+01,3.321547663437681308e+01,3.331163786693687001e+01,3.328991059757753845e+01,3.333526013447237801e+01,3.324038543624249797e+01,3.318840005093270662e+01,3.326675083366171748e+01,3.329699651110453118e+01,3.322941317036366371e+01,3.328877178745700860e+01,3.324896674242828709e+01,3.328719124882613301e+01,3.324272946115375049e+01,3.332732307232927838e+01,3.321445885355242922e+01,3.328109154033732153e+01,3.330126787524758925e+01,3.319716882768382504e+01,3.325347445463262375e+01,3.329861316029403895e+01,3.327349266527228622e+01,3.325477289701290573e+01,3.329632726443531965e+01,3.322779737068333361e+01,3.332182430073100932e+01,3.323782893656771620e+01,3.328186759736252043e+01,3.328545039378175829e+01,3.332109754374595667e+01,3.322077189848162959e+01,3.318989874277502850e+01,3.330311576096021753e+01,3.329439514198272576e+01,3.335014552680519273e+01,3.323078824576902690e+01,3.326530971322442554e+01,3.330513635200841094e+01,3.328762925057511524e+01,3.324027856437440676e+01,3.316886818957488003e+01,3.332441666726904828e+01,3.323538649777088949e+01,3.329017092392265909e+01,3.330950532738653891e+01,3.330221465158990668e+01,3.329778509018004229e+01,3.327427291120410047e+01,3.322313899384309366e+01,3.329701766673240826e+01,3.332093981264458904e+01,3.325957995266843881e+01,3.323412733043679168e+01,3.324044333438571641e+01,3.330098605760484531e+01,3.335709694414718740e+01,3.327417478032802478e+01,3.328377161650099936e+01,3.333028535755996558e+01,3.325147955738028571e+01,3.332477079880833060e+01,3.329225595802635951e+01,3.317584613740134358e+01,3.323594277780874506e+01,3.322029952486609972e+01,3.322555408357367668e+01,3.324085465852233767e+01,3.324511291480285280e+01,3.319767345476370224e+01,3.327493218023668931e+01,3.320666467033891678e+01,3.321886990315979205e+01,3.321311811307740669e+01,3.320836976206242497e+01,3.324303766973127949e+01,3.330596686231129411e+01,3.332792600204997058e+01,3.329821529734592644e+01,3.322695483578589659e+01,3.325123307512306070e+01,3.322988575098789710e+01,3.324682282767219732e+01,3.332034631432902927e+01,3.324591416818993395e+01,3.323144324065316368e+01,3.325598218253747262e+01,3.318366044193241038e+01,3.321919742943659060e+01,3.328041667854769514e+01,3.333210627458162634e+01,3.312089605981604024e+01,3.325233527011464929e+01,3.329002846679527039e+01,3.322032823628335052e+01,3.323169370388266231e+01,3.328374216707595679e+01,3.327461130238067710e+01,3.326708279874026886e+01,3.323743332180880827e+01,3.328967702969709563e+01,3.332914770497503554e+01,3.333915630506885464e+01,3.333646728439357787e+01,3.330372831873769002e+01,3.321805336258262287e+01,3.323733213394059760e+01,3.326856561553692160e+01,3.321347925364202069e+01,3.329832297048712064e+01,3.316817892987279492e+01,3.330203265905253573e+01,3.321574367141587913e+01,3.321921570064123586e+01,3.327772904721108915e+01,3.320364314979774889e+01,3.325031480778319803e+01,3.333028215993444832e+01,3.324589433240358716e+01,3.322576405265142796e+01,3.331604824814554178e+01,3.322547683483627168e+01,3.318564884637425649e+01,3.321817393278254826e+01,3.327251691738520378e+01,3.324397702641162766e+01,3.319881013592684127e+01,3.326178442203078589e+01,3.327594970572937427e+01,3.330338385415747382e+01,3.319748283610756800e+01,3.332651298231245107e+01,3.329026180567102244e+01,3.324614504031858075e+01,3.327914372635682838e+01,3.328722538903900841e+01,3.326747406028295728e+01,3.324483491564828341e+01,3.328263024120516178e+01,3.338070501371286269e+01,3.322722525519054670e+01,3.336164113512584350e+01,3.328166751159672287e+01,3.329284138092437217e+01,3.325746697753000092e+01,3.325830850838782737e+01,3.334905366517198644e+01,3.326924711315037797e+01,3.318683386086676990e+01,3.335818332010685339e+01,3.322816775607898876e+01,3.331877987479157355e+01,3.323935254650236004e+01,3.329683004876808639e+01,3.324377168541321481e+01,3.326108918821653759e+01,3.325120005465435469e+01,3.321997569447830756e+01,3.329043682711728991e+01,3.322647192206475353e+01,3.328593923281048461e+01,3.329014192645140469e+01,3.330829921626397550e+01,3.334197183653741803e+01,3.325751263316747952e+01,3.326548126958085305e+01,3.325071898292708283e+01,3.330771602970503409e+01,3.323397023632289660e+01,3.328395070935929567e+01,3.323145746713362314e+01,3.325605491688007476e+01,3.330573249821432569e+01,3.320755664270654250e+01,3.323304867600628398e+01,3.324456202324331144e+01,3.327799199528088536e+01,3.316926943361898594e+01,3.330040217057941021e+01,3.327839238123441845e+01,3.339712919659332613e+01,3.332047354862275057e+01,3.316044364232946862e+01,3.325303547918548475e+01,3.329962958153719654e+01,3.327285876282372357e+01,3.324038137326142817e+01,3.322157266511762685e+01,3.330661471468823009e+01,3.327171600463916690e+01,3.324954891822831371e+01,3.331694050446613176e+01,3.322968665760053852e+01,3.326635716685716915e+01,3.325076315803305249e+01,3.330131404814793683e+01,3.332923750535673690e+01,3.330936389182001989e+01,3.322002765888584719e+01,3.330532212624915189e+01,3.334003715586944594e+01,3.325333292967521004e+01,3.329117354858819766e+01,3.330851123188809026e+01,3.329083971452466528e+01,3.327687447844833457e+01,3.322234328569599882e+01,3.324334507842102227e+01,3.321658237494042254e+01,3.328962881070390267e+01,3.329263063687487545e+01,3.326721378054391920e+01,3.325281474668374671e+01,3.328474206153919113e+01,3.322987814684363173e+01,3.323608046544163841e+01,3.321075483690647445e+01,3.320203085191116799e+01,3.327562278208296931e+01,3.330232883504557861e+01,3.335723624867326720e+01,3.323016871012876550e+01,3.323974945274778037e+01,3.327347758643661990e+01,3.325744166005549829e+01,3.326336627346025665e+01,3.328817954694133618e+01,3.322379604397387709e+01,3.330312793761640933e+01,3.325548447436435850e+01,3.329131023015560231e+01,3.326422367029070415e+01,3.324684894920007849e+01,3.325325196957510343e+01,3.323893576913665271e+01,3.326487878457994896e+01,3.326660300615243671e+01,3.316494552523305117e+01,3.325001920026576840e+01,3.324514329453884187e+01,3.326800500041860431e+01,3.323261649049986488e+01
2.784707841241366566e+01,2.787642568485402350e+01,2.789738839929787417e+01,2.785075088798215859e+01,2.783583749800688167e+01,2.781316432819350482e+01,2.787358702863676996e+01,2.786823315988559813e+01,2.786957366089225729e+01,2.783454548529932282e+01,2.791197222922786736e+01,2.784955190385030122e+01,2.783712327324952795e+01,2.779796993829704022e+01,2.778606489806193025e+01,2.785277214349820696e+01,2.786867950389056148e+01,2.786022183488032056e+01,2.786791159013965213e+01,2.788867932995226084e+01,2.782673294508507666e+01,2.785596769522332394e+01,2.788275751262642643e+01,2.784416954071858896e+01,2.790150125257365232e+01,2.784842401957103419e+01,2.787006380641797065e+01,2.783302528815231369e+01,2.790664699400140591e+01,2.784545824077252618e+01,2.792255233039559670e+01,2.784914204067917254e+01,2.793509560645222933e+01,2.785312161376356244e+01,2.784370363872590204e+01,2.784061092486882671e+01,2.789855539418985231e+01,2.787849530524041342e+01,2.783087257401727044e+01,2.788679270928711418e+01,2.788922229768775196e+01,2.785029818817753267e+01,2.788945320748514334e+01,2.780306408471108170e+01,2.777691014124133062e+01,2.787805828521676688e+01,2.782123584904736902e+01,2.785586488693651575e+01,2.786661385931670765e+01,2.789692533691134102e+01,2.792098183789974897e+01,2.788775524958550278e+01,2.786847495924479645e+01,2.791614025211633532e+01,2.778081920109161018e+01,2.779408439386612528e+01,2.786026414857067479e+01,2.788400600945897878e+01,2.790380510141075021e+01,2.785254241093158001e+01,2.787820027749553375e+01,2.792253329278901219e+01,2.789405122006363769e+01,2.784048128660675658e+01,2.790894048904675628e+01,2.788686763669926449e+01,2.786344180796428205e+01,2.783135323749988643e+01,2.789079982091851662e+01,2.784693742927015236e+01,2.788815466255022102e+01,2.782989830833848544e+01,2.782128823750431579e+01,2.787166943374344896e+01,2.782110220035168169e+01,2.785460149591617807e+01,2.785144233759260857e+01,2.786872293009737689e+01,2.778600869184240096e+01,2.789659678511568686e+01,2.781872428458044055e+01,2.789754629482483494e+01,2.781865115940944122e+01,2.783462726846757107e+01,2.777988088541723855e+01,2.784351162481927133e+01,2.781954180160015966e+01,2.781617740170147357e+01,2.782976621577408594e+01,2.788281487861207353e+01,2.787172003981206103e+01,2.790534115998843845e+01,2.784567125649342501e+01,2.789039439522565544e+01,2.785858231005755670e+01,2.784393023563787395e+01,2.783325028368252418e+01,2.785650790683114053e+01,2.783306763179651000e+01,2.789926419665013668e+01,2.792825605916589993e+01,2.783941723900562693e+01,2.787938498688691169e+01,2.784384221902887901e+01,2.790141338238151292e+01,2.788564859311738076e+01,2.789363889372450700e+01,2.793210084365855295e+01,2.792432512975645409e+01,2.785027251024766670e+01,2.785836276562622515e+01,2.786504583035404181e+01,2.785153976914207519e+01,2.781376004065607077e+01,2.785861283064507177e+01,2.780617020135994011e+01,2.783327348449942207e+01,2.782537050507987431e+01,2.780877253929465809e+01,2.785106265328750652e+01,2.789056772436394738e+01,2.789989869316512383e+01,2.784533777993230785e+01,2.789076612916909426e+01,2.788391141086023595e+01,2.782615389519144600e+01,2.788133709191312093e+01,2.782417691255201930e+01,2.788424962071969659e+01,2.785993794098802212e+01,2.788341191270948016e+01,2.784247394517874596e+01,2.787496246646702147e+01,2.784805278416196828e+01,2.781671735987722371e+01,2.789695819911045760e+01,2.792154376238843128e+01,2.784526649226972950e+01,2.787490865975147258e+01,2.785322050567963004e+01,2.788496377887301492e+01,2.787510285814792965e+01,2.780997286028173221e+01,2.791520002134295098e+01,2.787941871436022012e+01,2.783719462721997573e+01,2.787338023285263944e+01,2.785907017202156410e+01,2.777262869962489589e+01,2.792424364043581519e+01,2.781756250525468843e+01,2.787759338080082827e+01,2.783924891998285389e+01,2.788341264147485177e+01,2.782306352161459984e+01,2.782564186768666303e+01,2.789186690148539327e+01,2.790877468365923164e+01,2.787933181648849512e+01,2.785753431729997232e+01,2.783357601482583732e+01,2.785393696420178600e+01,2.783173857089986569e+01,2.792074949740960221e+01,2.784855896608755543e+01,2.780468082488578929e+01,2.788446402825766057e+01,2.785897060887256060e+01,2.781532591673074961e+01,2.790806883399245919e+01,2.787090922009221572e+01,2.794343090789526585e+01,2.784727824680562236e+01,2.789040350118679257e+01,2.788367615465723759e+01,2.782046087009639379e+01,2.786517202838367524e+01,2.791331218939396308e+01,2.781621858593389618e+01,2.783583926478571158e+01,2.784670498339181677e+01,2.786214941633759068e+01,2.788755605399052229e+01,2.779537223120872014e+01,2.787007865576149612e+01,2.787036587664904630e+01,2.781166929901211660e+01,2.786338605984740013e+01,2.785091141686752181e+01,2.781138582148029315e+01,2.784171639440970125e+01,2.788976327919115406e+01,2.781784928290580439e+01,2.790008082898993180e+01,2.785437126006043229e+01,2.784062151484067016e+01,2.783028749995336781e+01,2.789191172654317086e+01,2.783783372261945743e+01,2.786352516264990697e+01,2.788541930623427589e+01,2.789971696453788397e+01,2.785070844259464451e+01,2.783499028985656309e+01,2.785604828843909075e+01,2.785403765927381414e+01,2.786275721864703314e+01,2.783441093455678228e+01,2.786891917199624658e+01,2.788636485385048758e+01,2.788541146754281641e+01,2.786624151524787862e+01,2.784846021984815678e+01,2.779191924898351829e+01,2.784857591500670893e+01,2.782601287950859614e+01,2.793655565619147296e+01,2.788878676928647238e+01,2.790693419237643980e+01,2.785430400535243933e+01,2.782725910662339786e+01,2.780613338620337061e+01,2.778498744612999971e+01,2.785208780712877896e+01,2.782792892563058729e+01,2.785130799973656224e+01,2.781600711025878070e+01,2.786273287258851283e+01,2.783796366263175770e+01,2.784309495990780192e+01,2.788167964303035973e+01,2.784395238119773808e+01,2.782535992429613714e+01,2.784996317113759190e+01,2.791909190621657899e+01,2.784564965297779437e+01,2.784048049836737349e+01,2.783917196484223311e+01,2.783965858479021094e+01,2.782229056434064063e+01,2.785333366139592925e+01,2.786993753584695099e+01,2.782559645772778367e+01,2.793968351107114856e+01,2.787699110430457239e+01,2.782018800074184028e+01,2.784861136686485139e+01,2.789602252475051358e+01,2.786829362696253298e+01,2.774799334450832333e+01,2.784085725196529992e+01,2.790169227201647573e+01,2.785654514210488486e+01,2.782285593890046371e+01,2.783487775303152745e+01,2.787262752647678354e+01,2.786846472162688571e+01,2.791381591795807537e+01,2.784964707151573649e+01,2.784274800028882524e+01,2.783374461174872749e+01,2.779671968782632874e+01,2.786384666908050534e+01,2.787658191901041604e+01,2.790480963295735961e+01,2.788520158240381619e+01,2.786310270789341459e+01,2.786414733718797265e+01,2.785891931376716002e+01,2.786509487243708705e+01,2.785533567563028967e+01,2.782522675710808002e+01,2.784934158972204443e+01,2.783171409462962487e+01,2.786966005675423830e+01,2.788205869753976174e+01,2.783797544504004762e+01,2.783526045732950038e+01,2.783611312545288285e+01,2.788626120919010276e+01,2.787571107224310651e+01,2.787878705812461888e+01,2.786024230790243905e+01,2.787391884068906833e+01,2.782087238911248406e+01,2.788307044700338722e+01,2.785389780617696687e+01,2.781385707593473811e+01,2.785643107755318226e+01,2.779222151611454805e+01,2.787970975786173966e+01,2.786743538841105305e+01,2.789943173823765932e+01,2.791241704626965614e+01,2.787819506978085116e+01,2.781694340533930898e+01,2.785600387365819586e+01,2.786345924471048008e+01,2.788461161894655049e+01,2.781103450574523706e+01,2.785570836757883484e+01,2.785354600663471558e+01,2.783501550319798312e+01,2.782738098033632212e+01,2.785810957942885935e+01,2.783855382026868241e+01,2.786018546736859491e+01,2.783159787877776381e+01,2.784148475683828394e+01,2.783563444606846815e+01,2.786536289721501447e+01,2.793184528487875440e+01,2.781182515718354153e+01,2.784859807713630886e+01,2.789742056829764749e+01,2.782535921078331143e+01,2.792271509696312393e+01,2.786130098186124471e+01,2.786514084751624409e+01,2.785169740988690634e+01,2.785699350770500615e+01,2.781522324796010892e+01,2.783451085121278723e+01,2.783197473056323901e+01,2.785392974749415629e+01,2.778651200978348612e+01,2.782698796139445463e+01,2.790273566958250129e+01,2.784669110730339980e+01,2.786630779654128531e+01,2.785667496443485902e+01,2.785746591416950579e+01,2.788381236410707231e+01,2.780412617304690315e+01,2.789082260641156097e+01,2.784199707967247406e+01,2.786475538460408430e+01,2.779768581982251163e+01,2.787506281924203222e+01,2.791095108146154047e+01,2.783299494815008401e+01,2.786613651263158431e+01,2.785789337825443468e+01,2.785798216046374165e+01,2.785759118073272589e+01,2.787750667007840022e+01,2.781271925395243017e+01,2.785025423346429108e+01,2.436398418709374880e+01,2.431747546489693690e+01,2.428599329352719849e+01,2.442660651716474618e+01,2.432312571130979961e+01,2.440587135394900997e+01,2.427123925370963420e+01,2.439878163851442494e+01,2.415581200648418303e+01,2.427676382957277212e+01,2.438111203404292837e+01,2.437832047144190284e+01,2.430409558677615323e+01,2.434449208130335407e+01,2.432366890513328173e+01,2.436113917951441721e+01,2.436977177205120526e+01,2.433507729413461718e+01,2.436647115591619439e+01,2.440806990266539245e+01,2.431978274312221799e+01,2.432878127350288366e+01,2.432163937341171334e+01,2.424514514295026046e+01,2.438626795714873907e+01,2.427090758973107398e+01,2.432465113629145748e+01,2.440920086100117103e+01,2.432474955533753302e+01,2.435216846251115896e+01,2.432981632590704635e+01,2.438358560574399903e+01,2.435653781927065253e+01,2.441215734061146492e+01,2.437184732933745934e+01,2.437487319338512393e+01,2.434159081507191047e+01,2.432711172904451047e+01,2.439813387005611034e+01,2.431480058537748334e+01,2.434387501622613570e+01,2.433208793440105921e+01,2.434738904428868622e+01,2.431076930560355009e+01,2.437340925660331692e+01,2.430899321366138111e+01,2.430891553821373563e+01,2.427311373516774751e+01,2.436211358199077992e+01,2.441617484609848532e+01,2.434930571021342161e+01,2.434713867324198588e+01,2.428313625540901199e+01,2.436566656099151018e+01,2.439306843231600652e+01,2.432343281766971899e+01,2.437610390278046424e+01,2.428687469763507778e+01,2.430084551010481420e+01,2.429823966987448713e+01,2.435563298915383967e+01,2.437248464713956864e+01,2.434793512221947509e+01,2.428456614568659333e+01,2.436005357126590098e+01,2.432260966927817947e+01,2.437210759656124992e+01,2.430906235552633277e+01,2.432552906993792163e+01,2.437518497096138503e+01,2.437967832992183759e+01,2.429383993462422708e+01,2.429099855535324792e+01,2.433336830774100790e+01,2.435818082096959714e+01,2.435015769259254981e+01,2.446754245405051620e+01,2.437191775772181757e+01,2.439817445486582415e+01,2.446705036758366347e+01,2.438314658361430531e+01,2.436452045585168946e+01,2.437840539590852273e+01,2.431872747870134788e+01,2.430533535572374504e+01,2.434696305098444569e+01,2.436642066068165136e+01,2.433234950099631178e+01,2.438626234490828892e+01,2.434344674275748588e+01,2.439074394548757496e+01,2.442948786754713097e+01,2.439208282046276821e+01,2.438539342735826310e+01,2.437809472185824688e+01,2.435351858347823395e+01,2.435798018742095650e+01,2.442501210445157511e+01,2.430888812815724975e+01,2.440989528595840952e+01,2.430427032390079489e+01,2.435831144957817074e+01,2.437485854961779097e+01,2.436587469532644690e+01,2.439746388840389812e+01,2.435365855663924961e+01,2.443346377943250047e+01,2.426872113031484446e+01,2.423063522564093120e+01,2.449223895286952768e+01,2.431675581956209697e+01,2.431006240727418088e+01,2.435137413613753665e+01,2.435566829693455304e+01,2.434191851815257124e+01,2.439975000484660228e+01,2.437176838411286184e+01,2.430145805271214954e+01,2.432953004737413494e+01,2.437882641747712142e+01,2.430430110540891064e+01,2.435240169748114170e+01,2.427785511929410944e+01,2.438435551302489301e+01,2.432724142728936556e+01,2.438968532049316096e+01,2.437761112803886832e+01,2.425721273333340378e+01,2.423506725894550584e+01,2.434249709771236425e+01,2.427951389359268219e+01,2.427639147386771157e+01,2.432582004662643271e+01,2.434922594142732777e+01,2.438497847252157413e+01,2.428769992806544309e+01,2.440408736945500578e+01,2.433221674299425530e+01,2.434522900275893420e+01,2.438071191046615382e+01,2.431060915316487936e+01,2.427413547247976311e+01,2.436439392607218224e+01,2.435552358489609048e+01,2.434312886566617351e+01,2.436327863243376868e+01,2.429795878582614677e+01,2.432315956745856056e+01,2.429704319901919263e+01,2.441245591614156751e+01,2.432883242847958982e+01,2.435781213598730588e+01,2.436522164655178102e+01,2.437109527879991688e+01,2.437252304107406076e+01,2.432164659715555644e+01,2.431855398487507003e+01,2.441123252782791653e+01,2.435905406234370929e+01,2.419536961574105760e+01,2.432472770080251223e+01,2.435339853185167414e+01,2.438159739450223640e+01,2.437439629558962295e+01,2.430911275492558943e+01,2.433832374685130873e+01,2.435406852463740535e+01,2.436031134762285077e+01,2.440554376569557959e+01,2.433443752495682233e+01,2.435572389928682213e+01,2.436718540943564548e+01,2.432586715304418590e+01,2.444346926074344140e+01,2.436550945444739469e+01,2.436954067476036911e+01,2.430442098448040156e+01,2.442899007267312328e+01,2.433092612729791071e+01,2.429415136039595779e+01,2.423478158646433656e+01,2.429230063366281200e+01,2.430169692454682817e+01,2.440204829787066387e+01,2.441294678828190001e+01,2.435956475289711420e+01,2.439259472014047248e+01,2.436573367177218330e+01,2.438433669146014537e+01,2.438407505660604713e+01,2.429360070079577127e+01,2.435826763401136574e+01,2.428529147150025125e+01,2.434177657378576498e+01,2.436961834259967219e+01,2.430725548089252896e+01,2.437779160265623446e+01,2.436133985561509974e+01,2.436431312891560808e+01,2.435526605866403571e+01,2.427958614657404723e+01,2.437934439321563929e+01,2.448195514700917030e+01,2.438195066887749007e+01,2.427534116596002889e+01,2.424243976518733135e+01,2.428552921787168728e+01,2.436805651436971942e+01,2.438080416300021014e+01,2.430379520527414172e+01,2.429034040439048425e+01,2.436993160247616430e+01,2.432534699740133277e+01,2.432155060156328119e+01,2.437433930528973036e+01,2.437406382937976090e+01,2.418049264626544925e+01,2.434075800137699730e+01,2.431493648963498089e+01,2.442079969997310940e+01,2.441598074207653823e+01,2.434673799862152066e+01,2.431792225352191394e+01,2.435316369363331646e+01,2.429416034964669180e+01,2.436154394090918274e+01,2.431665449777022303e+01,2.436926663989593322e+01,2.437086733967069208e+01,2.430382743920789324e+01,2.434763574372741957e+01,2.434880524617021891e+01,2.436264052436428429e+01,2.431289321917639512e+01,2.434716729262724400e+01,2.435272016305189879e+01,2.435345436244005413e+01,2.431795942516194486e+01,2.435361240223102897e+01,2.432328819515112173e+01,2.434925272403507890e+01,2.425235638835685847e+01,2.434915144151300836e+01,2.433900171425124626e+01,2.435580836905323565e+01,2.436361291282143426e+01,2.433264087560787203e+01,2.436176161477686364e+01,2.434689584516947747e+01,2.437888501389529949e+01,2.437675142907057690e+01,2.436213236618529621e+01,2.432114018859454418e+01,2.430312698710912400e+01,2.432958970518363628e+01,2.436024953032386264e+01,2.438033954971773909e+01,2.429207703751240643e+01,2.433267145329439529e+01,2.430065070788021231e+01,2.425540576675780713e+01,2.432897766097626402e+01,2.429261720231163224e+01,2.430565497903988259e+01,2.429813685672579382e+01,2.434092495533310796e+01,2.440098783622731560e+01,2.434121078655007864e+01,2.436887764072308116e+01,2.442685922094453588e+01,2.433655699629806435e+01,2.438579479913816428e+01,2.428058271620080788e+01,2.429152041003341722e+01,2.432177756184042039e+01,2.431334446046154341e+01,2.428788466271285884e+01,2.434004925228859406e+01,2.437021852925483145e+01,2.439002759782724894e+01,2.436887748989578739e+01,2.438896341594248440e+01,2.434179136956306166e+01,2.434792290355531463e+01,2.433532124189044055e+01,2.440359447045769770e+01,2.430812964865799231e+01,2.431476005126619810e+01,2.424698437700632425e+01,2.432958396673839019e+01,2.431843936811318230e+01,2.433752026599648843e+01,2.432566492512514245e+01,2.432483910479512446e+01,2.432925439195051354e+01,2.434701797032111159e+01,2.439618967810859118e+01,2.436150407800809248e+01,2.440070525643906052e+01,2.437975926585890463e+01,2.439576770714361942e+01,2.435188442067482129e+01,2.437448583764259880e+01,2.438742385983561434e+01,2.429353761025700109e+01,2.435986983972119546e+01,2.438068802455897099e+01,2.442372091836095649e+01,2.440252399202642408e+01,2.434343073751978181e+01,2.438709262369201269e+01,2.435766196404823347e+01,2.430192963787145999e+01,2.435124139264652854e+01,2.433141864591060965e+01,2.435351172641941275e+01,2.431404890699272769e+01,2.433934903332380628e+01,2.436890581138979073e+01,2.436563980421392017e+01,2.439220294562571922e+01,2.444296263659098045e+01,2.424425411357086091e+01,2.433299780275525137e+01,2.437024582528591310e+01,2.431633696931857003e+01,2.433514117515495201e+01,2.432822319357946128e+01,2.434640363816378184e+01,2.431886551967613386e+01,2.432042410157789902e+01,2.434008425622920058e+01,2.427699217318107117e+01,2.430805725800534844e+01,2.429460099723744548e+01,2.431064240100841900e+01,2.434271850313026064e+01,2.427934300621545560e+01,2.430048273222798016e+01,2.431084488244334807e+01,2.437407775235035956e+01,2.436123987207389519e+01,2.439088446918791675e+01,2.434974522967892341e+01,2.449293863117284786e+01,2.453218486521638297e+01,2.444421842061264982e+01,2.449278773998265279e+01,2.451212643418518411e+01,2.450340879854901743e+01,2.445247415987896034e+01,2.443607945381040736e+01,2.453001955906693610e+01,2.450026645267357850e+01,2.449330267469898104e+01,2.448007200967776953e+01,2.449598684822408501e+01,2.447937013696514086e+01,2.456602007486699435e+01,2.446559420752327441e+01,2.446287710306338425e+01,2.455811111876475294e+01,2.450234491140347970e+01,2.457616436226012979e+01,2.453099810622811106e+01,2.443437561605792752e+01,2.449770933386003691e+01,2.453291228930431345e+01,2.447540501963328552e+01,2.444898475050722553e+01,2.445424924919667120e+01,2.447593771011081287e+01,2.450873168557334481e+01,2.448118565106135591e+01,2.451907585080426344e+01,2.448693224442955341e+01,2.452761591473953118e+01,2.452809512670679482e+01,2.453129010029265800e+01,2.453490456865974423e+01,2.446972943670804312e+01,2.452195696832021099e+01,2.450626887335627657e+01,2.458725927240206133e+01,2.447049991967936577e+01,2.446160549557689379e+01,2.453766929906043259e+01,2.451782520507660479e+01,2.454990311189569496e+01,2.454037152951637069e+01,2.446428777707177815e+01,2.451727318486354079e+01,2.445632031812217377e+01,2.452337131097932499e+01,2.447081128545438844e+01,2.449810249439064336e+01,2.439017173810372441e+01,2.449240909931603127e+01,2.449308200783688605e+01,2.453089025486425712e+01,2.449511066771901113e+01,2.452722024733376216e+01,2.448206513716479904e+01,2.453212199911145319e+01,2.450015316786313946e+01,2.453284615303548577e+01,2.455415982430623956e+01,2.446817899981443034e+01,2.443780021516893086e+01,2.444094640240111360e+01,2.455135551078384992e+01,2.456510173418143594e+01,2.446130892745799557e+01,2.451361592247549126e+01,2.449494906592664023e+01,2.452403477333176340e+01,2.449015043641525580e+01,2.450710639524382728e+01,2.454377502151110235e+01,2.446273076284077774e+01,2.459220098170190028e+01,2.454001858269390013e+01,2.453887435653055249e+01,2.453229673963894797e+01,2.453088754365622037e+01,2.444529506452285972e+01,2.455814376389562170e+01,2.444096935303345219e+01,2.451554349103267327e+01,2.445846347064634685e+01,2.444135031482169396e+01,2.447634328789476044e+01,2.445806020238197220e+01,2.443746832795267210e+01,2.448602686019895813e+01,2.457188453531191286e+01,2.448805855915423280e+01,2.454736864552591413e+01,2.450924926605574683e+01,2.442441801341959717e+01,2.447238662308824786e+01,2.445876564380030871e+01,2.446903316417954954e+01,2.443506304080273139e+01,2.456053771604678815e+01,2.449569108186313215e+01,2.449666002628040928e+01,2.454265255537339740e+01,2.450996383148339319e+01,2.451546051970406381e+01,2.456639414942148747e+01,2.449142702301034902e+01,2.450719464918077151e+01,2.449120870285038976e+01,2.450687814557055333e+01,2.440916860532882993e+01,2.451349083788055694e+01,2.447522639004690248e+01,2.455898333842323922e+01,2.450362205499845913e+01,2.439619312386368932e+01,2.447381413492126256e+01,2.454469709272841271e+01,2.447420192306024589e+01,2.446658050130854178e+01,2.446218282491914309e+01,2.454929032384593768e+01,2.453096404436591627e+01,2.448137137983464129e+01,2.450516831581470001e+01,2.452137911672378578e+01,2.444291992883845666e+01,2.441077847379226640e+01,2.448411523504526599e+01,2.450364098230647159e+01,2.450693742808776676e+01,2.446759961168741526e+01,2.448530806000366056e+01,2.441513216043619039e+01,2.445609109972679107e+01,2.458072025314295672e+01,2.447449054141784686e+01,2.442613700706021262e+01,2.453034539647100942e+01,2.447830199164791765e+01,2.445059286359689565e+01,2.446508502274369334e+01,2.452681030306248289e+01,2.441179999361775543e+01,2.448367637232664862e+01,2.443333899500927586e+01,2.452565997845180235e+01,2.446503535142617380e+01,2.449555941546892157e+01,2.445906007642140167e+01,2.453511593271330327e+01,2.451984395061453270e+01,2.453061960189643287e+01,2.451247347876169513e+01,2.445737677336424198e+01,2.448292562449114840e+01,2.447810170768233817e+01,2.456517759671655554e+01,2.448182619877415078e+01,2.446161958178989693e+01,2.446895710072153207e+01,2.446267711458986227e+01,2.448831774719181453e+01,2.447820785359640894e+01,2.447312039872794287e+01,2.446486870583033735e+01,2.452755641848459334e+01,2.449613858319644422e+01,2.452018101727236754e+01,2.450320598277674833e+01,2.448858096553351515e+01,2.442067441177104570e+01,2.450001941485016133e+01,2.450847037840190978e+01,2.446522377887188782e+01,2.443015013915193023e+01,2.446424766149459273e+01,2.453904835838480736e+01,2.447933278909651733e+01,2.448776121598490008e+01,2.451288177489762887e+01,2.440181493015080605e+01,2.448123372485260774e+01,2.451128782319697308e+01,2.452130334546675527e+01,2.452366939090403619e+01,2.446775698642571584e+01,2.451076491793030954e+01,2.449846115725873830e+01,2.445748655388093695e+01,2.450385486958001025e+01,2.444312860095264384e+01,2.442680167615086972e+01,2.451000206105764434e+01,2.455177320209335790e+01,2.452384928211631987e+01,2.452744886078806275e+01,2.450759721132099855e+01,2.447139620211679656e+01,2.451938952028587337e+01,2.447079958637647223e+01,2.449669371542311325e+01,2.454123267995873547e+01,2.450909776227938508e+01,2.446028940491059700e+01,2.447391737234239883e+01,2.451130209487028111e+01,2.448373017938925500e+01,2.456246969789016887e+01,2.448902695645282535e+01,2.442945017707179645e+01,2.455094589911055536e+01,2.442927902369646276e+01,2.453761909788550355e+01,2.438974726477881205e+01,2.448893923099024406e+01,2.453400196948442868e+01,2.460225733398715064e+01,2.450057591831568971e+01,2.451518025424973857e+01,2.444187552339427327e+01,2.458637566816086917e+01,2.461183973832024918e+01,2.455416861744911472e+01,2.450513353692450025e+01,2.454659626887902490e+01,2.451613718612804860e+01,2.447094952616756913e+01,2.443641348284394610e+01,2.452250953655889631e+01,2.455490778789316764e+01,2.451334261729536479e+01,2.448323010398070210e+01,2.447451847297489991e+01,2.451886441003554040e+01,2.451051531296151609e+01,2.445516697306189613e+01,2.450338266956519817e+01,2.447282592394344292e+01,2.459574938030460345e+01,2.447180754418074855e+01,2.451001046470295819e+01,2.446165218419146825e+01,2.454324458624603977e+01,2.443650512269809383e+01,2.448107787955274972e+01,2.448874307531490402e+01,2.448875655545576535e+01,2.451760188777190308e+01,2.448080667480301287e+01,2.451135390250421153e+01,2.447125002786759396e+01,2.440795094468716542e+01,2.448926914575148217e+01,2.444284450937105646e+01,2.455494066115118912e+01,2.451614894549354418e+01,2.453990270098148585e+01,2.449939976291534904e+01,2.455096733274934806e+01,2.448382484555254024e+01,2.451937633968623942e+01,2.446289176882678973e+01,2.445751262229823908e+01,2.451220964758692844e+01,2.445179226724897958e+01,2.449153840606956933e+01,2.454178647228140164e+01,2.454620252379481826e+01,2.445917485060879670e+01,2.450038559017464124e+01,2.456056440271840913e+01,2.449983061387405314e+01,2.450060797910388644e+01,2.448350679501406191e+01,2.449874276405256879e+01,2.450269776158023660e+01,2.455229213740764749e+01,2.454400233280303567e+01,2.442749392715846213e+01,2.450163340851122840e+01,2.445396298165718463e+01,2.444753320143718867e+01,2.455281302705919444e+01,2.453208392833016305e+01,2.449785413332920214e+01,2.458858217945763869e+01,2.448608709893061786e+01,2.454573151619372595e+01,2.450458906847363494e+01,2.444368157122607244e+01,2.452956208450505571e+01,2.461578677348365218e+01,2.449274255948323997e+01,2.455121740856729318e+01,2.455217310227643424e+01,2.446877672055114061e+01,2.446910444478154645e+01,2.449991070612513866e+01,2.450529994428950786e+01,2.450924053045586959e+01,2.451027506151875457e+01,2.453171036140906480e+01,2.448348368700314026e+01,2.450778393376655728e+01,2.449747029154238476e+01,2.449895962465059540e+01,2.447902298827372647e+01,2.448256774501278343e+01,2.453142793668165567e+01,2.452365252026655895e+01,2.448866348196978748e+01,2.449640795269809601e+01,2.449228858158744160e+01,2.448472601447075547e+01,2.450812345266822589e+01,2.454189441778612490e+01,2.446523681285128760e+01,2.438303905924538739e+01,2.447227832664196967e+01,2.441260048000485483e+01,2.446905314994573288e+01,2.451516608496612548e+01,2.445910877979239473e+01,2.450131065645842199e+01,2.452577748028463489e+01,2.445159886790026249e+01,2.445240079565508040e+01,2.448283965710395549e+01,2.448177750824925525e+01,2.447340075171901219e+01,2.448831130610876983e+01,2.451540175703624413e+01,2.449380640332505976e+01,2.442816152055307555e+01,2.450603176609490674e+01,2.447468457191135016e+01,2.444986659559485886e+01,2.454506138438933149e+01,2.444579172622045604e+01,2.453988825360117332e+01,2.444194158394946115e+01,2.445627230877391511e+01,2.445038530828876588e+01,2.449439184313412810e+01,2.444698455543116467e+01,2.451085317839858391e+01,2.447717829953676727e+01,2.452367929995227058e+01,2.448137708572508586e+01,2.453147403705208873e+01,2.453777668346909735e+01,2.448283455467456804e+01,2.448701037596926611e+01,2.456445272912407773e+01,2.446463635779107193e+01,2.446851332642035715e+01,2.452598959213660024e+01,2.459258996636498296e+01,2.453337957220766441e+01,2.447260188988188290e+01,2.447568868525630847e+01,2.449748322879796802e+01,2.451241967486034312e+01,2.448332492874859767e+01,2.443835025647910442e+01,2.452412102508267822e+01
3.256372796460517094e+01,3.244283543254773861e+01,3.248698550075508251e+01,3.260660737362352535e+01,3.294505855577386200e+01,3.244616844095352803e+01,3.253243388523263491e+01,3.283638702664600828e+01,3.258523564827249430e+01,3.270372519266454958e+01,3.274074197607776426e+01,3.247351105861583420e+01,3.265634020730769294e+01,3.279729477318706188e+01,3.272169303274297647e+01,3.252698484851918437e+01,3.247249205497502089e+01,3.288170435802675939e+01,3.252694223649523764e+01,3.267232961642062605e+01,3.273932798358577401e+01,3.191172635992876039e+01,3.274454940375876788e+01,3.237644719478945632e+01,3.251082027113260153e+01,3.287490917563376769e+01,3.281809784037487532e+01,3.248037052197015839e+01,3.292976698970435478e+01,3.266226352854447867e+01,3.271058192495401329e+01,3.271781995740823845e+01,3.252515976749045734e+01,3.295862062919272972e+01,3.225797236439869664e+01,3.266864887371559689e+01,3.287593447395833124e+01,3.304240681619035769e+01,3.228084740852932555e+01,3.263410375368844996e+01,3.313429681780880998e+01,3.284893791436477528e+01,3.266117531420375997e+01,3.264181820739617734e+01,3.236202191248914062e+01,3.241437071205647413e+01,3.263284886401560669e+01,3.293958734930104981e+01,3.241036606129395636e+01,3.224727913044239358e+01,3.269109753353418313e+01,3.246571106750322855e+01,3.272958282892483339e+01,3.276639742749922846e+01,3.249688286384672153e+01,3.292072563429159260e+01,3.260491781479060336e+01,3.290508959843973713e+01,3.235909329249503941e+01,3.211155895625938683e+01,3.263592351348009402e+01,3.240275790683963208e+01,3.263951290493163526e+01,3.288678243883840935e+01,3.292204043431775062e+01,3.296460075920808208e+01,3.223395038573480775e+01,3.265015011538422129e+01,3.271095532932249483e+01,3.261558507930635642e+01,3.269151283666229801e+01,3.242300664310657510e+01,3.240325061275036234e+01,3.243401619200443520e+01,3.225394342224896604e+01,3.269840992054854212e+01,3.247500352853278116e+01,3.269763238556884488e+01,3.246276553694215039e+01,3.242850605309580203e+01,3.262942627349600144e+01,3.277799496710640881e+01,3.276673532733082084e+01,3.255142571005526975e+01,3.272473997197607076e+01,3.278230841629305559e+01,3.230490002421739604e+01,3.269990767601682080e+01,3.263922371547801049e+01,3.247765311545272482e+01,3.249549483617783352e+01,3.276289878892964680e+01,3.250922265276385303e+01,3.306138023466572662e+01,3.277127341625977408e+01,3.252939558729687519e+01,3.264680713680854041e+01,3.247829418533248713e+01,3.225830135503634466e+01,3.259288520787454502e+01,3.287088641368794129e+01,3.261061988990560678e+01,3.241022791446660989e+01,3.231653858805571389e+01,3.263128811479130320e+01,3.276444049941916603e+01,3.271351150608784764e+01,3.242427710887431402e+01,3.224748254831752803e+01,3.253382097742096590e+01,3.266404559605399527e+01,3.297482901047713000e+01,3.296072039881430982e+01,3.258336921736790970e+01,3.235733176337251393e+01,3.314603979220920138e+01,3.284082269078109562e+01,3.225001736626437321e+01,2.624831618619509754e+01,3.257499876110135517e+01,3.265015735290477750e+01,3.270920427994385449e+01,3.242972701663150303e+01,3.273533451729730359e+01,3.274057080323542834e+01,3.307955939353118424e+01,3.236828382662122294e+01,3.239521883245964773e+01,3.250997997136445861e+01,3.264681168326789162e+01,3.282162256118699872e+01,3.264813030754282863e+01,3.268575691341504807e+01,3.269241001951218095e+01,3.277006346653232782e+01,3.233119638606445534e+01,3.317657809819205283e+01,3.257171292074892222e+01,3.273602281082020937e+01,3.262535636045278409e+01,3.244043933547994385e+01,3.228879652107998766e+01,3.282937350275813060e+01,3.259111358650642387e+01,3.234318035982848016e+01,3.253081430059219059e+01,3.266755779319841224e+01,3.230948664888970256e+01,3.246718436416034592e+01,3.204097833796870987e+01,3.243001923617893567e+01,3.268804897798827369e+01,3.217647134986945190e+01,3.233309133390744705e+01,3.243995425628878593e+01,3.271425450448788297e+01,3.212896622778318800e+01,3.248462732009313925e+01,3.253206329807128583e+01,3.235459653875671648e+01,3.286545925026094039e+01,3.273785293137855490e+01,3.258095320256506966e+01,3.269812192383916027e+01,3.240942722442597557e+01,3.271799826772883080e+01,3.271146877884260107e+01,3.279919546101272942e+01,3.250771021040029751e+01,3.229958668721980075e+01,3.267611904843710136e+01,3.187772210067093326e+01,3.290151135077629618e+01,3.256168875829243348e+01,3.253636886220331803e+01,3.259071484626013415e+01,3.322782643340728015e+01,3.285915209217542809e+01,3.272668930448645597e+01,3.260489941270810732e+01,3.246933732054817767e+01,3.252037501593083846e+01,3.293900800822159880e+01,3.266420287059585092e+01,3.270692593742133880e+01,3.272479696225518353e+01,3.257721031929116151e+01,3.244019691151996909e+01,3.269254894778403298e+01,3.259172282624398775e+01,3.280895954192057218e+01,3.259342178092892794e+01,3.260673707946432387e+01,3.200233820094454984e+01,3.310081557379052697e+01,3.260704885228361150e+01,3.258046209381451774e+01,3.239961448682512923e+01,3.274349829155647029e+01,3.251991196071513457e+01,3.269962050070916604e+01,3.249384197632151938e+01,3.286779092934852997e+01,3.259137481562418515e+01,3.239544630041299911e+01,3.258731931243229951e+01,3.234960297613751834e+01,3.284923715241149011e+01,3.264197569865056181e+01,3.267148220125518776e+01,3.306668104376545614e+01,3.284685990279825063e+01,3.250612410834865784e+01,3.302853336970940035e+01,3.276167184515502839e+01,3.195212532084991608e+01,3.284252670497182436e+01,3.219990831484120974e+01,3.255300421665658916e+01,3.232556990186561308e+01,3.270468555754318629e+01,3.241864658828455958e+01,3.275032355651945437e+01,3.268060563735841129e+01,3.252232146756055897e+01,3.260473472476754608e+01,3.249132032360526523e+01,3.228519121457787122e+01,3.269058355405120864e+01,3.235118511695048937e+01,3.274488999142966605e+01,3.280434890667679326e+01,3.270591707148993521e+01,3.262926765733550383e+01,3.253241133182054057e+01,3.264442931423978678e+01,3.252738599446796286e+01,3.274529214994747406e+01,3.243346376149321486e+01,3.301867044011656560e+01,3.251968110896417841e+01,3.252769160855753228e+01,3.246207697640964085e+01,3.251810028739765102e+01,3.246868392065239561e+01,3.248507057220908933e+01,3.258559984599369130e+01,3.266713253037205789e+01,3.264839612602721530e+01,3.247456981536232945e+01,3.321316118752989865e+01,3.239486513453315553e+01,3.265330722049154133e+01,3.279148277134687106e+01,3.305908441147120413e+01,3.277057322000261053e+01,3.270169122253437877e+01,3.234878595977252047e+01,3.295048456697146122e+01,3.273282663038573759e+01,3.236618303405019503e+01,3.249952235001408241e+01,3.292513841050993051e+01,3.271612260545999362e+01,3.242319369989733957e+01,3.229468865175190473e+01,3.237647578967546025e+01,3.237151256915176845e+01,3.268959432891359285e+01,3.261835815503809499e+01,3.285388364887856483e+01,3.263537072569926067e+01,3.238207790667534880e+01,3.269063569408054803e+01,3.247862099107285161e+01,3.275354303234404085e+01,3.223741414149930762e+01,3.255559468023417935e+01,3.265389068372441272e+01,3.246757543652777400e+01,3.318924078388443633e+01,3.261250452646817877e+01,3.235962081153949299e+01,3.245658852917203063e+01,3.256323755876952930e+01,3.286843046556337811e+01,3.292321922317864846e+01,3.240479828973174392e+01,3.252885103787922105e+01,3.276138109530891995e+01,3.270959607468360986e+01,3.254770434770301790e+01,3.228024158893046547e+01,3.252262018123293785e+01,3.247190697412064964e+01,3.260687108972892645e+01,3.262755232906918224e+01,3.274390792381797866e+01,3.262484309576350228e+01,3.280138302267840800e+01,3.272024117460431114e+01,3.231410130819890725e+01,3.268083391044451247e+01,3.256834251114584333e+01,3.226878158081801473e+01,3.212181544890248830e+01,3.262069143563466866e+01,3.281321641196095129e+01,3.263699253041198745e+01,3.270255955823836302e+01,3.252969446594482861e+01,3.264974967518276117e+01,3.279521154768512758e+01,3.221047390764314855e+01,3.248048154038924196e+01,3.269324884773667605e+01,3.284878902536119227e+01,3.254462419643841287e+01,3.255130958032916055e+01,3.309187736962699944e+01,3.270830369339935828e+01,3.259094993421734898e+01,3.262030523652384062e+01,3.280701828989842284e+01,3.269968335948438209e+01,3.270588553826994627e+01,3.271882771331165429e+01,3.259893940684222713e+01,3.266232077809042522e+01,3.251095746855571633e+01,3.293838621264210076e+01,3.257372095852576166e+01,3.296177866205823648e+01,3.251242207796204298e+01,3.301854397154639287e+01,3.282810564887263638e+01,3.267354485870252034e+01,3.249624709933988953e+01,3.282292127052357245e+01,3.240488202132259943e+01,3.293750552136137344e+01,3.279572974489462922e+01,3.192829678983318686e+01,3.253270818097953310e+01,3.243118493574294803e+01,3.240072648019576462e+01,3.232567280872513749e+01,3.282177528105913211e+01,2.996142061329419093e+01,3.022205595934837064e+01,3.049796932167937058e+01,3.027227547126342699e+01,2.996162313334555094e+01,3.030538383211608533e+01,3.044806216801005405e+01,3.006229039905237244e+01,3.014251729901507915e+01,2.966549087373431348e+01,3.022203899042498065e+01,2.979319548298845888e+01,3.002264615721464835e+01,3.105673846777416713e+01,3.037043005918375371e+01,3.022212358159313439e+01,3.000537304780874237e+01,3.081677291310651157e+01,3.011649329325694069e+01,3.035481211919481837e+01,3.016152488432766887e+01,3.015501695220788392e+01,3.008408209132575095e+01,3.122727108488395942e+01,2.984141520863297359e+01,3.053571322113170083e+01,3.027750533107612441e+01,2.451400611870690938e+01,2.986563585997965475e+01,2.986696821136773394e+01,2.951959669024105537e+01,3.015698678753516404e+01,2.999797524283560080e+01,2.971715440367638550e+01,3.144867604727705768e+01,2.953693841080590232e+01,3.009057564348891134e+01,3.128423465988738528e+01,3.039244231565275101e+01,3.043381780851333218e+01,2.498849615580543215e+01,3.041994286045440887e+01,2.986687412824122845e+01,3.099565084249555014e+01,2.459077998079883898e+01,2.944604314231996511e+01,2.966941507428359515e+01,3.123275536277978404e+01,3.001684050430477058e+01,3.040851283818821216e+01,3.050617900253506320e+01,2.990626803182293258e+01,2.981721188211304252e+01,2.949873706555404240e+01,2.995499157917456756e+01,2.999149604208762554e+01,2.469902514720830666e+01,2.997793889890139241e+01,3.021651462401986521e+01,2.472900842503253571e+01,3.023827654380053076e+01,3.029872814982405771e+01,3.009759437333523024e+01,3.127170889363722495e+01,3.012157207218641020e+01,3.041893670356126478e+01,3.013629500702738184e+01,3.027755626879670103e+01,3.017625090877720240e+01,3.018269548792413914e+01,3.003166126529048796e+01,2.984776789180212120e+01,3.048399658653295319e+01,3.010341739601214783e+01,3.024627467225483457e+01,3.030750458629478317e+01,2.466813374902379508e+01,2.963546470534765831e+01,2.999827290109400479e+01,3.017861471575068322e+01,2.992611825953572335e+01,3.040600407825417406e+01,2.979921349112693107e+01,2.461847333399898829e+01,3.005311915622608154e+01,2.983891155539151541e+01,3.040285756870627054e+01,3.032692681568344284e+01,2.952218912538636175e+01,3.014638940078419793e+01,3.009328886509592138e+01,3.011771533018912450e+01,2.994233737740855972e+01,3.002698466154134849e+01,3.027286772359882860e+01,2.956910400751933565e+01,2.998371605264592432e+01,3.015432430957945442e+01,3.138723545071079002e+01,2.990793238033205625e+01,3.022986940813623136e+01,2.965630112973050814e+01,3.023601874808671042e+01,2.991669622070714851e+01,2.464047109895872723e+01,3.031361384724087316e+01,3.044050534841977296e+01,3.023267089501148774e+01,3.030366555372054194e+01,3.027569687022354117e+01,3.017010512027225388e+01,2.952026249434295835e+01,3.012883271851023181e+01,3.055747843307229772e+01,2.963682336426226271e+01,3.006665914244904059e+01,2.422629378953105928e+01,2.991789651772159431e+01,2.990681694333551022e+01,3.011003511018481404e+01,2.999119524514038204e+01,2.972759771782606464e+01,2.998669881641893653e+01,3.021723065142479214e+01,3.018295792330896177e+01,3.080034571472769045e+01,3.051749764049174019e+01,3.008947953555771804e+01,3.003270580632758069e+01,3.005350009051220539e+01,3.001651898659257967e+01,3.002218175162038705e+01,2.993175224442746440e+01,2.919924474720428265e+01,3.008585159994074587e+01,2.980886700735514694e+01,2.973200935251098187e+01,3.039292281975631838e+01,3.014805766507926776e+01,2.470077852132814655e+01,2.989512024978948190e+01,3.029640398139698476e+01,2.965922315792905550e+01,3.026541207915158438e+01,3.007834213278902880e+01,2.983074233751956328e+01,3.069773653575912675e+01,3.003115329878410122e+01,2.973349987354075807e+01,3.106162663173148175e+01,3.008195092611448374e+01,2.446709406263096298e+01,2.972834371214881344e+01,2.998998189601920927e+01,3.031502047183494142e+01,2.983138062141613389e+01,3.091125020271780244e+01,2.975848607183428030e+01,3.098229602220783718e+01,2.447972114533842003e+01,2.989125712762228915e+01,3.033132860840032663e+01,3.005021179565400047e+01,3.002953355114723522e+01,3.029601005493774224e+01,3.015796180713394037e+01,3.133370142474770859e+01,3.123301055962869555e+01,3.009279758565926954e+01,2.468422342757215660e+01,2.453391332726192786e+01,3.071724434536978166e+01,3.011719627886447981e+01,2.991710746819047273e+01,2.456213449961918727e+01,3.071642438332709446e+01,2.453421013662557826e+01,3.006460117697699985e+01,3.007293555668737994e+01,3.005512624011867473e+01,3.016230812634123737e+01,2.978369661510246758e+01,3.008387325782633326e+01,2.461338244212512549e+01,2.981845497914493848e+01,3.004815723034177566e+01,3.007475894024100427e+01,3.001449721609314736e+01,3.006478645727590049e+01,2.459049292086532645e+01,2.999382441268281596e+01,2.984794399785058872e+01,2.993982750646340207e+01,2.973815270849995329e+01,3.072391651085315800e+01,3.125486016153070423e+01,2.992442244388273664e+01,2.975651112130404385e+01,3.039350193780488496e+01,3.023882339186780044e+01,2.986347855857843570e+01,3.067388730612373493e+01,2.980426467403486157e+01,3.009113270574411914e+01,3.021958331734840897e+01,3.107282257653386637e+01,3.001547839348555158e+01,2.983467622049846923e+01,2.442825168808014169e+01,3.007777559968030090e+01,2.997793261896550376e+01,3.019397728546674387e+01,2.997651269222979309e+01,3.129301946852752536e+01,3.054663372004529620e+01,2.446115451461057333e+01,3.039008142399493906e+01,3.003563012480184113e+01,3.096474674021280293e+01,3.001205971164927178e+01,3.010919880140204441e+01,2.975992016117544026e+01,3.025319980085701133e+01,2.980110968745438882e+01,3.083026444254480225e+01,3.035668169032551589e+01,2.995280461786399684e+01,3.135083957202234117e+01,2.993852542660668803e+01,3.004356180361419248e+01,2.457639020667236451e+01,2.993842255278613607e+01,2.985877680672492929e+01,3.004393998479415728e+01,3.015337157127521905e+01,2.965518302886451352e+01,3.004328084008334798e+01,3.041879573253406832e+01,2.999559957601833915e+01,3.074117779489548496e+01,3.018536191878678210e+01,3.067881361546174546e+01,2.996052039697543634e+01,3.012366158904439928e+01,3.023609115109518441e+01,3.008975329204274018e+01,2.945914875880351502e+01,2.968893161365938838e+01,2.433104604252907421e+01,3.027122883286562072e+01,2.449045153765291971e+01,2.987976820892456686e+01,2.976672872702608075e+01,3.031907839584375353e+01,3.086327506420771982e+01,3.030266578399520938e+01,3.039975194648843626e+01,3.008368572411519182e+01,3.029327018567862595e+01,2.983686512060648965e+01,3.005327184871362078e+01,2.427515177704616889e+01,2.971799005233849300e+01,3.002500195974290875e+01,3.017609335724118580e+01,3.163243158126010002e+01,2.444200563042989671e+01,3.061219393052850180e+01,3.122382883124157615e+01,2.982651140812441781e+01,2.983169745451267474e+01,3.000189506893962132e+01,2.455049896343163951e+01,2.952691093993484373e+01,3.021992835448478942e+01,3.008849752884864159e+01,2.443649615512388351e+01,2.962604886699203988e+01,3.025423746257010293e+01,3.021735763453962775e+01,2.945951276487328130e+01,3.007476360663066117e+01,3.011831478173401422e+01,3.012653870925595356e+01,3.036182308516680450e+01,3.035507698635204576e+01,2.985845239647193949e+01,2.990086688587069474e+01,2.967930203161636626e+01,3.047892694714872164e+01,3.071864396148415111e+01,3.080104028592980825e+01,2.995520519253862091e+01,3.112877531033811351e+01,2.999524764646009345e+01,3.029715132191968507e+01,3.007123938892501158e+01,3.096544708890379383e+01,3.003192967935535762e+01,3.045026900264453218e+01,3.101084583925727145e+01,3.037870822415138861e+01,3.022691862270619723e+01,2.978684187435809960e+01,3.030994939321994508e+01,3.025297235020910946e+01,3.000480983711645422e+01,3.197858319159617224e+01,3.034145458254913308e+01,2.474285141005556099e+01,2.970230400049681307e+01,3.124492905181931945e+01,3.019126772583319607e+01,3.089393524325727469e+01,3.022834161537230102e+01,3.038283452523360495e+01,3.034569876784244613e+01,3.004902994111325398e+01,3.059734034184058515e+01,3.014803406252793749e+01,3.100060281034031817e+01,2.961923551654560072e+01,2.939762542392681866e+01,3.003385978967171610e+01,3.020798611051134941e+01,2.470897851241853971e+01,2.975761723334033348e+01,3.004577638526102845e+01,2.463732299981162299e+01,2.992177749885637539e+01,3.009485411544080691e+01,3.093608143575364977e+01,3.022610559283162956e+01,3.008772255893558167e+01,2.995003374678951147e+01,3.023206026671389068e+01,2.992799783353063603e+01,2.981911796086558653e+01,2.450368411047794481e+01,2.989585062873195653e+01,3.008419364990998801e+01,3.001993539051106197e+01,3.001726260240818078e+01,2.445561524368147133e+01,3.313267164136640019e+01,2.618011371352946526e+01,3.181321109366885480e+01,3.216189431839831059e+01,3.151305186982785855e+01,3.292858678458645727e+01,3.276485501697117542e+01,3.219578539918082782e+01,3.232642332193065471e+01,3.300682204700508748e+01,3.338885458308975984e+01,3.315769661749254738e+01,3.300731839634881482e+01,2.617230872837303224e+01,3.347540793907140966e+01,3.214419534033199000e+01,3.325533987844473671e+01,3.299568462820868575e+01,3.321067462858064090e+01,3.206361111949041032e+01,3.290215992084402075e+01,3.204048170682657570e+01,3.216608247844257562e+01,3.334770027615081744e+01,3.340024936244135745e+01,3.350161410534225581e+01,3.289982745169500333e+01,3.199638994217158228e+01,3.357068734860111903e+01,3.212087471896451518e+01,2.604863051345973446e+01,3.210477020795208603e+01,3.356203684868104631e+01,3.385766052365875112e+01,3.368926131653450540e+01,2.612570298198950169e+01,3.288421617947907549e+01,3.202568868910357480e+01,3.187372501525331003e+01,3.191875777229916622e+01,3.304976065855881018e+01,2.594947659429378461e+01,3.196982328902588577e+01,3.209343075696682490e+01,3.295849225649320857e+01,3.365491641330839201e+01,3.292990154771788980e+01,3.353807027710882238e+01,3.299891327260705509e+01,3.191126916416605752e+01,3.306083359480493300e+01,3.278995718821757777e+01,3.378833667599068491e+01,3.260903761993152727e+01,3.340619783358059181e+01,3.178571405746714618e+01,2.591556348497137918e+01,3.324722237953614012e+01,3.328892107325665251e+01,3.326341223133140090e+01,2.600509382530265867e+01,3.353424835758296041e+01,2.612500769972979242e+01,3.317351075509504454e+01,3.189392644835191959e+01,3.212318078747416195e+01,2.595193246384828001e+01,3.368081275004166741e+01,3.347084032608667314e+01,3.198409672534361903e+01,3.332052834477665471e+01,3.357745345633310308e+01,3.335754765141193445e+01,3.210312823137921612e+01,3.318634539182821186e+01,3.262651835750327223e+01,3.370829781373768697e+01,3.292656005340645464e+01,3.309483863688513594e+01,3.340060597901364758e+01,3.237951239216543087e+01,2.602571421931948947e+01,2.617507560604860117e+01,3.318184583092930495e+01,3.340022981767333476e+01,3.322440051513431314e+01,3.213414306244334284e+01,3.274594212629312295e+01,3.292599236045974465e+01,3.312263867739785894e+01,3.170328084416193093e+01,3.309945544079798907e+01,2.621214375599680935e+01,3.322234780583895741e+01,3.264095369805884417e+01,3.192505032878227311e+01,3.318895470158662420e+01,3.210111015643276744e+01,3.295164679244042105e+01,3.245757295780715879e+01,3.300691110919858318e+01,3.351428486832764264e+01,2.603640937534894206e+01,3.341255077386598060e+01,3.205477935489276575e+01,3.255622251297810266e+01,3.304530837924685471e+01,3.356918455289707026e+01,3.275365013830264616e+01,3.273376231836741823e+01,3.188154346401918104e+01,3.230530699246095594e+01,2.613948272691015617e+01,2.596700062130108932e+01,3.349166738149322953e+01,3.169183885121759658e+01,3.206169216997187732e+01,3.270089555183866281e+01,2.600996696083554838e+01,3.366133478427865100e+01,3.319557850001925203e+01,3.356102483049794927e+01,3.348816284113002695e+01,3.300029571527601036e+01,3.346323026332113670e+01,2.590584088813731611e+01,3.287590589400987540e+01,3.280691062014253134e+01,3.284727920052279160e+01,3.223819733148797440e+01,3.360066928024291144e+01,3.331507407707630364e+01,3.263830630827143153e+01,3.307225229132068023e+01,3.350373017184939783e+01,3.189329053744650011e+01,3.303413064680127320e+01,3.244923548618504583e+01,3.282335227630244390e+01,3.346606061603188209e+01,3.217823723488297105e+01,3.220174691790142418e+01,3.234810421991797114e+01,3.203826404661025862e+01,3.336705934704492194e+01,3.225184875651916627e+01,3.280385314696457044e+01,3.331238197318472771e+01,3.368798514552521084e+01,3.278274630773648113e+01,3.342967333769908578e+01,3.297636562232061408e+01,3.337668522687682326e+01,3.224816671257834599e+01,3.307667328680585683e+01,3.278342525023198561e+01,3.260574575525248520e+01,3.308407897038221535e+01,3.352194466162619335e+01,3.273571185198657929e+01,3.317454045303305321e+01,3.266903507657915640e+01,3.339412299587178978e+01,3.250197558945860976e+01,3.277757345761405361e+01,2.608378987810180405e+01,3.354492492163027606e+01,3.217559546241680835e+01,3.328562809958163626e+01,3.279424797960926696e+01,3.197963723968829797e+01,3.292242664166866462e+01,3.328243550401207074e+01,3.343527416975324229e+01,2.608837930607517563e+01,3.218909388058047227e+01,3.271731288662602566e+01,3.359802801177293219e+01,3.334180152929126706e+01,3.330909927752115607e+01,3.272257484060867228e+01,3.323072756743171396e+01,2.616325564389845226e+01,3.210575106140794333e+01,3.337881303008918366e+01,3.282874332563127950e+01,3.358916813609772589e+01,3.352788350860413402e+01,3.186372188783651183e+01,3.243884510320564374e+01,3.224956235677669270e+01,3.295751721694008296e+01,2.607995961402258445e+01,3.295101882552715722e+01,3.218051165644449441e+01,3.187412265126013367e+01,3.176144653881775071e+01,3.289866997746018029e+01,3.292497560195479878e+01,3.200782143600353180e+01,3.345075229746429102e+01,3.204114249452332785e+01,3.341641478345619731e+01,3.328391895237296438e+01,2.622710583732922984e+01,3.326719810491900375e+01,2.601452532809286922e+01,3.212877015218983701e+01,3.209621631848288814e+01,3.199701099739613142e+01,3.321539187143245186e+01,3.231456437297315176e+01,3.285358493341767172e+01,3.302203644718099440e+01,3.347306207253539156e+01,3.336657792233668118e+01,3.176597827707029253e+01,3.375876939881381844e+01,3.296005202494229991e+01,3.222319456755900546e+01,2.613132481995018708e+01,3.305791294190223084e+01,3.215035373099910032e+01,3.335235675271211875e+01,3.220507858174778448e+01,3.282890283310238999e+01,3.290261634208405184e+01,3.200927316333795858e+01,3.189276155300037274e+01,3.276617772631710324e+01,3.352317434596615442e+01,3.236862622401184808e+01,3.347739611154744210e+01,3.207994188856055473e+01,3.284628612375624357e+01,3.356826556239595050e+01,3.209523014806814700e+01,2.598540265284593431e+01,3.302286872319729838e+01,3.219339990587193512e+01,3.298533812771862728e+01,3.294305249161465099e+01,3.362686596831047581e+01,3.215999477382116822e+01,3.224635046716684883e+01,3.286232313538242522e+01,3.306194006212417946e+01,3.358275740785148855e+01,2.612255489711910883e+01,3.302353654027655949e+01,2.574575884084600830e+01,3.205014419005053128e+01,3.297268937932838639e+01,3.199864813979175437e+01,3.216661162889742798e+01,3.266301608252450706e+01,2.619563622196608677e+01,3.362114556799616594e+01,3.171581165018302784e+01,3.317272561663862263e+01,3.181332576340076201e+01,3.294479953593727828e+01,3.294400239369020511e+01,3.329389589325071341e+01,3.342616501140153673e+01,3.292971737756474937e+01,3.363067859417802907e+01,3.221578737988485841e+01,3.307979916284694610e+01,3.206260758054263249e+01,3.269594080692234428e+01,3.204837482903456447e+01,3.181293662890483986e+01,3.337455827021479138e+01,3.199729599327939411e+01,3.289231524438518051e+01,3.341907244174979041e+01,3.215675445664783183e+01,3.270230052040346180e+01,2.600998560826967676e+01,3.355818536458248502e+01,3.300676363856790374e+01,3.262543203714959361e+01,3.210238473878278853e+01,3.376174152037022225e+01,3.300526577242926862e+01,3.294243821597269317e+01,3.290936518505377251e+01,2.595664982941300991e+01,3.196895932571221977e+01,3.184456515299824275e+01,3.338739885590523215e+01,3.302227018576194695e+01,3.313694633338801054e+01,3.277617898533750918e+01,3.279901674241591536e+01,2.615633685938529851e+01,3.337876357815719075e+01,3.303944139996907126e+01,3.314729668330687673e+01,3.305958573250566701e+01,3.334262913254411842e+01,3.280307437537173598e+01,3.208802073736060834e+01,3.289069472911601366e+01,3.213449028622931536e+01,3.357444838151957356e+01,3.351057512556174345e+01,3.305646879104937597e+01,3.214161030454580725e+01,2.600951207525436359e+01,3.310958707674564039e+01,3.361122495266690891e+01,3.302872938218080634e+01,3.247449592954721709e+01,3.212981418775805764e+01,3.328034007792636828e+01,3.311417349691508605e+01,2.616395196401911249e+01,3.354050531121464473e+01,3.289731024070995602e+01,3.334157993313627344e+01,3.224943794470270575e+01,3.159871301515315167e+01,3.343710332183830758e+01,3.382678741293415214e+01,3.304422337127804354e+01,3.317177618842654141e+01,3.180777798972795267e+01,3.290669086829034029e+01,2.618726245826093901e+01,3.278087865084907548e+01,3.283343978973179134e+01,3.293167438789337353e+01,3.278909709766328717e+01,3.290346420776091207e+01,3.179018408826926390e+01,3.210306383475503367e+01,3.297395708290788718e+01,2.602359123937930008e+01,3.288235034732577589e+01,3.264626929483424789e+01,3.191980372164469060e+01,3.213438715421391123e+01,3.294410969988505400e+01,3.203318649475324520e+01,3.354714877838341636e+01,3.343973047534201726e+01,3.207629994451663435e+01,3.358580749184504555e+01,3.321986810942522794e+01,3.199651761630591196e+01,3.195964131503902195e+01,3.282343071452559258e+01,2.609354498713447157e+01,3.223995567492282532e+01,3.202366467215080093e+01,2.599628388843804316e+01,3.335575327082722907e+01,3.242314720114981696e+01,3.346620309713576091e+01,3.276893321512105928e+01,3.341636733703450801e+01,3.297612556584412857e+01,3.325007801804414953e+01,2.608569867836960299e+01,3.287579596906657287e+01,3.266810320970249393e+01
3.640924846947316240e+01,3.635309184535571347e+01,3.646618976572185034e+01,3.638897638413280333e+01,3.640263086321527908e+01,3.636394968511979897e+01,3.639137056348411647e+01,3.631545392118037086e+01,3.647151987659433559e+01,3.650775249903800557e+01,3.662906373363269807e+01,3.649869945958226936e+01,3.632775321494531795e+01,3.643752342923678356e+01,3.635759236150726537e+01,3.632370770073863042e+01,3.633484992290591009e+01,3.666654325191969122e+01,3.659207880582881245e+01,3.658961044512046357e+01,3.639739809654423652e+01,3.645529704317328878e+01,3.648457985278913895e+01,3.649339063826052154e+01,3.639001860115881470e+01,3.628901294511011599e+01,3.644543915430119796e+01,3.655235572175288894e+01,3.640797944755959037e+01,3.651152469558427072e+01,3.629061059507146325e+01,3.634711344709017311e+01,3.651842370087936729e+01,3.628096152170013511e+01,3.635759189261398916e+01,3.636956521168570333e+01,3.653944320824341219e+01,3.650634781451644528e+01,3.652217676258671730e+01,3.640418682675868212e+01,3.657936766845193688e+01,3.659133632082721732e+01,3.632956232378678862e+01,3.649738436737435165e+01,3.650944025627013900e+01,3.650724541428780157e+01,3.644771689693832428e+01,3.649454292739163463e+01,3.652920150525605436e+01,3.641572997551557478e+01,3.647969370300993575e+01,3.645265786576558042e+01,3.640779582483875032e+01,3.650758961496248389e+01,3.658415662679780667e+01,3.650842191741433140e+01,3.643630866287099934e+01,3.644334060536940711e+01,3.644212619513823626e+01,3.646505798277745214e+01,3.622450459073805007e+01,3.625389824079175582e+01,3.640590341871916280e+01,3.651908718945075805e+01,3.658994217933138060e+01,3.636186607368474455e+01,3.655940745297112926e+01,3.645158708506931333e+01,3.633400091256287823e+01,3.644287376331389083e+01,3.653875003382832887e+01,3.635627803406917735e+01,3.650880383903415094e+01,3.640732881944927612e+01,3.654256453348381228e+01,3.655694717347805067e+01,3.632896350488102399e+01,3.641380551313094571e+01,3.634921889041947196e+01,3.631721332908161770e+01,3.638444843393629924e+01,3.653317261284301765e+01,3.641966273541066101e+01,3.628045445929389246e+01,3.645028007762166311e+01,3.648095300190209400e+01,3.649207874697496123e+01,3.659871340759674752e+01,3.652715930614742490e+01,3.625250980304362258e+01,3.640709060254119578e+01,3.648638045603435387e+01,3.630971559101377011e+01,3.640822616777035847e+01,3.628970361016699542e+01,3.626995170740674013e+01,3.638223883072479481e+01,3.653348852911378941e+01,3.643925065067008262e+01,3.654995092133118817e+01,3.650165978016889312e+01,3.624697187274502141e+01,3.640845871776565446e+01,3.652427151826751839e+01,3.644352156744814408e+01,3.640568182189588953e+01,3.655289826331517133e+01,3.629278451789630111e+01,3.650840040484059301e+01,3.630747143369934093e+01,3.661060835547326064e+01,3.638460619339134183e+01,3.637619202771401206e+01,3.628782515359201000e+01,3.648891090080194033e+01,3.630305210509263247e+01,3.645129560932625168e+01,3.621885090092848714e+01,3.635071465197755458e+01,3.642721082766917107e+01,3.627184612212969483e+01,3.612382898108300111e+01,3.635743027289743168e+01,3.637780525760020112e+01,3.630960722692875464e+01,3.645774047380592009e+01,3.632083200556217406e+01,3.633511775165303703e+01,3.633461584798421029e+01,3.672594522022884433e+01,3.643617839664865699e+01,3.657568381403265789e+01,3.642699339359480604e+01,3.643303156616699567e+01,3.657054952988805496e+01,3.636740001395540389e+01,3.658493952497516943e+01,3.646000453551022957e+01,3.640131010341628581e+01,3.632079297467480927e+01,3.653492139851881149e+01,3.638131731243122147e+01,3.655113012500426350e+01,3.636867365651345807e+01,3.654311959384078534e+01,3.629237437298583302e+01,3.651530255648654588e+01,3.645439057989973719e+01,3.640964768427501497e+01,3.650119448960796831e+01,3.634349977276279020e+01,3.646365658044701519e+01,3.634911675321069424e+01,3.644098658506811717e+01,3.659317110695540975e+01,3.645795229242735047e+01,3.644895809931004749e+01,3.658421518472356126e+01,3.628366663760083810e+01,3.665722014371472426e+01,3.662918768048989904e+01,3.643240009744812369e+01,3.636619414415704199e+01,3.646046000780399510e+01,3.659973537911996999e+01,3.621789505925213604e+01,3.660534241810025691e+01,3.655389456753635358e+01,3.655115400685464522e+01,3.632912365037784497e+01,3.647260310313245668e+01,3.624285641254250123e+01,3.651923209006482551e+01,3.654781147909017136e+01,3.644705651523986489e+01,3.650851738169371430e+01,3.645419598569898767e+01,3.648879017871924191e+01,3.639084947701746131e+01,3.645337778714098675e+01,3.649490667696623092e+01,3.642333995975806715e+01,3.636865278647329802e+01,3.655718420195670859e+01,3.647804210014455606e+01,3.636302249980878543e+01,3.642628291146732522e+01,3.641349699796934658e+01,3.638335463575395323e+01,3.643889827273057591e+01,3.648486041316839135e+01,3.618245991376240767e+01,3.642147455858447813e+01,3.640411925737634391e+01,3.646804882797086123e+01,3.639266764754048467e+01,3.656186002037426164e+01,3.652182843233157428e+01,3.644168858030299418e+01,3.643240135353872944e+01,3.625611134837802751e+01,3.650258946447685560e+01,3.647367200704737655e+01,3.642706210089735208e+01,3.641833438301527082e+01,3.636700554947159958e+01,3.653981106261738887e+01,3.644592203794413621e+01,3.638646932253432453e+01,3.637138496451178327e+01,3.655964789035981255e+01,3.647245590786199898e+01,3.639973919045284845e+01,3.651522208481937071e+01,3.647295538998955067e+01,3.645962624844582933e+01,3.626524833178359586e+01,3.650627230761019604e+01,3.648418005572109735e+01,3.634966437255635441e+01,3.628489330170548754e+01,3.661492515409263859e+01,3.657132427459852408e+01,3.636844360440757384e+01,3.659684875898998513e+01,3.641318797269759244e+01,3.636374881497418698e+01,3.651193288315710106e+01,3.635167308430433764e+01,3.640552947913953830e+01,3.645149922692448285e+01,3.629018927434115938e+01,3.642251918494736174e+01,3.633060497865685790e+01,3.642125943341157779e+01,3.637040083583337946e+01,3.650249231902208891e+01,3.654172499505317262e+01,3.625930465965313232e+01,3.639710446806478927e+01,3.631639064619901092e+01,3.655211666129989112e+01,3.632788663611405866e+01,3.646264427662627128e+01,3.633843678464308624e+01,3.636789315175748527e+01,3.632469017612923778e+01,3.632186862906154090e+01,3.649448005891844815e+01,3.652769524344031282e+01,3.634564183735969323e+01,3.645783005504210905e+01,3.644767192094170838e+01,3.642942663323993457e+01,3.642110948017376160e+01,3.628003938863583500e+01,3.635218288602393955e+01,3.643807735160878991e+01,3.638361984667351123e+01,3.637585396473551924e+01,3.648472754205042179e+01,3.642157850747522474e+01,3.634797558985071220e+01,3.617702164202916038e+01,3.637889284978209048e+01,3.648355225320747763e+01,3.641648592768931536e+01,3.635131617651398273e+01,3.654655591663181013e+01,3.645931936449158428e+01,3.622247942458002967e+01,3.645723754203427802e+01,3.653467756214342899e+01,3.651237406325834201e+01,3.635052810331919204e+01,3.642782074152642480e+01,3.635490507359719459e+01,3.649529812089495806e+01,3.643822434730799387e+01,3.651001845806021606e+01,3.648145449228421455e+01,3.647185131994849172e+01,3.627133342910023828e+01,3.637395567312388067e+01,3.635024242677805262e+01,3.662383043203577415e+01,3.654140426965170718e+01,3.638415565613779989e+01,3.632287851752441554e+01,3.640977947963122574e+01,3.611990204895563039e+01,3.643009640972540097e+01,3.645270939599603111e+01,3.645752424617725751e+01,3.650378395684079891e+01,3.641804563632377523e+01,3.673022406689118213e+01,3.635809892467793247e+01,3.645705195338464932e+01,3.658854258351827582e+01,3.634862242496033247e+01,3.637101041200109108e+01,3.638722541419218715e+01,3.672888690360307606e+01,3.644428242100672577e+01,3.650043056579714573e+01,3.658408557107978254e+01,3.641918352607485332e+01,3.639922930619737684e+01,3.616892856988359739e+01,3.636015295304189010e+01,3.650777272969592246e+01,3.637881270489109653e+01,3.630804459453715793e+01,3.645110815011736349e+01,3.639585461391875754e+01,3.644975193786628864e+01,3.641073032343170723e+01,3.665473781975376255e+01,3.647064859286589922e+01,3.655492974285379404e+01,3.640570642228263409e+01,3.647990921082941895e+01,3.637373826852370939e+01,3.634873412651302260e+01,3.649624781332234846e+01,3.636870580957590704e+01,3.639091234889745152e+01,3.623505104685025202e+01,3.637126037096874143e+01,3.636480661119215085e+01,3.640210726413526743e+01,3.637418491965775047e+01,3.641277721433016268e+01,3.648972469743093683e+01,3.636326201494733823e+01,3.653371863351828353e+01,3.654460819819780681e+01,3.647970668527061378e+01,3.638880362970157023e+01,3.647735658724491259e+01,3.643425219701570228e+01,3.629230400731491812e+01,3.636253792849028343e+01,3.653749025658838434e+01,3.636633142970434562e+01,3.639190072656051456e+01,3.640182408852637508e+01,3.217013388792045703e+01,3.224801731742068256e+01,3.289122803092870839e+01,3.334577046460084659e+01,3.106772844823014879e+01,3.324966097592841408e+01,3.132009907724772191e+01,3.226132594884612104e+01,3.324009113532812876e+01,3.300758017343903106e+01,3.186618848413558780e+01,3.140488065282882246e+01,3.234388597471661342e+01,3.167037637462118482e+01,3.223012136650363857e+01,3.312745229756113474e+01,3.285096435669710502e+01,3.131848757144841500e+01,3.157762177136869042e+01,3.259181308193988968e+01,3.289944519507646703e+01,3.220438987629255223e+01,3.084581112826406368e+01,3.304378757243607367e+01,3.160385618235146410e+01,3.283640124745880229e+01,3.154276448893685370e+01,3.241340977822773795e+01,3.317505881352812480e+01,3.227018448727132238e+01,3.213221100581598222e+01,3.284090121124893358e+01,3.215079820552644208e+01,3.305946201893812031e+01,3.156278925108798816e+01,3.229217238385767530e+01,3.267933876620211464e+01,3.185246317284295259e+01,3.198283720103681205e+01,3.182187370819943339e+01,3.251845766993588427e+01,3.292379199626425645e+01,3.236613550806764295e+01,3.222038553103510594e+01,3.208729821279686689e+01,3.245514496027876561e+01,3.208716973589258004e+01,3.120523124129403669e+01,3.242692398419274014e+01,3.272027563883639090e+01,3.207525955187337274e+01,3.261281684308617201e+01,3.309146002616942894e+01,3.205142464417457404e+01,3.296608223585860031e+01,3.234463851113177668e+01,3.103998759810605890e+01,3.194384017521397467e+01,3.112111746377498633e+01,3.341128093548008593e+01,3.141203167585910450e+01,3.193585533138083932e+01,3.150032494567583541e+01,3.086513490229492263e+01,3.220219077076465197e+01,3.168724313530061920e+01,3.187852481868807786e+01,3.159229797032266163e+01,3.107662066217508112e+01,3.309636168878687812e+01,3.135117783872262720e+01,3.160945517721438947e+01,3.231304241664822285e+01,3.311945273517670785e+01,3.138952610937026932e+01,3.269046997948896660e+01,3.318802218904737344e+01,3.289146062785191305e+01,3.207142878865692381e+01,3.289434646914445182e+01,3.196536649947264408e+01,3.241195930371595324e+01,3.126487982182738534e+01,3.317858123664669279e+01,3.101896930850254819e+01,3.158291334957828411e+01,3.229617063657731535e+01,3.250001770895270425e+01,3.326216583525703641e+01,3.308203327616359246e+01,3.240353021045748250e+01,3.177406036934408462e+01,3.319735476759292681e+01,3.265519819919398969e+01,3.303371919724089878e+01,3.260074390336791339e+01,3.227776114390354678e+01,3.175587337202740201e+01,3.144255326327269273e+01,3.107218246928036365e+01,3.246805798318619907e+01,3.150123811245838112e+01,3.292940586595467778e+01,3.190361802118708923e+01,3.189878334849624153e+01,3.256173356602230484e+01,3.253551084194630505e+01,3.309152288285920207e+01,3.264841167864958749e+01,3.212523904145047027e+01,3.166125390574842413e+01,3.192849057203042662e+01,3.246871164124452491e+01,3.176646930066816665e+01,3.308477583982890735e+01,3.242365434542517733e+01,3.258019974287820020e+01,3.215294587873328425e+01,3.248165167055000069e+01,3.244424007565434920e+01,3.285078432820630212e+01,3.275223335588247409e+01,3.328237310603140031e+01,3.312026300951929869e+01,3.112370975705131215e+01,3.187991091914785358e+01,3.257883657716935488e+01,3.172902520424349504e+01,3.289889260149336536e+01,3.303433748654059343e+01,3.268554155957414764e+01,3.192416248060465023e+01,3.302116301945539334e+01,3.302881006288123444e+01,3.185351972585625546e+01,3.188020779297543683e+01,3.310170829768806300e+01,3.224546856414811913e+01,3.175950153854924451e+01,3.156175028597887433e+01,3.076318053485260862e+01,3.307366153973435274e+01,3.282364318722754604e+01,3.237811964213311455e+01,3.143252458473552480e+01,3.156454379080313899e+01,3.311963557460835261e+01,3.289887192561885598e+01,3.241920733100441510e+01,3.248395611586171583e+01,3.158989978662865994e+01,3.231700725077507741e+01,3.235344703127097432e+01,3.240922039750522998e+01,3.249992617503833969e+01,3.175334115722191086e+01,3.161380755478837301e+01,3.296719129057170505e+01,3.189350674869484692e+01,3.242661631407005984e+01,3.137042633304618988e+01,3.321514534743812419e+01,3.191916570192029567e+01,3.107988145551850323e+01,3.296689882154642959e+01,3.271016745771733270e+01,3.138977382403614769e+01,3.194050826486351724e+01,3.183264100635395977e+01,3.227279874276309357e+01,3.289069197202295669e+01,3.212921623338077382e+01,3.151128163191113174e+01,3.189034431511405288e+01,3.185062419739514539e+01,3.321167792381308459e+01,3.223416936508505870e+01,3.208930551431124201e+01,3.304103336532244128e+01,3.272023691558120362e+01,3.230310710756862846e+01,3.267517447403776742e+01,3.273768069614288123e+01,3.212378330124251846e+01,3.226037837343531578e+01,3.235963332682221250e+01,3.211520035630108083e+01,3.339296089029587478e+01,3.173091543618935617e+01,3.187941522700724306e+01,3.262814901735080042e+01,3.243451227873345033e+01,3.304106382347319482e+01,3.159987892384129538e+01,3.230992099011471907e+01,3.116514129859392312e+01,3.284430912675334469e+01,3.245744173863963766e+01,3.257399180123184124e+01,3.239402099788415512e+01,3.185645975964133214e+01,3.220138891013269244e+01,3.231706073005154423e+01,3.230876114512667385e+01,3.287874057852122434e+01,3.321410360495325875e+01,3.178018649556667796e+01,3.245954510616399347e+01,3.234468938177217012e+01,3.336221498311660127e+01,3.192379602719629617e+01,3.306469273958177979e+01,3.241131583351033640e+01,3.236981181743021807e+01,3.234616643538698355e+01,3.298199694405744253e+01,3.284230057903308619e+01,3.313839487878750134e+01,3.344175845377500167e+01,3.243439605804542225e+01,3.254224968172184163e+01,3.291806474111333358e+01,3.115746562692769572e+01,3.293454070586587079e+01,3.302699187995773400e+01,3.280435967496624272e+01,3.193727637653262974e+01,3.210492859003436195e+01,3.268740682405451992e+01,3.195733641068707698e+01,3.168628999723325279e+01,3.336119679710095909e+01,3.199405352349869958e+01,3.292929764484327393e+01,3.238996424912130578e+01,3.251376058058429663e+01,3.225759472408210371e+01,3.237474269867826138e+01,3.183327993287668534e+01,3.333799636521109733e+01,3.294561087204562000e+01,3.309640329763737299e+01,3.293651205077603805e+01,3.283284393956760994e+01,3.253748576769719136e+01,3.255522087865300307e+01,3.203658644666194277e+01,3.234249415225522029e+01,3.319028227176116985e+01,3.246596347642356761e+01,3.255350368349115797e+01,3.096460708699577680e+01,3.317754363019888331e+01,3.071474319825307475e+01,3.192419079915510594e+01,3.232028305584459815e+01,3.221850041483886429e+01,3.245792133921293754e+01,3.083215922009610210e+01,3.187965452341103756e+01,3.289019069588353972e+01,3.180593909429520139e+01,3.217615442764247291e+01,3.295796502659834459e+01,3.263271616934375174e+01,3.133778357989669772e+01,3.203737080950271832e+01,3.102086187039549614e+01,3.282704498083231215e+01,3.191440525390262195e+01,3.236102684710746047e+01,3.251145010973674943e+01,3.300544538243104142e+01,3.250734134014516741e+01,3.185899701719695543e+01,3.207312350531623224e+01,3.110779952273457383e+01,3.272861231180127817e+01,3.183617000506044548e+01,3.292080806839042850e+01,3.272856027527713252e+01,3.274529988140070458e+01,3.255768743466710902e+01,3.324849064569810508e+01,3.252864230483626784e+01,3.280293277720306833e+01,3.235223139646112855e+01,3.299859491815377055e+01,3.321575567582595312e+01,3.153079289064584145e+01,3.224269038596653303e+01,3.248063743692137706e+01,3.150360917892749058e+01,3.329926286503227573e+01,3.191167498816499659e+01,3.248962764902902478e+01,3.278557179305029479e+01,3.298635323250437068e+01,3.214805492719255398e+01,3.110577677934661267e+01,3.235992080129938131e+01,3.185720708498804754e+01,3.211080314193529972e+01,3.297188277610145946e+01,3.303094361558318326e+01,3.241539858020651366e+01,3.219683715991492079e+01,3.299495713722374290e+01,3.190739330601597956e+01,3.285804117686381431e+01,3.104417313012648094e+01,3.103129422578165020e+01,3.171577485442929500e+01,3.315163963747806264e+01,3.265995336871619514e+01,3.221682810486723980e+01,3.349733256479935051e+01,3.137803499628941495e+01,3.207469997220813696e+01,3.275062261406830544e+01,3.237534177313169437e+01,3.117655323589322336e+01,3.178952768799387840e+01,3.282208029611788191e+01,3.229716053642162876e+01,3.352577308151089142e+01,3.260449285053200441e+01,3.208692521880946913e+01,3.229731618439974028e+01,3.248521041712921686e+01,3.119991426886636887e+01,3.204188022063780750e+01,3.196761397932490212e+01,3.298530407164935241e+01,3.206913373373646436e+01,3.184155955302622942e+01,3.215601546285861900e+01,3.137457302300045825e+01,3.217665774157374159e+01,3.216913312444080475e+01,3.301310641847965854e+01,3.166260428701720286e+01,3.309036935832802584e+01,3.260774183525976611e+01,3.651798066509243057e+01,3.639077184544091637e+01,3.619928016301766149e+01,3.623359476995950246e+01,3.617378694783720050e+01,3.631423983864644356e+01,3.638726827066905400e+01,3.621041263491075313e+01,3.617507360556842144e+01,3.633391410742010663e+01,3.631742827957965147e+01,3.640402143574931415e+01,3.637826815074547682e+01,3.639484231160244576e+01,3.637181782797345875e+01,3.629380437155830208e+01,3.622454127151316072e+01,3.641787199480160808e+01,3.633682044502346287e+01,3.639732749868564810e+01,3.634354519180966037e+01,3.653042931255000525e+01,3.632987026706592104e+01,3.644621952465731596e+01,3.624420347353858318e+01,3.638363057164693259e+01,3.627674320826410792e+01,3.640873985313277927e+01,3.624593741991068896e+01,3.623509688520574912e+01,3.629198902943154792e+01,3.628704745551666377e+01,3.631946550313655564e+01,3.636876490833027020e+01,3.642612058724577651e+01,3.636695706912587411e+01,3.627359627419480859e+01,3.634293708591160055e+01,3.619829451837472334e+01,3.636274139119038296e+01,3.641474158362413505e+01,3.635928929378676600e+01,3.628726378700715571e+01,3.624119200634057592e+01,3.636436096558450970e+01,3.630813060416388538e+01,3.640832779253548779e+01,3.628501556729692368e+01,3.634717695996241815e+01,3.628413162043259632e+01,3.618163987718200048e+01,3.634452755361372311e+01,3.642328309103772455e+01,3.621159954536902603e+01,3.637101264220332553e+01,3.644182198022149066e+01,3.630161926921847737e+01,3.642623088453024138e+01,3.621501222956383970e+01,3.636587016588310917e+01,3.640163450679315815e+01,3.636348966205891031e+01,3.633983729691787801e+01,3.631840531905969982e+01,3.634380947540968521e+01,3.641045625415543441e+01,3.636931792424892507e+01,3.628828688764023269e+01,3.627031875983697518e+01,3.636518025621577266e+01,3.637956107727029575e+01,3.620568522650656007e+01,3.640725777707277189e+01,3.629985115420599584e+01,3.629816237898602793e+01,3.638756542506848035e+01,3.616526650068058757e+01,3.642203681467348275e+01,3.638635525235335422e+01,3.625409375976327198e+01,3.626087298002597947e+01,3.628752458494280830e+01,3.620442418735065360e+01,3.631407104448561540e+01,3.646019049306902104e+01,3.628990166385301563e+01,3.628081449134523950e+01,3.620265727819766965e+01,3.624138695015911082e+01,3.631607536706193429e+01,3.638917814058379463e+01,3.623433026940283952e+01,3.637106466517806069e+01,3.629828750421246042e+01,3.630208152314337156e+01,3.634941176236746685e+01,3.623534049592669959e+01,3.625204352672285069e+01,3.624598868778464578e+01,3.609949639647480524e+01,3.638016195435852751e+01,3.646447222657788245e+01,3.642448633077125919e+01,3.612560662108772647e+01,3.634010426353607670e+01,3.640104771705060926e+01,3.626569928407879218e+01,3.642577079884411972e+01,3.615291376623624586e+01,3.645004842089090857e+01,3.638510236935275088e+01,3.622619547834594300e+01,3.636715771459230950e+01,3.625272829778133854e+01,3.631368898127597333e+01,3.629433344929977068e+01,3.635928281372252968e+01,3.632072445129326610e+01,3.622476088323898580e+01,3.632352228940054317e+01,3.625710763401231418e+01,3.632207430937580028e+01,3.633248437349850235e+01,3.625976858729239893e+01,3.640489003407332547e+01,3.640625486927078924e+01,3.635849713781983894e+01,3.634564114582046557e+01,3.612563842376371070e+01,3.631292179414727173e+01,3.639961621362911615e+01,3.641266293467571558e+01,3.646890562750583342e+01,3.638521604738083681e+01,3.621427642771983102e+01,3.625930845663776125e+01,3.619352255187309453e+01,3.624135742957636097e+01,3.626583743420383144e+01,3.637480824722403838e+01,3.625079621709858912e+01,3.628218670541333779e+01,3.630684224188209441e+01,3.637070448002769751e+01,3.624547737875201392e+01,3.631021473373004227e+01,3.636592903485056638e+01,3.615463355539647239e+01,3.626106921826388430e+01,3.636667608749495884e+01,3.641431805248265619e+01,3.628626125391500068e+01,3.624003912640724678e+01,3.626876065023154894e+01,3.646302728518382708e+01,3.633649152663360837e+01,3.643709966670436984e+01,3.629557168602260475e+01,3.636893002432078958e+01,3.645648249220639059e+01,3.634384039281864176e+01,3.642429794369792262e+01,3.644667183298102486e+01,3.613600207198401648e+01,3.634197970127809185e+01,3.644537664851878134e+01,3.627969695156848928e+01,3.638856639603810095e+01,3.632750671033231527e+01,3.628528554862678135e+01,3.640162918994955987e+01,3.625862671793629488e+01,3.643756096755146245e+01,3.633910225012525075e+01,3.632659055555063077e+01,3.621866135199339709e+01,3.640496889760317600e+01,3.644679775391644938e+01,3.630853272052972613e+01,3.640492854732499239e+01,3.624511353325979712e+01,3.627253920609292948e+01,3.607174170031039750e+01,3.622155675998374136e+01,3.626628888624964731e+01,3.639125576917909655e+01,3.641265797010192529e+01,3.628363858589634106e+01,3.623590671448871348e+01,3.632120838382361683e+01,3.623402073512544774e+01,3.639079202321820361e+01,3.633270843041378839e+01,3.626187907418339051e+01,3.635926762092815778e+01,3.625405067566850903e+01,3.642323671116893991e+01,3.635280023009803330e+01,3.632770193143694826e+01,3.624061290895360088e+01,3.627391808760164338e+01,3.642198481588983583e+01,3.630018816634976986e+01,3.644436071148079037e+01,3.629235692829677618e+01,3.637837167849620812e+01,3.631795940311485538e+01,3.644903189028606505e+01,3.629870293920880187e+01,3.627969422489802298e+01,3.648370257557816387e+01,3.628567104093722406e+01,3.633760619072029385e+01,3.616402703460266110e+01,3.624298957469535765e+01,3.606859281448524257e+01,3.641541738429086195e+01,3.645112177588401892e+01,3.630960999131782785e+01,3.624759514107764602e+01,3.620140571193567780e+01,3.627835183464740254e+01,3.627633933618120210e+01,3.624766909572271345e+01,3.638594201739477541e+01,3.623713459566412354e+01,3.629194480746022577e+01,3.638048580968889212e+01,3.635943366443298430e+01,3.633758047503589950e+01,3.626364268937909685e+01,3.623578786208578606e+01,3.634063912938584906e+01,3.631827210530522621e+01,3.628602254960212292e+01,3.631910115856948096e+01,3.635853476612366109e+01,3.631007742301812158e+01,3.629454993689429898e+01,3.627382007709150002e+01,3.614225115420102696e+01,3.624359929830503546e+01,3.638762326546076054e+01,3.654543049499987717e+01,3.631494446464947146e+01,3.641508352595052145e+01,3.646297674803636113e+01,3.635187228311301055e+01,3.627799546589082524e+01,3.631439335936128288e+01,3.603725485050513555e+01,3.614965950025964503e+01,3.635756570547504651e+01,3.647369229815972602e+01,3.653660246361332753e+01,3.646489269384595389e+01,3.626061884985087858e+01,3.607532831351725378e+01,3.627650705137321552e+01,3.635109569976792443e+01,3.631716381104107683e+01,3.625838299189813085e+01,3.648794952782336054e+01,3.625469504846605417e+01,3.661446856909128655e+01,3.626960434519246235e+01,3.624129865917986848e+01,3.626943848528987502e+01,3.613759696009165623e+01,3.620216139203005667e+01,3.636894550085703770e+01,3.621986230309591548e+01,3.625101187241254763e+01,3.644778201589039668e+01,3.628721729126201723e+01,3.630580295861481943e+01,3.637037621246345509e+01,3.614015617344188058e+01,3.609913613791683673e+01,3.626721875201751999e+01,3.636569328011671587e+01,3.627891621920660725e+01,3.619070820208440153e+01,3.616642987480072691e+01,3.620338089558909189e+01,3.624354558240262492e+01,3.621249231670154245e+01,3.640244873919953505e+01,3.614472247526492055e+01,3.631598702151655544e+01,3.627926937636008375e+01,3.627774712305897253e+01,3.628849192438213578e+01,3.620487120128609604e+01,3.632926288110174085e+01,3.630575050653777680e+01,3.631758510331123802e+01,3.620988848925084369e+01,3.632012113678757714e+01,3.636159467385283506e+01,3.618957012531890882e+01,3.628038685566055221e+01,3.620007538614841280e+01,3.631639888553695528e+01,3.635531471259253067e+01,3.616622152184567796e+01,3.614851585717309490e+01,3.639368057238358034e+01,3.637912547977181532e+01,3.626146208612038890e+01,3.640918174445931044e+01,3.638906641151866950e+01,3.632229248660488707e+01,3.642342872082804206e+01,3.631523599791835721e+01,3.623581410733275021e+01,3.628467426010158903e+01,3.631269529267325424e+01,3.647951204005553905e+01,3.632594472438314170e+01,3.616904832539236736e+01,3.624551600000374663e+01,3.637578479114456798e+01,3.625028194528738368e+01,3.623645775450260231e+01,3.607043875357605600e+01,3.625294716129651107e+01,3.629311638201635759e+01,3.620877664688887876e+01,3.641914428465481990e+01,3.645070655593505649e+01,3.622130255314965552e+01,3.623334489062284547e+01,3.642612363156692368e+01,3.619065995977891248e+01,3.616507403000814236e+01,3.636524429801243485e+01,3.634649305789019280e+01,3.636564477648338567e+01,3.626906523969373097e+01,3.621634819003850225e+01,3.622562040259976612e+01,3.618420725075647937e+01,3.631975052654799896e+01,3.626628502396448539e+01,3.631004033829020727e+01,3.620847615992660451e+01,3.628184512465090705e+01,3.644228850866402070e+01,3.639065757117906230e+01,3.659328489580438060e+01,3.643584411900257436e+01,3.635358106527882427e+01,3.624637161900973581e+01,3.624107982683424467e+01,3.648824369036567816e+01,3.640088726995802659e+01,3.641878409367036795e+01,3.613941868170870464e+01,3.640504351337752809e+01,3.618540717527500306e+01,3.635454693146391492e+01,3.648118944638460448e+01,3.628696207530509099e+01,3.634945839037398940e+01,3.630604614926912888e+01,3.650195017051272828e+01,3.627046861278780199e+01


==> csvfiles/SSIM_Hybrid_0.csv <==
0.796236810031123,0.78723279910544,0.793364098862484,0.719037802101007,0.692916874494698,0.676514568986856,0.750754460410201,0.779918257265206,0.733670962302285,0.734960147665449,0.794498159674316,0.72349671492369,0.648901554239438,0.7859494919666,0.698808042209146,0.683556753813679,0.81556695343605,0.773256558045486,0.749929842715553,0.720175974987608,0.692562374438371,0.81363211685074,0.686761575255982,0.794737896792417,0.57891947848241,0.746017945668338,0.759582438891942,0.762968333092858,0.656061346673664,0.822335077227415,0.686069538867082,0.643723364133584,0.598352458250689,0.694005618892974,0.830643250515289,0.763675248462152,0.779089239673831,0.717504665014694,0.82996736394792,0.758590518391715,0.704608696041861,0.743932142666026,0.776626219692034,0.644992023527062,0.785659661509902,0.699546604770143,0.695939293018524,0.79790156184598,0.768013536154344,0.748052582039885,0.754248202836162,0.659277961632509,0.732810197530047,0.829607659341487,0.771870024319845,0.813669541699401,0.815016585659226,0.811360356086837,0.736292378326842,0.837751795283335,0.700658446087754,0.71772678262475,0.780353922869715,0.641673094792599,0.754007698233717,0.69543933867263,0.781582494856762,0.669522819448073,0.796594571141905,0.751144343683285,0.76645938343983,0.799598595554302,0.730077026621941,0.777761504124913,0.750580722999574,0.790601436070142,0.697963085143287,0.638035994228924,0.724083957429872,0.688257362447164,0.727948871059492,0.788066267402956,0.706075268671255,0.582387676096522,0.818081067605492,0.773705808979704,0.746937909503157,0.718214077792162,0.730558172399765,0.680706039889425,0.768024094533811,0.681329552481732,0.767501862992576,0.825842843339284,0.727164960996603,0.773050349145594,0.796009864305874,0.762197563175336,0.748243062062001,0.802231558453454,0.673212875212126,0.6417078876834,0.680953047382436,0.697787001451761,0.725947808306889,0.730111752191656,0.646907377091948,0.745999168482061,0.831571059135682,0.784238596958969,0.821876407689898,0.72756054452064,0.569185246109607,0.795349184331788,0.800851546909375,0.702496745461687,0.7289711998658,0.740383227324578,0.767911542343411,0.773270346428084,0.796279203150222,0.768566070655831,0.755496185182496,0.687141091337841,0.711237589560298,0.770574361336259,0.73323868279039,0.748196071693352,0.746697911166595,0.837553804328637,0.728757431235393,0.654081513076516,0.749836960858562,0.710292761229401,0.737659914838689,0.698804789705593,0.804775671165975,0.759885140738559,0.622365432784395,0.731681571573932,0.720770673372944,0.621802699256135,0.709890657745657,0.805903238349674,0.822923078513843,0.778364019055358,0.794602625553508,0.756897724695888,0.828934339598445,0.638857124191964,0.690136331229913,0.709431020488219,0.746939558581276,0.745777433049608,0.736241025786604,0.681226375992576,0.698595075299691,0.744613693171867,0.731105988595187,0.762208066451681,0.792502071927291,0.722024505480584,0.775846645452065,0.804548455446823,0.626194757279105,0.77803707920194,0.629852240881849,0.771070080559035,0.729000387069726,0.63951415571897,0.791578677613969,0.664168206983158,0.721578856098176,0.688702970164698,0.79821599620956,0.743681307694034,0.802781539939654,0.721875551823034,0.800874234697776,0.750314380639424,0.756405185009695,0.656270543657335,0.687705477874824,0.826253579728591,0.619109983034301,0.778757903442637,0.781941810987384,0.704779977744138,0.76415868448233,0.766693896195447,0.76733073849201,0.652946950316875,0.731673121802571,0.653228572553416,0.638138168437017,0.764203525635719,0.619074502203141,0.743670519016217,0.662865278822402,0.797318392267012,0.701602687577871,0.715789484329885,0.768294214689078,0.825793429093624,0.640786697987938,0.808725080802009,0.68324972892117,0.7637007998772,0.769707416533007,0.76074954226029,0.722435983142776,0.804186982369074,0.733831324915226,0.784387083229963,0.733852936655251,0.712939658318978,0.72080883108473,0.761230346732827,0.749471657307022,0.658816846900347,0.744957136457205,0.773017213104252,0.702813606616708,0.751439640563841,0.642926774656401,0.788566152080092,0.684518723862375,0.742055167015774,0.728800641063689,0.764003299874648,0.6896502884873,0.773361558641082,0.783996555629984,0.789515394894133,0.709311120026967,0.744962952558266,0.651689518637057,0.800211455703138,0.728883173226885,0.777697983324322,0.697422464987357,0.780740257379796,0.806021975742387,0.725678246185087,0.725124923164805,0.635126804866693,0.825145223739451,0.702704949703753,0.710197845810948,0.709671504980412,0.748125822103192,0.690300720356756,0.810669351029732,0.660194654415388,0.660871441454834,0.770807991704571,0.679306026338715,0.7136116609562,0.698068028552493,0.716735388421857,0.712382339682972,0.80739192866685,0.66622577505124,0.762676999333684,0.750823034150864,0.716905106821885,0.770768978309775,0.681292839147862,0.756757589970314,0.736680417071176,0.67391980154686,0.801513834266745,0.70200042377736,0.806716252481211,0.76247157341163,0.809486105008866,0.709300678216547,0.814362747663541,0.817670705424168,0.781530078315731,0.783059620859794,0.723355945794977,0.666743856633764,0.674317649352394,0.658412131087391,0.719182316847116,0.753666792805099,0.72117559345696,0.739633576966129,0.783979786314128,0.774569473081647,0.785582180905925,0.729955420828031,0.739751737597779,0.743803960852637,0.708275085096594,0.712456709493115,0.791546868130075,0.653190781593874,0.751720059282207,0.700376748943518,0.769882055886251,0.718634222726194,0.665845093067821,0.651739843400437,0.733931270883268,0.818375983138983,0.674926668711709,0.756330659839927,0.741086500315026,0.785696286668401,0.829972401975767,0.675211565102235,0.712699570407458,0.734762843166097,0.673162338990673,0.752027613372554,0.680792588598157,0.652401325119925,0.815451349685984,0.712229052190606,0.785291589685771,0.808336181354029,0.637838655773623,0.772783740967996,0.7805536837675,0.715407276444621,0.714438056141493,0.724493583873995,0.72440535314212,0.697680867968162,0.699223091169948,0.804184163731434,0.666169329172003,0.764941307365211,0.689465575922646,0.686792690382477,0.742428645864166,0.735910436000737,0.65015428383668,0.718440249421702,0.771914835898893,0.751063317736282,0.738730694378429,0.759464689063477,0.692546369412541,0.726853363129995,0.722957387504724,0.679284700693834,0.736330797444247,0.719038718142854,0.73783801737885,0.734348224820534,0.701429856709396,0.700591631286292,0.640825941784891,0.724010363481519,0.684667173219679,0.698570751124897,0.746214664951756,0.618694680416735,0.707950787557236,0.676321236884576,0.799412674258818,0.802595261735652,0.77216912848712,0.79353001534968,0.69361663529538,0.707854283500939,0.668619270987574,0.761185623401398,0.791000846810438,0.777646661301048,0.651301012383499,0.706347240071087,0.71001862166141,0.642522950214619,0.686426655945623,0.726317643324078,0.820960291617045,0.713875681342916,0.836926812272134,0.707399521198409,0.625696185995728,0.714471147504968,0.790909141869691,0.830704103189971,0.741484414932439,0.716984271180548,0.727505234756653,0.737319933084316,0.766453931559739,0.703884511015716,0.753096937300852,0.780176462104489,0.703700444395439,0.825780607847947,0.794813965758003,0.756635575316717,0.753027842594434,0.68968685306426,0.746775325139389,0.817480601738015,0.741035576387094,0.778067063957715,0.808176581592436,0.730703211819676,0.682501219316673,0.817360646742132,0.760898392503366,0.581121355173091,0.834544498911432,0.713265352500335,0.741460636404422,0.767970999589564,0.761297091284803,0.756985244024915,0.752544816958997,0.72623376678474,0.829954302772686,0.744995326436942,0.667967710150832,0.714425598332541,0.757090810945081,0.679424147097507,0.738323470539231,0.774329949348583,0.651411575543404,0.716075547811251,0.71669952264864,0.73368886698547,0.687880880759678,0.685529617147749,0.797662003925478,0.678014151570165,0.753118210611647,0.809994434474122,0.695371281421521,0.842309363033088,0.803215803692939,0.746340717843987,0.678694821615131,0.607142852971858,0.727549134535068,0.592478811923894,0.631935208592516,0.685153094676628,0.70757723539822,0.689412566885598,0.675664781507445,0.689920117715907,0.803213349007101,0.676709858182046,0.835821237017922,0.791601481456542,0.827870807099019,0.565111289850093,0.629267152476565,0.721998028550842,0.693511516165964,0.848290935533196,0.722415420156521,0.694944547311649,0.722453977090823,0.806278717025841,0.677406872232995,0.754691113456014,0.840956116178852,0.699552856385049,0.703055495881913,0.677580425202832,0.715429844832811,0.697425164296112,0.842499344764497,0.582364113514318,0.748979527924926,0.739489919727245,0.721379200032331,0.663360293025924,0.64092497781738,0.629980894286058,0.681131043813608,0.734032735974424,0.705529656488111,0.66062777782618,0.836107301274544,0.721769212483842,0.755418830572427,0.790505157354352,0.574399545853121,0.725035286171189,0.658834295279947,0.70089889659858,0.630867271480041,0.869471050710625,0.555842232374749,0.67329354455787,0.659485733485147,0.72475298550857,0.747135487644708,0.661715967260082,0.684220533334029,0.638034718880064,0.576146151792262,0.518386505214558,0.653977131606841,0.679912639171308,0.759657013476621,0.664415976342608,0.516569459840844,0.646619654364845,0.690933871465632,0.842906739004434,0.56995025763261,0.670902891828432,0.715583347343856,0.695067185808656,0.668976361262998,0.662468238117533,0.7120624356677,0.848839265422769,0.575715549367447,0.704078556942292,0.549276009285502,0.709941670390481,0.647657172327012,0.619046365022558,0.646308906763624,0.733207892080146,0.588942424844016,0.853802388995788,0.721124993070992,0.813490748089688,0.664038082525365,0.561119227144137,0.707186971109658,0.663517188970007,0.539389844185659,0.674508122199922,0.737357577536704,0.671330474447385,0.675015099817547,0.652019941275418,0.785422316374908,0.582416845190449,0.682003896453877,0.703948428798557,0.606213005136295,0.609673148145396,0.872005737559346,0.677783681352351,0.661191720854836,0.647682347125774,0.879614299375274,0.655533606831072,0.840749711841386,0.709939226152131,0.438507450642681,0.625002563553581,0.709788759348176,0.871605549190461,0.747537250628006,0.750336057617257,0.654946175545345,0.665164668089515,0.6428928767607,0.701488111354264,0.645380806232058,0.697579712484088,0.667035815589567,0.693862450724343,0.534287029772867,0.62248716223178,0.690714965414818,0.605159296274135,0.773295190721589,0.64488990729806,0.675069160870827,0.585241634084924,0.717268153440332,0.761592960524989,0.706609463299257,0.683110801202684,0.665321729215418,0.631988873950965,0.638155469758473,0.711218948439498,0.72637173550958,0.841930287521799,0.732211197408434,0.697444107494695,0.675497380587118,0.710347271341011,0.692215463062241,0.69142585625055,0.732704173269198,0.663034818220391,0.681122721451645,0.74306908446136,0.629832547633585,0.726420732210898,0.640743130989581,0.703730821319881,0.793604639293749,0.617871718656575,0.771316089853558,0.750906567808561,0.72808651375475,0.676109660662828,0.603542261409183,0.656694933785963,0.630675922154323,0.835083764703562,0.697392691442796,0.649881342773856,0.625192271746324,0.632612568423889,0.752828184380204,0.844892427463888,0.606835426921566,0.609972425280584,0.878792567799065,0.636123808534499,0.691401033715532,0.726683780887229,0.614818116381327,0.658107745648993,0.740446820662526,0.592029873506567,0.591633363116423,0.858997299153064,0.57242256127983,0.595206242372685,0.680817283232812,0.733705676672751,0.673979326679767,0.65476796556372,0.769568066165753,0.820277483716839,0.723975316147625,0.701459528770295,0.63109317270503,0.830041789697416,0.637840059253804,0.733643219228506,0.584321827102749,0.642672344212041,0.73375140700518,0.7790541511394,0.820182799712936,0.564763125268974,0.756160626201102,0.74235542823787,0.659302808030417,0.640672654613989,0.727672261463101,0.568678338137323,0.651783461504545,0.722225152541304,0.599778207963439,0.642464803822006,0.86785933927326,0.701256332160991,0.660237064708978,0.707827684616728,0.661680985174364,0.760724756047766,0.635082728663565,0.663214844959584,0.851333996392744,0.468299657031001
0.800463708358572,0.794279757983115,0.791515710462755,0.72776770618944,0.709308718028514,0.692401230589443,0.756943902681982,0.779041543119905,0.73953085440532,0.748229200586883,0.79525925577995,0.730866811008405,0.669627478504336,0.797024651707815,0.706774696264186,0.69124324251544,0.835379630281547,0.769997324624397,0.749199742092286,0.72640408155739,0.722697302367207,0.829284870164056,0.681974976296844,0.804661003669739,0.59072483781301,0.760657172855981,0.759669173489023,0.768369841315545,0.672612967005799,0.824965125988048,0.688234508960173,0.652242233466541,0.61453771410538,0.707092592884824,0.852016306687916,0.779054217056427,0.779395454655329,0.722910644642558,0.846975586735777,0.768545827675205,0.708207826680986,0.762709964205764,0.773231932555114,0.659891349155252,0.796525738013255,0.713063345010584,0.709516686462938,0.809578116559275,0.765500332111776,0.768623602092301,0.769662190227763,0.681208514975963,0.753528815991943,0.847820886032882,0.779011334491742,0.822851690859046,0.82527353678893,0.820557898375199,0.74714835747982,0.852977197871942,0.70244083906343,0.728185236872614,0.778403795220663,0.652889322717117,0.769970696581888,0.706448927410269,0.794445221202783,0.678991913198569,0.805303722873335,0.758675539319941,0.771236978626849,0.80321729783189,0.752333672113691,0.779865880153995,0.752500501163096,0.792740449304715,0.718961034228518,0.655905243756505,0.730118988638995,0.687992620486323,0.742229797838424,0.789975938331718,0.718942778247679,0.609746312186124,0.822114181925375,0.778906870359737,0.747782364637701,0.72824876903477,0.751244197197425,0.689694184615516,0.771815896455052,0.690079143167358,0.784994074006325,0.840138764579955,0.756595849257791,0.776041753460796,0.804089140873404,0.764886976271901,0.763374101736879,0.804961246143624,0.688430659391958,0.657157221720763,0.693038462853959,0.705557251795058,0.738017595209691,0.747710355248017,0.662262550387794,0.775073309893603,0.851800305263301,0.799522485187262,0.831671258808903,0.737563471712336,0.591694851725664,0.814667651908398,0.807746839409143,0.71913138458596,0.731229550229113,0.75226279712367,0.781090283853552,0.797421114914011,0.808777361312066,0.782124923231885,0.775660393251414,0.700111074434471,0.721356677787352,0.771700886113375,0.733613938186969,0.766885578037217,0.74998568825467,0.85691553816758,0.741047714288208,0.674267247947238,0.770774096128064,0.721486497364568,0.740852669535251,0.731471928152421,0.813258776257401,0.76471747387081,0.636241300890046,0.73712578394135,0.74342668606808,0.637331006461184,0.718289955563494,0.826006576519942,0.835474268892203,0.789793658175855,0.799390212879752,0.761911079720256,0.832465570547793,0.657942359665286,0.707794086713604,0.703332547454775,0.768713090784372,0.75022796609528,0.749979948918675,0.690654941671106,0.702532991033214,0.737698990017742,0.731597448304735,0.782406029339446,0.788249150891474,0.723342148846832,0.789249733117984,0.823775323889108,0.64088235113065,0.791052372430829,0.648541217905075,0.782228797670648,0.747750671830228,0.655575368588927,0.803935182681679,0.68484249106499,0.734543139444652,0.719007579573342,0.817100084274999,0.753016212323129,0.802800130961422,0.751396212527901,0.81406423867966,0.748475022270645,0.769189150333131,0.670451051085003,0.696736577715773,0.843024543769761,0.629829944800879,0.791462074077718,0.798642392425947,0.732050889794932,0.786514079290921,0.780037876681736,0.790302342307469,0.66868880525242,0.747864674889553,0.668906972436072,0.662101245826286,0.783199508826372,0.63051653788056,0.74412679794689,0.67699919938057,0.800765702914689,0.711859011603569,0.726418729656362,0.776305208433481,0.828956828101235,0.661944926682515,0.820856659488346,0.699085708938609,0.786427257816231,0.77096573367782,0.770646990163561,0.737647392322647,0.811654200097759,0.745728101269754,0.802165492143521,0.749442375112692,0.713287175540223,0.729150971333985,0.779800918449752,0.775705849468053,0.686369434497326,0.766443759269819,0.806544534338621,0.741488305875208,0.775982310837904,0.669019879920444,0.8060623850184,0.700876014899189,0.755270611642185,0.759094977893925,0.777424781478764,0.714475807715629,0.792637376744067,0.809263109816588,0.815194164427829,0.734684991172872,0.765042879715025,0.694840100823468,0.821804967888398,0.74325438999231,0.793319287695218,0.74879039515407,0.79950909529858,0.823904070263304,0.742236885276036,0.759993470827012,0.661893998491508,0.85020597869553,0.738662070436841,0.728051028840315,0.734032874519133,0.772014597691874,0.712449486322278,0.834867667675128,0.678259992298322,0.679585725884629,0.790755044664279,0.711834788459703,0.743427208972881,0.737588727275216,0.72748415423417,0.732778730488561,0.831407801630658,0.687330618927478,0.789237467720602,0.767851487293746,0.744519864771585,0.792612496326548,0.715124696780677,0.778262084140798,0.754175962193981,0.691095785928204,0.822934548127255,0.738535440656103,0.82282662172585,0.779979765504782,0.827161540394586,0.731716317433046,0.836148261629374,0.839237470258795,0.800415681263534,0.793386103813752,0.736459064739483,0.690463586547652,0.693776221472332,0.691665455593047,0.749735263524364,0.769166955944363,0.74995527760288,0.769257021314108,0.806132689961993,0.804623465985942,0.805344157803355,0.746712737410118,0.75054305523701,0.771190338894176,0.761223706753854,0.738155108299594,0.806157886223975,0.693632194780969,0.770929175763687,0.7378405225178,0.795415717170363,0.745241953955937,0.687075027366271,0.686247108740289,0.750685546182854,0.848562770445125,0.699243860112492,0.782457992481945,0.760001276952166,0.801256148198666,0.848708135695829,0.705745450510627,0.735037673081589,0.753707197671669,0.696940903214367,0.783819604593766,0.697774592620424,0.681397970634974,0.84159489695948,0.730420872023155,0.801894907445376,0.83433659647612,0.672026968912855,0.789677335678015,0.797641428812196,0.724452763087514,0.736876184224708,0.773411183378034,0.741188183948733,0.72189956703578,0.721080671606181,0.814185866857222,0.698372319797706,0.775860082966058,0.725852576821792,0.707696272414445,0.756424945153224,0.755725268236591,0.686256146872258,0.745393664706637,0.797048121182997,0.779256396148318,0.75327826778841,0.763917553593954,0.716490218492648,0.758066390410989,0.756533378996233,0.715082525394035,0.758952378481273,0.736769508299896,0.762844571113779,0.759188921718522,0.738206533702772,0.722510519236575,0.670405949382408,0.750756921838917,0.723089320976373,0.718268527081458,0.765194268741606,0.648199215189978,0.729899390919595,0.710180642456213,0.818967150261224,0.827638016536588,0.780427139334291,0.802465563568944,0.712492791766109,0.719319130258718,0.712489698363338,0.784151753335891,0.812666481917976,0.788451644562528,0.678328526737128,0.732117783833203,0.741382362592218,0.666991341627623,0.711151344125267,0.755089967313767,0.84246884326918,0.753458939477256,0.865825386072908,0.72894855650086,0.658788733593674,0.743776345428906,0.808377274016717,0.852244539785909,0.758000633428543,0.731457052019101,0.75691608280564,0.761099774157435,0.782058992201237,0.714314472434267,0.778779283639703,0.80889835606207,0.725777192115201,0.845887467994211,0.815452859007345,0.77807058261423,0.776752640237572,0.717428146128991,0.760115128058617,0.835759581968201,0.76586008918464,0.803035900740183,0.830830653899893,0.751025470953883,0.718057975696638,0.835639680466664,0.773924839960365,0.599140318060494,0.858935599724516,0.738222140285484,0.758748753152116,0.797193978080223,0.776570097936416,0.779373264549916,0.779237294937904,0.738699999603147,0.85612934925648,0.770785335815685,0.700286406053398,0.727502845689573,0.773981873075996,0.702500973781466,0.750996191771307,0.799058154543109,0.682828622516088,0.735593738154189,0.733281884289031,0.757079014335057,0.715446937659122,0.710098691974901,0.818117419913139,0.709477406651392,0.763998326166146,0.841168961704074,0.74100036535996,0.867112014744775,0.823589396496738,0.773351929265158,0.683532964352802,0.651088948242526,0.735350969267049,0.628087829079308,0.680476622415682,0.746464591680988,0.754249990494835,0.757721239575906,0.726058836337658,0.714824007367284,0.83105858135825,0.710559494508093,0.859515044071705,0.800202415384879,0.848762608709306,0.58077656346658,0.724709379226022,0.746944148183273,0.698342744687464,0.872064262979636,0.727977050097827,0.710622892634604,0.757524100930547,0.832757666897584,0.723919942336656,0.763689986293847,0.862874557095008,0.762564119790091,0.7337074051188,0.737017793991329,0.760897069771146,0.722081435453723,0.865621481438996,0.624839823692265,0.754050145343214,0.798742007141556,0.744768884228034,0.691570094528515,0.666786776279428,0.714538587245129,0.712626065436153,0.763971566626097,0.716162426977116,0.690015407681188,0.860068537424617,0.740143460527763,0.772934638943972,0.806522779290492,0.615236770457762,0.76533234276618,0.704458742227174,0.741485408951158,0.676694743346942,0.886390770182098,0.60852718789871,0.739863893323678,0.705904593128089,0.750614134020183,0.753399537311563,0.687821018732991,0.71661012082389,0.64694812293357,0.60301169797881,0.528542963311053,0.678700481713244,0.69861904211751,0.797286433084233,0.714915049776167,0.527481535592395,0.645483932479821,0.710429567265971,0.846033865139074,0.613883399737902,0.708060682059118,0.72404059862058,0.723465680038918,0.725608705287781,0.7265076144659,0.738829108868436,0.87016608216775,0.665319034816827,0.716918897889082,0.60601555186211,0.773212708970171,0.702920923197523,0.697398185449955,0.706129632904788,0.752594655192528,0.618336883419788,0.881591731588526,0.734706678827934,0.836132585511588,0.668748163361954,0.622024180746032,0.739982167171033,0.710203306846115,0.567089910595681,0.730474643433525,0.75486344174292,0.69281098794136,0.722820586002035,0.702987838409397,0.810352626712652,0.615918122577083,0.75314545864609,0.746331323337169,0.667942777526937,0.649524476328624,0.891986666063875,0.703216669661533,0.705820715316028,0.652592200014426,0.894785976775733,0.689073556714831,0.86661647077069,0.750915535487223,0.450865036921708,0.681179678371643,0.732552337915786,0.887100065627486,0.798575253088278,0.765647908114184,0.707065295902029,0.70373172556701,0.712325781144881,0.753058722498024,0.665176293595446,0.722158779290967,0.728603955339731,0.715193749365834,0.561628937487787,0.659532712524018,0.75843005494045,0.677294907562489,0.809860587895037,0.688392470403976,0.727735585947604,0.660063648840242,0.766691471120466,0.773394512669525,0.728771666223959,0.691586771720866,0.695856016948369,0.659983285039773,0.656530141792048,0.753031432554708,0.751250366194968,0.869026942456867,0.756074888654872,0.714252620420405,0.692747088486148,0.724082124411346,0.757644174881778,0.740057930016435,0.751927608968561,0.674166471552743,0.730641592332153,0.778333298142608,0.656030125026939,0.749761859069552,0.697485683575677,0.761822472728181,0.805883446089132,0.677032151752561,0.790850607871819,0.784736039738596,0.761356541480899,0.692482518346422,0.612009438068317,0.710263500666007,0.684219971846203,0.856367109628069,0.756541725136441,0.725140469437828,0.641145335466902,0.665773844050711,0.801674229608262,0.872191909950426,0.63510105630301,0.696913738272393,0.90047554874623,0.658129437903917,0.75184692334754,0.744634255997906,0.684483095779997,0.719610511145457,0.766450843837003,0.655067355909555,0.661058577841741,0.878991815944174,0.614252819088181,0.611702415357559,0.734262587004996,0.768991026086006,0.729936652712126,0.740775813209682,0.785378101366558,0.845554366984076,0.763311012532527,0.728714502319127,0.690371375800502,0.835972890182809,0.680468939774016,0.787362517294493,0.583199948897946,0.686127666758673,0.744336588612845,0.812103130305096,0.842264633380696,0.606178014175965,0.786852760963118,0.774459253382275,0.735496314483009,0.717896665995147,0.740115466143571,0.637378290631234,0.718365389244677,0.770569589087437,0.615748095100274,0.669131764710018,0.878727049926823,0.75860856043014,0.693774695256733,0.752784540930147,0.715862793101404,0.785733506596317,0.656408342075703,0.681172514609051,0.876566659487469,0.487804428381567


==> csvfiles/SSIM_Hybrid_1.csv <==
0.284520744378847,0.304853302051622,0.305601258187414,0.380116289938008,0.387751861453738,0.387640829671523,0.251569408257766,0.316488682298573,0.2733635988163,0.39520001463068,0.28174489809182,0.376847663294015,0.382756976228447,0.334133573596416,0.317327534539412,0.383472950453573,0.2764798091838,0.286266139691868,0.240315758894704,0.279708405529579,0.378034401684383,0.256231455616549,0.275715036069023,0.354430162166398,0.294618241834679,0.377448415763605,0.284680676328259,0.333464712044638,0.377295562396425,0.290853766279112,0.35536961623571,0.38493762302581,0.385357553020361,0.388962028073435,0.27483359256558,0.38539316717337,0.330687805793781,0.385187635490997,0.275874374314536,0.273044946398612,0.294157587999014,0.388931809529346,0.317551669762997,0.382398315891143,0.314939342528515,0.387478438313608,0.385878405936446,0.343718549162596,0.335415833128885,0.388100600176789,0.256614365667901,0.379775389119001,0.373308292720104,0.270145755207462,0.348116567350281,0.274626864458303,0.346846405819481,0.256071608509686,0.389500712509201,0.27845511045664,0.248822512559001,0.385202991097031,0.287709136257076,0.253088462290718,0.274597729953504,0.388695569640068,0.338669202443027,0.258400473571973,0.328807343156843,0.350111931364453,0.374057463567073,0.301000163850943,0.270192264756836,0.250903552739236,0.333730105473502,0.347275236303153,0.379385714344871,0.387137492350401,0.383713433339206,0.237555722152227,0.380460214125209,0.33001494619939,0.381182912674701,0.381929798415648,0.314279855006883,0.393634361533952,0.302406025402974,0.384473435273467,0.381923355808535,0.381162405794837,0.368273797490001,0.386430581332154,0.256926365225787,0.283532896960174,0.389405814228956,0.387085250893702,0.280593111609189,0.328978565859946,0.380358567734637,0.333590045918546,0.374224181807754,0.383797996451855,0.385639322790814,0.375738802988006,0.339684224036661,0.391474444322522,0.385311158102099,0.392180739605911,0.261795997187099,0.374785678598538,0.285639728582789,0.279359465802921,0.3809751929448,0.270630332174231,0.296278869146811,0.280459260914092,0.343184472758671,0.390843063809107,0.3322686706509,0.384816028275517,0.253923876456277,0.377911302398781,0.385565033021052,0.387039988909851,0.387232638737112,0.233652929614507,0.285786942719141,0.381070510960643,0.38108010505547,0.277067803312159,0.38439447229062,0.38781769027827,0.390892569757695,0.386230962450631,0.376792888290872,0.38824062630015,0.318738958867405,0.286779980950717,0.3830958685468,0.388062273483041,0.38533803220849,0.383979125669818,0.263288668095449,0.26893571690925,0.329156090045656,0.38184383080778,0.28231543865059,0.381275117860523,0.284874088261793,0.389252990251374,0.339637197711687,0.242264714521943,0.388737384494794,0.375527127563589,0.389793914105952,0.297205160750471,0.345201295837111,0.330123851099726,0.391699342781822,0.376777535758826,0.290235236382136,0.310183116511715,0.386432810510349,0.26581857473293,0.329467459141618,0.383618590207165,0.38629817791778,0.273388863207139,0.388202748697778,0.381401059811546,0.275975977865556,0.387457092988397,0.38415492004918,0.386748357734509,0.251695585467511,0.355490522276101,0.283912434227221,0.387045480228303,0.272069499177827,0.340775983963114,0.388886628291333,0.381906967659794,0.390607081394872,0.276045060337679,0.378817217621739,0.258461236996351,0.269017256265933,0.386812441463177,0.386488899757564,0.366371021917204,0.269856864088318,0.384343589582996,0.379691224774074,0.386318691146631,0.381058702878875,0.384590811537032,0.391002036601272,0.367068378686925,0.359304422872935,0.307825831722859,0.277137908197412,0.389029331732828,0.326100781198772,0.281267902208294,0.379984350638825,0.303148646425276,0.383905215538704,0.387577192197606,0.378541131133978,0.340179815718385,0.385525376136769,0.2678446397549,0.38035039731053,0.372212595344398,0.381238770717499,0.371351908115715,0.39088829014736,0.405376386892152,0.389706034202307,0.413171511891077,0.412066740813306,0.394025267234722,0.437525698798946,0.423680842108057,0.425025989500631,0.361231872491024,0.431776649417137,0.404601406612631,0.35362167584783,0.374837878271856,0.369900509362109,0.382055759916229,0.377336769624827,0.378028473773872,0.426806974639014,0.27054145260776,0.421230468689265,0.336395659847405,0.273066117398478,0.260855583391909,0.420985128950276,0.314184800290284,0.341656910930013,0.429112132996769,0.272184144566906,0.419415075764434,0.319981024912303,0.422577316643935,0.424046224103198,0.43324821921142,0.372824777648592,0.394434423000586,0.373596333206635,0.415351481436581,0.294571580372593,0.387264998665487,0.417791912249535,0.27048541012686,0.424465743253113,0.273494745220161,0.354043352295372,0.337630678473124,0.267353629218572,0.39769714363429,0.439481926289912,0.426829683464626,0.404574846153035,0.424086531030712,0.415913545088508,0.416088749431036,0.436343615446316,0.352331140406618,0.434948777034902,0.284085680271438,0.416722619265594,0.351364867090393,0.446049865701129,0.334527650797675,0.331927514415755,0.262614081067049,0.27526948992268,0.272689091778421,0.419541517176579,0.436496778672065,0.425066928347674,0.268178414581046,0.275481396639527,0.422539512478155,0.317016548142663,0.392555215035768,0.399203949651992,0.319377519715646,0.262498925988672,0.335553095494519,0.411821523121541,0.426992381743536,0.366157753194108,0.268711059810568,0.437855878147346,0.272812791145315,0.437182838114911,0.278824921570355,0.356683395753728,0.30416999034202,0.419588233967692,0.338490862478294,0.312795245359781,0.427475898699807,0.405302177322258,0.375849550442823,0.316617987499402,0.322234293660194,0.418183145382876,0.428761156787144,0.409484464826072,0.364513991862377,0.422203429961417,0.401629450329254,0.423248210859891,0.350660759095453,0.429806990757214,0.365377345526379,0.369478971164642,0.419763181185941,0.426383769745885,0.327165520063544,0.272908245098165,0.351603108987319,0.430773177358838,0.366999784671058,0.273602789041656,0.416095504786467,0.27772128770072,0.437891772041952,0.35641342612501,0.267758767886932,0.428940738160258,0.29659705929173,0.428136209670163,0.424294926168752,0.369624689647788,0.394480687036936,0.434172919613427,0.345984606800545,0.337187611181983,0.426968743272379,0.436553073031962,0.425468749628397,0.423361377109406,0.432034058078443,0.406004657222662,0.38763287136501,0.428555981235326,0.349088234788949,0.399049116632048,0.41384990890682,0.268167566842694,0.36864237371833,0.426680012021416,0.410103418560389,0.420132609616477,0.264894811043575,0.424072312718807,0.366883778275392,0.321202150000123,0.273816846949208,0.261356090175449,0.282450166594341,0.432443912738955,0.425135756041389,0.412999947347605,0.291333118991214,0.263247344162679,0.414754593797439,0.374880467013571,0.307046913998556,0.423179986582109,0.423625805835541,0.274679640201191,0.31751446828432,0.428027664535367,0.324614844433932,0.276745303096537,0.421999666740698,0.434517880130927,0.333560536822862,0.317963153763475,0.437512262054091,0.426851480039865,0.439225484763545,0.421543332117604,0.346332194166549,0.427717849062124,0.380590878164759,0.316146222632653,0.425789194723648,0.317645298937014,0.358814398201609,0.273286052992366,0.432543911589097,0.389488091899484,0.440954755308101,0.33106180356871,0.409495170500006,0.349461881960952,0.324071704731985,0.441152239867964,0.42295212967258,0.318258788063872,0.32841998212189,0.425534471234645,0.321835331606446,0.42217769122262,0.381669015432588,0.377778774897215,0.261867528917897,0.417633203397558,0.388793281840972,0.437086887214096,0.322680678610923,0.43891860359862,0.304959124067956,0.407219286603642,0.439701323180134,0.434301127396484,0.323611272267859,0.381009603878618,0.417551460945257,0.433385804676633,0.440735884789408,0.445379216447081,0.424544417279776,0.413165983486157,0.361413955774218,0.427904769585091,0.27287066033847,0.347976835742928,0.329301140603959,0.794444395323633,0.794790951182782,0.618645937467241,0.243073806652342,0.346457123899207,0.337566435186489,0.344291947948782,0.329193475632014,0.333498037979694,0.213403673007015,0.331869356955428,0.336144355162819,0.307667796529674,0.790747455134836,0.307184297187556,0.791876411435525,0.792348682899597,0.791082439955271,0.33135008194584,0.348751363504391,0.318198118969502,0.255971168790597,0.659449043118948,0.223776313775112,0.301963524129257,0.206183739537636,0.789748529081044,0.318264900675821,0.262129807649438,0.655954997263422,0.329890579711808,0.336207370859346,0.346903011075491,0.340374279066511,0.276840298056792,0.798500587443544,0.33609621624277,0.294458759605267,0.325069891638027,0.289008967338944,0.337702586280348,0.322143277552128,0.323526227207701,0.332929433517503,0.339342547840508,0.274085475447834,0.317621298394477,0.656273534921762,0.208174554820855,0.687344547819685,0.251605613512962,0.338347224823592,0.30807717255027,0.337922423215637,0.319421813623088,0.348746646967664,0.776529731881456,0.342871059131521,0.34084261932892,0.319101643180154,0.202283509286505,0.283011412122114,0.207922467369404,0.339576014606079,0.223098616053073,0.201763913855026,0.286480132785361,0.277924489185246,0.334686723949074,0.322756165873523,0.329469965412532,0.335657391648607,0.269636089058039,0.305440557173947,0.690625575811456,0.328975229193613,0.212760201771626,0.312461103374057,0.308323241580387,0.327369356877452,0.348337345598046,0.329555494887992,0.795652138419488,0.346475253615753,0.262376894435527,0.344161410638655,0.337651022685968,0.337470450256773,0.345973685623426,0.327580118040966,0.298720704737152,0.32962371496508,0.659288460846721,0.337205807033635,0.791355879241243,0.267634167550057,0.333800474343162,0.303369003373729,0.35980487553419,0.337604024794389,0.339927915420087,0.293617027664016,0.332945013805359,0.327406343453198,0.345945785766649,0.693774670520672,0.332701861030298,0.329570417346578,0.348802769671122,0.348962979169731,0.338075356870784,0.789091665174346,0.328381591525659,0.332935038545918,0.232283282589194,0.783958496691907,0.326653070395946,0.792105697351781,0.324196160264488,0.290185723567138,0.348474331524937,0.27728754537709,0.779053455491178,0.330134411017947,0.220164887725516,0.336719846063464,0.330419250867082,0.333364530652228,0.339530807840133,0.316602117329316,0.679842611972646,0.356130709948671,0.315763658482213,0.338316486719405,0.339996154066276,0.350557574746176,0.35377965862992,0.341508834870127,0.346995744898519,0.332456887713348,0.347255876869979,0.30287197995168,0.683348118808951,0.324187579152234,0.340090994958181,0.339884565075856,0.208441673103371,0.318189939849376,0.332640334799706,0.311670105240148,0.795895262499364,0.210927530285983,0.338234582210403,0.203789217537975,0.238110303962762,0.349849163089401,0.338335619831458,0.671644501763633,0.285036579046915,0.315555198596575,0.270713556773645,0.32242652656349,0.293004333441814,0.340783019375865,0.328783172353975,0.233041977195261,0.334904379908289,0.247272382774879,0.318441467281407,0.337917365809285,0.274170659305525,0.341323639678277,0.34952759801676,0.35167731487838,0.653140723254593,0.351227835058726,0.350316199408726,0.334740973148958,0.329713602032206,0.334073498460326,0.660660223511763,0.332356975981787,0.347796527687688,0.787840466502211,0.281183149532608,0.344525617934111,0.32686463692071,0.345648972030964,0.350703787742976,0.312488231784613,0.324447209980229,0.340949744277459,0.784387508588138,0.342960698080846,0.333425756625684,0.326575122101135,0.335555972051149,0.350606488498243,0.342316504868062,0.788167627316553,0.794041372917437,0.202751225755599,0.331699204368587,0.34233339644327,0.690025555381719,0.344930230203205,0.347099057719193,0.301389023464003,0.327444149769667,0.714407853754682,0.306255233786811,0.794476621581578,0.336203829448309,0.313814635141509,0.312218319065416,0.3395682130045,0.340342938615754,0.680742865767471,0.340863967771003,0.343068915300698,0.334733862092085,0.334697385610437,0.324131158651756,0.786096523563162,0.339913108906588,0.339154303831069,0.342464479363211,0.332970109786261,0.269109748673669,0.332190918455273,0.305736142956537,0.660128283352684,0.321228848235046
0.769457269751338,0.743237983886038,0.77572630209309,0.739352309542574,0.725051352025455,0.737151885897421,0.750337174856317,0.747902115562307,0.766263973249692,0.710577359830427,0.762744713446817,0.725831417356534,0.727721815435698,0.75675525328807,0.774054098550254,0.715978805194919,0.757408858570819,0.767682960399184,0.757682064244232,0.783876967081051,0.728677991269578,0.750823623260333,0.772666759152986,0.736284641598095,0.762906766491054,0.719881043889367,0.751537693907086,0.745144424491092,0.723691540198391,0.766484038297125,0.747135279139394,0.73307775643208,0.708105324189749,0.718713442654184,0.751822375238568,0.717102461341572,0.753727860230426,0.713151474212176,0.756627881879496,0.759626122564335,0.757716847464653,0.728966932315167,0.77901470500464,0.722289376179747,0.749894696928384,0.735155860571947,0.735921040148645,0.759400367035246,0.771041363375838,0.722990286757961,0.764871538287838,0.729887072478629,0.742263559613601,0.74189232594064,0.750096119249253,0.739141499059039,0.746485087694154,0.747307814281411,0.72438770951738,0.731825321734742,0.770188644870839,0.726021354184274,0.778053558291246,0.768721553275947,0.772391606345568,0.736194431999404,0.762547595078146,0.767993300302663,0.750138809660765,0.747854030351706,0.719909466390463,0.746421549542274,0.756698039323391,0.755649536957338,0.765688605691371,0.750507207154112,0.733380644850459,0.737427592283799,0.707763409188209,0.757654068970792,0.729027017278713,0.76731070119097,0.72750571174945,0.733536792309507,0.776509756504384,0.731276640344051,0.775799429348216,0.738204114058354,0.735298819972961,0.724339671689446,0.737025517808524,0.73132489849336,0.772304286505845,0.752552650045214,0.727400327376103,0.713915999232794,0.759983841970637,0.753076441167806,0.731342658073478,0.759234365761408,0.726900050190068,0.717664912016234,0.72716211777173,0.727965751089958,0.758796499939201,0.733856726380923,0.72680066082504,0.725352601213945,0.736381289372379,0.730335720222501,0.769788765781899,0.786923052622138,0.740366262589384,0.755011334605542,0.770703638168445,0.789146881546261,0.749310777349318,0.725318007223204,0.757978673107896,0.723678915420935,0.748338096441138,0.733080995316751,0.72746388910862,0.731191634370171,0.713017304407265,0.756065368552816,0.752465687441346,0.731043034945777,0.718146799168216,0.756367528074595,0.712288408670409,0.726504935490568,0.730893176911394,0.729523091199301,0.728998334909434,0.723264741039906,0.756973992966807,0.742720911955894,0.727527467456193,0.72653132927889,0.709160666995671,0.728991030619332,0.767747134016538,0.752816228033084,0.749094361824454,0.723198898584055,0.77150938167168,0.719803968511677,0.764451931593565,0.726674400757717,0.751429257200557,0.748339232588299,0.720869618825365,0.730116700678226,0.733597611533397,0.76166193236511,0.758228085627612,0.757400470211928,0.699186237279634,0.738348329609585,0.771284448337264,0.778054103481611,0.729017326486811,0.758702115630994,0.759577050218729,0.721026886522124,0.728622610667409,0.772142346373221,0.722635459694515,0.734258479896608,0.752388306690682,0.7340919452773,0.731783449119973,0.724566920230229,0.75219796656446,0.730109282320417,0.753998247181037,0.72726176410217,0.753764888865713,0.744948542290706,0.729368491350892,0.709660702167697,0.725887339486044,0.74124681858954,0.723694869416051,0.769388483121096,0.761098090741304,0.735335040053644,0.723139860870883,0.731383099685463,0.759947351054077,0.714915283429482,0.724699411492001,0.733777252118928,0.719406680762353,0.732175833982,0.714890170155854,0.736868261469875,0.751167311393653,0.748918647611738,0.777389169006537,0.73020589252552,0.761664689817656,0.746143176666638,0.732608328697435,0.744988968803394,0.737181934282108,0.718672689158368,0.722201959221975,0.764019016164437,0.721935842731251,0.762065188410037,0.731810807856908,0.735101544204298,0.723291152287106,0.73039919523183,0.707415004152588,0.76981293797044,0.786547036770895,0.720712691232613,0.746408296224423,0.782837666199002,0.743241375088556,0.76270297724457,0.743147430381044,0.797248730279166,0.740480444241688,0.769930420966087,0.809682340757852,0.786742151905277,0.80315771851708,0.787615296890857,0.780543620949717,0.785276093024113,0.745715111709017,0.783354770319235,0.708001720473038,0.785417232361429,0.789318676676237,0.790638108607484,0.71441367573882,0.791553785688176,0.793406070074331,0.742062787699582,0.786278425748614,0.716230656710634,0.795511064374658,0.70899284473086,0.718609772320399,0.736387306885155,0.77995962280824,0.779234122057777,0.800428665772956,0.774596996327043,0.797108673051208,0.805611101822295,0.710910289401395,0.790507187841729,0.74708501505033,0.801453684471717,0.803880730008563,0.80022340156621,0.790497239103181,0.78082828578197,0.739773626865271,0.722688793249412,0.771633151680526,0.736834438295131,0.768240717981152,0.764906208796724,0.753110708685188,0.801101409233756,0.742310059913015,0.805003291215968,0.759131637480501,0.800877357696459,0.761533805385184,0.800826788048398,0.791086838699052,0.782031561085428,0.792840471417196,0.811441718625957,0.747930334990877,0.740648581032916,0.716711981358864,0.780318493240118,0.799241422954072,0.766195818368511,0.804336244816832,0.778621101837839,0.777489042445314,0.790824180261999,0.789531751828078,0.806900156963598,0.777462832199446,0.711370074495376,0.787394918767995,0.788756179724536,0.754957482542661,0.801902034969703,0.735681306551457,0.783908922597893,0.805177980776874,0.802953877932504,0.707732930890623,0.803585315305356,0.7898628936359,0.752162934113529,0.756723707798864,0.788019816991291,0.795861416890734,0.792550655489134,0.710776892253421,0.73906657043296,0.767704268940248,0.808235877085933,0.758282110255157,0.77564969484434,0.741314945596187,0.79885964034837,0.765045626096101,0.789305534468843,0.798462045360143,0.729271802145743,0.750544860247799,0.797114682973355,0.792758501487855,0.809421685066644,0.732726657457331,0.805300329379392,0.795650327933122,0.763293199945592,0.789650891912682,0.744845594653217,0.799033625654694,0.79349002446956,0.763136487813422,0.800981837856749,0.753835875451843,0.738637957007382,0.811638187966397,0.779319452244167,0.736640652760476,0.802225019330869,0.79754140323044,0.719605879190254,0.741555102981526,0.709567025071484,0.746519139655844,0.750189884880763,0.776172335169931,0.781992461236427,0.748288360012587,0.810370500276044,0.775487305828028,0.714522804132837,0.79297220174724,0.813179060849108,0.752002219723378,0.771904146337375,0.715806669716528,0.798545220427611,0.721212732168441,0.794798815260153,0.784934749552513,0.798974484718406,0.778560953032436,0.800303891113189,0.744367210407297,0.732642800384306,0.778387206060364,0.807978845735115,0.7846571825627,0.714901213849953,0.798482197231452,0.80299857462578,0.735751019774984,0.732007253796887,0.79538356019808,0.797820802161364,0.744875534052909,0.788293175715496,0.804758693969962,0.742528213641706,0.739458653629047,0.796117881840018,0.788241258934646,0.74038599560809,0.738688802882685,0.766309534389917,0.767871196466593,0.798437135682766,0.757560474986275,0.784679845283362,0.803822411003869,0.745876961732111,0.782693968964122,0.800801691598619,0.802624883424507,0.75411449949801,0.783714580096741,0.755522478592592,0.793437036756603,0.767992145040629,0.799361427874283,0.775108519297634,0.759468147821311,0.714094990715103,0.793405978947654,0.800332720280837,0.764062277987995,0.790973112637385,0.711277032883325,0.794098610341044,0.787513924136683,0.78416617286348,0.742653816861454,0.790676643908384,0.752974660264132,0.793714661067499,0.731775830288631,0.795758774812437,0.766248784809362,0.753085455562269,0.739198576497848,0.799167357903719,0.790886620993536,0.715964468678236,0.750901537538375,0.760120466670718,0.765233953581759,0.722747511241987,0.72035487265429,0.8003682242173,0.725768473132928,0.80193404993965,0.799445886502633,0.732913614642311,0.946385724130193,0.946090302208875,0.914400451476572,0.737744338488507,0.734153098230128,0.719059656243082,0.728233716620672,0.725177458522313,0.735075835422281,0.706805216168304,0.733345679525755,0.731550473002766,0.731548630250546,0.946019522808452,0.738809638704567,0.946081037654857,0.941115056543337,0.944688000556617,0.711128939765622,0.726593108954447,0.735602510040103,0.753152695650901,0.899479823403347,0.726006561079646,0.716643025306213,0.717803669836021,0.945355889504382,0.711522413823194,0.740878170699829,0.901745806576158,0.739945363099767,0.701919739307996,0.737183329226588,0.733415636634048,0.735605680297718,0.946323960498374,0.720181157088059,0.725978877604782,0.735461053889296,0.738798980352545,0.720567978536365,0.719093157218285,0.722835072473366,0.717066551278722,0.713798578015994,0.745981140497329,0.715310254204481,0.90014107171577,0.718842341769199,0.931618898013026,0.730607132673872,0.727614057435587,0.734906877970731,0.731080448200973,0.725390116765548,0.737879776103505,0.941264101336248,0.718586716295348,0.741816541737591,0.71566986911732,0.718155014993563,0.732825758503842,0.713444740218773,0.725961330840531,0.736208688291888,0.733239331857046,0.761104380543356,0.743852308509565,0.724707096282256,0.740755102561251,0.731475339920241,0.711048256088416,0.759655322389995,0.726462926382915,0.928157884234243,0.732414908831855,0.729877760704133,0.72287345912894,0.732447764869303,0.740997853422657,0.751500687613573,0.716639871674945,0.94404835460939,0.733037795820775,0.747331989222689,0.729180923978489,0.729715487333896,0.720113592204014,0.73891611591194,0.711718024392952,0.722850082540857,0.721958346723993,0.903745878485129,0.719598081866751,0.938212281288732,0.757021181141092,0.73918465603271,0.740871475092198,0.73701757340486,0.722122759371249,0.731807651505767,0.734548292303023,0.702832125911045,0.752009548419717,0.727716141339561,0.93155981189823,0.729211326715283,0.71835942254606,0.738398550936251,0.732921073235426,0.748166640644698,0.943712318884511,0.727954708559956,0.741343389423399,0.744032349422277,0.940335962033364,0.727348846948095,0.946370533970921,0.733715401222596,0.762463706987879,0.723075907575816,0.760479270911525,0.940368429052763,0.733040259390402,0.723022505680797,0.734942051027204,0.733952682711475,0.729152695212894,0.7230307886612,0.712647362144049,0.933836643360868,0.739168424268998,0.707185902238779,0.725008546585568,0.73280374720328,0.739892343031734,0.737726749952437,0.73430494862045,0.73017825939654,0.722443929479523,0.742802873334944,0.729541184040078,0.93558887802722,0.687302733565611,0.705585877879094,0.725454897249396,0.728661029570724,0.709470995503492,0.734574881356291,0.727199429089288,0.947875976102411,0.717176347167702,0.718433118995086,0.725637366570312,0.729406365545096,0.737901273601298,0.724595681623,0.928985798278197,0.748801430506669,0.716191168351271,0.748374095553178,0.71255233395156,0.727961362618464,0.733695270653683,0.723654828253436,0.727973863003877,0.729029447503737,0.730951199837399,0.73426616600505,0.728302401940173,0.760397964191226,0.71588885633257,0.725764830226856,0.750209690518172,0.899913819451998,0.731973419335024,0.744373141321958,0.725908635357309,0.747949885248078,0.720807515586657,0.905718021273084,0.744487017200368,0.729244632883886,0.947194765585055,0.753703347025153,0.732310882749239,0.714049849483745,0.72680961355035,0.734569513818839,0.73505958266923,0.722471354054951,0.73570248075548,0.942411675641827,0.73802124791439,0.72740669823531,0.747688332640745,0.705087054225925,0.747420185880729,0.727973255748206,0.944569443615444,0.943449717358385,0.70054198305224,0.708131150918256,0.722584459372013,0.921987620230082,0.744725264366738,0.728398886739386,0.744831088109817,0.741136674127598,0.925256972207292,0.74251043433735,0.946466010970439,0.728974352709293,0.718777794527976,0.738171986382964,0.726734732826807,0.742133953659957,0.930853273796589,0.742014376641836,0.741642685175747,0.726502319391223,0.714342083622405,0.747919310240684,0.946585027855819,0.731285074752807,0.724428390526295,0.731603473861072,0.731507188760593,0.743641962644013,0.722081516990343,0.734464879453255,0.901299968836804,0.732521224909145


==> csvfiles/SSIM_Hybrid_2.csv <==
0.506125906919409,0.599352744135945,0.449525103117005,0.579688443286619,0.668001023182335,0.605761737422732,0.410687589668427,0.609635828593549,0.728613507466308,0.553554863725935,0.438413811073975,0.624562941440518,0.663759469077212,0.552427278341478,0.615775295528375,0.633777058407664,0.443958708697689,0.436079070138904,0.478742189823092,0.833533448921852,0.544393238866116,0.469314358721119,0.451840932181637,0.559999296063779,0.758144452514539,0.536387073343075,0.511209827253063,0.478184772070132,0.574859865858722,0.431134638718913,0.667453340780833,0.582074751895136,0.741394454223539,0.549898536687899,0.434986872984545,0.575622740967445,0.462476138466757,0.591418584313462,0.453956345634077,0.424446008368169,0.806430670494415,0.648775961371742,0.478130641128315,0.58805524302772,0.495501124506776,0.72882722589847,0.737696068221343,0.522047581710962,0.487456367237817,0.572930686272549,0.815324933168254,0.77316051157234,0.842615761695639,0.617898921065801,0.480268633961014,0.594942078686434,0.521235419995597,0.659399889154316,0.555869569843079,0.435893040007949,0.460949369094886,0.569208709956584,0.422043467502801,0.874672019740237,0.652815310710834,0.663727938788156,0.543973131815415,0.597569857536655,0.450845580738489,0.614096542987193,0.488125017780828,0.447236603702381,0.778118833361382,0.376789801355505,0.526269330369268,0.513646588774473,0.595940809394308,0.758251386992874,0.638573531535349,0.457561227629393,0.685429769555734,0.425913192590764,0.617601052164134,0.841920751318699,0.441072109868746,0.529072177219423,0.412520011204797,0.609350528624503,0.551643936745806,0.586618765780239,0.542607140344786,0.565946202823856,0.788934531799771,0.526342109835779,0.525099176483239,0.606396752174282,0.560915751819647,0.480277146984063,0.53155136259381,0.473363455677049,0.653738886302072,0.648080234599754,0.638350720516543,0.780773324738432,0.842055712248132,0.541768214560213,0.652246830973499,0.563697233568148,0.461499306829997,0.542623694636206,0.415155469647735,0.848789629001113,0.665873463777181,0.697718356453329,0.397253412533011,0.859193269200205,0.49748607306878,0.568177931276697,0.453518651268039,0.516555805441576,0.63693166796282,0.586357612211735,0.606242868179522,0.561139140523735,0.600316318419055,0.404915081616911,0.639407305422447,0.58361895704132,0.57803645653686,0.438704830027759,0.603853518231325,0.639888101797854,0.561259696128903,0.563801873421137,0.624346017997054,0.538195391226658,0.497701671670886,0.599297681558918,0.65328962815723,0.541113470739833,0.648101393430788,0.719466576208861,0.458764097225454,0.667066782956003,0.536437179127744,0.546888679432408,0.672203410330844,0.617185579241471,0.42272526620622,0.591745590417023,0.564805073277874,0.495521070572289,0.579592121201451,0.605234127232516,0.555852465187243,0.830785906402724,0.582712789433487,0.500836505941138,0.644164636137651,0.598305049563721,0.49448615852907,0.504716654676457,0.569788698115678,0.870605235156377,0.79059821105913,0.584802613857453,0.751849234347237,0.604774165278338,0.649366238653151,0.637212854037249,0.806255276580709,0.705987886718247,0.549130636397099,0.589477974730843,0.736120241593091,0.580818753582032,0.503072226011959,0.548017262298919,0.546433662742321,0.477614831839662,0.651073310443499,0.687701894539277,0.606696719688823,0.431996488940409,0.704560417372208,0.764125175167683,0.679319357515802,0.588401464050069,0.541442195507239,0.587202929012118,0.761096828371652,0.765679456397327,0.542899739000579,0.782330777485488,0.847754411903786,0.529541389304981,0.733925475887559,0.541429842196395,0.782910587838143,0.521895938517424,0.841970283928059,0.596196831940239,0.473078893514693,0.495176822609274,0.812649029780696,0.504905777053556,0.608140928757521,0.531166674832458,0.559452051330713,0.765429287263107,0.592509624374455,0.539049025707703,0.613289217076241,0.530920627923111,0.547182509293457,0.54483018198172,0.591942249606778,0.55240027725536,0.521966767851318,0.760650633081329,0.598565358812059,0.520443612949474,0.630122050004671,0.633800251625564,0.588438820788669,0.781740778958742,0.646044210541982,0.660466615165107,0.810320764668761,0.587507347328508,0.529200305668296,0.435446858267796,0.406433198097483,0.509961128383301,0.668623899197086,0.427339814021193,0.691685348860484,0.716919369964063,0.390199875605773,0.421945550364069,0.589408296901981,0.798186892023887,0.491902493390591,0.615877297159954,0.423884919444507,0.645618617624844,0.594989919980809,0.679851502291956,0.660615013882915,0.652762563232171,0.495053949819436,0.590543015378972,0.498568156819843,0.604245917410307,0.584637009833036,0.477916871832121,0.648961991394641,0.477221580518256,0.601714517713866,0.571248563804418,0.569257923393225,0.476623709134907,0.547656546092468,0.600447987021132,0.573253192722514,0.675626544005157,0.528966222935891,0.557551157888877,0.54008977537522,0.564744036193257,0.664584290322165,0.495635792152269,0.574424241885687,0.431996269916009,0.542150582330825,0.460510251363444,0.593460018630729,0.431680582979823,0.387907357201355,0.43024002503589,0.578841085229559,0.458547550073332,0.719492375476297,0.662780323472352,0.666962298715734,0.412287321819894,0.48652596978895,0.544385329730904,0.413073645005211,0.526687829170777,0.497128555211791,0.432328607617251,0.439763247412508,0.44478744159211,0.557172199651243,0.604761773215286,0.650826909376362,0.42116693456463,0.693212416337131,0.431092990253979,0.594368261150386,0.476899599063617,0.845244074554774,0.539959811148351,0.7141274610281,0.830560362433366,0.658873308196544,0.592609988692458,0.614029331244689,0.545942392779066,0.540885115688201,0.40857464173471,0.606589970062589,0.59426284674151,0.552501780143144,0.484548814814047,0.518550254509124,0.54746393313755,0.586497319523615,0.498549841724923,0.603855055535909,0.457671481273122,0.484923283198369,0.706562763481876,0.609769869354856,0.461248300565822,0.58476611072475,0.784072025674641,0.576915692630209,0.673923103598041,0.43167489384807,0.669695563569763,0.605277160477319,0.709224720227063,0.699672407314641,0.414159555708864,0.660155983303724,0.442008968147188,0.568647572743346,0.607037136643721,0.458158112217419,0.533208713148873,0.560480680356433,0.465090915828636,0.520462619856363,0.671781941446343,0.603939850136221,0.621355672453144,0.581596835553436,0.568505881637437,0.658892439153268,0.553235835560667,0.577302740973467,0.462269076698771,0.692813119262957,0.784965610372912,0.377936904239954,0.524834767770713,0.621938596382652,0.548425627205077,0.684397955852531,0.514986328045,0.685771964783528,0.459333381159776,0.393777018258088,0.439696435049998,0.424219973067473,0.413029398867635,0.700491807102838,0.625669234955567,0.504464438396209,0.483250614484997,0.423534628281161,0.66458642884839,0.591099503097494,0.432514224689573,0.645846333458108,0.614617385286864,0.551363180032865,0.563083426339736,0.559502384190124,0.432593347459758,0.553323002310029,0.662765248849027,0.594269697563411,0.527819578383713,0.49102783211987,0.576408409614169,0.593715406770983,0.54767770312177,0.598636693098035,0.57797897819217,0.558770264364446,0.453945042193905,0.859344388070327,0.61788689047008,0.592476056958437,0.547978546138448,0.447907117489777,0.593769152980646,0.556431961745414,0.660233125220456,0.418110099733606,0.563019034360482,0.656632942045222,0.532101529171495,0.553575148173445,0.661675755752989,0.557493223233515,0.508984912497013,0.676259477900886,0.419871890673381,0.663672992189325,0.665674184931699,0.458426180891795,0.483623750277273,0.609400615479659,0.504886635282254,0.602006653402205,0.500755003824239,0.560043960477476,0.429468627708992,0.510257448315783,0.641386075167039,0.6240038094286,0.456434321860852,0.442469264570756,0.617023112133913,0.717494565433285,0.644425191659323,0.607276218357508,0.650454299644033,0.676057093311552,0.489552701156798,0.632170582546665,0.5004235144241,0.491784264912035,0.4719231202416,0.696364717667521,0.484214679587259,0.52698050646227,0.422281401245323,0.47799736755327,0.513627273080492,0.467820395922749,0.61866008541121,0.483335914194767,0.349771141720939,0.44159224077032,0.536904997124197,0.531873281804981,0.806751862126421,0.455213621691706,0.749885054349103,0.62128574543418,0.823191597016159,0.604176447340055,0.481414520158897,0.488086866938341,0.46820494070201,0.728008083729921,0.366237865992598,0.550426433278003,0.376803438863761,0.762152614713102,0.530356968679073,0.392011137755477,0.800748097361632,0.487143510201722,0.552933560274306,0.53276604627865,0.469213519215312,0.457420259520639,0.57906801181417,0.526024851193563,0.443901580483861,0.522073490963694,0.500787236350471,0.534074303933082,0.621427328356364,0.463328776487019,0.488430341863353,0.464455895350832,0.40890685483282,0.506327759538953,0.762458271292654,0.508885284075311,0.479422975702248,0.412183980046983,0.490386227122147,0.484890313690622,0.459587337157796,0.534564729177901,0.439269303613992,0.77731339870132,0.70909765472389,0.429923028252993,0.576389812310853,0.347398287215298,0.502005564363124,0.404075954273767,0.482934239385751,0.553988257170637,0.74574671663658,0.620011008211772,0.429726344986397,0.587864615558706,0.44721058026399,0.575657495234215,0.581360574500124,0.469005196866985,0.503736247063528,0.480769994522732,0.726627598164412,0.401208974465658,0.511722537916081,0.746824307424886,0.425367316711973,0.455725158852193,0.513073221318524,0.749413701095934,0.502127146986342,0.366763195139309,0.535093063242218,0.444555343412608,0.441411164109343,0.429222226584881,0.460068745569283,0.466862616010756,0.652041004056493,0.729434380773357,0.545867611223375,0.617881060819493,0.483107443045326,0.487675452795883,0.561851598159611,0.511470343515222,0.501782075332501,0.55162480875777,0.458983772670346,0.53886836582583,0.436325956189859,0.510329274779912,0.419579097494652,0.56264482076971,0.434427605470167,0.500008887683805,0.456045036146747,0.505807798825115,0.813522282103252,0.493609388083631,0.468337204129465,0.520526702720415,0.569893498553481,0.578518283986042,0.76242721783814,0.590380564957171,0.576297825290401,0.495279129638628,0.422777238394771,0.789595937325846,0.471505527078499,0.397736215709358,0.503028287782206,0.572920108793739,0.469018300154569,0.465700326028504,0.530492017271144,0.887044125265252,0.457728840218381,0.557910817866292,0.78863973984259,0.570957390121855,0.470587698302266,0.534379556953668,0.455145968099777,0.519969775763611,0.481570632932373,0.47867546640307,0.643351810940098,0.657169453452317,0.487039183764425,0.477687661392998,0.489276377721218,0.519991861497456,0.558176737374438,0.450427197247945,0.489746569430764,0.587101033999868,0.394476034959135,0.523750599658556,0.372622043465469,0.37822164531796,0.446399940178555,0.48437066756259,0.469262482927863,0.566822793780633,0.544846401027195,0.405462871880301,0.523613928809538,0.513255501107914,0.534598416339913,0.450611012005827,0.350392849219017,0.474733639539133,0.371233921265709,0.414234596404617,0.507043340826437,0.468180283870032,0.50090035583025,0.453259863624221,0.505133209916195,0.84746117099931,0.457000188253234,0.492305332682795,0.650678107685314,0.443445356850218,0.474514484531307,0.668637085155578,0.548114304644599,0.47863558625517,0.755596617738376,0.413147768123474,0.545189374850105,0.559816822771486,0.446258402928441,0.475401531675156,0.43468733857659,0.507432720089261,0.472893494174404,0.752229680261149,0.421294499244084,0.680897979620679,0.562093350028425,0.447411561642042,0.462684067712224,0.452579248768716,0.815476393707314,0.652724132032154,0.400564471928415,0.583040179712045,0.470373996588738,0.500997429787306,0.444477484735221,0.490864504935965,0.426471409073394,0.619142209153703,0.875115617001273,0.501214419044416,0.702105243429038,0.633406125210567,0.513119098156708,0.452190616885393,0.470693375063645,0.448386448532534,0.523724356389583,0.474310600727371,0.432593146033629,0.599773383588832,0.53752714842856,0.65121762892104,0.735315282080057,0.601666690434095,0.649176259709598,0.593684022913488,0.467910232041357,0.38500229557894,0.61845861987593,0.558076424793312,0.752034893719806,0.732579600501992
0.636136726044835,0.693734767847113,0.646805841504457,0.648449744642266,0.770482177735397,0.726540124447189,0.625698105113403,0.722760116374635,0.782239743334097,0.564212197109102,0.515996934342562,0.741025462154676,0.745767303830625,0.612777507459373,0.781577347814285,0.691305150082057,0.533188587166949,0.612780049606165,0.713378330470128,0.810909633272567,0.546105618323376,0.561879389634271,0.682868341230883,0.573091670187079,0.773060982559996,0.547204811440111,0.649640763782717,0.607100400227407,0.656252021993514,0.508778022506315,0.782836777895149,0.71952604932711,0.782257122771621,0.63951772190961,0.480530831540333,0.637329894784257,0.503444473331391,0.65677353580933,0.537268606134863,0.587333237854846,0.815811674488207,0.680625779329885,0.645979273151028,0.683678225009031,0.549739543433187,0.793320069170027,0.779618052013951,0.496605579373239,0.562692317993332,0.56069984529091,0.760441515056991,0.789520562287677,0.858569183429334,0.70715087970425,0.543721492894367,0.724541148814233,0.51756231141325,0.766214498740896,0.553141650154396,0.498580421205053,0.67201762689858,0.665201216952127,0.671115026120006,0.802067361788952,0.701572665740767,0.728833971687454,0.602046439861875,0.771855106394441,0.617242938701653,0.706548265556981,0.49130954567636,0.454497504597497,0.768592874719718,0.499813142488678,0.634585876469989,0.515657856065969,0.664986457771866,0.81529879958252,0.714016096538371,0.693171648201989,0.724681635773993,0.546479670248766,0.713043653154602,0.809902472826376,0.547054627828,0.577855273415864,0.58704016628996,0.616172253716881,0.577162170370775,0.668930551256705,0.662239152673908,0.623103101971652,0.78472315985202,0.636623097866695,0.501842656908197,0.683197071479361,0.666620399844244,0.675102735413119,0.497945745066644,0.486018054937336,0.716874634302776,0.718369602659187,0.747956617971463,0.828111410422522,0.801707974720999,0.556071671725873,0.731025777806873,0.505036284818095,0.527831386510541,0.542979925622107,0.530515623553088,0.779350305279547,0.792009730950794,0.66574300768749,0.563241488166603,0.730851165955593,0.598919913366638,0.606919850135604,0.560521272488879,0.480453206354858,0.723684991441492,0.608239120893633,0.646343507073597,0.602850210410953,0.658493895615708,0.599001356197037,0.742596591286058,0.653704719802106,0.637181257630688,0.476480783037831,0.628884364967487,0.697602030323035,0.568684962192053,0.623145963373499,0.72719823151387,0.501440838857009,0.541708483507541,0.701248024316737,0.781744013326555,0.558468394372756,0.731771367815812,0.820151054396904,0.690361906166372,0.743075696669902,0.565177117623017,0.56337493962766,0.740108358356555,0.668466351941969,0.508442366414832,0.690251179613454,0.72302350886878,0.752462631659079,0.6045737413436,0.660454454774386,0.599048222474484,0.83321984255178,0.711481956208151,0.651999660761512,0.729613999608633,0.591057431354838,0.750520365698038,0.717822586423891,0.602896117968832,0.792002930029624,0.786013086318669,0.615733053347724,0.801489131409187,0.678125533930982,0.659066541766357,0.715575041523728,0.81135483785681,0.814819351182454,0.574050373954143,0.593084115195298,0.75453260730243,0.649822894534083,0.619175282341946,0.484332502516575,0.631802781203738,0.583930766111713,0.656235900263087,0.770514234151343,0.694627665249359,0.468027568629286,0.801883619116089,0.771148417156659,0.714856836942314,0.603016523177663,0.542186891964678,0.639129241236224,0.73401477766164,0.811106452620131,0.556020792295129,0.795519456688016,0.84111819205358,0.48471942540144,0.825037984218138,0.677703606408662,0.800254775961922,0.574208813957382,0.7925396319592,0.634589531215123,0.55479575848789,0.567334527619791,0.795254120565517,0.58939560877505,0.647061273235195,0.502693876021538,0.601802780193836,0.761609954010651,0.646833253118624,0.707572698378643,0.62403774910686,0.503481419160983,0.594107305657399,0.660245166682055,0.644583730035116,0.604021934473154,0.667841532182652,0.824788824887031,0.743326608538387,0.57825457008443,0.745632930508086,0.734293604816793,0.642490328551169,0.808145362376289,0.77155194468383,0.777578748498105,0.771809580301777,0.742917502782885,0.709934920781319,0.539910090593869,0.479019104045219,0.629188951380634,0.725506858832898,0.680400042860195,0.738709402744445,0.809325040594991,0.636274529354992,0.724572591211916,0.612163023246557,0.843166200270968,0.642606479094351,0.692467257069633,0.665982819800457,0.75204938420141,0.715422901215518,0.725529560967684,0.728882649254939,0.757677937921384,0.659610636306578,0.746131535446507,0.616187419197616,0.767630204182026,0.846678368458488,0.564587204122824,0.705144204027344,0.779973274039994,0.712572465626535,0.813223684954209,0.739729925199733,0.587448960467135,0.858597288412664,0.715641490940165,0.585517851010512,0.720759578350799,0.633809150543172,0.577947636285396,0.611541538390251,0.669729594805203,0.777657700600166,0.601834921810525,0.617459986826747,0.704938231436635,0.6066979045446,0.633847321871273,0.653778954229371,0.575715377937967,0.453891922534778,0.655323832165849,0.801923649955063,0.739361954044469,0.821050657548542,0.760378999026085,0.75528616031386,0.658404491582523,0.719286086323974,0.599829659651517,0.593840320418148,0.600297086014776,0.522748482860488,0.516644421885575,0.658833015445571,0.644384143569507,0.651738763999238,0.611042406066063,0.803264459492412,0.621904369372763,0.784284064424173,0.735921703428522,0.639485324093058,0.72207068251434,0.842394876790268,0.808709851615645,0.80678498584136,0.834545627076774,0.757922687898331,0.679555762045296,0.716111999375576,0.718989687149766,0.690432531533503,0.505771990091531,0.658929558770408,0.657091424383278,0.636109108966855,0.697826266983301,0.539550217998564,0.69637076416488,0.676010743389174,0.614887580370599,0.71378302601432,0.605482401463772,0.567211136520981,0.811441059065135,0.698516205024726,0.660313927079273,0.858516419256092,0.815785211651635,0.598578000197882,0.829953513044008,0.803526438817925,0.771181636644931,0.835411592274206,0.792067733128301,0.80689816649991,0.691945617802524,0.769979725232773,0.768384421351862,0.665316403536409,0.685229893322109,0.634533752526978,0.633544512530764,0.574088545328527,0.616387197713006,0.762457750562568,0.725149313980867,0.622932514946414,0.646115283661323,0.628670272060652,0.599115236943199,0.78055052684319,0.6618108281841,0.59983394382154,0.705908082015626,0.833377268892544,0.874137683938319,0.563275882846591,0.73401966691033,0.722556578505155,0.635200834972304,0.752368181109513,0.787959435683248,0.762714005828385,0.62195334888818,0.537449677935133,0.77089687565205,0.664846258974458,0.684980950221401,0.808692302639485,0.664618851078692,0.584717634039576,0.730689322494326,0.695254790120442,0.743967449585701,0.780254553104268,0.591492577348306,0.731584909249965,0.661071905715824,0.815631585027409,0.710486535646508,0.596575774359085,0.490271198930401,0.833636628974548,0.744176712331885,0.657777610183866,0.647712000647572,0.640445842806715,0.625744906255671,0.650195692313884,0.590859590408998,0.676063401385688,0.772751227241277,0.650172623078992,0.589341343787871,0.848547804156861,0.686875498334568,0.716567523216546,0.731871939812654,0.739265335697909,0.663763391711988,0.678670854853209,0.767936326232108,0.572501757471268,0.668809283409503,0.784820405460491,0.694191835702576,0.583099951941549,0.693624879698088,0.670428921583859,0.781958712332235,0.807287174252535,0.495830406289588,0.716482603803178,0.838524625939081,0.609705655077019,0.761588464310102,0.698418934735929,0.644579711435854,0.662941517771015,0.66209458596014,0.592730093960756,0.67990841432934,0.599400106793553,0.704666654093278,0.73580112451657,0.761780540358074,0.547316120745654,0.618406365319723,0.80490622100018,0.742064565654905,0.687880093986192,0.696618263764217,0.760590957010326,0.601882647822302,0.666444090543584,0.794335277378689,0.59934624923476,0.574953248693573,0.763313582384431,0.626122727203738,0.608699861607375,0.608729018392555,0.541235270295676,0.523903504706067,0.64600105801425,0.732754989642857,0.519236389358662,0.461296135249183,0.436623644308472,0.653529372410449,0.634543323907604,0.773064800093155,0.512653088343507,0.775645397499614,0.751228397045767,0.824341701518254,0.696180393061852,0.51038964537541,0.6111286878353,0.686333260727931,0.773222976417245,0.499715962995256,0.66018758537934,0.511724471487676,0.774105725314778,0.587171019520466,0.512802312548073,0.819282705641022,0.495330569266101,0.55045978644379,0.5657550290879,0.508848240277283,0.557350681556056,0.696139157170663,0.685932747615709,0.447890591326929,0.565553728617064,0.606291790006556,0.574103802826471,0.698626508723208,0.447224055327537,0.446601163741948,0.401635251494463,0.514004627650943,0.510731069677698,0.757078185961259,0.76415537199425,0.59653380417226,0.530143189934675,0.540326263774206,0.529954014159938,0.451840971432379,0.636962563131656,0.491069480170947,0.818711174738848,0.795726922151153,0.418694541459079,0.710194727325028,0.470885913104321,0.599225176120206,0.562297270213805,0.565218767747513,0.737368960254079,0.83349163210276,0.780710965568949,0.522727054719295,0.671334535193942,0.457081604021984,0.693400710569944,0.744403443332315,0.7408151207007,0.584366123503794,0.514144540047591,0.808745350692821,0.548103860289455,0.538227916183697,0.789038418424072,0.480794367802723,0.492890929790871,0.551576680825552,0.736148835765476,0.530697572079416,0.474037146703167,0.688853575066865,0.478874005074837,0.519152667874966,0.421253909934484,0.54021165495613,0.506705214329915,0.745283707416938,0.743442928109873,0.600182368188049,0.645653350304032,0.682914300568237,0.608708714044086,0.684960780004372,0.575277853784382,0.669947686025085,0.571009707084346,0.472549004224261,0.618715291944009,0.482979625060994,0.573530707016943,0.42286210831931,0.780137180421682,0.44007217067248,0.554378587361489,0.504206526039004,0.626328435894117,0.799270327242602,0.644377116893127,0.518764285390674,0.766194401735199,0.670380523111233,0.740089691700942,0.799013659448307,0.63441696379447,0.722105678333261,0.617366512453002,0.482585442528104,0.79767445569235,0.475609391520198,0.560827974558759,0.563663742104773,0.72792849904526,0.532171850792682,0.519472281362608,0.587221939344773,0.866536021787729,0.498600201782638,0.615408306863219,0.824451583746736,0.709204514556644,0.486961667820909,0.610926942847081,0.535189385390984,0.624747334704283,0.488968777357959,0.538281174009854,0.788878534869,0.751187247668128,0.485641866570246,0.490745281922956,0.55211891045385,0.718669860704855,0.681840897052767,0.517035775951571,0.584202520852371,0.695038897979783,0.576671514345072,0.558661675742767,0.544581157953875,0.576199993928406,0.433802314598364,0.481620436187198,0.617276838914452,0.764698259969101,0.605428806172451,0.475826057638792,0.601805396915822,0.601241858293021,0.560230392684147,0.474003072843918,0.420432298126947,0.567542005715361,0.433403284425262,0.372108918810916,0.625892493291512,0.632579016878212,0.56966552561521,0.506272405023689,0.556181956281468,0.852930335826547,0.454013683794074,0.543728470394202,0.768308661316485,0.550101402013475,0.465228730161,0.730418439596222,0.721706920572573,0.539323976895076,0.769519014797388,0.448332614904812,0.556346105119004,0.563708908779556,0.547691953249935,0.505091901755908,0.470075297664725,0.605374624272735,0.54538836915056,0.818857180382637,0.49369490601837,0.75648446129089,0.623142891118173,0.399362652689419,0.463572664578481,0.498253572191289,0.804641681957204,0.721897827237808,0.606495555436759,0.651878140096986,0.545747447936594,0.604272990661262,0.468046329499681,0.522948764722909,0.504782725768939,0.772845472141535,0.850675848673795,0.564431142316686,0.770031756884467,0.781442329358446,0.511182908265601,0.508810984407933,0.465977589907921,0.446423263167042,0.646721324238135,0.562773294880793,0.448374749859134,0.718770167490419,0.648284992303637,0.726685831103548,0.761730991164647,0.657307975369645,0.733482799297225,0.694355232888163,0.513954130948619,0.467162377655431,0.756630531208028,0.696045574753126,0.819925734345484,0.830220895940033


==> csvfiles/SSIM_LowCount_0.csv <==
8.834335698006570148e-01,9.095975048979555444e-01,8.814164543226588044e-01,8.750608896463587527e-01,8.677279344420925078e-01,8.839510677837505437e-01,8.837043772600086111e-01,8.905929921112694103e-01,9.113976233751333034e-01,8.647655060789967152e-01,9.067545634436937618e-01,8.818950542600345610e-01,8.776395971643634608e-01,8.704989511390808232e-01,9.088859859027131893e-01,8.833081955530585061e-01,8.848998595779611342e-01,8.656411897800363464e-01,8.802932489268509020e-01,8.759809264909499404e-01,8.695542375877642893e-01,8.748479888032724139e-01,8.678587085353253183e-01,9.091606061702738328e-01,8.837461802234505281e-01,8.656856057682407179e-01,8.598913835013194396e-01,8.736350953696780941e-01,9.126976594420334044e-01,8.818869706721909063e-01,8.867729542113070851e-01,9.102672276828284170e-01,8.991195572766378374e-01,8.832164359545565668e-01,8.817785078121936904e-01,8.822452154073030517e-01,8.857555915523911416e-01,8.837866514248580163e-01,8.804237984863677591e-01,8.831353960792854840e-01,8.867717781251026610e-01,8.621262559543276804e-01,8.818099045723359897e-01,8.813038853880990064e-01,8.830139532308896033e-01,8.819762196030191959e-01,8.643671990039646369e-01,8.874693751157112231e-01,9.115085868320942364e-01,9.101505713842361622e-01,8.876644678033250857e-01,8.808884427053506050e-01,9.055291417725040981e-01,8.852812893659388616e-01,8.818020394942235329e-01,8.790976716060342477e-01,8.912768542774538449e-01,8.895737210188889854e-01,8.861314730611496993e-01,8.821118388397012344e-01,8.696613763845967293e-01,8.855871259691707742e-01,8.845094508686291990e-01,8.481273988918835993e-01,9.101405244821663132e-01,8.899501339912911924e-01,8.841810744124455335e-01,8.810909137072836517e-01,8.895332474633683706e-01,8.874785726079155168e-01,8.798955871505839132e-01,8.805971492204087703e-01,8.720368392082550324e-01,8.823546645800088850e-01,8.821868696906249863e-01,8.828563673592524363e-01,8.745123030244975615e-01,8.837514828889184715e-01,8.877898734162384953e-01,8.591829936637626064e-01,9.075686587592987076e-01,8.844973179858576229e-01,8.919851001139094127e-01,8.789236064390334446e-01,8.872888962617774267e-01,8.614307705969959095e-01,8.820779108610832253e-01,8.843248778499912532e-01,8.876779096260896118e-01,8.709818682368941634e-01,8.725662247639210944e-01,8.814579295287190419e-01,8.609491904144291885e-01,9.054266644574656686e-01,8.876317464078075092e-01,8.725377678917848323e-01,8.535979926263678186e-01,9.113016756948865149e-01,8.844267004055218484e-01,8.837721676034069329e-01,8.716951922494260430e-01,9.039287460585776479e-01,8.901646888061368612e-01,8.808095533320098314e-01,9.108399428463523906e-01,8.821500170987678358e-01,9.081713566183847730e-01,8.810863180046341059e-01,8.584911189774114826e-01,8.758978449558448842e-01,8.693603117511028433e-01,8.791056974586763939e-01,9.103891722169774603e-01,8.942427695464422177e-01,8.703855564658519173e-01,8.623656144448974548e-01,8.877881058541451376e-01,8.839480070981635684e-01,8.851412432261398511e-01,8.844442554079231522e-01,8.585461837072571045e-01,8.848281338825358944e-01,8.592179685739079753e-01,8.830640551421057305e-01,8.803256128399373770e-01,8.738561298955913603e-01,8.875222716167515680e-01,8.855143709337558455e-01,8.645268435864633672e-01,8.841344572459336471e-01,8.790456057016892144e-01,9.120583346999638907e-01,8.622917899370192707e-01,8.841124703406116891e-01,8.832146976749492007e-01,9.110882785315173038e-01,8.959484091507697867e-01,8.841423449479450802e-01,8.857449667934155224e-01,8.795005752836300150e-01,8.706152582656496719e-01,8.593117433776359393e-01,8.842564533487698997e-01,8.835780146942058266e-01,8.802071675030771480e-01,8.655202816208775740e-01,8.902540063727893971e-01,8.805649597205870149e-01,8.821532640637831379e-01,8.626969901110974615e-01,9.120350102424480410e-01,8.796824320277334408e-01,8.778316508938313056e-01,8.835533526530018333e-01,8.870324169968017980e-01,8.839215905197530532e-01,8.829432580466239910e-01,8.856529927909575495e-01,8.887362867476361616e-01,8.791784130876797443e-01,9.115957271941752538e-01,8.859030200689717027e-01,8.864239515236722600e-01,8.853629652683815410e-01,9.119920038853290833e-01,8.800279145421653348e-01,9.089754099406224253e-01,8.795549749003011009e-01,8.843026215929242762e-01,8.656649856820383127e-01,8.798224174019987354e-01,8.561990148263424194e-01,9.007299420752333807e-01,8.831693358600468668e-01,8.870338563417951017e-01,8.878029828143776392e-01,8.807084806226973539e-01,8.749367216417245352e-01,8.574966606418136239e-01,9.074500880516711554e-01,8.861492844035319116e-01,8.817215482701232787e-01,9.097210852978105944e-01,8.729038105343219778e-01,8.930379095920810695e-01,9.105466682453985383e-01,8.666179728314574726e-01,8.850449066850896163e-01,9.107617973502390996e-01,8.902794028477121202e-01,9.083048105868227751e-01,9.096924778255209842e-01,8.803729172465494246e-01,8.725146431921791956e-01,8.864326665082808976e-01,8.620388012322651727e-01,9.109787431271400004e-01,8.690707045536846254e-01,8.584585416291816706e-01,8.732817602686656633e-01,8.840139766224758278e-01,8.733758328670354620e-01,8.673671008555405848e-01,8.882748351565574740e-01,8.811215230563884671e-01,8.976168381656645101e-01,8.715484029362511320e-01,9.097696769951445495e-01,9.101092033878670495e-01,9.031734003104738839e-01,8.942424897617965440e-01,8.809813383697329137e-01,9.103239140423884379e-01,8.815405454147263731e-01,8.832118289845359849e-01,8.690580570098215274e-01,8.756946928111627448e-01,8.815302830216772412e-01,8.792856352386489993e-01,8.868715902255469574e-01,8.849749913175867233e-01,8.818671749499369383e-01,9.002517312822213569e-01,8.833285950686395882e-01,8.894722143267334014e-01,8.876052527294724381e-01,8.854962638186107959e-01,8.550620908712530666e-01,8.868990117681435636e-01,8.828357232102911345e-01,8.873877490923203215e-01,8.664725969394635463e-01,8.813890502062005083e-01,8.816168269078810127e-01,8.761255552214871622e-01,8.977062720403188312e-01,8.708777184347610278e-01,8.887436256037012372e-01,8.831203940665780516e-01,9.083249162920524755e-01,8.799268235871648969e-01,8.702104151297647139e-01,8.878721876242688937e-01,8.862886732778367804e-01,8.880352170357042052e-01,8.877410991501700765e-01,9.116785966583964562e-01,8.830305550366298606e-01,8.783389005332074007e-01,8.776154847277400917e-01,9.081736518589201834e-01,8.800020536061299303e-01,8.800451935576621976e-01,8.843919631757503064e-01,8.852572594696456187e-01,8.805547757078313609e-01,8.825416603605661381e-01,8.861668377537451624e-01,8.623739727919932374e-01,8.795809475203891781e-01,8.808629777740651923e-01,8.873311422776762880e-01,8.726821849760945105e-01,8.565683192701175619e-01,8.566658096649479859e-01,9.024666936991654342e-01,8.782314509264047553e-01,8.812600294801032907e-01,8.901028466091353009e-01,9.114044122915695434e-01,8.638135801968148675e-01,9.116960539661383978e-01,8.703871201861337337e-01,8.683939615285446445e-01,8.842845059139152752e-01,9.100057044012578311e-01,8.878101529292161675e-01,8.892629570437203812e-01,8.801855214553290230e-01,8.837467243048983123e-01,8.620122222991405403e-01,8.846515279193307713e-01,8.615376358484325703e-01,8.820807093672459187e-01,9.104116587798191107e-01,8.802896121691835551e-01,8.841615764596916227e-01,8.784006298699056359e-01,8.837990429322821750e-01,8.642892945465782129e-01,8.683518893445225650e-01,9.075343592241851276e-01,9.081135186070168341e-01,8.824331820758605227e-01,8.852792714205405256e-01,9.091721610098048023e-01,8.858745939242039791e-01,8.843977533424526305e-01,8.838237558669608251e-01,8.697245872499926866e-01,8.660836967003369136e-01,8.896506087628042181e-01,8.859799365110989644e-01,8.702363817963105763e-01,8.928252893538713986e-01,9.026342753373889360e-01,8.916766950326732166e-01,8.828762038620292518e-01,8.958881330323392733e-01,8.622031578817147546e-01,8.705855134619879809e-01,8.876213390768868949e-01,8.642284808941975704e-01,9.102377847005262979e-01,8.830639205915231660e-01,8.831025020795510994e-01,8.851153982254325037e-01,8.810725696715709931e-01,8.825414907406463616e-01,8.741546391257887239e-01,9.065244652317467899e-01,9.046492574352884564e-01,8.686559637695825398e-01,8.920277360831897484e-01,8.584734457286619103e-01,8.859575032226436608e-01,8.875229859968766233e-01,8.814262819098708235e-01,8.850639933039879947e-01,9.114197701225116299e-01,9.038482979752926472e-01,8.830479997456569530e-01,9.023433730813453790e-01,8.804339874693718482e-01,8.532316451993227080e-01,8.851592178959338808e-01,8.535965802019905846e-01,8.878906444266022602e-01,9.115254889270992811e-01,8.826285381765242022e-01,8.569112846386379712e-01,8.771510791692179732e-01,8.595396340591937578e-01,8.919166065260905052e-01,8.845735018296502217e-01,8.842244893850702558e-01,8.977942604118348546e-01,8.804521146703965240e-01,8.766860303070999061e-01,9.447280625604922433e-01,9.349956359831532726e-01,9.513951747628809352e-01,9.303746701581696588e-01,9.277716478745792195e-01,9.247142435135171645e-01,9.547203046050530828e-01,9.518702104972076583e-01,9.334042250647524019e-01,9.319703897036076823e-01,9.478258061657846012e-01,9.380128820720946559e-01,9.467554279138750140e-01,9.511636196804628129e-01,9.464064072403404193e-01,9.288040270086879158e-01,9.466249265863858620e-01,9.539670087195596393e-01,9.267334133343442248e-01,8.950033808366606447e-01,9.354894444071948367e-01,9.318180373002117323e-01,9.181103478733722012e-01,9.462029051719171857e-01,8.418890071989661994e-01,9.240593189092413118e-01,9.477593334770432199e-01,8.565320512208094428e-01,9.482259527372234320e-01,9.028667977077138307e-01,9.370538256702014568e-01,8.715167226288532687e-01,9.493316851620606789e-01,8.541138931927888533e-01,8.562663939033349214e-01,9.497744864166689505e-01,9.347032594203918965e-01,8.456879006561273115e-01,9.518891084262131042e-01,9.537681053297747402e-01,9.523008874371816646e-01,9.464094154313292817e-01,9.371029691706704856e-01,9.462421412088886097e-01,9.226022100697568451e-01,9.549310986383464650e-01,9.490709064312090604e-01,9.186797895073471887e-01,9.358057841272999777e-01,9.060686688912259479e-01,9.328414765842470979e-01,9.148973750927997806e-01,9.515511547074259058e-01,9.508973168625540762e-01,9.377621252726698886e-01,9.355921561809533715e-01,9.534576276891294500e-01,9.214382800961495867e-01,9.528006340991813650e-01,9.183652687644155987e-01,9.193334757630177156e-01,9.401856840377069702e-01,9.372200876539890091e-01,9.348720071611701377e-01,9.525584758808325336e-01,9.543885022242729610e-01,9.500654258444832800e-01,9.538680119112598055e-01,9.544052429973465257e-01,9.533599184003399563e-01,9.519609415200018798e-01,9.221310270345037807e-01,9.409109013246199638e-01,9.359877226473921619e-01,9.463527509860131248e-01,9.438960284711954696e-01,9.492538279232362042e-01,9.373441230153976012e-01,9.492425454541530971e-01,9.542019750552380719e-01,9.364617211558401433e-01,9.507651451061461811e-01,9.519052063832622590e-01,9.423183695946913963e-01,9.346112998453620646e-01,9.538448998808713997e-01,9.525000729817714173e-01,9.530769092712814139e-01,9.394456324549937953e-01,9.237294377402723855e-01,8.563018295424033033e-01,9.481833771071649375e-01,9.567872923416785857e-01,9.373089579888285172e-01,9.482898767340054436e-01,9.520725195732929746e-01,9.376894634685617458e-01,8.549113682363111977e-01,9.112111853845465959e-01,9.426868079052632687e-01,9.540399052693824267e-01,9.322612607854795508e-01,9.348955742399381874e-01,9.347225282278603942e-01,9.536517844802059329e-01,9.532326305790586041e-01,9.511819041409163011e-01,9.383198694883155833e-01,8.419173244489687180e-01,9.544764441954461942e-01,8.478433657742745488e-01,9.503790281076265334e-01,9.491488468575469684e-01,9.434617545943043693e-01,9.520010144878754410e-01,9.524620890637601756e-01,9.422703432701837745e-01,9.325956318047813332e-01,9.528502332042623202e-01,8.558731815410903776e-01,9.520599296711471649e-01,9.488577072939424761e-01,9.490187015698806627e-01,8.702774559887124228e-01,9.094043978978468834e-01,9.356240802526132327e-01,9.531474435367854880e-01,9.365118234040940015e-01,9.301079971057559792e-01,8.474734963462347004e-01,9.240958201058926402e-01,9.016432905128013431e-01,8.604644935104553971e-01,9.526321199572211906e-01,8.675356517520547150e-01,8.464600607948724598e-01,8.503548292332625547e-01,9.489658855010671967e-01,9.371233667636842402e-01,9.140296982171568496e-01,9.201765560744673556e-01,9.349365971366815353e-01,9.481517293908168220e-01,8.530290282357821940e-01,8.419758199749903804e-01,9.144578558929767897e-01,8.490442947819151209e-01,9.353092150791372239e-01,9.551646543307172887e-01,9.357604910266752452e-01,9.483587094951565488e-01,8.965172228384200581e-01,9.379742213940975848e-01,9.028505010833450806e-01,9.331228933632331746e-01,9.425949832526029359e-01,9.534665433347347951e-01,9.529483835135744707e-01,9.531140585111272934e-01,9.339130069891454777e-01,9.510652882166806821e-01,9.554480775521660973e-01,9.205027008602039151e-01,9.500586082626442108e-01,9.514490217494322444e-01,9.191546469156393062e-01,9.529079190167455415e-01,9.085463844087692253e-01,9.394936821063479826e-01,9.513598542863331842e-01,9.524029402073664885e-01,9.331782668803497716e-01,9.264875441202052864e-01,9.452933998738933807e-01,9.468556597208120928e-01,9.514624316005348970e-01,9.522054028233694067e-01,9.258913720420258731e-01,9.338800735291310495e-01,9.274279945963694871e-01,9.193552861941879373e-01,9.513542473234938290e-01,9.476990803077335324e-01,8.510114915763090648e-01,9.547800163438390220e-01,9.261306365498498394e-01,9.370470467208827925e-01,8.573175386997577974e-01,8.940233093757248284e-01,9.521316327170900040e-01,9.526773333274454192e-01,8.491177748603347952e-01,8.516718241217576812e-01,9.357818383609887158e-01,9.326337531146311477e-01,9.534642751915460845e-01,9.248752161152494766e-01,9.412696802897509984e-01,9.385865087139303453e-01,9.545270107269483439e-01,9.499645204263961196e-01,9.484804369362230814e-01,8.620565620548048535e-01,9.503219882575352218e-01,9.513881557459846761e-01,9.510417138619303712e-01,9.532523171425879571e-01,9.258346829300159175e-01,9.146933940829847787e-01,9.513464626334895424e-01,8.442042802110417687e-01,9.524344391968873058e-01,9.236293640141133299e-01,9.520492221399547983e-01,9.526417130900920460e-01,9.341171572516386856e-01,9.333976112943730419e-01,8.687432994957041688e-01,9.149952189453375295e-01,9.476264306411883442e-01,9.292662896042769294e-01,9.546005503931855873e-01,9.530188233858287727e-01,9.343324383346155448e-01,9.446202924480198160e-01,9.522372273788000108e-01,9.247648227537573762e-01,9.489762348708048467e-01,9.328506870588531008e-01,9.541574992157774160e-01,9.287114424890996478e-01,9.376125774908338206e-01,9.513719316831232842e-01,9.468862539607590945e-01,9.248078993638997325e-01,9.502755437076408906e-01,9.332381110983929418e-01,9.199069120502876284e-01,9.359099733551913269e-01,9.374036874314860546e-01,9.277998477195162907e-01,8.696444040928464903e-01,9.462444847505813161e-01,8.991687309543374695e-01,9.528630253988574772e-01,9.319420084514007385e-01,9.258733226908490987e-01,9.493504979571307789e-01,9.126918108190320567e-01,9.507872052216513881e-01,8.576202822038270224e-01,8.480341677346545648e-01,9.320614182781221668e-01,9.465775005620213900e-01,9.495224603550965758e-01,9.526964387403862311e-01,9.452523270196034888e-01,9.310507228163887872e-01,9.455762159253636723e-01,8.786039380871206728e-01,9.112132633274139248e-01,9.459270460201781860e-01,9.470434771560166665e-01,9.533765886373365417e-01,9.210503430740700770e-01,8.647409518147259888e-01,9.552275589424201740e-01,9.324920066472547342e-01,9.507893565399057056e-01,9.363230770119077562e-01,9.526582113903764304e-01,9.311459031652046248e-01,9.507733166974251526e-01,9.500941189039572299e-01,9.495312719881900954e-01,9.303254007678394277e-01,9.362470233272960352e-01,8.576664077343897352e-01,8.689355052993589235e-01,9.514373787944000460e-01,9.525378818039011986e-01,8.925662644507282861e-01,9.105097905888835941e-01,9.468196686052163802e-01,9.101720453258760335e-01,9.289182367412947006e-01,9.500256879776846075e-01,8.447954771005856678e-01,9.200999504426188302e-01,9.049135104041645672e-01,9.411453936444222901e-01,9.496781333354422650e-01,9.497465628147749861e-01,9.361618532837936435e-01,9.548112794752831034e-01,9.258780278662024354e-01,8.455273407261385543e-01,9.529129276994779962e-01,8.996722693608729671e-01,9.513259594353575821e-01,9.530620002053024065e-01,9.393767519988347470e-01,9.526417105728671730e-01,9.511433093154414431e-01,9.233701191511506368e-01,9.247595502389059918e-01,9.100822860951460758e-01,8.844828092106838957e-01,9.297892257204971589e-01,9.330789637970275940e-01,9.559124689790438056e-01,9.505057501791713825e-01,9.503410912594347781e-01,9.466327732662079830e-01,9.349335632808466467e-01,8.424839814750550993e-01,9.512083853432296010e-01,9.526733287890882806e-01,9.367890800642386662e-01,9.519095437180610242e-01,9.536484178974745651e-01,9.477174894049709142e-01,8.533409537015552715e-01,9.094388720608511667e-01,9.378168104441773067e-01,9.028639795109688615e-01,9.287990353664102861e-01,9.523185522297196171e-01,8.501552806333824153e-01,9.334487170699253822e-01,9.524873141170989710e-01,8.462026475355377553e-01,9.301419069113094906e-01,9.534434752494590493e-01,8.570491362573269267e-01,9.351168048767987129e-01,9.535140181005561377e-01,9.294239928187637556e-01,9.362144125259987959e-01,8.473736193523591087e-01,9.508224520132280144e-01,9.457611047869380894e-01,9.427456218316997427e-01,8.766103570492785879e-01,9.118311160947716321e-01,8.785575203733515526e-01,8.782664227180314587e-01,8.516524194277756976e-01,8.815652877208437488e-01,8.922187456139772932e-01,8.690334267551355074e-01,9.103841347742283041e-01,8.903590525690787683e-01,8.668137317782508289e-01,8.564761093299445571e-01,8.179037726807842912e-01,8.332823225519940813e-01,8.386472005135434671e-01,8.259952506678843731e-01,8.667335056825923312e-01,9.145370483943341400e-01,8.701955472505333855e-01,8.588539031537419932e-01,8.450873842084969390e-01,9.090925934452229740e-01,9.018951333303375506e-01,9.076339075367559905e-01,9.110893056961955061e-01,9.103494767959809941e-01,8.992261892580410976e-01,8.095126754890551446e-01,8.019700767490530735e-01,8.259626967153871346e-01,9.090417407185480414e-01,9.092892654237162420e-01,8.801102518557808452e-01,8.082280108685814257e-01,8.343833774606693732e-01,8.617467026146469200e-01,8.726078403622716806e-01,8.561793430396059668e-01,8.852752631718053822e-01,8.659790885899368851e-01,8.612450084840646003e-01,8.172224584218332755e-01,9.015507769036046337e-01,9.063486915644350939e-01,9.089838186897700734e-01,8.645347303492689761e-01,8.954979832389353689e-01,8.542733951115850655e-01,8.552856597158492447e-01,8.999185610695433768e-01,8.564715535098923471e-01,8.768320140543800489e-01,8.745363815062560109e-01,8.690956666640395900e-01,9.013894153186047253e-01,9.108206433549932424e-01,8.383787768648400807e-01,8.908960297519786797e-01,9.138508241844650604e-01,8.102183503047464264e-01,9.122947554692245609e-01,8.751570018071187507e-01,8.619495009276998410e-01,9.129903413259713441e-01,9.045039287364642355e-01,8.312845015554182204e-01,8.597731156065920866e-01,8.231655187676506502e-01,9.129370734367617812e-01,8.899088303911995013e-01,8.483758822115691212e-01,9.121523017839754388e-01,8.061437540335526508e-01,9.130074420256377721e-01,8.325818915152085609e-01,9.121441792195645881e-01,8.206771606615982373e-01,8.547746215845348772e-01,8.184323041768659657e-01,8.706456286673598388e-01,9.121148020465070783e-01,8.580929323964454625e-01,8.795151215271400647e-01,8.299241693116753416e-01,8.088675513660417149e-01,9.113058672374192426e-01,8.223766850481671886e-01,8.328461822155308614e-01,8.957185162411606116e-01,8.754926765825669088e-01,8.517070456959814351e-01,8.651568784858061356e-01,8.762421376134712503e-01,8.575992139911472467e-01,9.135710336499367479e-01,8.664356453601435026e-01,9.008119882053589045e-01,9.105611548311182135e-01,8.665331147100502340e-01,8.030990394610041383e-01,8.582117741418638923e-01,8.796929455091514471e-01,8.659178463909329437e-01,8.808224896626644096e-01,8.541756218875578011e-01,8.631313381689473818e-01,8.421387786989713575e-01,9.116421942703912817e-01,8.773329919326616766e-01,8.530509126322949331e-01,8.380915371544843673e-01,8.857688479872073417e-01,8.875420030375145153e-01,8.732800714951935994e-01,8.865178881481600159e-01,9.055244706766104601e-01,8.251610211079808410e-01,8.948617093194115579e-01,8.990506589983660035e-01,9.090352449811145430e-01,8.313408265133095387e-01,8.542182050789821623e-01,9.078649612942313318e-01,8.892499309949448705e-01,8.494052380652609147e-01,8.781460402053780090e-01,8.581406345414941406e-01,8.950529994411137169e-01,8.728038401656159628e-01,8.269838580282478091e-01,8.443917072648314814e-01,9.100735389226514149e-01,9.100366651672714413e-01,8.741681758115382728e-01,8.567392961565233334e-01,8.819241094202535658e-01,8.871564977011182629e-01,9.129308212188312899e-01,8.996642163317758456e-01,9.096937983838427888e-01,8.180780081967241602e-01,8.516739311964443004e-01,8.868455137972557356e-01,8.391536024174639508e-01,8.821481364948869919e-01,9.086485420880237029e-01,9.121892021289144115e-01,8.973912992456509752e-01,8.288882629645166755e-01,9.038237197176834936e-01,9.128251791131342108e-01,8.241368697995801185e-01,8.259003022572521946e-01,9.113189001942597622e-01,8.602325620847284249e-01,9.107972343960869521e-01,8.514822419898177008e-01,8.058460920858578902e-01,8.926401581370319027e-01,8.096340222187803359e-01,8.734033770377380712e-01,8.695920737676915424e-01,9.013782781416641576e-01,8.336584337045561677e-01,8.877162958951456684e-01,8.940691843713896025e-01,8.867114699267710787e-01,8.907765454587379672e-01,8.268171759970008861e-01,9.121720475538247497e-01,8.943420037793243793e-01,8.623617960603766619e-01,9.132598437158334637e-01,9.100252382438621668e-01,8.555039242140309863e-01,8.122555169153675703e-01,8.857655631503612570e-01,8.886556205913497264e-01,9.117995075328643173e-01,9.087644783893787936e-01,8.780889279074529652e-01,9.116334733758086895e-01,8.725922071606270203e-01,9.116893384265489786e-01,8.933562147838917111e-01,8.689066274717613947e-01,9.110480885963310183e-01,8.760983378458956361e-01,8.100030145929728587e-01,8.627710850998246972e-01,8.107496911879683577e-01,8.646244997138886612e-01,8.634539968938178545e-01,9.125687810333653616e-01,8.926249228115358259e-01,8.739079754134069233e-01,8.553582458279996859e-01,8.386975425532559036e-01,9.111403449444174241e-01,8.655937350225351157e-01,8.798575960554608777e-01,8.238202562224824499e-01,8.547795876527423120e-01,8.614670565786880507e-01,9.014644472658186469e-01,8.372279516745366745e-01,8.592775617687173906e-01,8.598863888398290412e-01,9.129237909267073903e-01,8.601289189535599178e-01,9.018299190133665100e-01,8.695787665154527390e-01,8.743097420592212954e-01,8.858114400078704875e-01,9.127877330002052148e-01,8.359933086579057759e-01,9.132738578627148662e-01,8.537142389616371174e-01,9.005030988542964687e-01,8.370577142408773819e-01,8.186766412307512342e-01,8.809559175973986633e-01,8.637086884031554002e-01,8.389711265653123640e-01,8.676477875979687893e-01,8.675599637563389255e-01,8.077776942591826659e-01,8.873748802778358424e-01,8.553366404706970183e-01,9.127557857867111268e-01,8.276873766417952583e-01,8.642283075438201845e-01,8.111590599146522029e-01,8.153193418318059882e-01,9.098418176898832588e-01,8.847570499621491003e-01,8.576236537426884521e-01,8.439070775121026990e-01,8.502118135700849066e-01,8.774867140747518723e-01,9.021931255806817651e-01,9.147203889106142460e-01,8.503965166496811889e-01,8.591363180919340259e-01,9.093058834728269257e-01,8.117287844869648383e-01,9.132713384431415671e-01,8.677627126360335508e-01,8.774970043049433732e-01,9.039021689516971714e-01,8.270359785912302364e-01,8.966319205896801092e-01,8.354946320735558984e-01,9.097093977100196849e-01,8.736091476066255579e-01,9.055278209781744136e-01,8.606000906385741223e-01,8.130431696216995352e-01,8.191538803170261840e-01,9.080774176518773277e-01,8.295377871950141424e-01,9.115486961102948760e-01,8.714983111374227098e-01,8.550061255953319561e-01,8.975770124762032509e-01,9.123083807753986640e-01,8.799877848569069849e-01,9.128945005214613717e-01,8.477698956333766800e-01,9.001372561028748720e-01,9.056095075030011765e-01,8.079235840199843199e-01,9.122165354652173042e-01,8.659696289321272555e-01,8.433922453087293603e-01,8.091525717498676551e-01,8.615096490890690184e-01,9.104128756476196349e-01,8.110933954250352240e-01,8.596492430679778529e-01,8.933805300082975354e-01,8.581717361900808028e-01,8.065474181668919051e-01,8.717158109861280479e-01,8.247623243227382162e-01,8.898108220604359353e-01,8.067400151357482230e-01,8.184869118990857340e-01,9.104494993563682081e-01,8.750319726120578956e-01,8.175806605886769551e-01,8.770736921172945788e-01,9.121800938896943434e-01,8.998604518173713984e-01,8.793676968111237002e-01,8.531598372854758416e-01,8.623450704801877142e-01,8.229017940770851913e-01,8.184130000419046480e-01,8.663712408604302695e-01,8.728193763631055813e-01,8.926189649483584621e-01,8.635345824383614532e-01,8.113090257716958353e-01,9.106764608083468548e-01,8.479177444870911184e-01,9.122462269946844948e-01,8.509741114481838009e-01,8.681547707417849313e-01,9.129404027063411364e-01,9.129539538303457213e-01,9.104353670098358497e-01,8.508226963759671913e-01,9.096725209306559812e-01,8.595013043220350868e-01,8.578251901982277827e-01,8.559927093329693371e-01,8.104922428605902951e-01,8.572327118163433068e-01,9.047277209643943552e-01,8.980819813941259833e-01,8.116747373231707474e-01,8.306957324019607070e-01,9.108261185850293762e-01,8.950231020216365962e-01,8.225415112896257153e-01,9.121318856077540449e-01,8.162370170727548668e-01,8.691666986462034394e-01,8.613910684413663699e-01,8.656680919956536435e-01,8.340717624183141554e-01,9.059712223008672405e-01,8.332515668691397037e-01,8.074308453834313504e-01,8.131460935165304438e-01,8.429994511198755092e-01,8.226182739824933199e-01,9.116757955598774332e-01,8.667942048253211018e-01,8.806728321354645450e-01,8.672076463827816939e-01,8.663353597836196407e-01,9.093758501786479709e-01,8.573612193146907812e-01,9.103446628032100252e-01,8.077201137422500565e-01,8.391989369110606223e-01,8.567131457035477293e-01,9.062046722023773260e-01,8.929736181819885044e-01,9.061462512012598003e-01,8.793783504116139405e-01,8.834053224886149192e-01,8.127312327294302641e-01,8.091576193053694466e-01,8.734055439347447880e-01,8.688353132823397607e-01,9.021964407953277920e-01,9.127938031636548821e-01,8.630847721677190609e-01,9.140132653638922688e-01,8.343934851180280221e-01,8.328968421696281155e-01,8.357688108513018355e-01,9.128053239543008068e-01,8.593380546366825579e-01,8.507395269722498599e-01
9.169469004010588620e-01,9.186826034522852513e-01,9.157640250902057133e-01,9.180416680254536166e-01,9.161390398006086233e-01,9.160245036754546266e-01,9.174240055080808975e-01,9.176958239669165129e-01,9.178514996158159134e-01,9.172167088883572683e-01,9.165201895972859836e-01,9.164449555203431075e-01,9.173706247410876591e-01,9.159634050833755925e-01,9.195076166486493285e-01,9.153768098273884490e-01,9.165486366588418976e-01,9.157727092222117671e-01,9.159833192236629396e-01,9.165391240103775150e-01,9.177564242721292231e-01,9.165962436074283071e-01,9.168580078648020937e-01,9.176921229767327493e-01,9.141823704729400424e-01,9.166886339602523526e-01,9.160513837135711990e-01,9.151870763358628258e-01,9.173891667259044258e-01,9.167844649798239098e-01,9.191839830382253496e-01,9.160293420054848035e-01,9.162722989838465448e-01,9.172874356873079726e-01,9.202905620851570268e-01,9.185755127504979800e-01,9.173966217831760472e-01,9.178294153227068986e-01,9.173624507646254145e-01,9.183317474511581979e-01,9.189194060367543715e-01,9.143263229656474200e-01,9.177165702503916611e-01,9.163180772433318078e-01,9.160640324577106197e-01,9.178232153234860968e-01,9.153573225956121995e-01,9.165553969010798996e-01,9.142717385484483428e-01,9.194829396395840515e-01,9.159134943418849595e-01,9.178038651682969284e-01,9.159746318503244611e-01,9.207366410934209044e-01,9.168995099134220617e-01,9.161034666574072727e-01,9.170755819218071592e-01,9.178570193044620629e-01,9.173571166964296086e-01,9.164240273408348347e-01,9.166980422986241717e-01,9.154200147131208443e-01,9.176676032768226188e-01,9.158600839822474970e-01,9.212590558188568091e-01,9.164363100365725545e-01,9.197463299935354497e-01,9.178104727729210488e-01,9.193082234749712089e-01,9.173599403420744647e-01,9.197874026588570562e-01,9.136946801161152099e-01,9.152072838598863669e-01,9.196938877318925343e-01,9.182853657617194854e-01,9.169809635611675391e-01,9.147490664978616959e-01,9.161654388030566754e-01,9.173216670391025618e-01,9.158273022814510389e-01,9.175584851708925571e-01,9.175769202943699909e-01,9.192117720814687587e-01,9.166896200559839780e-01,9.171568918210794008e-01,9.164134691154351975e-01,9.185361336553462541e-01,9.177263893474871814e-01,9.184993902553437728e-01,9.170122835081809809e-01,9.186280798276114101e-01,9.164500792636620652e-01,9.164460823409106283e-01,9.177614189816504231e-01,9.164748027290481325e-01,9.180593795419762504e-01,9.181406767379904910e-01,9.162462107549054213e-01,9.181444506678031470e-01,9.184038704186979762e-01,9.180672911966650807e-01,9.166228876938378178e-01,9.170024002575550837e-01,9.171087930657311205e-01,9.180035356848733619e-01,9.190521598529849401e-01,9.156973966072577964e-01,9.177197991285453993e-01,9.182945398919386548e-01,9.168276603840176397e-01,9.174650196886902087e-01,9.162955709275432126e-01,9.169378731880269973e-01,9.172803861756584354e-01,9.158895243400180242e-01,9.196941892192074253e-01,9.176323686179650441e-01,9.206753642734181176e-01,9.159590864837071633e-01,9.182493042609771727e-01,9.175990303009390336e-01,9.162764619316629000e-01,9.201229594961841673e-01,9.163810758657068289e-01,9.177471556796780172e-01,9.171029847162361914e-01,9.175246554132373555e-01,9.180249877584355511e-01,9.153096091260806144e-01,9.184796130202896869e-01,9.194810843048419891e-01,9.169299851602886742e-01,9.184501978003281053e-01,9.182793338591302978e-01,9.177052562790057877e-01,9.168300135523393957e-01,9.194617670312658086e-01,9.185925685351763459e-01,9.171446996127530227e-01,9.169522182450446923e-01,9.173624351372511310e-01,9.143851014562520696e-01,9.178400210921610070e-01,9.167216100719336458e-01,9.158797862564921344e-01,9.188369548080616012e-01,9.168353805266938883e-01,9.188002320335171280e-01,9.154175470922109037e-01,9.167421619613873585e-01,9.175194554006975700e-01,9.194742331971870186e-01,9.169167838800376114e-01,9.150265861320306948e-01,9.157437274846540465e-01,9.179457016428912430e-01,9.166070550472271705e-01,9.173164774419700906e-01,9.175804206408977315e-01,9.145696168416025396e-01,9.161550700976469619e-01,9.182041795661622929e-01,9.193741141397580030e-01,9.172248306851766841e-01,9.173383118890910959e-01,9.171187851344210218e-01,9.205649115813511196e-01,9.196769823091994756e-01,9.148054143887383027e-01,9.185585496680702677e-01,9.165252693287346819e-01,9.154041473080076763e-01,9.174705398718574489e-01,9.173239731589964974e-01,9.166199035446432886e-01,9.192039448359398124e-01,9.175239364857533664e-01,9.164572771072990731e-01,9.169110544523212392e-01,9.183247166911472359e-01,9.180786942065281009e-01,9.166432075813791824e-01,9.185964040503946659e-01,9.136292954549796175e-01,9.161286388683735904e-01,9.166576948988697238e-01,9.204555179133249165e-01,9.195626622700013852e-01,9.165900803721912515e-01,9.171807389019124290e-01,9.193853825568421012e-01,9.187598944121623257e-01,9.181228257145288563e-01,9.161165030902889139e-01,9.164703297799008386e-01,9.148276009689406685e-01,9.161831715840385026e-01,9.162084833903779701e-01,9.174294045994673130e-01,9.177035134465001409e-01,9.177381276548216560e-01,9.176729339453251200e-01,9.185309744812335531e-01,9.152419205886700437e-01,9.151005863519880990e-01,9.180524835632523084e-01,9.138717778284531912e-01,9.142628040039550985e-01,9.194991168233714873e-01,9.139783665018170744e-01,9.197337891444453684e-01,9.169250758886468011e-01,9.158303378164329711e-01,9.182772910015715162e-01,9.184436109659331882e-01,9.155020337924251184e-01,9.168003175139813887e-01,9.169385648779231346e-01,9.165169635945646931e-01,9.177293090363090045e-01,9.165895568595766596e-01,9.183321647115200159e-01,9.187501455858277932e-01,9.180816611054996024e-01,9.203117746422652123e-01,9.168092424008681407e-01,9.191154726093484495e-01,9.176117819580198454e-01,9.183172793288154612e-01,9.197619030319814648e-01,9.152032913850445262e-01,9.178657098789755331e-01,9.182120785576343147e-01,9.180022851761154845e-01,9.168435396368855850e-01,9.199968178854935896e-01,9.189164526519050247e-01,9.160902052914053906e-01,9.179594022036192680e-01,9.161456468098230221e-01,9.187810525747883705e-01,9.180496220874239111e-01,9.193997669270825845e-01,9.200240418740197601e-01,9.184853877034098169e-01,9.186788773729183122e-01,9.160923007607235657e-01,9.198470259242640390e-01,9.165411312570733715e-01,9.176905409684703585e-01,9.165299619365873118e-01,9.166388232663973401e-01,9.198729341074787236e-01,9.183593906408532570e-01,9.154278332106718929e-01,9.165711554071590550e-01,9.149359240521238723e-01,9.181628288675947047e-01,9.191839291021804970e-01,9.185982209234015983e-01,9.177641560064825343e-01,9.202360469681990507e-01,9.172164450717593676e-01,9.153766043169758726e-01,9.186736609867995895e-01,9.165164383999269138e-01,9.198988980176235897e-01,9.171727451740308013e-01,9.163150504839578936e-01,9.163854219913851740e-01,9.194740803666999751e-01,9.145724420098330087e-01,9.183859641226259640e-01,9.183028137238037347e-01,9.183180993382271673e-01,9.181906881777579521e-01,9.186835012188167005e-01,9.153822257156968289e-01,9.173433518714904089e-01,9.180075260939538628e-01,9.167302191165754843e-01,9.191996676907545627e-01,9.184509511627547695e-01,9.182322851636774974e-01,9.165664317492890900e-01,9.185055484947959314e-01,9.173948819617657735e-01,9.181050004086593885e-01,9.181375670177944759e-01,9.165428224907088417e-01,9.163168871351257128e-01,9.183602620841397890e-01,9.181464129711753852e-01,9.174723285927444127e-01,9.193046709545913409e-01,9.181167179520065558e-01,9.178519576351045206e-01,9.170449036211133498e-01,9.166774212768785679e-01,9.161661362058717284e-01,9.173394518093276329e-01,9.183212774038437276e-01,9.156757572897706865e-01,9.178743340949404583e-01,9.187057935132613151e-01,9.158055914677983855e-01,9.147633514600496119e-01,9.182740251182409663e-01,9.153608566222934950e-01,9.171147967722015348e-01,9.173666351274484265e-01,9.176262976330888943e-01,9.176149600914096371e-01,9.182620934368161958e-01,9.170566890527241943e-01,9.180332477192701957e-01,9.194698648666331797e-01,9.169186649677570911e-01,9.188786322394220107e-01,9.197136548187184735e-01,9.172138517884893538e-01,9.194344148900529534e-01,9.182548735565583264e-01,9.172758709589085013e-01,9.182581102962973363e-01,9.181358342929955008e-01,9.180669136284625997e-01,9.182296939876940511e-01,9.177470564420626697e-01,9.151683924263843695e-01,9.164147297902156541e-01,9.172891996688050664e-01,9.169399857824974687e-01,9.168344855560652817e-01,9.141525736483367970e-01,9.180683530228942457e-01,9.175988856869377042e-01,9.154679241227866582e-01,9.164918392132376246e-01,9.174630849414315836e-01,9.168865638573873156e-01,9.162023004628242484e-01,9.170904425814032646e-01,9.159267467759257819e-01,9.170163786008056483e-01,9.172818967101621368e-01,9.170468305695839151e-01,9.158257982599052882e-01,8.795251159788958217e-01,8.783869399741531803e-01,8.834692418689241711e-01,8.794743800061909367e-01,8.847388729623495429e-01,8.783352156520000120e-01,8.779329838758697102e-01,8.822769363644427099e-01,8.799020480507441233e-01,8.819370928071998961e-01,8.831978433828079345e-01,8.873844909695136618e-01,8.777613867357159094e-01,8.820207765297298774e-01,8.822716946501736324e-01,8.781811564837278539e-01,8.809416740129377699e-01,8.801682224696038004e-01,8.844544522203076076e-01,8.773619822749110231e-01,8.812680149096434601e-01,8.772544870420642127e-01,8.785759948578026890e-01,8.788628668146130085e-01,8.827591946970961834e-01,8.805245806155230781e-01,8.812851982315490496e-01,8.803704512653168779e-01,8.811658569894676996e-01,8.827382597730252245e-01,8.836880495576826533e-01,8.800537496164764217e-01,8.774884199565095022e-01,8.841302998204622066e-01,8.873318094782819410e-01,8.805936297093939213e-01,8.817291268532794213e-01,8.792049679094166015e-01,8.813691846240073735e-01,8.807946897468843517e-01,8.758518207545837875e-01,8.798425541554405482e-01,8.804936458068052252e-01,8.852607305883400945e-01,8.827008592915908114e-01,8.813542577334650963e-01,8.810436571170175979e-01,8.788096074513497280e-01,8.828930627822896282e-01,8.824620486071923509e-01,8.811034802079412698e-01,8.844301382910197962e-01,8.747474146942646467e-01,8.782967943158949131e-01,8.863512698550651825e-01,8.859717083936609061e-01,8.776107329153731706e-01,8.822365977430172146e-01,8.785678093382308651e-01,8.775139828335287717e-01,8.827898427395911574e-01,8.816053575793884045e-01,8.833968625051470402e-01,8.843455359199570154e-01,8.820354959460056099e-01,8.825544893348644671e-01,8.823564272233596073e-01,8.788429205202206163e-01,8.818870469701740600e-01,8.804836412131805679e-01,8.838830478067453145e-01,8.802321845222297325e-01,8.841314357489421516e-01,8.784194302617168715e-01,8.826686604159650340e-01,8.810514707142891311e-01,8.827924200716360525e-01,8.850088379950658002e-01,8.769987467179086726e-01,8.775335261941460407e-01,8.835431962464341815e-01,8.821808583076479193e-01,8.778927772630208404e-01,8.808819967303267440e-01,8.841366880512674387e-01,8.782148855067607451e-01,8.804503840547426297e-01,8.793546290876341764e-01,8.783469280277285129e-01,8.819182141113771634e-01,8.774131580402253494e-01,8.821826673635920768e-01,8.751743208952724729e-01,8.787605335095578507e-01,8.792813554633492901e-01,8.837209643134678050e-01,8.783820309879797339e-01,8.765997681471967562e-01,8.804810999673138294e-01,8.817385153502710349e-01,8.816257424998398262e-01,8.809212447455909700e-01,8.782422123538118353e-01,8.821681921251411929e-01,8.792226653107910739e-01,8.824941942684176865e-01,8.837815664308668051e-01,8.772846521047953372e-01,8.830948590558466149e-01,8.816157897696310641e-01,8.864561836575765019e-01,8.851784544131680033e-01,8.770301465473703262e-01,8.777796818871531626e-01,8.808261901172804720e-01,8.822396864083885681e-01,8.829003120803459170e-01,8.788185573178591836e-01,8.734633614979866456e-01,8.784026101235765660e-01,8.805348107515000855e-01,8.819926209865005529e-01,8.852013867142348724e-01,8.783903881580614748e-01,8.810351649676251284e-01,8.820524845238488787e-01,8.799110228140002432e-01,8.755807682058655006e-01,8.790219738901036139e-01,8.800956277739905298e-01,8.834529742352349446e-01,8.759484280077540763e-01,8.803875781929190181e-01,8.842577240363252988e-01,8.754545697082857236e-01,8.804765964690576263e-01,8.789141927376034058e-01,8.852611096117332101e-01,8.862047966074210192e-01,8.821625201630350910e-01,8.758268915315247094e-01,8.746474748900595619e-01,8.828442397685888343e-01,8.775608822753762084e-01,8.772727227942135331e-01,8.778861355684315360e-01,8.826732910817655098e-01,8.828382794529273658e-01,8.810286129927670240e-01,8.778853486520279414e-01,8.830619927503691180e-01,8.778489351542745345e-01,8.768266903814400104e-01,8.790393150928139665e-01,8.769193345356632863e-01,8.803532971457552758e-01,8.815654876384061422e-01,8.800486172823618336e-01,8.794471661902057980e-01,8.836947241267119058e-01,8.817380502406565457e-01,8.850591378180994173e-01,8.802128794430154057e-01,8.901107433263981683e-01,8.779854142968872566e-01,8.795667348190971957e-01,8.766300113053030474e-01,8.782274314467627407e-01,8.744967652867988717e-01,8.785689038456195865e-01,8.869209417958614505e-01,8.834024389267012278e-01,8.802968272288508311e-01,8.882144899406879679e-01,8.808247886332604137e-01,8.774713684439056083e-01,8.800337070158017472e-01,8.788401983260701877e-01,8.763011495319071864e-01,8.844668109125144451e-01,8.835274498625640405e-01,8.745063915629901485e-01,8.764701960647501844e-01,8.851711373761007584e-01,8.802348227095679878e-01,8.822943534719580594e-01,8.805632703338586165e-01,8.776170482682700280e-01,8.793714691949461315e-01,8.781324707500213211e-01,8.802470322508915146e-01,8.787595904892958609e-01,8.835778830093079517e-01,8.778455095452447621e-01,8.782295811557669918e-01,8.788440987937086168e-01,8.838146017270217536e-01,8.795366307661789396e-01,8.810399219870500565e-01,8.821617164280303180e-01,8.828023142874507068e-01,8.792571922631982062e-01,8.858885369202843529e-01,8.798412379876046074e-01,8.775148031389721215e-01,8.786430644223620634e-01,8.833899685073877128e-01,8.762460688586253266e-01,8.771985879903235750e-01,8.821376241511581506e-01,8.796476175626706251e-01,8.783412429069535898e-01,8.803075382877638688e-01,8.751219115618458222e-01,8.774228533194621260e-01,8.783654793814097417e-01,8.832916020043959371e-01,8.737074181779821425e-01,8.840616497068758406e-01,8.770915655138621370e-01,8.794961410312092109e-01,8.788899246491914674e-01,8.753119656915151481e-01,8.781872916893403991e-01,8.798680815434083424e-01,8.810542393948059825e-01,8.822265376233088263e-01,8.824846183229591023e-01,8.832435342402980005e-01,8.808802980541131644e-01,8.803157378551179635e-01,8.842621290014708313e-01,8.791052912448331647e-01,8.771246556096549130e-01,8.753029482016370100e-01,8.817356790732154836e-01,8.825601422544510077e-01,8.772415176453475238e-01,8.794705873386493566e-01,8.800567503216614185e-01,8.813532913634566368e-01,8.834057487466500103e-01,8.783512694533044396e-01,8.792335652317199157e-01,8.773965630915157021e-01,8.802484630674478616e-01,8.837527109547747006e-01,8.829391250808286129e-01,8.818899913468211116e-01,8.783855019640833817e-01,8.802258036224633875e-01,8.848557666743877004e-01,8.799413755756305688e-01,8.758138857093270557e-01,8.832653481160281927e-01,8.739458295997702963e-01,8.832558818356688324e-01,8.805216740490390270e-01,8.794693409731123568e-01,8.809904092827796074e-01,8.833842185624644072e-01,8.743428007302730398e-01,8.829079200387295323e-01,8.770110128655563830e-01,8.794511227772133788e-01,8.733567509412994978e-01,8.824626539471653874e-01,8.793868659011124800e-01,8.753248594890904455e-01,8.795174971691034349e-01,8.801144021161728670e-01,8.773282554596752991e-01,8.788368497243180810e-01,8.826292307405211313e-01,8.757671870776151390e-01,8.817961858862942703e-01,8.832005026701916783e-01,8.828696128357556017e-01,8.825167867033976155e-01,8.882798044968872597e-01,8.764172628544966148e-01,8.818548113262724142e-01,8.830058346894820165e-01,8.896607476504677647e-01,8.802344481234194440e-01,8.783323287749809083e-01,8.825360583282725324e-01,8.815375613302276481e-01,8.814689800324009283e-01,8.772918118300159218e-01,8.825586423031438477e-01,8.812407911342728939e-01,8.779487934573293462e-01,8.828682726835079819e-01,8.843523877145985645e-01,8.810900195944889601e-01,8.795502829299390868e-01,8.850131542930759210e-01,8.778683091496425339e-01,8.795367976713364122e-01,8.788980897173508389e-01,8.802659929463430011e-01,8.810340538935226284e-01,8.812115491508005771e-01,8.753833506694526090e-01,8.754389318353609228e-01,8.808341287238268258e-01,8.776634472311096724e-01,8.783772682147217292e-01,8.776756041639476313e-01,8.799700225087973005e-01,8.815688095534284230e-01,8.830119289376784364e-01,8.763043811777951886e-01,8.813509073932946913e-01,8.760215214018786112e-01,8.779911693379314208e-01,8.774698796064286377e-01,8.824453850552677059e-01,8.770881739045592873e-01,8.796997397191606005e-01,8.820759039598892182e-01,8.769643425943911552e-01,8.826891072498926905e-01,8.802408440746180007e-01,8.781941553687806490e-01,8.792596947620650027e-01,8.809061955522823339e-01,8.784200295290399696e-01,8.805007684652448319e-01,8.796109148781199316e-01,8.768815104807078376e-01,8.794865599196740602e-01,8.757239068379066849e-01,8.847415717521625034e-01,8.822231390030060849e-01,8.798186243562587938e-01,8.818370581464032298e-01,8.792584045262281656e-01,8.821311553913084857e-01,8.833776627073307575e-01,8.766618484128075872e-01,8.813703978389478833e-01,8.796620087146341804e-01,9.115735554098957083e-01,9.139677698567022501e-01,9.146107895195527693e-01,9.130191893947499082e-01,9.134078526852509317e-01,9.136831397951793443e-01,9.135519106054953431e-01,9.134929930609472226e-01,9.123662761174016200e-01,9.126214829563457087e-01,9.139424108773589461e-01,9.121442631321315941e-01,9.110589984004993092e-01,9.144737883998603767e-01,9.131448294713634395e-01,9.151214252495416535e-01,9.150415612063270698e-01,9.174486678973647891e-01,9.147375774538949456e-01,9.159182033060893069e-01,9.121200804465919854e-01,9.131970160234355038e-01,9.146833237945355410e-01,9.159300083367521994e-01,9.163814912371027743e-01,9.149669661002157728e-01,9.155877029587884408e-01,9.130738690243865863e-01,9.114197707818242344e-01,9.120433081852143964e-01,9.144296732633141467e-01,9.145919025867872421e-01,9.200162500627038220e-01,9.163297059634817332e-01,9.128803110485239625e-01,9.107948242632984970e-01,9.165331255352835438e-01,9.109992599512715117e-01,9.128299058726959680e-01,9.133732818242777940e-01,9.114495988405733051e-01,9.159729856656155800e-01,9.091239936433908042e-01,9.131447902441450770e-01,9.202694831926769847e-01,9.132455167451526412e-01,9.136911483806599010e-01,9.118071897464762321e-01,9.125940748985307271e-01,9.133513050359033381e-01,9.129700947301614411e-01,9.121958370519963610e-01,9.127854268506006008e-01,9.161878243223395835e-01,9.104715489169654674e-01,9.133113179745272481e-01,9.162932193036027462e-01,9.161848571373176764e-01,9.138524612136078584e-01,9.149124146792391166e-01,9.118624390478237141e-01,9.110593185802493554e-01,9.124231518573358013e-01,9.160345719533619091e-01,9.116341387193189760e-01,9.153100173942159135e-01,9.128879922589950846e-01,9.117395220939478184e-01,9.143574592768999310e-01,9.098993634097988226e-01,9.120773412114091538e-01,9.121620937864166612e-01,9.166368598368070941e-01,9.121085131754573805e-01,9.137331632698127981e-01,9.118873640322002760e-01,9.112912545581088875e-01,9.126571537878632734e-01,9.121757223408024640e-01,9.114750173894671237e-01,9.144440030475960990e-01,9.192506402999416348e-01,9.117172852993534748e-01,9.126591596946617146e-01,9.157851935107369501e-01,9.126311392681228929e-01,9.170341124798950805e-01,9.146928736212620592e-01,9.135542702288665939e-01,9.123006147589600712e-01,9.101343149066326577e-01,9.166711685070428883e-01,9.114296233317314977e-01,9.172543170488622888e-01,9.182028717859330724e-01,9.120571433147430795e-01,9.133081118199226633e-01,9.143513368967933763e-01,9.124957974899167157e-01,9.129000181512009204e-01,9.140508182729016884e-01,9.133875257023276184e-01,9.165858541537595938e-01,9.140822240026262868e-01,9.131839605183524888e-01,9.130370830999180454e-01,9.149188257919833589e-01,9.159695649690290375e-01,9.109487117736985162e-01,9.110053096939352280e-01,9.138891131213849883e-01,9.194792772362353483e-01,9.124661627371789541e-01,9.151217878830890662e-01,9.117416155176853998e-01,9.109609319969831365e-01,9.150076712834933623e-01,9.125222756536049973e-01,9.116632585185481252e-01,9.136175179669863144e-01,9.128820083784091599e-01,9.106235581180452954e-01,9.155943497870224768e-01,9.122761920844739691e-01,9.124652471122836062e-01,9.119750290349756261e-01,9.158608374733094859e-01,9.131443909562180217e-01,9.146721058720448383e-01,9.142469639378278945e-01,9.118621442101773056e-01,9.124814217407065664e-01,9.169453599750129191e-01,9.126826474533665801e-01,9.138844167112151196e-01,9.153306020161028345e-01,9.135223258230901200e-01,9.129758778765620919e-01,9.103269504251267907e-01,9.100339910230423879e-01,9.148980165737766734e-01,9.158720896229415320e-01,9.145462346002656284e-01,9.154825948556075677e-01,9.094191104057610664e-01,9.127657639793221866e-01,9.198200217776260068e-01,9.106458149902660892e-01,9.132494352990204733e-01,9.099569311413645556e-01,9.133788110765239665e-01,9.132283280506350298e-01,9.174552921313253728e-01,9.136667726527234468e-01,9.152331833189705224e-01,9.127831236368392220e-01,9.117022426030851889e-01,9.145092424766518846e-01,9.187605353116953255e-01,9.148575901705461311e-01,9.130410563412733049e-01,9.109997728965344432e-01,9.130548003075491525e-01,9.188823176560950712e-01,9.128584807549833258e-01,9.147169135480541780e-01,9.129018768901613345e-01,9.128909750928813072e-01,9.123386249093172751e-01,9.138940928859499158e-01,9.119065567351802848e-01,9.140826284705686477e-01,9.115318985088372017e-01,9.116235750490235823e-01,9.158989664748985460e-01,9.131963583246670568e-01,9.125314294929259828e-01,9.118390471715925871e-01,9.130915401824967192e-01,9.130835241107883027e-01,9.115459110913054497e-01,9.127710042175507521e-01,9.161127512600687472e-01,9.145113391836546812e-01,9.137760956074253427e-01,9.139349761941673034e-01,9.135477932432193304e-01,9.140585775041506489e-01,9.122454064892038250e-01,9.131247625206533325e-01,9.157264950426230454e-01,9.156475223377203987e-01,9.111382245549998204e-01,9.152788657897705793e-01,9.140228200208873055e-01,9.142493448132618106e-01,9.142555523146714824e-01,9.089820557952457136e-01,9.142003454071904178e-01,9.120479966742318645e-01,9.129082841352884614e-01,9.138650346868800733e-01,9.147641932986882995e-01,9.126491254603636971e-01,9.142803986441578878e-01,9.141836041799162871e-01,9.141901850520367523e-01,9.132225516097307594e-01,9.134275984038771057e-01,9.121268782228365568e-01,9.165833587968997831e-01,9.161661606317265116e-01,9.145561591468539531e-01,9.114902108301493611e-01,9.157716703186321583e-01,9.120203887540888621e-01,9.179006724401480577e-01,9.153562712935506829e-01,9.104204219607876514e-01,9.131856680552036254e-01,9.130391607372657647e-01,9.123137647784943516e-01,9.150165825089113802e-01,9.143829006771488910e-01,9.151671412360816715e-01,9.119170494681414496e-01,9.111807092312735890e-01,9.172836426631200135e-01,9.107074681378476422e-01,9.239789442508127282e-01,9.095437632781029347e-01,9.138115045608240505e-01,9.137774004654151128e-01,9.181489754716801732e-01,9.109657813256376580e-01,9.097940540604519954e-01,9.160153578496488258e-01,9.130291460452316654e-01,9.169290279444759495e-01,9.134017747991389768e-01,9.153273221511336599e-01,9.123931999539852677e-01,9.163470076014749166e-01,9.141865261991034552e-01,9.111147938159226412e-01,9.155518943946592270e-01,9.132692024069727355e-01,9.153577823392494706e-01,9.157194150318869186e-01,9.135129677646284252e-01,9.110659988360075845e-01,9.126297932313262029e-01,9.103742338515671273e-01,9.132072943861759828e-01,9.126551531102878867e-01,9.185404319335179757e-01,9.151577664003113233e-01,9.157502041144697236e-01,9.122187015742291294e-01,9.136846952511818998e-01,9.120546104113056440e-01,9.134016658002419575e-01,9.143659325025871309e-01,9.118017657071565418e-01,9.109513988814798013e-01,9.156641934744627065e-01,9.204021792199263974e-01,9.134621411398657909e-01,9.127598995500484369e-01,9.137172007663184603e-01,9.126285451533132642e-01,9.111578222824108231e-01,9.139436939697630491e-01,9.128404686369417931e-01,9.130715932314977801e-01,9.118336049026254386e-01,9.132958169102681767e-01,9.100424487713353328e-01,9.165838915822042132e-01,9.102700748581469270e-01,9.133186859794660828e-01,9.128974563458015501e-01,9.132210753390048730e-01,9.147351584356007148e-01,9.147337714821276444e-01,9.126432439100696792e-01,9.114921542154179601e-01,9.117738168505220564e-01,9.136973402754726692e-01,9.131886736957043338e-01,9.178908136295338416e-01,9.127076090225016980e-01,9.119802106194661029e-01,9.153555381414452130e-01,9.105378574021968374e-01,9.111478486889410533e-01,9.105307364999846165e-01,9.120586659621292558e-01,9.138291147046835317e-01,9.185955442419401207e-01,9.148918728226768105e-01,9.137717900613756550e-01,9.199052023175086079e-01,9.106554666488350103e-01,9.137635536273157610e-01,9.111909808383789056e-01,9.154485933512387374e-01,9.127131373051881047e-01,9.129270972576880583e-01,9.108493453738712997e-01,9.152862236438477073e-01,9.148820238180488396e-01,9.114307607427267754e-01,9.127202808859176120e-01,9.140918716746621042e-01,9.124494837296266425e-01,9.141650760379032015e-01,9.132063002698070919e-01,9.173705607981084142e-01,9.099027841136748673e-01,9.175327773420677291e-01,9.122303722819258276e-01,9.109983653549673654e-01,9.147199194164639113e-01,9.136725528123706974e-01,9.131281872598482341e-01,9.110842166731213387e-01,9.147243082567170225e-01,9.129206043539456195e-01,9.149527934242859262e-01,9.177253285521889126e-01,9.118884951698594810e-01,9.189079937186416247e-01,9.123393687239160776e-01,9.183363457553432863e-01,9.131135915246334500e-01,9.176922307595445361e-01,9.156195171375323127e-01,9.112833310570185308e-01,9.162868035641746900e-01,9.165242602357126511e-01,9.154779589491770508e-01,9.117333121148990527e-01,9.127608947471306244e-01,9.111198476866958496e-01,9.127356156555170852e-01,9.122216560596159152e-01,9.138469721622136666e-01,9.120554629280932524e-01,9.139362065267379043e-01,9.087940928261400986e-01,9.143278529448580771e-01,9.158207282569937879e-01,9.135847782861391542e-01,9.126047177428556756e-01,9.125072343907463246e-01,9.138843628707919997e-01,9.086465879039022919e-01,9.131424753498942337e-01,9.137784825437236247e-01,9.140829118018584110e-01,9.097939712095104436e-01,9.117956009802670181e-01,9.123311849476950508e-01,9.166263702870517394e-01,9.153485203133870929e-01,9.124203078044081927e-01,9.115452579898446483e-01
9.435322336323568315e-01,9.434310068638274149e-01,9.438416984849565816e-01,9.436939100950791914e-01,9.426526326386143184e-01,9.441924667963278450e-01,9.450363853273855419e-01,9.451416799573881811e-01,9.436997842319502228e-01,9.435960582418888576e-01,9.437520300608260859e-01,9.446654774386322728e-01,9.443699689818585430e-01,9.437923256212539247e-01,9.433681784234643208e-01,9.426871773946486899e-01,9.433760742988771542e-01,9.431332968984643683e-01,9.447748201495234088e-01,9.439527624347348045e-01,9.436367190950206707e-01,9.431528103900600479e-01,9.436486611797708646e-01,9.431457185360729856e-01,9.439179192347858516e-01,9.436267077716663509e-01,9.431908277346298108e-01,9.432521507874248590e-01,9.433897098369969925e-01,9.433580178296411267e-01,9.428407205095128418e-01,9.460723579859403598e-01,9.427972135850728463e-01,9.445260452960440034e-01,9.431102320572779529e-01,9.426999070805653913e-01,9.436234276332178261e-01,9.442122763392908347e-01,9.437497842331337150e-01,9.441261184505342907e-01,9.435640402268450355e-01,9.445874953046623501e-01,9.421283135264959530e-01,9.434471347625442705e-01,9.438679597891186379e-01,9.440832481847797331e-01,9.435767320263852564e-01,9.437801352190853255e-01,9.433799418199287912e-01,9.437689253244812004e-01,9.438626526115231341e-01,9.438692858853029444e-01,9.447733015596332384e-01,9.441088606834686647e-01,9.442113740777807740e-01,9.427777752929890065e-01,9.438428129697501445e-01,9.447531546244066769e-01,9.441556195473224111e-01,9.449680277747771751e-01,9.438866324005262820e-01,9.435212481217134517e-01,9.441764964456649256e-01,9.431752874740090276e-01,9.443137710157005760e-01,9.437020342157570463e-01,9.443676270762123570e-01,9.433720137330187105e-01,9.434937975983629377e-01,9.442987892950699402e-01,9.430515816779951876e-01,9.428574677130006076e-01,9.441673632929151738e-01,9.442501755524614904e-01,9.433899104385672363e-01,9.436567597953732234e-01,9.447306431411008898e-01,9.441156139289126337e-01,9.440046598996580940e-01,9.445205204199031979e-01,9.437058767065278353e-01,9.428681192954133650e-01,9.430756146452263788e-01,9.443489726084379754e-01,9.440389289985731125e-01,9.446310662369682420e-01,9.439665553509467566e-01,9.431589054129266847e-01,9.442673803542969146e-01,9.440139267153540015e-01,9.430353819461112508e-01,9.445433632543309699e-01,9.448786617418762912e-01,9.439927194072720296e-01,9.441974441501922444e-01,9.428088858519695359e-01,9.436689622312909309e-01,9.447226859407701349e-01,9.430949713189674677e-01,9.441525682668232555e-01,9.437646069063527765e-01,9.446214906605679973e-01,9.436719294819098103e-01,9.436136741008854800e-01,9.438674398417989941e-01,9.442759412494448057e-01,9.446590868203021962e-01,9.437780067179726284e-01,9.431285490192260479e-01,9.440858485635991171e-01,9.430554246555038489e-01,9.449188082163032520e-01,9.444465864716271586e-01,9.444086659531969463e-01,9.441410374111136594e-01,9.443390817481870370e-01,9.438846570551071569e-01,9.447053263863379735e-01,9.437730708710267979e-01,9.427907982737659953e-01,9.442577009619471662e-01,9.450776554213264902e-01,9.445244722231863621e-01,9.445078075485452418e-01,9.428367966486748131e-01,9.440048704445151984e-01,9.448381442381837969e-01,9.436700303513672061e-01,9.436108095655471040e-01,9.438134689620091278e-01,9.449972848989196539e-01,9.431772356549995573e-01,9.429525072237385785e-01,9.441481650077219179e-01,9.440847472095743598e-01,9.445457437174322735e-01,9.444875681922889621e-01,9.435864050351434607e-01,9.455683871224516146e-01,9.436809696537020731e-01,9.429035100282059378e-01,9.442881187091434203e-01,9.433935298977546013e-01,9.440688212050858397e-01,9.438713518502220845e-01,9.439356805526195604e-01,9.428335970267569532e-01,9.443920069854450094e-01,9.439326830635280663e-01,9.448934957091159603e-01,9.443864415423434133e-01,9.442109154547932981e-01,9.439374055490628024e-01,9.444141326783963564e-01,9.426993280230295813e-01,9.441819133777393791e-01,9.443085035813520989e-01,9.440006743850229975e-01,9.422931843678741259e-01,9.437823042922400818e-01,9.442701992622943852e-01,9.437281871530456279e-01,9.448301952441938711e-01,9.437637122754540808e-01,9.437927549801982119e-01,9.436127878620560461e-01,9.444121667140747967e-01,9.434424122837509197e-01,9.427937572332747429e-01,9.441255428152740548e-01,9.429867806696292654e-01,9.433644910817664542e-01,9.432340635594044231e-01,9.430829381931874478e-01,9.435014978917404260e-01,9.437376714423313384e-01,9.442255797758930536e-01,9.436159630319288505e-01,9.436294814852589363e-01,9.434283303924954067e-01,9.432059507539736209e-01,9.434799004615078699e-01,9.443982884149889623e-01,9.442075123797558645e-01,9.437709345508427106e-01,9.442419102084352867e-01,9.435617972638473683e-01,9.447772946832104779e-01,9.440422659796160465e-01,9.438631659649460159e-01,9.434492992831011726e-01,9.435038047612728240e-01,9.432213899456698414e-01,9.421987888639966613e-01,9.431241880309283454e-01,9.442448713646317549e-01,9.439017849644191216e-01,9.427789946066182925e-01,9.439944419817701826e-01,9.454988765635861103e-01,9.439870801893102126e-01,9.437360867670165909e-01,9.435053083486728553e-01,9.423970596537988298e-01,9.432966125936730339e-01,9.449221377379624087e-01,9.430689180814206818e-01,9.441556454392289188e-01,9.435488931741933261e-01,9.443059782494214183e-01,9.429075267423091544e-01,9.439625427412802194e-01,9.434245160481209425e-01,9.438334665614286356e-01,9.443534564026779821e-01,9.445031695416150619e-01,9.447381202665493527e-01,9.430737512364848474e-01,9.441893984008760121e-01,9.440817862333856780e-01,9.427314496778050890e-01,9.427170948362183500e-01,9.445518501487052410e-01,9.442096434593189036e-01,9.440670875682705132e-01,9.439913886758307671e-01,9.434543166017159699e-01,9.439667775706787056e-01,9.431098806130329137e-01,9.440576187131333175e-01,9.442966002710492246e-01,9.435570424629823316e-01,9.435262889397454389e-01,9.435733037169379278e-01,9.441905998576327619e-01,9.442220697282939224e-01,9.445360057510010510e-01,9.442949682288483970e-01,9.439086789981105952e-01,9.439668056618296665e-01,9.437438893490719405e-01,9.444512682071283249e-01,9.443558238865971122e-01,9.446401461198241645e-01,9.443027181889640520e-01,9.439535673356336254e-01,9.441567974214877257e-01,9.441950859940846374e-01,9.430802914210837384e-01,9.432644484754424408e-01,9.424010174738256529e-01,9.428770096546428281e-01,9.436036362088529028e-01,9.458834004381808658e-01,9.439484270305478208e-01,9.446361596134925653e-01,9.427494755187939557e-01,9.438814285890724243e-01,9.433733958586185686e-01,9.432967909086219516e-01,9.449796395898261148e-01,9.433149575812690424e-01,9.433729427465952222e-01,9.437228228506947536e-01,9.441219962797636756e-01,9.436855479302141969e-01,9.438344334863235652e-01,9.431278242779563836e-01,9.440415271161729516e-01,9.445894606327821519e-01,9.435295964530964197e-01,9.440778667204761110e-01,9.434329717330288689e-01,9.439678219719757069e-01,9.438547337463819575e-01,9.452048293154896585e-01,9.440113757445879328e-01,9.438752610458718273e-01,9.445292419017449204e-01,9.442317291709118043e-01,9.435993197195128301e-01,9.429969046936877985e-01,9.447015379530486756e-01,9.430554948162691575e-01,9.433770929105979031e-01,9.436749977014982083e-01,9.430397106146471975e-01,9.430646344932021030e-01,9.448017457408681707e-01,9.437323255684165746e-01,9.441199247596143707e-01,9.433011925980064882e-01,9.437062699997407211e-01,9.440438251600072883e-01,9.442455092851773646e-01,9.429039950302412487e-01,9.439493977353295984e-01,9.446033521065178018e-01,9.435193584391932120e-01,9.432270376651274990e-01,9.437947522006779888e-01,9.428671191311801536e-01,9.438414434946108544e-01,9.429974012818554963e-01,9.439199385852899971e-01,9.428183646010344088e-01,9.438870498013357535e-01,9.438217696700164083e-01,9.448313655437869940e-01,9.438122160914931280e-01,9.436398727216519511e-01,9.437360283332871802e-01,9.445069626243822736e-01,9.431234937014293385e-01,9.431538011604152505e-01,9.441945727825615808e-01,9.438092693512930564e-01,9.442793773740263408e-01,9.432575574908502736e-01,9.428790764310748251e-01,9.449231677318137290e-01,9.443386586630008184e-01,9.439799307816364449e-01,9.437403469231049336e-01,9.443033536362474001e-01,9.451105703816105041e-01,9.436935953454419490e-01,9.438685634192173213e-01,9.442691697080987101e-01,9.445154395028011463e-01,9.429337903829982936e-01,9.435130582245205844e-01,9.431815288069460568e-01,9.425558262474187377e-01,9.438830341878621244e-01,9.440516327456205392e-01,9.444749093308196786e-01,9.444422966252429275e-01,9.431679046018240919e-01,9.447121568634395672e-01,9.443209144758386575e-01,9.435283080765951569e-01,9.443097661358079709e-01,9.442045406434531607e-01,9.450290238693389577e-01,9.444077890866356961e-01,9.435415025815391266e-01,9.442730598048295620e-01,9.733357872096167762e-01,9.739888322982120927e-01,9.738585873241696333e-01,9.736022256141715348e-01,9.742354394874255252e-01,9.733239421818128401e-01,9.741029439291347680e-01,9.741820850423636990e-01,9.738306381867050110e-01,9.740354824032497749e-01,9.737983901414567489e-01,9.739542731685528754e-01,9.736471567040149155e-01,9.736494026591404616e-01,9.739420985985770551e-01,9.737331564054725330e-01,9.737373718447126514e-01,9.739894506867626811e-01,9.734400653927742786e-01,9.742446710186392078e-01,9.737498570666490716e-01,9.739046954821541924e-01,9.741216555370483254e-01,9.733402113432960689e-01,9.737332666845662787e-01,9.740291167420362939e-01,9.738175684234571250e-01,9.739670517831050534e-01,9.738190482180980601e-01,9.738874734485483131e-01,9.739106469935741028e-01,9.742206888668496489e-01,9.741386137440415371e-01,9.739739106067518692e-01,9.740512718391532987e-01,9.735622510688149989e-01,9.739089886897607240e-01,9.737088826728714785e-01,9.742771107728416258e-01,9.737062149621248386e-01,9.741184580295746409e-01,9.734898635185849081e-01,9.738188455745189209e-01,9.733600551396220935e-01,9.745000651660187252e-01,9.738123923715223951e-01,9.734126685082412633e-01,9.739911399166379935e-01,9.738585652559677008e-01,9.740526906899106274e-01,9.742086216562032552e-01,9.737378582254844206e-01,9.743036326317465745e-01,9.745523425612708790e-01,9.733204319980437447e-01,9.746331203989648806e-01,9.740597317897952134e-01,9.735687866765510012e-01,9.738207938353732329e-01,9.739470244284078593e-01,9.737762722204994503e-01,9.738193871909127663e-01,9.743547131855154753e-01,9.738260735764384668e-01,9.738565210022732677e-01,9.736496736795122731e-01,9.739408623261017750e-01,9.742466616229847887e-01,9.740233818856453007e-01,9.744209882338960016e-01,9.736350150262370606e-01,9.736309956220638995e-01,9.739444670539744164e-01,9.744108591567439692e-01,9.743423342341787086e-01,9.739998065649837500e-01,9.741789595899348342e-01,9.736250330853984947e-01,9.740361850509532404e-01,9.738537592043644553e-01,9.735109039299187916e-01,9.740300048184103998e-01,9.740117236610986717e-01,9.735489502175020959e-01,9.734320148623595292e-01,9.737047828139907546e-01,9.740926043633092446e-01,9.740762947281573769e-01,9.738177053252889959e-01,9.744381749276627147e-01,9.742277477317857759e-01,9.736928581187686005e-01,9.738115992669784671e-01,9.740909381628328756e-01,9.732435070401841415e-01,9.735178568883312566e-01,9.742294376737840045e-01,9.743661238315892703e-01,9.740585299129321806e-01,9.740616145082169330e-01,9.743095482056665091e-01,9.740074793380751883e-01,9.741390766142706825e-01,9.731795550879422940e-01,9.735440234924281899e-01,9.745625882922316352e-01,9.739337226143078841e-01,9.741817026098460452e-01,9.736694742352927090e-01,9.738332568018953639e-01,9.733214189232515245e-01,9.737332487950959292e-01,9.738161606481849919e-01,9.739272838205116356e-01,9.736180750690255348e-01,9.737389612438902553e-01,9.736149111837061332e-01,9.743639391095050284e-01,9.736031188017333360e-01,9.738122437073353233e-01,9.743341307237394222e-01,9.738170753274765223e-01,9.745302972934917207e-01,9.739709565749193887e-01,9.736224736092161658e-01,9.744229448381931391e-01,9.736933998864759632e-01,9.736015114090351696e-01,9.737685107312872290e-01,9.736165729857056972e-01,9.744200541689788109e-01,9.738877946133209784e-01,9.739860682095354827e-01,9.741672751214410786e-01,9.730159084633364097e-01,9.744046165523638781e-01,9.741338858744045259e-01,9.737570404844826388e-01,9.736995281801998914e-01,9.742035849798424962e-01,9.742079537683233648e-01,9.740940870880678837e-01,9.738269220724581343e-01,9.740780009692988628e-01,9.740381067509289448e-01,9.733588495389466910e-01,9.736609169648856588e-01,9.740655499983773558e-01,9.731174627202113792e-01,9.737549918725774134e-01,9.740495099463201134e-01,9.739331231617177620e-01,9.741066450215903894e-01,9.740699616231904834e-01,9.737892093359487022e-01,9.740233944417797662e-01,9.738316513324034585e-01,9.739992620130312195e-01,9.740976883399240505e-01,9.740790879186426166e-01,9.734757312717756683e-01,9.740993817423915235e-01,9.740830963684349308e-01,9.739009500182197465e-01,9.735723583265437631e-01,9.734866362167634568e-01,9.738378048707404533e-01,9.738306434981136572e-01,9.737487035896386089e-01,9.736686979511209872e-01,9.742472686109286961e-01,9.739914584877410464e-01,9.735899846930679002e-01,9.739983189308201172e-01,9.738208469267596312e-01,9.746232096098735864e-01,9.739711358830267507e-01,9.746446931333501151e-01,9.741168123092013298e-01,9.736123201070431277e-01,9.738746181261875856e-01,9.745457675695319288e-01,9.741145181192168989e-01,9.737423913574343448e-01,9.734077845257627093e-01,9.736594425273099596e-01,9.740934856898828542e-01,9.737474702795161363e-01,9.734199711506861252e-01,9.738800120915899194e-01,9.740276493862735085e-01,9.735699728882666326e-01,9.736864037925301307e-01,9.733493616528697823e-01,9.735897021146332486e-01,9.738935344554435769e-01,9.744731684112200032e-01,9.737120132042070830e-01,9.739935534487019764e-01,9.742880843095027554e-01,9.737002765814715133e-01,9.742860270833857417e-01,9.741225571961347196e-01,9.739327659378373969e-01,9.735571530708992949e-01,9.731014777535211824e-01,9.736197041547062225e-01,9.735707436096102674e-01,9.734056658583259969e-01,9.739299620927340806e-01,9.738566477952239619e-01,9.738888308701121321e-01,9.735306348820805811e-01,9.738515667658905750e-01,9.730918006613926696e-01,9.741385728410351108e-01,9.737935055972155585e-01,9.740153822523982541e-01,9.740809933489903427e-01,9.734124443352889511e-01,9.734237769224090009e-01,9.738501446066472056e-01,9.745960315051288569e-01,9.732273424089837865e-01,9.736574886695339437e-01,9.742173657555315280e-01,9.744326135160612523e-01,9.738135590409541242e-01,9.734485431996765525e-01,9.739987848780720103e-01,9.737061210809853096e-01,9.739268111949689333e-01,9.742120349742356966e-01,9.739715715091465942e-01,9.740365033597321309e-01,9.736139935045430294e-01,9.736850983671734294e-01,9.740667776996666527e-01,9.737334615957385919e-01,9.740745683519154152e-01,9.734843847913724479e-01,9.738329144765164314e-01,9.737956646489976942e-01,9.733603532034765804e-01,9.740836886261560190e-01,9.737471118869327480e-01,9.743034223731343868e-01,9.739818809123167442e-01,9.740966718591298479e-01,9.739639445933347961e-01,9.744314375403704265e-01,9.735443024238301657e-01,9.741970574893127344e-01,9.736550975553986964e-01,9.738628052086746312e-01,9.739669614245731744e-01,9.737411181858385278e-01,9.741905189962619671e-01,9.743790760979402776e-01,9.738299069272525754e-01,9.734000888044802569e-01,9.741807599304478371e-01,9.741322860480401413e-01,9.734853485697514408e-01,9.738332851725339800e-01,9.740214165107160538e-01,9.739928690430065261e-01,9.739664146671671574e-01,9.739068325014010874e-01,9.736632319623405030e-01,9.738084763234238217e-01,9.740334320516428335e-01,9.741680952407139049e-01,9.739155378309022337e-01,9.736810018147639134e-01,9.738006142117744401e-01,9.743347138437182808e-01,9.734224949791903114e-01,9.739130265710946865e-01,9.739851274594071295e-01,9.731458306274552994e-01,9.738355360256827353e-01,9.738092930883396336e-01,9.731731811679866784e-01,9.737317776853917639e-01,9.736341759106509341e-01,9.738487688972241596e-01,9.741196164666140467e-01,9.739128794751850116e-01,9.738109607774396714e-01,9.740809498020499557e-01,9.736625957380451446e-01,9.740936271582946171e-01,9.737540912851178065e-01,9.740025651350060487e-01,9.740448880923513464e-01,9.738309334514876348e-01,9.734967440972892572e-01,9.744856815015050522e-01,9.738293378030400405e-01,9.736182355910816266e-01,9.739353345759333980e-01,9.741462308744267551e-01,9.736250801468212535e-01,9.745738285088670905e-01,9.741256999487295509e-01,9.735260791232804856e-01,9.741921359608497477e-01,9.741357966458640272e-01,9.741525004122737474e-01,9.742989929977603492e-01,9.738056954007889843e-01,9.738606580753259578e-01,9.733786867554530264e-01,9.736275328783073890e-01,9.739962120787524213e-01,9.735194743062861589e-01,9.734051669675393148e-01,9.738150452948480806e-01,9.742468567372098986e-01,9.738670905335407024e-01,9.739018554792548965e-01,9.740576677077041889e-01,9.745206182699591713e-01,9.735740099225785871e-01,9.735276946448525592e-01,9.734756776638503473e-01,9.744559365684434260e-01,9.740257566838097514e-01,9.738188182009860361e-01,9.741454598450848268e-01,9.741847606606347520e-01,9.746509845203404909e-01,9.738355372418191491e-01,9.740249887632900228e-01,9.739167061763278621e-01,9.737943803916916385e-01,9.740725638281206855e-01,9.736302554739783011e-01,9.741263080533223429e-01,9.743113645918781707e-01,9.737727654680193856e-01,9.737971797513353955e-01,9.744030435486090713e-01,9.500108160865298190e-01,9.502719967659231104e-01,9.487150451814168051e-01,9.492036979815126063e-01,9.490515029854145190e-01,9.500277806632728694e-01,9.497806661321563926e-01,9.492913417683775945e-01,9.499125176968218343e-01,9.495912010185990626e-01,9.499532695452103104e-01,9.500056705064394702e-01,9.490557374916487321e-01,9.489856764921972276e-01,9.500008444963432552e-01,9.512236418015731498e-01,9.493696776505653467e-01,9.503880264120628807e-01,9.484705952672118912e-01,9.509087184146014504e-01,9.485741111127822256e-01,9.496376042039958998e-01,9.494560262109617010e-01,9.503373415990409301e-01,9.494597880348343288e-01,9.487655288528095143e-01,9.496893917435664800e-01,9.499770062021650752e-01,9.493654319835599376e-01,9.495108673270770128e-01,9.498974135060042068e-01,9.492368139931339766e-01,9.490787168166906485e-01,9.513151228609604271e-01,9.500247323541126665e-01,9.490849735493693817e-01,9.482903491106139393e-01,9.491683333833870195e-01,9.492135883591030776e-01,9.498301356462456324e-01,9.503741481451035700e-01,9.491945582882539423e-01,9.505765755746963253e-01,9.493181471293237195e-01,9.498517216103088412e-01,9.495354462156959663e-01,9.499523623196556299e-01,9.511417701165266747e-01,9.495155308195016852e-01,9.487758942023611919e-01,9.490577981498056204e-01,9.491221027067615612e-01,9.497169276071892874e-01,9.502169552779132777e-01,9.488179871197025550e-01,9.506710564850295864e-01,9.502189451815372667e-01,9.493010672264881045e-01,9.492886751172048276e-01,9.505914372334306472e-01,9.489469947706283826e-01,9.495625842927580829e-01,9.495820913961946497e-01,9.504306983574611900e-01,9.497083299478241702e-01,9.499549155126080224e-01,9.495823250468902188e-01,9.480982152193696555e-01,9.495995682244843250e-01,9.504781848052049620e-01,9.489056602496919179e-01,9.494504559388811105e-01,9.495954023740782457e-01,9.499764628833782254e-01,9.505971689018595239e-01,9.506178466028699647e-01,9.495616677673455186e-01,9.486615237240524356e-01,9.494739675329215700e-01,9.490740657436333994e-01,9.491567073294495671e-01,9.499149838964202619e-01,9.483883102531749376e-01,9.500675196117180921e-01,9.500151043004233520e-01,9.493740557566466842e-01,9.495790421149371552e-01,9.493542873734276411e-01,9.497502193600992904e-01,9.490316994117095062e-01,9.502966138356339076e-01,9.500054807860678352e-01,9.501601416918684651e-01,9.501226093817214391e-01,9.482339898424028135e-01,9.486730134118410707e-01,9.496900411888621329e-01,9.492664305996265650e-01,9.483323192672343804e-01,9.487267674668901085e-01,9.498668588178528216e-01,9.498977071202793221e-01,9.496187921992608194e-01,9.494599861827971443e-01,9.485498547415484039e-01,9.504809450643956215e-01,9.494550052931006734e-01,9.503541290312336187e-01,9.487046622118699979e-01,9.496700489249472188e-01,9.494100330733767912e-01,9.489206675148631476e-01,9.487352445444315885e-01,9.483008070386229615e-01,9.506125825354483361e-01,9.502785821112023079e-01,9.496231222497359958e-01,9.489843717532198131e-01,9.497068934827044284e-01,9.502178147347279946e-01,9.495847120462246327e-01,9.496654768293527615e-01,9.498371081240993830e-01,9.488270158986191749e-01,9.488447920663097834e-01,9.488544427165386264e-01,9.504841542689453915e-01,9.506378131587085445e-01,9.489687900559810041e-01,9.500778824830198310e-01,9.508173109324753458e-01,9.490604150847840037e-01,9.492977745703131687e-01,9.506831549088768929e-01,9.491973830749891317e-01,9.494970318911037932e-01,9.493637464832782591e-01,9.501435186532353194e-01,9.495334066284165653e-01,9.499021282644980468e-01,9.499841824197972073e-01,9.489747357478794942e-01,9.491917712544563068e-01,9.502378292979102303e-01,9.496001311001440737e-01,9.504434447267925412e-01,9.508382315039625166e-01,9.482438202211348477e-01,9.500768785204998235e-01,9.493112567763508647e-01,9.482341423219293741e-01,9.501458311540138535e-01,9.488601789086548166e-01,9.510917837301662292e-01,9.495725268750441206e-01,9.496434170234318017e-01,9.497839595413065661e-01,9.498871876143037962e-01,9.503340070744831225e-01,9.501961340916343923e-01,9.496056224546481905e-01,9.502300550144588964e-01,9.506829343294207479e-01,9.507428459742671700e-01,9.501943081747937780e-01,9.486360301441004728e-01,9.490752679304871320e-01,9.504551182850000668e-01,9.493514166792004216e-01,9.493994861804454510e-01,9.494829298368927528e-01,9.493321668469189012e-01,9.493815706848452995e-01,9.506358396349413598e-01,9.498061383677747216e-01,9.491553398475301995e-01,9.504387368088016430e-01,9.496332413673320705e-01,9.493031864509334783e-01,9.502003432055335930e-01,9.492412044456444153e-01,9.502433427932792664e-01,9.493671793557664218e-01,9.493644149220902273e-01,9.496105214484052981e-01,9.498939002306090451e-01,9.494382836092000177e-01,9.489164838734758245e-01,9.500153382474320063e-01,9.492273940347520922e-01,9.488053477383352474e-01,9.495326557056049666e-01,9.497573000600406656e-01,9.503550574942485341e-01,9.496654618011189930e-01,9.487661786608476699e-01,9.497433505343242377e-01,9.486738663684584072e-01,9.496515427610698890e-01,9.508922685717693390e-01,9.494836255533458669e-01,9.484012451510080988e-01,9.492988917127433979e-01,9.504632920864745094e-01,9.489033187078760312e-01,9.493216078522297430e-01,9.490191383587316398e-01,9.501149501598316061e-01,9.497552111194641489e-01,9.491025315596504086e-01,9.503577253946141612e-01,9.482847323997468658e-01,9.497224452164324537e-01,9.501251850045134839e-01,9.500847399577306840e-01,9.498584397435703153e-01,9.501428779672238534e-01,9.499554899080500103e-01,9.489899254545598462e-01,9.483412369068269232e-01,9.495083690941954480e-01,9.488998015175413858e-01,9.499304556615958406e-01,9.490872270110882747e-01,9.494739647203594979e-01,9.491798200195440405e-01,9.486008419233032951e-01,9.499231119663272827e-01,9.496123200840334011e-01,9.496708908419951856e-01,9.494586897648239487e-01,9.495385168544279164e-01,9.502419927290437496e-01,9.506845236487393436e-01,9.489075931808202968e-01,9.501140920251514022e-01,9.488777322319162932e-01,9.499018016975596668e-01,9.496350515324806230e-01,9.496739790347413779e-01,9.497560956074144745e-01,9.501627386750884918e-01,9.497324236159597755e-01,9.496606679843753174e-01,9.498785048624016625e-01,9.500022610536051904e-01,9.489676133521791623e-01,9.490978833539489568e-01,9.503739588148298889e-01,9.486372814074968129e-01,9.504257019885758995e-01,9.496824029520082311e-01,9.494119817555746188e-01,9.497652536780539778e-01,9.494746041482338139e-01,9.498852313062599029e-01,9.489384717038618078e-01,9.494916909068791266e-01,9.490342153363197086e-01,9.486859127593615382e-01,9.485927194497473236e-01,9.496866617183987724e-01,9.500054186557908009e-01,9.495892201519705589e-01,9.488914958298928504e-01,9.497452239507743199e-01,9.487348461387160592e-01,9.490616078701354930e-01,9.500899495283705587e-01,9.491679169298372631e-01,9.496844328729987517e-01,9.499187820753242084e-01,9.503910923039509129e-01,9.489113682505069258e-01,9.505488627744698160e-01,9.495619414725081642e-01,9.489035824540666964e-01,9.504200393671822233e-01,9.495840338991121676e-01,9.493200219257739159e-01,9.497829075555480616e-01,9.494717296926452610e-01,9.501143098267079701e-01,9.504327029439676444e-01,9.503154788602240499e-01,9.493323694335358276e-01,9.506126223880604353e-01,9.504011316701252987e-01,9.499025478549845136e-01,9.494721016844990258e-01,9.494950226296253737e-01,9.502287722648986579e-01,9.493603671233799002e-01,9.491955011189432412e-01,9.489091108352651904e-01,9.498556864220469853e-01,9.496449589703670480e-01,9.492294745836181713e-01,9.500004867600022607e-01,9.505629172794798354e-01,9.487619696055679119e-01,9.514193133349042597e-01,9.488584085184678107e-01,9.502376186482587306e-01,9.498149167911903445e-01,9.489106081508488222e-01,9.497244174595300681e-01,9.498902883090121207e-01,9.495847170667471859e-01,9.491491242110563498e-01,9.501201414815569901e-01,9.495172558694342513e-01,9.493182623107055962e-01,9.501929845608240166e-01,9.505323725609007290e-01,9.500381507403562464e-01,9.487311163866393171e-01,9.491963409358588066e-01,9.489947688020866634e-01,9.500920520023591331e-01,9.495064582660578401e-01,9.491167529432587013e-01,9.498392403396622719e-01,9.489866505256366880e-01,9.493539231876123585e-01,9.490250536903224177e-01,9.501826436327363012e-01,9.494735527852018464e-01,9.505928545156829834e-01,9.502952507335027388e-01,9.486777638334564777e-01,9.493304287386624685e-01,9.496040240898991902e-01,9.495043466683285027e-01,9.490956391204302678e-01,9.482809352257292046e-01,9.496466560732258477e-01,9.502049461524924023e-01,9.496136884857790950e-01,9.490080251389573229e-01,9.503032303127839642e-01,9.499768155969413597e-01,9.505052530685823564e-01,9.503042470639873063e-01,9.486841580778021532e-01,9.482892361502771594e-01,9.498857147004625689e-01,9.490270506636402370e-01,9.489937817102014339e-01,9.492172367069274808e-01,9.503837784003146272e-01,9.496588922775310859e-01,9.496472569972687072e-01,9.490783422054767104e-01,9.502158045483164450e-01,9.501639569888574721e-01,9.500963285605452668e-01,9.501453027007500385e-01,9.497970193636990910e-01,9.492408224662742811e-01,9.499224742957458334e-01,9.496631916151893060e-01,9.493742804912421729e-01,9.490890476208452275e-01,9.489312268568648179e-01,9.483001225675061763e-01,9.500094677145859423e-01,9.501300421870838564e-01
7.209737880528191978e-01,7.196849345274944909e-01,7.200799205554505589e-01,7.202278180395262908e-01,7.203700183553862768e-01,7.194250301810604098e-01,7.199667629857005036e-01,7.195110144622779424e-01,7.203889547443859120e-01,7.203276729808806289e-01,7.197373491217663455e-01,7.200960570290833029e-01,7.195518684597020931e-01,7.201084120627807561e-01,7.205249001965662314e-01,7.195336401057352838e-01,7.195179328475849179e-01,7.198113958107905663e-01,7.193967376574985639e-01,7.205576505784798691e-01,7.204515595780933701e-01,7.212397901209829376e-01,7.205260663596650961e-01,7.187301586016143773e-01,7.209784239062170252e-01,7.203982575791197940e-01,7.205934527150936741e-01,7.204027675576406553e-01,7.203046556788373911e-01,7.202856107697440669e-01,7.200277327433406427e-01,7.202704479986163921e-01,7.207805559893920577e-01,7.204470021686367742e-01,7.196540336980314922e-01,7.202681966188547724e-01,7.196687807139792170e-01,7.196785666500216117e-01,7.196437847087053807e-01,7.214090744840154779e-01,7.189916995425481572e-01,7.199445222044047465e-01,7.201228472201566255e-01,7.203287737963022241e-01,7.179082189126571034e-01,7.197267588052802534e-01,7.191027004149430635e-01,7.191973109193211533e-01,7.199991483775426415e-01,7.207010513012820363e-01,7.195428222809485685e-01,7.207044365315620205e-01,7.199161227748948066e-01,7.195001578967608058e-01,7.209034774370127741e-01,7.188289745748565052e-01,7.205597027727492776e-01,7.203919373853213681e-01,7.209177264071783275e-01,7.204578756802110240e-01,7.206054621597438592e-01,7.198626361442083121e-01,7.204603502025036521e-01,7.197123099020251713e-01,7.200535652320289026e-01,7.210699002606931751e-01,7.189095802643697963e-01,7.215892709096708435e-01,7.210410436813273760e-01,7.198156861320396116e-01,7.187844230340989515e-01,7.201291568929728548e-01,7.204379765414931081e-01,7.211928210227499525e-01,7.208779545247100407e-01,7.199711453079907786e-01,7.193441102166170387e-01,7.200926673584416848e-01,7.204335093842215709e-01,7.197336292476256281e-01,7.205713485560449882e-01,7.203171255562065278e-01,7.199755533080428593e-01,7.196740363762520465e-01,7.201149550161423107e-01,7.212309770209919257e-01,7.199643686793069097e-01,7.206638103021748565e-01,7.193871716235209490e-01,7.201795073716917850e-01,7.190694599776664697e-01,7.207921062951887503e-01,7.208367981498181587e-01,7.188458342245684918e-01,7.205576815312473293e-01,7.202246633743943915e-01,7.204471908892595700e-01,7.204493222825403276e-01,7.204013726045134236e-01,7.192659524912170532e-01,7.209049978227356492e-01,7.205368609276119329e-01,7.202837617429360684e-01,7.197271147454736839e-01,7.204135376617596398e-01,7.209297639131396762e-01,7.196941120887807575e-01,7.198787782811379987e-01,7.213326021615908967e-01,7.179014754429821066e-01,7.196045017570700253e-01,7.207303993944564890e-01,7.205735882152479732e-01,7.199978154506329053e-01,7.194523430160648658e-01,7.200902693826413126e-01,7.206414550723553303e-01,7.193193543719438310e-01,7.203522576151942802e-01,7.201326041106911324e-01,7.211283372741884579e-01,7.207763371294660937e-01,7.203664698151815982e-01,7.196392502171221617e-01,7.203266880835371699e-01,7.197635412961435053e-01,7.217421270799376787e-01,7.195874628114056204e-01,7.201212918643448146e-01,7.200598239842234127e-01,7.206079542469676635e-01,7.202281263002326961e-01,7.189064884601196193e-01,7.202706134090720580e-01,7.190034973562881015e-01,7.211935886934950357e-01,7.200714093050565312e-01,7.189438950120266014e-01,7.205494355252893834e-01,7.200180077224475061e-01,7.189167292730069825e-01,7.208642583280204796e-01,7.203863546174392729e-01,7.197854392525037115e-01,7.215872464603680925e-01,7.193701522814811566e-01,7.203910367510630852e-01,7.183580469721130290e-01,7.197335949904891672e-01,7.194732445550074962e-01,7.203833196641026282e-01,7.198605177922230425e-01,7.200572210823347197e-01,7.202270280877518527e-01,7.198805011504315621e-01,7.197918720898043299e-01,7.208642158477055473e-01,7.199074343479355820e-01,7.203203627930955255e-01,7.209291236322734608e-01,7.198133749696407069e-01,7.191858142361869932e-01,7.202803205198433645e-01,7.204611092264296968e-01,7.190867486167338285e-01,7.205530380740967633e-01,7.196712562101091892e-01,7.198382047740283785e-01,7.199147473218829862e-01,7.202175626393222396e-01,7.205348653052729979e-01,7.214599910666469329e-01,7.191723695211172940e-01,7.201168014394125905e-01,7.191516172413509045e-01,7.207164037708563287e-01,7.209652281133241969e-01,7.202252099051420497e-01,7.194813756566800222e-01,7.205006454291308371e-01,7.190173720809167612e-01,7.200539530719907155e-01,7.203661420322379216e-01,7.207227817902015499e-01,7.189015665600547722e-01,7.203588469072911282e-01,7.199340320878125921e-01,7.213722768909778260e-01,7.190759535318610451e-01,7.202021605998176756e-01,7.201376869937363701e-01,7.200169365679199851e-01,7.204647040885480136e-01,7.198047236784753666e-01,7.195150716394367318e-01,7.206566999405868978e-01,7.200857361065433615e-01,7.203734400704856489e-01,7.210444803027766802e-01,7.203963963588017050e-01,7.206854865676813882e-01,7.201634350786656480e-01,7.209475421919451232e-01,7.199913215324800220e-01,7.203558427316497648e-01,7.211215543982083531e-01,7.195988255805122469e-01,7.192681849015964968e-01,7.202697623231116841e-01,7.200642722650579808e-01,7.187042228399250776e-01,7.202693129562002250e-01,7.193372048476522895e-01,7.191358876072817541e-01,7.206307720262152827e-01,7.210345399525424082e-01,7.195556613340646779e-01,7.196261627404302308e-01,7.198467922045360678e-01,7.206502452681110560e-01,7.194960141358338612e-01,7.189478864494859289e-01,7.205431067276323320e-01,7.196021392086634494e-01,7.203665969996402296e-01,7.195861907188019213e-01,7.194697414589625861e-01,7.207911942691302976e-01,7.205033772332360975e-01,7.208882848492355055e-01,7.195531887413672001e-01,7.201579582777198896e-01,7.188960507124256827e-01,7.202610796216184497e-01,7.200550334250824802e-01,7.207406073965255677e-01,7.200619032096343686e-01,7.198650301733008350e-01,7.204075969084584585e-01,7.205830378430380101e-01,7.205094937519995746e-01,7.205638030084848822e-01,7.207353990478861938e-01,7.213618305132615260e-01,7.210467285671283699e-01,7.199537362473756863e-01,7.202822379773798911e-01,7.211014569189753143e-01,7.199893153802288115e-01,7.213427704934022300e-01,7.194385929037936389e-01,7.201126757865131678e-01,7.200299462864083733e-01,7.210968094766394554e-01,7.197955835455852602e-01,7.202319163661828894e-01,7.200697373274835833e-01,7.208808657421588162e-01,7.202551287057594731e-01,7.204005033498633859e-01,7.207499854564055619e-01,7.207756302128036641e-01,7.206776668835737087e-01,7.202781548709648041e-01,7.218209083178358521e-01,7.205016626292768400e-01,7.210790571853797903e-01,7.193636123902796831e-01,7.198206211510933539e-01,7.192863641009887843e-01,7.201166137172865245e-01,7.204210856258281837e-01,7.201331251389200272e-01,7.203181707066006467e-01,7.217597347443824862e-01,7.196030652883584899e-01,7.193297154419402428e-01,7.190952234826225586e-01,7.218498472289403001e-01,7.202458085587989389e-01,7.200822052053189593e-01,7.210696248055672442e-01,7.210986636325723564e-01,7.203040652174615976e-01,7.191606616405001873e-01,7.197257937531769123e-01,7.194914609146387807e-01,7.204547467693424023e-01,7.202482848350680866e-01,7.210202309311110058e-01,7.198516446209795028e-01,7.207306160465385414e-01,7.220643851520859302e-01,7.204321091430231361e-01,7.196029080373282927e-01,7.184433830757588346e-01,7.205706945598276958e-01,7.194105904224425974e-01,7.194502110465360589e-01,7.202705488644363108e-01,7.203353975169116685e-01,7.210074288325701852e-01,7.184386772720915415e-01,7.198542220674273295e-01,7.213655624098219699e-01,7.194492705775640262e-01,7.195835518228793637e-01,7.203553752105161800e-01,7.180259580024564992e-01,7.205161402541677695e-01,7.203541831294704156e-01,7.202287684321683203e-01,7.199493136800104720e-01,7.203308381478420452e-01,7.212222894046318444e-01,7.205443076939931357e-01,7.189826904008559394e-01,7.204335275749165213e-01,7.197696717887145379e-01,7.204476917141588999e-01,7.189447848451421264e-01,7.200454747270779166e-01,7.214724399128362720e-01,7.196140704469590199e-01,7.210444036317977812e-01,7.203874113262309642e-01,7.207016892340315506e-01,7.193308327389136281e-01,7.196889729588424878e-01,7.191353414577413838e-01,7.212405794805762937e-01,7.214776013929965481e-01,7.210414389622025189e-01,7.200179918356803821e-01,7.202017027808857996e-01,7.193689753349122862e-01,7.208331032497395929e-01,7.195815152481065402e-01,7.208851907345978915e-01,7.203337478906828295e-01,7.203941785130364428e-01,7.203492435370322244e-01,7.213709208919318883e-01,7.211832521249725847e-01,7.197860189384361895e-01,7.199666953865292429e-01,7.208933270863033815e-01,7.207651801248829981e-01,5.731820962288053378e-01,5.732506509679411444e-01,5.730432644148579779e-01,5.740016815977913023e-01,5.727005843747661196e-01,5.729067214953817988e-01,5.728229688527987085e-01,5.739315184821089932e-01,5.723355373888159292e-01,5.731359317847214419e-01,5.722348274506156018e-01,5.730766502761277525e-01,5.733837685233710291e-01,5.729819578163289906e-01,5.728847013254266818e-01,5.733555152448766012e-01,5.727838910185076848e-01,5.727601676990362600e-01,5.734183264604956198e-01,5.731330025057898014e-01,5.725354995947817827e-01,5.724870697014348142e-01,5.723986617523605380e-01,5.726925386341431556e-01,5.725111256662421821e-01,5.733028836828122365e-01,5.724877445508033125e-01,5.722881958832846117e-01,5.735585814178202346e-01,5.727646931869462277e-01,5.731603388150063871e-01,5.732270474030737306e-01,5.732261254472101886e-01,5.722223622858054748e-01,5.723066475759093219e-01,5.720640772118438244e-01,5.730041479430038054e-01,5.727229618435774050e-01,5.733574651322452809e-01,5.726707369572460182e-01,5.728484199521577391e-01,5.730243498171240235e-01,5.728294046139815743e-01,5.731233600811279638e-01,5.724863089226016610e-01,5.722409381539501627e-01,5.738569607508432480e-01,5.727959259680216464e-01,5.731930062586995112e-01,5.722098220587877870e-01,5.736860721767024218e-01,5.725649541250414920e-01,5.738030311888298041e-01,5.735549123610200750e-01,5.727241244183894908e-01,5.724779834413310509e-01,5.730042598753145588e-01,5.733716936863656466e-01,5.728120522012590810e-01,5.732056884826952636e-01,5.737267020210994328e-01,5.728526160316484983e-01,5.728724211567720603e-01,5.723540921642409351e-01,5.731698475560196293e-01,5.728115501282804445e-01,5.735122438663552424e-01,5.733099822316748417e-01,5.735053751434537883e-01,5.732038080475192476e-01,5.726588211465338807e-01,5.731106521438322776e-01,5.729103929028588338e-01,5.738130478288876457e-01,5.735350383694451937e-01,5.729167788062778932e-01,5.735029852228209490e-01,5.719050139847410286e-01,5.727681783142781757e-01,5.730034842622240276e-01,5.741043756013413102e-01,5.730611261203751861e-01,5.737630511216921247e-01,5.728813415388882557e-01,5.731886965156381963e-01,5.741340818345962438e-01,5.737829362623588780e-01,5.718397036166632530e-01,5.729421995701163839e-01,5.736180468624260120e-01,5.727613912866950097e-01,5.724604603539363845e-01,5.731332953073421388e-01,5.739933081578457719e-01,5.728797806858191288e-01,5.739870341294437406e-01,5.726717882190216491e-01,5.731278108858182119e-01,5.719542216066857421e-01,5.729991927887277958e-01,5.730704940934450153e-01,5.728695927979881031e-01,5.728406840793197619e-01,5.726990978849688663e-01,5.734515121681709182e-01,5.732004140909805479e-01,5.727142494830628205e-01,5.733614773659986286e-01,5.721435472499560859e-01,5.728299302368364820e-01,5.738542225761931181e-01,5.729231262973804029e-01,5.720224169821535032e-01,5.735493069990195147e-01,5.734118681209566804e-01,5.729198052551247589e-01,5.727381984542816440e-01,5.733606164093775215e-01,5.736525635648431765e-01,5.730737590853670627e-01,5.726107200292726018e-01,5.732152286881208036e-01,5.735613013655654902e-01,5.716834748553027978e-01,5.730607755946177662e-01,5.713249819189566425e-01,5.729862889494607980e-01,5.737990788692769462e-01,5.724539036740289299e-01,5.738305418398892410e-01,5.728037650825262839e-01,5.726651731650173049e-01,5.723962984259602926e-01,5.736529228592974761e-01,5.738899231991716476e-01,5.728362446238038919e-01,5.722625558738478890e-01,5.739314459575005634e-01,5.731878137049827293e-01,5.736785346964882182e-01,5.736207849461613106e-01,5.734218800513856129e-01,5.736576592953862574e-01,5.736109363578159037e-01,5.733786169666387211e-01,5.738326564057070200e-01,5.728204260802287617e-01,5.727366685427059956e-01,5.742371333774061171e-01,5.734819933744238485e-01,5.743864728519275653e-01,5.733531371868321180e-01,5.722630801173206327e-01,5.731327488616165811e-01,5.722914646025883956e-01,5.737028934704515581e-01,5.738766703012009307e-01,5.725994106388402338e-01,5.739951899013715497e-01,5.720670139494749007e-01,5.739404761715302117e-01,5.729721558882173715e-01,5.729198596712425928e-01,5.723003404469150235e-01,5.726475689584938911e-01,5.724555986679035202e-01,5.727764204685427130e-01,5.731998027869580348e-01,5.723456921854759294e-01,5.725087897198876119e-01,5.736311304409577039e-01,5.730093960371358541e-01,5.737191710251653420e-01,5.732305739907852526e-01,5.724163842363090282e-01,5.742514379184945339e-01,5.727424749236472712e-01,5.728920762776987807e-01,5.732249185033505556e-01,5.727765145091485710e-01,5.724187064219320442e-01,5.728919248594439573e-01,5.740364734207633601e-01,5.735894236113174838e-01,5.732519014952317526e-01,5.732053508309640222e-01,5.733804154676239717e-01,5.735073325141184508e-01,5.728721623545973696e-01,5.735855228498043523e-01,5.739789746252228486e-01,5.739243260364952359e-01,5.737277056164461486e-01,5.720183252739374780e-01,5.739409607961530879e-01,5.735338969117094177e-01,5.741543074377487565e-01,5.729753067831172553e-01,5.738556230687413828e-01,5.725948900811170805e-01,5.726029823819106523e-01,5.734739784583825495e-01,5.730899569954394090e-01,5.727154885383837213e-01,5.734491245476941446e-01,5.731142722854963845e-01,5.727839064086026610e-01,5.735752641108252670e-01,5.733946606534123802e-01,5.731402637359828134e-01,5.726485053449394957e-01,5.738512716593872076e-01,5.735381544165718548e-01,5.728675607619218013e-01,5.728403878651975312e-01,5.737651591836347986e-01,5.735709143279135169e-01,5.735978948923491361e-01,5.734953161905395058e-01,5.737186092362462908e-01,5.730565116383214974e-01,5.733769387120103422e-01,5.734446475411485444e-01,5.738262070922812708e-01,5.729183806988025207e-01,5.729931658037398234e-01,5.727579477213662340e-01,5.727957614800921471e-01,5.730592443888167242e-01,5.730941701422831436e-01,5.735844000651268981e-01,5.739001572381946525e-01,5.728418260741130474e-01,5.732396915348973998e-01,5.729731464422981313e-01,5.730232710946046026e-01,5.727556457568857562e-01,5.727198029516583633e-01,5.726874207183088039e-01,5.733880887644029478e-01,5.723062083366933228e-01,5.732979160209631386e-01,5.726798076426415918e-01,5.737694725004894858e-01,5.732722810260151292e-01,5.739183425318779008e-01,5.737649202539951698e-01,5.747309272116495338e-01,5.735331136093076987e-01,5.731803755489591756e-01,5.743171011382790514e-01,5.728556955663950401e-01,5.738897330814730635e-01,5.725852816811350943e-01,5.734759886473528301e-01,5.732928799567890144e-01,5.737336443756653193e-01,5.729014535168492905e-01,5.733726571761983415e-01,5.724010139082078563e-01,5.738125977892784002e-01,5.725566358843713344e-01,5.727431247171915762e-01,5.721500881897932933e-01,5.732310793492954026e-01,5.732838324467988134e-01,5.732329851136657162e-01,5.739835412682379179e-01,5.729397690969357804e-01,5.728963905838100334e-01,5.741524534358656284e-01,5.732323253622745307e-01,5.733666213314532190e-01,5.728134562939252161e-01,5.737294058676539743e-01,5.733991988337370227e-01,5.733883862556945488e-01,5.726219550224845856e-01,5.730280300952125261e-01,5.731628684722369638e-01,5.726884812695111071e-01,5.730866847254509899e-01,5.730273038465979463e-01,5.730451343935631936e-01,5.720227601391878469e-01,5.723697632787279055e-01,5.729751117996805254e-01,5.731150488888582251e-01,5.735335610447996890e-01,5.726469752979628236e-01,5.733233062854896644e-01,5.724442376284620826e-01,5.741252308449599218e-01,5.725732389825572977e-01,5.729988215070036528e-01,5.735201839787985589e-01,5.730388233687322419e-01,5.731876024018307536e-01,5.724829613596629230e-01,5.727380146915111991e-01,5.723064477107187020e-01,5.738748281615750901e-01,5.727160992104944892e-01,5.729827266791240881e-01,5.735716995579873689e-01,5.729911117278682076e-01,5.727315236615118099e-01,5.729288177516259628e-01,5.716289101368151604e-01,5.735152756259153106e-01,5.721232406936377357e-01,5.732066819408244696e-01,5.722070678134071331e-01,5.733283966744665561e-01,5.732186498190426915e-01,5.731739475774670911e-01,5.725885396278467265e-01,5.733390326088259048e-01,5.725539435736878291e-01,5.734978794606304664e-01,5.728313727733924665e-01,5.729201063393865034e-01,5.728824042345449508e-01,5.727028139604277701e-01,5.735696185076041287e-01,5.729482223761054316e-01,5.740595865937525577e-01,5.724641422821764580e-01,5.730196218135792385e-01,5.732344845277188572e-01,5.725832481514609995e-01,5.726223194350553714e-01,5.736168189403031414e-01,5.724746821110126005e-01,5.731839434515261233e-01,5.731732771214679278e-01,5.737196663290320409e-01,5.733474829799095618e-01,5.720187526314357562e-01,5.721024850463541922e-01,5.736866109659576329e-01,5.721519697457930764e-01,5.736765895173371321e-01,5.724432690935494783e-01,6.344084323341809828e-01,6.343063382097884340e-01,6.343637118330819336e-01,6.347671634960028175e-01,6.351089573160775270e-01,6.351327528001066147e-01,6.354584249961525710e-01,6.343746570878007196e-01,6.335144573093640652e-01,6.340733415928562211e-01,6.341962425202374298e-01,6.343110193185269585e-01,6.352119918343357430e-01,6.348216773671916391e-01,6.345912065229528665e-01,6.345198722420386517e-01,6.340979726170066222e-01,6.352398330993823672e-01,6.337267974045590613e-01,6.348621247927818123e-01,6.338159233446543084e-01,6.344789963291060930e-01,6.335104270772965451e-01,6.349081052154338378e-01,6.340703053952528867e-01,6.348667817286343107e-01,6.343875196771578961e-01,6.331669209410416554e-01,6.350674007008507704e-01,6.354995424266425275e-01,6.347611530170318428e-01,6.348966868059198188e-01,6.349647948770810180e-01,6.347020475483988733e-01,6.334794126775081802e-01,6.345857952563617177e-01,6.345513271126087540e-01,6.350003252302843793e-01,6.335047499480563893e-01,6.342056731773980660e-01,6.339818086446584733e-01,6.351879792612700193e-01,6.356215785954212327e-01,6.335676478724856509e-01,6.342351057684625371e-01,6.352303857893937256e-01,6.350497123019628321e-01,6.342943223114728690e-01,6.347411192447758310e-01,6.337554663378864861e-01,6.346586617559182297e-01,6.349977469301781863e-01,6.339591169107993140e-01,6.350720442271153843e-01,6.340284108320856093e-01,6.347117060861874327e-01,6.341650238461712386e-01,6.359410795673965389e-01,6.346997174811411790e-01,6.332311362376089603e-01,6.339901782329244728e-01,6.351436761508462148e-01,6.340496553436155702e-01,6.350903507486760358e-01,6.340410219475424158e-01,6.338846905125447018e-01,6.355858910034426490e-01,6.350341119605162898e-01,6.353222911795893824e-01,6.356234782467312661e-01,6.345481453786050441e-01,6.340148959241912463e-01,6.342495961787105729e-01,6.345737611041580850e-01,6.335528872332089056e-01,6.348790291643332528e-01,6.338723082532869979e-01,6.347804707413211567e-01,6.338842830611456369e-01,6.352652620761410907e-01,6.345126373299427858e-01,6.358319082260597277e-01,6.355412370327584437e-01,6.341047944400219905e-01,6.342890532498615119e-01,6.341673945459610495e-01,6.345752706370958451e-01,6.348201322246810330e-01,6.343250035367024031e-01,6.341120532924251485e-01,6.343776552791167145e-01,6.352397075047924169e-01,6.337451190925270650e-01,6.350094864825974739e-01,6.338778729501257647e-01,6.356524675119379353e-01,6.336701352099087803e-01,6.343976265412972770e-01,6.350015360038484546e-01,6.352527809847127171e-01,6.357716023000600236e-01,6.341649103638035134e-01,6.345132971972328173e-01,6.338074232295426436e-01,6.342610259432857056e-01,6.344854862155614450e-01,6.352288131852781294e-01,6.345512397613539690e-01,6.345538740038288994e-01,6.349592521204784346e-01,6.342627852011737399e-01,6.349781837339161239e-01,6.351118524830522416e-01,6.338420238879389768e-01,6.349234411025043157e-01,6.344291608699592633e-01,6.339513905858177312e-01,6.348716103972575908e-01,6.337838415673083814e-01,6.348795815977350543e-01,6.340379778582917458e-01,6.339090911262359462e-01,6.348563375708692336e-01,6.336591579971062593e-01,6.345322294143906916e-01,6.334912220517487924e-01,6.358335496295162148e-01,6.348575470439126178e-01,6.336503724820600203e-01,6.338422622559988229e-01,6.341192833542109719e-01,6.344235851121905467e-01,6.335243620392672081e-01,6.344026967179633436e-01,6.353105694241886203e-01,6.338014249379319009e-01,6.336994677606797577e-01,6.356787806123695983e-01,6.342650365966719939e-01,6.349012595509064827e-01,6.348585319320965148e-01,6.351690159305668493e-01,6.347733947663933840e-01,6.341468337433806557e-01,6.344902877580497202e-01,6.342147335123172747e-01,6.349803971352336873e-01,6.351578131745435618e-01,6.337001059018825266e-01,6.351488835958699619e-01,6.359646078971039618e-01,6.333215345802857277e-01,6.349081748151028659e-01,6.337049445654153734e-01,6.348222606237557963e-01,6.345811087903405756e-01,6.347350962990288004e-01,6.342966222783206209e-01,6.353117409840640661e-01,6.353107553337211666e-01,6.346688699268617784e-01,6.345940133907018721e-01,6.344173053214333668e-01,6.342588235844444089e-01,6.348038676154638127e-01,6.349344075276132093e-01,6.352021017387711188e-01,6.339651548752801569e-01,6.352188033905125097e-01,6.356612627039512908e-01,6.337477363262160601e-01,6.347760266120439088e-01,6.340628465307586170e-01,6.352214739321605519e-01,6.350716064800975280e-01,6.347843291644714725e-01,6.342045750728643183e-01,6.344843972890474859e-01,6.341952244124523519e-01,6.340073884624384259e-01,6.340579994259907259e-01,6.347676626905967012e-01,6.352931468246462154e-01,6.344160041727991972e-01,6.348214438810654281e-01,6.352222715077077142e-01,6.342687342971670139e-01,6.354792880710321556e-01,6.344497138912887912e-01,6.339641999594531896e-01,6.356576016416428665e-01,6.340314036189981239e-01,6.340382113873513914e-01,6.351290177783994739e-01,6.346734345749861506e-01,6.345293703205105995e-01,6.349896557420494636e-01,6.345364499548291626e-01,6.355194534510129056e-01,6.348398302259491421e-01,6.327828680096596603e-01,6.338072700618050392e-01,6.341525175168069017e-01,6.345755517364239928e-01,6.346930256791918357e-01,6.338454845594587717e-01,6.340159953660369219e-01,6.332389824694802938e-01,6.346559266915391406e-01,6.341237215069253086e-01,6.353560038763919060e-01,6.345680121294773324e-01,6.356263575377976149e-01,6.342806814294746909e-01,6.354004848551471074e-01,6.350506524287772292e-01,6.343395621550065311e-01,6.344539746525797996e-01,6.342094758057773562e-01,6.345085491143970247e-01,6.353149112131862841e-01,6.346039715246141188e-01,6.351572007225457783e-01,6.352955681244035757e-01,6.336022991095201506e-01,6.342204565209662581e-01,6.343221568848536052e-01,6.345249496678612156e-01,6.338557163618624424e-01,6.343111640938841056e-01,6.335204707573171001e-01,6.344418809637460965e-01,6.347693647004684081e-01,6.350153700513385679e-01,6.337630314513049701e-01,6.337570427017524821e-01,6.345111652691634019e-01,6.346564680587333251e-01,6.350679770351026487e-01,6.346461392353450748e-01,6.338972160281114432e-01,6.353724099729856079e-01,6.346377771969313741e-01,6.347620508305908960e-01,6.348226183280897272e-01,6.348892479405886524e-01,6.342367853922264986e-01,6.335097792212719403e-01,6.353555363398711853e-01,6.338819630713483644e-01,6.348739093387828492e-01,6.339467293837313111e-01,6.344168859731852406e-01,6.352331498665821918e-01,6.339635935131270328e-01,6.341218698543092946e-01,6.348545625696603301e-01,6.347379421604429917e-01,6.347676184243421504e-01,6.338049365580814554e-01,6.352238378467921498e-01,6.343191577815384674e-01,6.344088617252034989e-01,6.340275307229941149e-01,6.347111946073056288e-01,6.341248374210267658e-01,6.349015196862468624e-01,6.336630636551187079e-01,6.349185476746268542e-01,6.346908360352936374e-01,6.346022612513397831e-01,6.345366852499502164e-01,6.343714345500043317e-01,6.357021842495240715e-01,6.346955887739921254e-01,6.333390273313793672e-01,6.348235537187999489e-01,6.350326730599792358e-01,6.344431036764801579e-01,6.338583573905495205e-01,6.342243086259702345e-01,6.347600706514859858e-01,6.349646180353907265e-01,6.346609666566070951e-01,6.346535248459038714e-01,6.347243940801092776e-01,6.342817856955145217e-01,6.354497246978610958e-01,6.341167373507650140e-01,6.342512921190097686e-01,6.350462936270229175e-01,6.337546685708752570e-01,6.349226814954891385e-01,6.340593047846487806e-01,6.344279263597942808e-01,6.344859133934926954e-01,6.354971520471532909e-01,6.342034546453394483e-01,6.346800104669172438e-01,6.351157249262006088e-01,6.346929491710073812e-01,6.342284149692128947e-01,6.348907992511132470e-01,6.338465173506717676e-01,6.345936356000159151e-01,6.354346064205155242e-01,6.343525102400288107e-01,6.347446805860461616e-01,6.349409368012781663e-01,6.340733486374465766e-01,6.345394581775589682e-01,6.347519737045090871e-01,6.341358408838194682e-01,6.348068167229626857e-01,6.345142034612595294e-01,6.334495490709468601e-01,6.346434534580526199e-01,6.339114555099385484e-01,6.353206418516709197e-01,6.354810941714721384e-01,6.340930741427179829e-01,6.331752819531332177e-01,6.356774087920566974e-01,6.340724881308318350e-01,6.346920985415839267e-01,6.337337188214348105e-01,6.342705035886800902e-01,6.351616835091868918e-01,6.353984154626111103e-01,6.354284521259319085e-01,6.343900893810974218e-01,6.341046497190461206e-01,6.342020287624031694e-01,6.350921111590795975e-01,6.345085438174111747e-01,6.353235333529826390e-01,6.344916556322300893e-01,6.352778101071203665e-01,6.347883308316922824e-01,6.344461317198681893e-01,6.359664683399440799e-01,6.340457661836526038e-01,6.357445824394636347e-01,6.348898944130271227e-01,6.346560773726932503e-01,6.342058581321905475e-01,6.341066856538903895e-01,6.349499428767796383e-01,6.351168329954397507e-01,6.339977127074799546e-01,6.339567743950718093e-01,6.354675480362780293e-01,6.339739959508114975e-01,6.344785552080974833e-01,6.345592648092835963e-01,6.349245148548429141e-01,6.343843477251702723e-01,6.346065397944341546e-01,6.340725059467678948e-01,6.341289657480715380e-01,6.351018386653869419e-01,6.341326434887558650e-01,6.350487050727230409e-01,6.337227129506501910e-01,6.349949981975440139e-01,6.350880818791101445e-01,6.347365523284151934e-01,6.346475072624506719e-01
9.010917843117974835e-01,9.023307349807137001e-01,9.013331402942011961e-01,9.012131548655676339e-01,8.947118115253956949e-01,9.060721659137498385e-01,9.013203947128837212e-01,9.025579973042386905e-01,8.996616283598070085e-01,9.018735513407692972e-01,8.995363263584678082e-01,8.936967745204603686e-01,9.009722530594246326e-01,8.531920443363025797e-01,9.044143443916372593e-01,9.003321785541998912e-01,9.007337332219055304e-01,8.995268832516850610e-01,8.541008325600923934e-01,9.025446895446113116e-01,9.031801100405748572e-01,9.012071371957186550e-01,8.988931555356298730e-01,9.000358326395880848e-01,9.005634539249759429e-01,9.012928828490563982e-01,9.012721405818979736e-01,9.025317474259312300e-01,8.982469509173631739e-01,9.032620034494290850e-01,8.960059014506049913e-01,8.951032203125648401e-01,8.965741087306271506e-01,9.049767015535641335e-01,9.034691148731219812e-01,9.034291508649077151e-01,9.023798944453559345e-01,9.056064084818670201e-01,8.522487602455665057e-01,9.010797407060280317e-01,8.943658357182007190e-01,9.007425733333394025e-01,9.018239051529146622e-01,8.951131028863890116e-01,9.024905861915112348e-01,9.011187162389667771e-01,9.035032611442657124e-01,9.034568357504829672e-01,9.026475350214728799e-01,9.037192694349982514e-01,8.997269668298221168e-01,9.013051750037222032e-01,9.049732252482507455e-01,9.072681398820370280e-01,8.944902683145736777e-01,8.971148405143362092e-01,9.024934075436019665e-01,9.003995498738499581e-01,8.922241605724221536e-01,9.009600025132524781e-01,9.018924062207841486e-01,9.014712202539831853e-01,9.046308571916040764e-01,9.006257136488474702e-01,9.018683261843676302e-01,8.993198693113008124e-01,8.950027403149602989e-01,9.021221670176344798e-01,8.936105252246241415e-01,9.016447244043980236e-01,9.016634385196667933e-01,8.533917167908634527e-01,9.015085912761229281e-01,8.956550206848149509e-01,8.996614405349059318e-01,8.997602528354708973e-01,9.002908223432107837e-01,9.002790788711527714e-01,9.019887624160203288e-01,9.021386616888205090e-01,9.030359604322347744e-01,8.996630920432373557e-01,9.020122515786420658e-01,9.036879930986567722e-01,9.011552465856718097e-01,8.996704877715842041e-01,8.955335184471048260e-01,8.994920872581713134e-01,9.029737729286175796e-01,8.955267311573874567e-01,9.040312941990402695e-01,9.019482057214469606e-01,8.945667698568372517e-01,9.000036677245791816e-01,9.015895749640113754e-01,8.995970208006647262e-01,8.995213097396973501e-01,9.026080099137864243e-01,9.032195193183825133e-01,9.021234826488130354e-01,8.996100132266231508e-01,9.055867887484918555e-01,9.024313285385919814e-01,9.047856591863643327e-01,9.027204465015514767e-01,9.010029916611782541e-01,9.007876230788391947e-01,9.034275458240278445e-01,9.028060205180561404e-01,8.951698221506284581e-01,9.018204868597338164e-01,8.981384468276677469e-01,8.964578415492241437e-01,9.060529284193178379e-01,8.981268437087692735e-01,9.016990580833236235e-01,9.048209648899631086e-01,8.989165173552360333e-01,8.946327873105807127e-01,8.963448403764843198e-01,8.997938454771967631e-01,8.994208407023928098e-01,8.994670417384155181e-01,9.014766089624957068e-01,9.036826065247264284e-01,9.005715178754440942e-01,9.015220160077355160e-01,9.003228018584326087e-01,9.014413623562168576e-01,8.984391757147158764e-01,8.988998530908915985e-01,9.024380066025579072e-01,8.997463627530070118e-01,8.994662108569632109e-01,8.950045933911843221e-01,9.074155532813491520e-01,9.020869025157731702e-01,9.011041518533511319e-01,9.032021539027111912e-01,9.004155641465354520e-01,9.036044537275028654e-01,8.937262107641243958e-01,9.029894110243882333e-01,9.014563648080126113e-01,9.032002595852903770e-01,9.012092819935019206e-01,9.025244698553840372e-01,8.988381436990593443e-01,8.943698759266819343e-01,9.079283634315781226e-01,8.954039059906918618e-01,9.007377841609733871e-01,8.999984937658498385e-01,9.029966313727444405e-01,9.012796191281000624e-01,9.004187386936735038e-01,8.939827611574246991e-01,9.016773068357591958e-01,8.941587722550379258e-01,9.031729928150564746e-01,8.969735797755907791e-01,9.058422657268250244e-01,9.050163610404083903e-01,9.011846887248845528e-01,9.006858692075404571e-01,8.972167602430272115e-01,8.974022283284348589e-01,8.950212422024037551e-01,8.986413258364347456e-01,8.945669476980255830e-01,8.950890677842171517e-01,9.003070861217665755e-01,9.010891608983964129e-01,9.012822149905089786e-01,9.043837121476230312e-01,9.013037264177017338e-01,9.034330410396778088e-01,9.023462717385661858e-01,8.987779915896164651e-01,9.003099059319786823e-01,8.945729709544422148e-01,9.024574286645826726e-01,9.018242528080120390e-01,8.996801863358321327e-01,9.022217026691347064e-01,9.018764321922219107e-01,9.051981301395857216e-01,9.003924248698551569e-01,9.023942996077668477e-01,9.024192164764447410e-01,8.944245690670507010e-01,9.030393393151744386e-01,9.019481243067810627e-01,9.008128743536490957e-01,9.020746562137977875e-01,8.950464934527698757e-01,9.032952073620389433e-01,8.955850853858259297e-01,8.985246185976729638e-01,9.003579519540907405e-01,9.048502130227338291e-01,9.008148345381529198e-01,8.942325936887347559e-01,8.998367682193741945e-01,8.998556793618707195e-01,9.040523314618857942e-01,8.998595083401820238e-01,9.017357071029518112e-01,9.008930981369077662e-01,9.018201144299340388e-01,9.012228617275477305e-01,9.008875584079119037e-01,8.989367857928687311e-01,9.016779785510712353e-01,8.982113896415879761e-01,8.993371962105003448e-01,9.056945870098921381e-01,9.000068225445391201e-01,8.929504431926392760e-01,9.013235217339509164e-01,8.980488334309768561e-01,8.997282731290346947e-01,8.518079637917012059e-01,8.984675946862944462e-01,9.009040395520846456e-01,9.023195941612678350e-01,8.946557049029519870e-01,9.023744512766832537e-01,9.014837053576648662e-01,9.014596302077346746e-01,9.021911149941050923e-01,9.002646697184403246e-01,8.936835764593387132e-01,9.051521881919772916e-01,8.976779875581046841e-01,9.025888660930415641e-01,9.017334161871763953e-01,8.984893427296285484e-01,9.023856365292760584e-01,9.027918787776215703e-01,9.033365571961405882e-01,9.029636507555215408e-01,9.009974410262988620e-01,9.089521467057145587e-01,9.017232131761130365e-01,8.955008762216013496e-01,9.047934545658610217e-01,9.025017258959132649e-01,9.027796587821006469e-01,9.043425225690685521e-01,9.008069359804706799e-01,8.937296341223475160e-01,9.000018536449144735e-01,8.946229865342585352e-01,9.032200270161042654e-01,9.001834564690601725e-01,8.991272975237216691e-01,9.019286839025510982e-01,8.935749135986192915e-01,9.003295465953115029e-01,8.534569077740637999e-01,8.983759329731667576e-01,8.956572822774242493e-01,9.023205643902507678e-01,9.038746064774803024e-01,8.952125070754565206e-01,9.024190280293912236e-01,8.974218832704855542e-01,9.096288275016756186e-01,8.990809519697268160e-01,9.015122783166777953e-01,9.029938718566663525e-01,9.010376493828623490e-01,9.008692044720351122e-01,8.934359009311151345e-01,9.042852989295410149e-01,8.970658666387457680e-01,9.001838160998637539e-01,9.044363039760426881e-01,9.020065012849293185e-01,8.953380645040553976e-01,8.994888823039600689e-01,9.023537037246631698e-01,8.999199733446192617e-01,9.000877324877543106e-01,8.965681303589854156e-01,9.002176496652779525e-01,8.944579601375955979e-01,8.956826652792998500e-01,9.019346578624396482e-01,8.963204240547621993e-01,9.009340680396753509e-01,9.016816533984283177e-01,8.949377329442119722e-01,8.939530209960355744e-01,8.995013585826222569e-01,8.996797884039530180e-01,9.038114055086055032e-01,9.022262304654397047e-01,9.021304127974681952e-01,9.000941420703761908e-01,9.035102786056672386e-01,9.040269320029441502e-01,9.004051011517754111e-01,8.996559929071639150e-01,9.020375901559842813e-01,9.003065583594261900e-01,9.018152928193331475e-01,9.023841464653615807e-01,9.031609274462910619e-01,9.023793135228570517e-01,9.017776781055089064e-01,8.954013092782213690e-01,8.991064386341239834e-01,8.990974153246474865e-01,9.012461032991201382e-01,9.033180301328547213e-01,9.013725488881068060e-01,8.950814012727368318e-01,9.012360173824937037e-01,9.005638881556941033e-01,8.997536472256629780e-01,9.036736350517194927e-01,9.003996396818697567e-01,9.067414415442026643e-01,9.008679325720596598e-01,8.996787742017152700e-01,9.026884478534845657e-01,9.004380479493405698e-01,8.968421669747059788e-01,9.034049064981368726e-01,9.025191641804140019e-01,9.001350131180736458e-01,8.945730826215452236e-01,9.034833486290824167e-01,9.059879664956096423e-01,9.011836005408108141e-01,8.973682250885576250e-01,9.014102281295531816e-01,8.972263359778036573e-01,8.950889549633095355e-01,8.952073064167278549e-01,8.932835420292990491e-01,9.001477338436749687e-01,9.012053780940730840e-01,9.033468831849967851e-01,9.026411886476148894e-01,9.027856814392954954e-01,9.012147149188339812e-01,9.521342718095496815e-01,9.517227090698112679e-01,9.530220852038951973e-01,9.118662833478166085e-01,9.012770777766594410e-01,9.518577456435892703e-01,9.032778130904268732e-01,9.016828624143349291e-01,9.064532219257827039e-01,9.011242652449591439e-01,9.402547571849712016e-01,9.388786233464209152e-01,9.537854455546457277e-01,8.963512319734309175e-01,9.529633524173104497e-01,9.013308091789414833e-01,9.017703438582743702e-01,9.528751356337508138e-01,9.010893718297119381e-01,9.516857363701856087e-01,9.007090326441620221e-01,9.531349151767054551e-01,9.400038437796744972e-01,9.666133654361626082e-01,9.007452618090411312e-01,9.059126099204958260e-01,9.528961490554135327e-01,9.449644456248039726e-01,9.530481666609488256e-01,9.525919725115697956e-01,9.532733455839956793e-01,9.523148984134837125e-01,9.012786794749105823e-01,9.010228308768560845e-01,9.525418913035210711e-01,9.388791230252441222e-01,9.529778550422235428e-01,9.064785932733295803e-01,9.018945956505819428e-01,8.996231731901346285e-01,9.523527846860075918e-01,9.036570914393713405e-01,9.380763172923496374e-01,9.663395670643063484e-01,9.027783661952958338e-01,9.516433829914798803e-01,9.007409411220921314e-01,9.520747890769056809e-01,9.021680042638606789e-01,9.026692206199112833e-01,9.010322705511500940e-01,9.016734248207886049e-01,9.525920784119775719e-01,9.519800852909868771e-01,9.521128111442314079e-01,9.405868643793146022e-01,9.516192476536298184e-01,9.524783188056580308e-01,9.020675584000746872e-01,9.015726506456069878e-01,9.528417489947468288e-01,9.029127299549556396e-01,9.020860071451686224e-01,8.955895641468020196e-01,9.029473038972127830e-01,9.527296810069068034e-01,9.527590801225639394e-01,9.387139971290682228e-01,9.525470840218623891e-01,9.664477916808135172e-01,8.955092960187430728e-01,9.021657454267056897e-01,9.529361993587270874e-01,9.527116691505591595e-01,8.989507769946534221e-01,8.994466559353108126e-01,9.009195829276249734e-01,9.024364986278708978e-01,9.518665265175588752e-01,9.008593687125895366e-01,9.386112765986842632e-01,9.531165163941160978e-01,9.374639439494640847e-01,9.017997102482494531e-01,9.008767651134876875e-01,9.534839926473682725e-01,9.532077402204345296e-01,9.525006497216972345e-01,8.964497595423102094e-01,9.532505081006431569e-01,9.122395271561061225e-01,9.009660402420165415e-01,9.020455574661050413e-01,9.664693304866696089e-01,9.029377417297820285e-01,9.006898782141764537e-01,9.522564033457456834e-01,9.529390514666222778e-01,9.522591377233163845e-01,9.671891802901608770e-01,9.534065159269546896e-01,9.537696958553260052e-01,9.521239831083123661e-01,9.664203014781911349e-01,9.016596846370712459e-01,9.529419818671306386e-01,9.016268091929955375e-01,9.072103110733519271e-01,9.401149248039705197e-01,9.012108243637886318e-01,9.529491451436832294e-01,9.011855455190718178e-01,9.524846322727753556e-01,9.021037928426568486e-01,9.011176143283137208e-01,9.526558011438743812e-01,9.530158129643558906e-01,9.024868185611517601e-01,9.026048145190720406e-01,9.401371686481220236e-01,9.109913214246621038e-01,9.403431965676773974e-01,9.061124150043597947e-01,9.529245538930746218e-01,9.525479184084945095e-01,9.118514528831566102e-01,8.965733031820684040e-01,8.989681483496978487e-01,9.399805228917602617e-01,9.021435775450348249e-01,9.033453920367678913e-01,9.020213021653985530e-01,9.528383283376196111e-01,9.372435369539291461e-01,9.664520499417236232e-01,9.527006710139396262e-01,9.515717159448321416e-01,9.524896749641567073e-01,9.402319965916244859e-01,9.398166505495715306e-01,9.401989129140699841e-01,9.525429104917660927e-01,9.399672578685324131e-01,9.035633154980846626e-01,9.519108559163803607e-01,8.962073509471782939e-01,9.534241991674653471e-01,9.396115846836021746e-01,9.530407958505915378e-01,9.400948918741864890e-01,9.506306577900539567e-01,9.062559458490757613e-01,8.841483334476625267e-01,9.016236770130394707e-01,9.405131059549609596e-01,9.023477731551615699e-01,9.024441744114589659e-01,9.036610791011164823e-01,9.526032151941257187e-01,9.018011891651599443e-01,9.509022803633609966e-01,9.017154437733124750e-01,8.952503103051260291e-01,9.129568475309015607e-01,9.017377235744392650e-01,9.669894844073134710e-01,9.004814666522967803e-01,9.517062865826795282e-01,9.514487625709169283e-01,9.520317537666100893e-01,9.017360911297538362e-01,9.072593251562254268e-01,9.534864527217847829e-01,9.524508963039841625e-01,9.531846944477317951e-01,9.018778697485686502e-01,9.183288958698809790e-01,9.517415609613412153e-01,9.032591145559727419e-01,9.518039516790232080e-01,9.023048368019598309e-01,9.391093505841084932e-01,9.671180659958940051e-01,9.519129222554491010e-01,9.522300567263476401e-01,9.523059823560977577e-01,9.505642439457280268e-01,9.518909486183144697e-01,9.013077196115399925e-01,9.037208785270272049e-01,9.517717420660596339e-01,9.022072942721424127e-01,9.510540423812969824e-01,9.512744537759557639e-01,9.449791636554083496e-01,9.402601782698526423e-01,9.524174243783032345e-01,9.520802792129052783e-01,9.527927666352440372e-01,9.526524131517272176e-01,9.530342370342104186e-01,9.004426985003889383e-01,9.521144864227422122e-01,9.518695220786668187e-01,9.528644836789088579e-01,8.953282161301642228e-01,9.531608169429331978e-01,9.662531311685516044e-01,9.526724578339643701e-01,9.016907201099317870e-01,9.126422988206125408e-01,9.523843630011585848e-01,9.433945108969646887e-01,9.000785214821721558e-01,9.006556015355818845e-01,9.394135756753948518e-01,9.013448958783849552e-01,9.527895310698540898e-01,9.527197584253073170e-01,9.021551450275208106e-01,8.998725736789104923e-01,9.540239026348543705e-01,9.008994317270762053e-01,8.951699258356149436e-01,9.520846659289066150e-01,9.022842782323702293e-01,9.066130509477969834e-01,9.390119135223351510e-01,9.026370241223162783e-01,9.030000794044028556e-01,9.398526980146370002e-01,9.407185792865240259e-01,9.020994928936363344e-01,9.526275791891058997e-01,9.523295026233133953e-01,9.067610324521045984e-01,9.022195883719511533e-01,9.520889682630581108e-01,8.954163598477730135e-01,9.522133518639689376e-01,9.522325967964685445e-01,9.536934940704560049e-01,9.524330777431139206e-01,9.515751746588880788e-01,8.954573762866675501e-01,9.531341139093002512e-01,9.036281431178870838e-01,9.049888699548417348e-01,9.518747529801714347e-01,9.529972635331197539e-01,9.026605277113077808e-01,9.527579090954927388e-01,9.523928168237514313e-01,9.018484912648587759e-01,9.067032504355077016e-01,9.396703441856673056e-01,9.514999735639669831e-01,9.407955739359004088e-01,9.525243979686592866e-01,9.526514481697181402e-01,9.519419592291697985e-01,9.536998973124777290e-01,9.510936386262037745e-01,9.530845531011253868e-01,9.510660201301682770e-01,9.013322007547915904e-01,9.598542057028033314e-01,9.520945875000467185e-01,9.528272344607658928e-01,9.508247840052217459e-01,9.528507080227851533e-01,9.672905535464855209e-01,9.008189384421783075e-01,9.645704815506159768e-01,8.955847605781261933e-01,9.009473057710152277e-01,9.519617279078969041e-01,9.530787607581161502e-01,9.019172800840353776e-01,9.018032441314690617e-01,9.525406301427459255e-01,9.522967746229558106e-01,9.115556927565782175e-01,9.009653836622349976e-01,9.065078538328524838e-01,9.060705672934944443e-01,9.023468254163188318e-01,9.507827101189684216e-01,9.525830359136098213e-01,9.530176863804822318e-01,9.054871362784201461e-01,8.958790209152210915e-01,8.949916830759574449e-01,9.032512413578394073e-01,9.022090856946928250e-01,9.532652882250839399e-01,9.408746121712603383e-01,9.119602328926130763e-01,8.999973825939722172e-01,9.393391203581118454e-01,9.023389078925329043e-01,9.530834146460315237e-01,9.022556695481905864e-01,9.509534316949054267e-01,9.535241874917009808e-01,9.629608394214090872e-01,9.525588892504325278e-01,9.531631029837458469e-01,9.525839221945036073e-01,9.524211204969288413e-01,8.954348141336317957e-01,9.016426526035411504e-01,9.624305813725914094e-01,9.531632596951485903e-01,9.515149572215221285e-01,9.525289343848886148e-01,9.031309363164787829e-01,9.021724748674235794e-01,9.024350435395139813e-01,9.013861032217477254e-01,9.020368774209245322e-01,9.123154152659923577e-01,9.020730118584149304e-01,9.005944993609757976e-01,9.390291374560683080e-01,9.008919824945537114e-01,8.954490498460258019e-01,9.035297692498097666e-01,9.001563711868518780e-01,9.051991089885513819e-01,9.532578065423956692e-01,9.532361932904462876e-01,9.659437464707596455e-01,8.944523787679218296e-01,9.531177138619660871e-01,9.395443617001009162e-01,9.524682154174906046e-01,9.396708612689276263e-01,9.403796723037183281e-01,9.119763942186726036e-01,9.519895808753064959e-01,9.390129191363669747e-01,9.390187434831520630e-01,8.890923854588326236e-01,8.895857373161457637e-01,8.740911681052726534e-01,8.879352413826405721e-01,8.909481341949969657e-01,8.908924642890292400e-01,8.882059216782963729e-01,9.083272971540352625e-01,8.886688515582873427e-01,8.895495048629235013e-01,8.935707013907222551e-01,8.888467271129740777e-01,8.866839493437478348e-01,8.898612533534244751e-01,8.882941493716243198e-01,8.898488117519164353e-01,8.878725872822377241e-01,8.887588438410786162e-01,8.876725624683741156e-01,8.884088090363998491e-01,8.870424036259805245e-01,8.874957215164130941e-01,8.895129461882198552e-01,8.910984050111023791e-01,8.879321447692285485e-01,8.877208177127741129e-01,8.876242245079389859e-01,8.896769305947229700e-01,8.899950002415252248e-01,8.885072858903571014e-01,8.892876287533286739e-01,8.891317977956630925e-01,8.877990702901775721e-01,8.854192919368250037e-01,8.892591297582554954e-01,9.036423869245188145e-01,8.877022544933544923e-01,8.891378004661683043e-01,8.877619871727298051e-01,8.900321259904389049e-01,8.891615502459008225e-01,8.880095974337324227e-01,8.872254460947427424e-01,8.881807323469791404e-01,8.878010982250413852e-01,8.894033620287089548e-01,8.891850811706772939e-01,8.888196389139826348e-01,8.895811188424082028e-01,8.922958846246134001e-01,8.869175585754019986e-01,8.853573573383060058e-01,8.902541726002236588e-01,8.895911574831341095e-01,8.859236060981255934e-01,8.907865758805851852e-01,8.896877237818274775e-01,8.902037189591742727e-01,8.899118371187842991e-01,8.885366020272084109e-01,8.947298726820542836e-01,8.885759168504520078e-01,8.912987906066642818e-01,8.906441280181465192e-01,8.886636394387285032e-01,8.877940276072934234e-01,8.886806552960196948e-01,8.876472465059227490e-01,8.882220463268857280e-01,8.881288061402117240e-01,8.893748170566021516e-01,8.882717505610504549e-01,8.883988895590004820e-01,8.887876994588864710e-01,8.899922752036609763e-01,8.897945758207432831e-01,8.885107032697334706e-01,8.887201961684021434e-01,8.905676911816681196e-01,8.877272557744658732e-01,8.887741528202931507e-01,9.091607932834244732e-01,8.865179824145013043e-01,8.907963325023904311e-01,8.922491351663672798e-01,8.877882641071882519e-01,8.882639968617054294e-01,8.744026460010464463e-01,8.897175855107488651e-01,8.898312233470164756e-01,8.878866096140495268e-01,8.898077413707351502e-01,8.866873646702394529e-01,8.882933218052433411e-01,8.937414094615289128e-01,8.879746979073072088e-01,8.892969001443307153e-01,8.889091169173025664e-01,8.873306409720046473e-01,8.901032712658876189e-01,8.885280498173818708e-01,8.900697371581107742e-01,8.887880648864743272e-01,8.883112432595727803e-01,8.855833692279176939e-01,8.883600797924735559e-01,8.896536375333170543e-01,8.888962165487735989e-01,9.060461511704361870e-01,8.887916873932670825e-01,8.872722168522513275e-01,8.891129664097293661e-01,8.868869647502154452e-01,8.929457663738681328e-01,8.874896488140411321e-01,8.883230272317589327e-01,8.878591296616644701e-01,8.889826941921478154e-01,8.869959279929980900e-01,8.902099984345672734e-01,8.885196199875960987e-01,8.880843207586740506e-01,8.873855796757530445e-01,8.895176431786093740e-01,8.882689539778275689e-01,8.867556179628581781e-01,8.883824080960547320e-01,8.891341810236799148e-01,8.875483241915274046e-01,8.887251957833826044e-01,8.887950341012663680e-01,8.878970562074696149e-01,8.882535587253095333e-01,8.888861049797966984e-01,8.886744913897427489e-01,8.897103867034157343e-01,8.885207414019996586e-01,8.881655962392123183e-01,8.869470176518265969e-01,8.886066434139929804e-01,8.888622601648730193e-01,8.880648171056680917e-01,8.928901803751043698e-01,8.896603126325435262e-01,8.933444414223640218e-01,8.961911150583936614e-01,8.907346557581656832e-01,8.877108393253843044e-01,8.902696623128202313e-01,8.890009162674201715e-01,8.861974534300879336e-01,8.758021645423931245e-01,8.885858579643652888e-01,8.884647271779471112e-01,8.875047135961668943e-01,8.897801769390889515e-01,8.892025444186940630e-01,8.883613491407947871e-01,8.889547860830038228e-01,8.907352797452219306e-01,8.861861900940217751e-01,8.876088193001093751e-01,8.891439714570094077e-01,8.883404822498894848e-01,8.906101403869468580e-01,8.888363125827514200e-01,8.878162581446293888e-01,9.067351392705614854e-01,8.880689575735729591e-01,8.888950342570773877e-01,8.891010380754438280e-01,8.896014488286937416e-01,8.871150560850981082e-01,8.889424737676028254e-01,8.728364717778844817e-01,8.896916658789113530e-01,8.877541891741110858e-01,8.875067459146733784e-01,8.876427051511039945e-01,8.929021804163831399e-01,8.879652264861008781e-01,8.896466777815563720e-01,8.903823044491185890e-01,8.913440941420398556e-01,8.884658759018438934e-01,8.892676940224157889e-01,8.900132849841462246e-01,8.888051505824826615e-01,8.898755221960742423e-01,8.891842596863307469e-01,8.867762959254148480e-01,8.892093446083253472e-01,8.881067173818641969e-01,8.897822647917834615e-01,8.892092296152678266e-01,8.909146387014670321e-01,8.909909694586468643e-01,8.890431502020886834e-01,8.889822245322072103e-01,8.945151136116304968e-01,8.881834107862393024e-01,8.779645142108483125e-01,8.875138416696773946e-01,8.871516567742075976e-01,8.866719667269268301e-01,8.887020692900717833e-01,9.079176255592350531e-01,8.946203778153232200e-01,8.881183982601231763e-01,8.884019839419321496e-01,8.885525320969929197e-01,8.872946778202008833e-01,9.114753123551815328e-01,8.888955221821961405e-01,8.771165419983300016e-01,8.897069812211036988e-01,8.890934219088678647e-01,8.709691812437980740e-01,8.878093998111019625e-01,8.873846482865400676e-01,8.884721341862545918e-01,8.887064247975349218e-01,8.890973715552968892e-01,8.879731048312503594e-01,8.898272798790585192e-01,8.905155062079804784e-01,8.886610306585819297e-01,8.886819004656156817e-01,8.872045141486225583e-01,8.884296482709284071e-01,8.878436853399745976e-01,8.879917941089613409e-01,8.883504300557241162e-01,8.884927697277947845e-01,8.889081378353644869e-01,8.868777918715323727e-01,8.873626220097829975e-01,8.880333610051113213e-01,8.928782132617509859e-01,8.931894991228518377e-01,8.884644100284837531e-01,8.868301870353251237e-01,8.930048734915423392e-01,8.905015960914816064e-01,8.875243397052074990e-01,8.885035465971045099e-01,8.870806375854805026e-01,8.869489830989016887e-01,8.888411044980296660e-01,8.890880210537753792e-01,8.890977876520184120e-01,8.892662078493690503e-01,8.906268016167124824e-01,8.892480790511253508e-01,8.890490878838863686e-01,8.888761886804816825e-01,8.888628950062044121e-01,8.881821323809301338e-01,8.896921164350192202e-01,8.795095595296287261e-01,8.885713043373738573e-01,9.086817627882889381e-01,8.878244585616376083e-01,8.908431501141150788e-01,8.882011267722489389e-01,8.881029909029578562e-01,8.910030059417607395e-01,8.883340194706471626e-01,8.937107422620360619e-01,8.883124849936099299e-01,8.878526670205294513e-01,9.100567295702819415e-01,8.883896109828219867e-01,8.885171333050190245e-01,8.906691377755315830e-01,8.938231070672069123e-01,8.880618845888813562e-01,8.893846701637985186e-01,8.882644741024479096e-01,8.885317837534890684e-01,8.889049990980442129e-01,8.890319286971583024e-01,8.888288945173872246e-01,8.906448602918326518e-01,8.875132230535599520e-01,8.881167920707639940e-01,8.885235481310063133e-01,8.905441614420802621e-01,8.883422607753485023e-01,8.922383694093454221e-01,8.887463308627140401e-01,8.885761454353856559e-01,8.900823068707074404e-01,8.882228874230154725e-01,8.877342842385947952e-01,8.893653587718324260e-01,8.882291201831290506e-01,8.902203152005088160e-01,8.872699437294527813e-01,8.922443914695882272e-01,8.877658176235753151e-01,8.907387679286992155e-01,8.893355265880789062e-01,8.903870535303094469e-01,8.895673218589990050e-01,8.916559151050752474e-01,8.872274065706514667e-01,8.885053114124255025e-01,8.892652040364654731e-01,8.888836228398925288e-01,8.876838567978149186e-01,8.879565848871453504e-01,8.944306313335580461e-01,8.896084353277990964e-01,8.903285519569029693e-01,8.876372897898064940e-01,8.921513674363232838e-01,8.902381963566475820e-01,8.899867869850141000e-01,8.877910373648320030e-01,8.897661378254726472e-01,8.870634249648816638e-01,8.853286834769689140e-01,8.891814729617937285e-01,8.868326651498915636e-01,8.887549631748808965e-01,8.893742139563632909e-01,8.894613564491553603e-01,8.883327463704240312e-01,8.903034622023876521e-01,8.894046261742443171e-01,8.877566309604187911e-01,8.885052039673454471e-01,8.897328343435542131e-01,8.885609378251095869e-01,8.876599350079288353e-01,8.865851347736070087e-01,8.883365469826596250e-01,8.876755671439856554e-01,8.947197782100175800e-01,8.886010665378717421e-01,8.886678830315517530e-01,8.883954171514806264e-01,8.887377738893040835e-01,8.872400171638991084e-01,8.879093687136194735e-01,8.900950855189886379e-01,8.886423591040666370e-01,9.050966873922712264e-01,8.898428028168050563e-01,8.893681521248096855e-01,8.882652723521520244e-01,8.880986762561250414e-01,8.878252684065107703e-01,8.930967081423196730e-01,8.906514026390423000e-01,8.875656463385359629e-01,8.888314860682917651e-01,8.890152907573101171e-01,8.886763872774144923e-01,8.907042543032448467e-01,8.870498992435584817e-01,8.882990935098451502e-01,9.036678134092603898e-01,8.917548976951262807e-01,8.942664579906020039e-01,8.889116558307380567e-01,8.940531749513258575e-01
9.478601080570093762e-01,9.481250300683242704e-01,9.469818662738618276e-01,9.490488055545448498e-01,9.478954385308583364e-01,9.486296717529849598e-01,9.486539904900878062e-01,9.485339162737586038e-01,9.483478334666515241e-01,9.486975880015657836e-01,9.477180688439562628e-01,9.491556790286770351e-01,9.483014244615795008e-01,9.456294625920429464e-01,9.484695365445863224e-01,9.473235400227562053e-01,9.478307395766546462e-01,9.484189114848936564e-01,9.484406026068116224e-01,9.482881235323300517e-01,9.465133054398872092e-01,9.475464326479087207e-01,9.465093240623759785e-01,9.496065353817474408e-01,9.471613861061624062e-01,9.493789964284859995e-01,9.483565502040703921e-01,9.466624476808419564e-01,9.480249638229044651e-01,9.482486606824424014e-01,9.490654629169260614e-01,9.498057714100438531e-01,9.476253201796523973e-01,9.489139051487727183e-01,9.484672987834986690e-01,9.477624791372566415e-01,9.476085850640507680e-01,9.493270574427139508e-01,9.482668253440620365e-01,9.476859529323827802e-01,9.479149774998595346e-01,9.483345559471813013e-01,9.470412469902146357e-01,9.469808878487629977e-01,9.478124411727395504e-01,9.484399192240758891e-01,9.490011313734574294e-01,9.468544582500242335e-01,9.486980125713745382e-01,9.475207442468112085e-01,9.476959270753430031e-01,9.466276764911011332e-01,9.468646915277253440e-01,9.476988108034212210e-01,9.475486132344416168e-01,9.481009315792691128e-01,9.474669647724598409e-01,9.482436962977148776e-01,9.478299554334851384e-01,9.476693982035273578e-01,9.470880172149360732e-01,9.492211877802340103e-01,9.477173411855612795e-01,9.484661869832995418e-01,9.494101349551016256e-01,9.481336801364094180e-01,9.481157740897803166e-01,9.478967549150798533e-01,9.487661334093976384e-01,9.485318159450606412e-01,9.484419858345870535e-01,9.484203210439746679e-01,9.480597608555699773e-01,9.493100166731806011e-01,9.471697670840349970e-01,9.483132012868553673e-01,9.490237562616296030e-01,9.478031063766377828e-01,9.489048484451348964e-01,9.490871377094676209e-01,9.492025812176562161e-01,9.480079273811422569e-01,9.472159757748310760e-01,9.475665650031469545e-01,9.480629230725378109e-01,9.501378456355477065e-01,9.489560970574536514e-01,9.499895096835072605e-01,9.472474293675434698e-01,9.482754247316937946e-01,9.470283564058032955e-01,9.487980703033458418e-01,9.487402751068954032e-01,9.473751542487121036e-01,9.473447517656538031e-01,9.473169367221434545e-01,9.484023162516468375e-01,9.487371787605025641e-01,9.469278461484866849e-01,9.464132970915686283e-01,9.471223491754092727e-01,9.483820808941310077e-01,9.477190620600300930e-01,9.473777133334458922e-01,9.482654622438771996e-01,9.483665547447627242e-01,9.481916170142766775e-01,9.473568144387212175e-01,9.475801410524092860e-01,9.477220355846481814e-01,9.470624819161461705e-01,9.490569014566710981e-01,9.484560438771321156e-01,9.486084653787125731e-01,9.484624642984461618e-01,9.485670600740205849e-01,9.487058126618570508e-01,9.487275342988154003e-01,9.485739867835812911e-01,9.488494795858538611e-01,9.484759287403472516e-01,9.485326263223716747e-01,9.480213928611184171e-01,9.472699050706983037e-01,9.489266402291877123e-01,9.490543812493330567e-01,9.484183943054442789e-01,9.476351676236614008e-01,9.490375259417728193e-01,9.487873995507712932e-01,9.484934851385032895e-01,9.481550766468149760e-01,9.488167238502446255e-01,9.466797036302526669e-01,9.478737265191694572e-01,9.482125500715704591e-01,9.490474813458110726e-01,9.488000799422147136e-01,9.482614180088070333e-01,9.481074901810978561e-01,9.483732722506594826e-01,9.486466288956758586e-01,9.490186184554839643e-01,9.487609960090259698e-01,9.482683707901037318e-01,9.478322922114084115e-01,9.484834246581036465e-01,9.489031943046448703e-01,9.483047032660668618e-01,9.490125001413964867e-01,9.479386674308295513e-01,9.480185350507511766e-01,9.493537775394732536e-01,9.482161893483386228e-01,9.479680356487919513e-01,9.487961869786130098e-01,9.481761554089136457e-01,9.485464659805762366e-01,9.482485740733860302e-01,9.475462232280045249e-01,9.481282158079491484e-01,9.481777423463807475e-01,9.476268452142355692e-01,9.482059461476849416e-01,9.471839084453872459e-01,9.484301782511641576e-01,9.489460538805442047e-01,9.474494925979237703e-01,9.472841921396490950e-01,9.473196890021642336e-01,9.497010288824522251e-01,9.480644712815705644e-01,9.503050041506413415e-01,9.482110304639720377e-01,9.490862045134518254e-01,9.479011148423858168e-01,9.479451084370947855e-01,9.484095450053169341e-01,9.492804822303544388e-01,9.483476748439780835e-01,9.479038739676253211e-01,9.479152830862218604e-01,9.487232508457890123e-01,9.474094898222379380e-01,9.486841518851752975e-01,9.482142301371627724e-01,9.493056888096831347e-01,9.473391997438954659e-01,9.466111645365912208e-01,9.482280447363022891e-01,9.471655103956165833e-01,9.474762042642997928e-01,9.488442282944244965e-01,9.484159456775698160e-01,9.477607198222517404e-01,9.475279005108507846e-01,9.483706469620131196e-01,9.472955934784305088e-01,9.469872339222243918e-01,9.490063234769794409e-01,9.483209994125526565e-01,9.479244886877498111e-01,9.476556970106657651e-01,9.479335256276020250e-01,9.484319632809530276e-01,9.483922063451962758e-01,9.481527222372148067e-01,9.467712676967932062e-01,9.467821461974920139e-01,9.488048670098838677e-01,9.488880351665013313e-01,9.484342428218590637e-01,9.492535371328181260e-01,9.479443092190387166e-01,9.483868880790021771e-01,9.486997116456434842e-01,9.478410160423249575e-01,9.480689423297774532e-01,9.495537570938445970e-01,9.477930667941280030e-01,9.475334162460065102e-01,9.480208571053999611e-01,9.471672331575090586e-01,9.486120621855766988e-01,9.495339965572242580e-01,9.492536506330009338e-01,9.488180144861738663e-01,9.473578912714817335e-01,9.467051973319560165e-01,9.485261103296892538e-01,9.483345612589311191e-01,9.475531179768280632e-01,9.485312221637365315e-01,9.482018470407804767e-01,9.470470653833096275e-01,9.493545837101843299e-01,9.486625727969297817e-01,9.486136950429983061e-01,9.476640393935554796e-01,9.482692906217445872e-01,9.474042904649078167e-01,9.494252611702668210e-01,9.490679226986865613e-01,9.491616460243872400e-01,9.487502479751706019e-01,9.487559989482022837e-01,9.487416747867899458e-01,9.486115592570838473e-01,9.489704263017028074e-01,9.492450376088534814e-01,9.485483645168625300e-01,9.493160959440035684e-01,9.482432406546817960e-01,9.488686120733563767e-01,9.480484207024511001e-01,9.475119510809958401e-01,9.481021462787909693e-01,9.489145787121510134e-01,9.470946383580387540e-01,9.482764841978760240e-01,9.480642750077641345e-01,9.483051805487712205e-01,9.491758295779155752e-01,9.472181322895366629e-01,9.485651247792794560e-01,9.472184510181264061e-01,9.491230007082656073e-01,9.477784489321851025e-01,9.471914193825806683e-01,9.478412144359600333e-01,9.477127075079379015e-01,9.491339119114540201e-01,9.471699025857733822e-01,9.476493730614152788e-01,9.476469973974825933e-01,9.488293821327544730e-01,9.487247230828546041e-01,9.483756120239351661e-01,9.490818833265111110e-01,9.470520798668595752e-01,9.472593450241788560e-01,9.479770427516348574e-01,9.477401351335518198e-01,9.471483418748418703e-01,9.483906761198017676e-01,9.478476050552717691e-01,9.488416807890585059e-01,9.475204905449331472e-01,9.470482114866877188e-01,9.485412113507375453e-01,9.492120385574701613e-01,9.488076771952701494e-01,9.486159508732336931e-01,9.476541901709849558e-01,9.488794473348703962e-01,9.470112467382890697e-01,9.476756345446400998e-01,9.478489316131400999e-01,9.476192931593010460e-01,9.471903438516114937e-01,9.486142678128709482e-01,9.482192613585912477e-01,9.477296591629856826e-01,9.484988984277684665e-01,9.476239433815514257e-01,9.464366854122773232e-01,9.476085079908913578e-01,9.494319978154542872e-01,9.481586483339701221e-01,9.481606547636908244e-01,9.486228284601665450e-01,9.486273564263848490e-01,9.489431308033342560e-01,9.472837967522365066e-01,9.482818104609108678e-01,9.479610060035338348e-01,9.499326521246239663e-01,9.472193535966779709e-01,9.486565583228141474e-01,9.484309963905831475e-01,9.485994081672551870e-01,9.473653301567774854e-01,9.498265147626224758e-01,9.486659575168113756e-01,9.476484704034214834e-01,9.475439861905401440e-01,9.455333144834190406e-01,9.483646504882098371e-01,9.490703085155469676e-01,9.471600928684401621e-01,9.483781328431823976e-01,9.484492722731049374e-01,9.478540279750020670e-01,9.479835585748696003e-01,9.477520423979681752e-01,9.493304622198521781e-01,9.487440190678769758e-01,9.481535489484417267e-01,9.493090389682711239e-01,9.482950382861178307e-01,9.495894095047622274e-01,9.481506707756199859e-01,9.472524880210041465e-01,9.483389631821064203e-01,9.487338011715700237e-01,9.483880641350901364e-01,9.473902435467853600e-01,9.484897815014655675e-01,9.702905314867705799e-01,9.699818077427417862e-01,9.695178135094858485e-01,9.704393869189003041e-01,9.699292937406410742e-01,9.700643723801859464e-01,9.693051672127287466e-01,9.699197298330749506e-01,9.709088427789094311e-01,9.706846432024047733e-01,9.703724301138481056e-01,9.704562631553415031e-01,9.701313279093309871e-01,9.703161980124889174e-01,9.703197706086909013e-01,9.701636410471161653e-01,9.703245631060511966e-01,9.703785638588865448e-01,9.714625419199091061e-01,9.700580441753314798e-01,9.702175120894394045e-01,9.691539859328573980e-01,9.695561952016787943e-01,9.699374439538058779e-01,9.699829084127566947e-01,9.695119780786686237e-01,9.706915726311323711e-01,9.699268784474625038e-01,9.700710687846402225e-01,9.693638540036851881e-01,9.707976282172529059e-01,9.705652048693665934e-01,9.717090648171886613e-01,9.703948623259600614e-01,9.700123390171242477e-01,9.702220652298704229e-01,9.705373228659470719e-01,9.700623841178102058e-01,9.704259920099799208e-01,9.712773702145796051e-01,9.703109076058896720e-01,9.704629940707759639e-01,9.702157112890328339e-01,9.699692080909666503e-01,9.707711691527413089e-01,9.701224594272527257e-01,9.696797106900592045e-01,9.702866089170077979e-01,9.701967190091328463e-01,9.704328841786460380e-01,9.698723085878732109e-01,9.707178585845017693e-01,9.703271856025776909e-01,9.705720372768604776e-01,9.699300788078727420e-01,9.711214533454947118e-01,9.701943485243424981e-01,9.702712310180604538e-01,9.698197710528432269e-01,9.703656916522113152e-01,9.700962048081614997e-01,9.703443943577708675e-01,9.707706319622602109e-01,9.710826217933469229e-01,9.694079529314734156e-01,9.711853606735020294e-01,9.699112152964680655e-01,9.706111477757531913e-01,9.713414930971524530e-01,9.707978809964946665e-01,9.694375270904663777e-01,9.712728285424137020e-01,9.694122463511529730e-01,9.701861656915785614e-01,9.710054171887765317e-01,9.708027046068294919e-01,9.706106979785374955e-01,9.702572586613099626e-01,9.696993924402146359e-01,9.707444413058777810e-01,9.708378244162366721e-01,9.718786840759200407e-01,9.698199616043315929e-01,9.702883478681322282e-01,9.699955209629907982e-01,9.705107404134235560e-01,9.703355538458082741e-01,9.703553891737610737e-01,9.713540437428731522e-01,9.702804729314059573e-01,9.706614259775648845e-01,9.704401165085285719e-01,9.706193304492543028e-01,9.706352124759092259e-01,9.707679205659168753e-01,9.700288983767956230e-01,9.703053169260457134e-01,9.697755476354432691e-01,9.709287618510786810e-01,9.712408651973344353e-01,9.702559118364486590e-01,9.705688658241303779e-01,9.701248623862452902e-01,9.704949661661755878e-01,9.691897124742526737e-01,9.696184415680938473e-01,9.703503248279259363e-01,9.704666583487007170e-01,9.709992096013480012e-01,9.699994636091285871e-01,9.703104209822276394e-01,9.714617008590191727e-01,9.699237724831405449e-01,9.692358999900639871e-01,9.695427149934521260e-01,9.707817043095562370e-01,9.698277312544216766e-01,9.703155914181718078e-01,9.703942227485153893e-01,9.693899358961872714e-01,9.702095576178904057e-01,9.695760476186858767e-01,9.703714984364895102e-01,9.708711073881213238e-01,9.703980952271525906e-01,9.707518225774164344e-01,9.701832217320471852e-01,9.700287019618264450e-01,9.695350767349368848e-01,9.701159882328317385e-01,9.710656560388939429e-01,9.702454650456450169e-01,9.694111664316666932e-01,9.700858923322052130e-01,9.697665835641584575e-01,9.704018689128184327e-01,9.705253275344318808e-01,9.708352508119264535e-01,9.696912838282538694e-01,9.694675831993831983e-01,9.706971992819486417e-01,9.715494544651869235e-01,9.702650752622127284e-01,9.707582758464278205e-01,9.694509864479738948e-01,9.709615027787040775e-01,9.698773875546099488e-01,9.702115197594680662e-01,9.704360063748893594e-01,9.702439114052625602e-01,9.697558795172638302e-01,9.702198581073734340e-01,9.698815278338902557e-01,9.702637249330883229e-01,9.698181955740382554e-01,9.694739108494220270e-01,9.696011080029953710e-01,9.701275248539976692e-01,9.703109975028673118e-01,9.709114884298649661e-01,9.699213754063109594e-01,9.702608067069793396e-01,9.699493457916885664e-01,9.707107522917841624e-01,9.713008171381164457e-01,9.700833662082501974e-01,9.697172596595139415e-01,9.704351362715876173e-01,9.708171386428446903e-01,9.706195059166604633e-01,9.698228461790958654e-01,9.708837995387689102e-01,9.709846901896106441e-01,9.712322282092324954e-01,9.717917971214758976e-01,9.713535518240189459e-01,9.702559070580388800e-01,9.709218641946675277e-01,9.700229008236540551e-01,9.704411961802303921e-01,9.711642386280452399e-01,9.704581837190966453e-01,9.701857309484868130e-01,9.701395937354506671e-01,9.705778857387441505e-01,9.699389606067768677e-01,9.704597792458753425e-01,9.698921622537246545e-01,9.713557048026698615e-01,9.706390630543743070e-01,9.707826470497332716e-01,9.692457149906366087e-01,9.710090756809749424e-01,9.706678397425175797e-01,9.705972591703920793e-01,9.696165614480642958e-01,9.705559190981177808e-01,9.704527177263351234e-01,9.699587268903044901e-01,9.698354565957661988e-01,9.694417134323916052e-01,9.695230009788162739e-01,9.710314862902559296e-01,9.703447749817659673e-01,9.697849120195769501e-01,9.704212308852803170e-01,9.698359133538576593e-01,9.699264190003661357e-01,9.691968019591651329e-01,9.705249186893361024e-01,9.699980444663979240e-01,9.708180682472542511e-01,9.713427877407849742e-01,9.706300087731732917e-01,9.693442305092559996e-01,9.707440628186765341e-01,9.712450317245204801e-01,9.706086900346700963e-01,9.701860147054912620e-01,9.707486716872597565e-01,9.708894656791813293e-01,9.700488530474894455e-01,9.714933234037353982e-01,9.694756558026584869e-01,9.705852135709704953e-01,9.703033320906878645e-01,9.701303077412686271e-01,9.693373969893955833e-01,9.704024905612741447e-01,9.708156484094824235e-01,9.691108812310057496e-01,9.713268641782694113e-01,9.707260907144921180e-01,9.701150819166516337e-01,9.712384745186352086e-01,9.701353968688192220e-01,9.705838572875448156e-01,9.706099509660229829e-01,9.699349075423222555e-01,9.702111640211618093e-01,9.708307722141998886e-01,9.703165355502765266e-01,9.707469750737811598e-01,9.707039858411460331e-01,9.703464440457366669e-01,9.709530144539483265e-01,9.699694303790370453e-01,9.698785329076659023e-01,9.702608759459218080e-01,9.708878352637952958e-01,9.709785428357886605e-01,9.699338765966771803e-01,9.704827875232743262e-01,9.698916959775889524e-01,9.703885120875402892e-01,9.707490217314456160e-01,9.705110443498305983e-01,9.700623855717640520e-01,9.710874291858737628e-01,9.700004929546663934e-01,9.695922969189578744e-01,9.701503476880471988e-01,9.708722164733148974e-01,9.691993793795858902e-01,9.704475319817461587e-01,9.711532932929299866e-01,9.694089771128553412e-01,9.697427657093711240e-01,9.708413454805558951e-01,9.688981010350038447e-01,9.707234862941410691e-01,9.716875154250514957e-01,9.701293853203331041e-01,9.708328132502315189e-01,9.704923756470605900e-01,9.706556602059340788e-01,9.700343210037012387e-01,9.704868608485962556e-01,9.701597992703906437e-01,9.713023796823204714e-01,9.699089071866466849e-01,9.694824693880341737e-01,9.708491901003600821e-01,9.698227044943323882e-01,9.698054373286894014e-01,9.710222692135370703e-01,9.701267683453074220e-01,9.707946503730550125e-01,9.700129526865480800e-01,9.708179451703184970e-01,9.707372673423880771e-01,9.699456129402886928e-01,9.701187432169747771e-01,9.706602158360368993e-01,9.710835760685728735e-01,9.702412823781727536e-01,9.696898355418444027e-01,9.706021680316112565e-01,9.701063377206905480e-01,9.697159887674079437e-01,9.703269273741188528e-01,9.711712856408420969e-01,9.701706835452049704e-01,9.702186754177383188e-01,9.701222636789876841e-01,9.699597209916068774e-01,9.711235968852962586e-01,9.703315050593934732e-01,9.703384590135260002e-01,9.703509229664121216e-01,9.712093029767830954e-01,9.699897737678472298e-01,9.699154410684805994e-01,9.704219134394883595e-01,9.702050988766612871e-01,9.707026449254085865e-01,9.708017545747528176e-01,9.700784317059711892e-01,9.708732374832035328e-01,9.701526353947035330e-01,9.704811978755157886e-01,9.706827933851476242e-01,9.707364205062476437e-01,9.711522228656620515e-01,9.697510421951613946e-01,9.697544721229705011e-01,9.712038847054390578e-01,9.706113053467622098e-01,9.710469233709124737e-01,9.705638300012475739e-01,9.710146306832011520e-01,9.705016918586435448e-01,9.700989074951569258e-01,9.702720346073919755e-01,9.709487557491800480e-01,9.707990273542917992e-01,9.709950594602828611e-01,9.712309389662786563e-01,9.696215245064694344e-01,9.701247576048969146e-01,9.709938992344525621e-01,9.706068205715103758e-01,9.700269096595910412e-01,9.699816818743263180e-01,9.442746304380504885e-01,9.452071390041029142e-01,9.432217645983385079e-01,9.440022540905846915e-01,9.435330754447948109e-01,9.435337540879724649e-01,9.434842402670978734e-01,9.433901702763456409e-01,9.453812018244305282e-01,9.435712639438251781e-01,9.433825818791262696e-01,9.426082446911204782e-01,9.450127264934877758e-01,9.438430512499578207e-01,9.423747115859621992e-01,9.446282686287240660e-01,9.423541504346201192e-01,9.454659842243526846e-01,9.449835420037798750e-01,9.457110597367707205e-01,9.443532295589195380e-01,9.456997981655127505e-01,9.436659409635936857e-01,9.425673391960039949e-01,9.443134680422745619e-01,9.435900717031030505e-01,9.455115497917609968e-01,9.454385693627878062e-01,9.453436011097464675e-01,9.432395650472042981e-01,9.445215151838974865e-01,9.449178609822377339e-01,9.425919349881324294e-01,9.456125333103762021e-01,9.435478704210508161e-01,9.426547422009950994e-01,9.462234666960739338e-01,9.447137774839597935e-01,9.451127087151010020e-01,9.440938415497792668e-01,9.439590853175402474e-01,9.448144112536134287e-01,9.444267728079481783e-01,9.440171368939684893e-01,9.441877336706289148e-01,9.437127370369979840e-01,9.439992377396270173e-01,9.435665189481429183e-01,9.440822907907527872e-01,9.439860458355516792e-01,9.430993045615223558e-01,9.436295382765640394e-01,9.441845984209560338e-01,9.440714596442909556e-01,9.445682712668008740e-01,9.442241674849685129e-01,9.474340630087494386e-01,9.439739127574970912e-01,9.433281923622550691e-01,9.455212552379260726e-01,9.462248198389067166e-01,9.458943633648555505e-01,9.445909236286798016e-01,9.445977565897779593e-01,9.432820837726090257e-01,9.449309775810427192e-01,9.452396889634735455e-01,9.453040968767464358e-01,9.439911404711589515e-01,9.454186248747872279e-01,9.457639628345387850e-01,9.438817029500236044e-01,9.450809583097284916e-01,9.441963611444041948e-01,9.463838423194610439e-01,9.468941263170136402e-01,9.458227702632908684e-01,9.453191610589809502e-01,9.456420027259850869e-01,9.442251850457670237e-01,9.416992084042981048e-01,9.449273655304479824e-01,9.439465432547583523e-01,9.430469171496742575e-01,9.437106921787412617e-01,9.454811514963732400e-01,9.462095102281624648e-01,9.434417205801285400e-01,9.456047060530619053e-01,9.459731974687158873e-01,9.440153395486902133e-01,9.439917669749859908e-01,9.429387899335850420e-01,9.430945208402684576e-01,9.433279853238297763e-01,9.434086675440566117e-01,9.446241226766827204e-01,9.456972287696813195e-01,9.439279895478831506e-01,9.443006619624703113e-01,9.447633484169084550e-01,9.438383917978013793e-01,9.442305476896876160e-01,9.452494944045274350e-01,9.449140423865892702e-01,9.445533307893797526e-01,9.460535573385666641e-01,9.431133900589248054e-01,9.447564700241021241e-01,9.450239694233478760e-01,9.435562814253501962e-01,9.452812337715071900e-01,9.443538039251310190e-01,9.421970416934085657e-01,9.451368625515237376e-01,9.429908780318285721e-01,9.432361431225506632e-01,9.445028642073930447e-01,9.441475537935501983e-01,9.449914376582103648e-01,9.446609153980498608e-01,9.450566752062080633e-01,9.436483398917741017e-01,9.431686465645335860e-01,9.440684447716327643e-01,9.430204666221055909e-01,9.429750487989155827e-01,9.451480537548384575e-01,9.428840575084186382e-01,9.447640963541872328e-01,9.437546371805065615e-01,9.446813787817043284e-01,9.445250367356373689e-01,9.432137091981664945e-01,9.438474585775910031e-01,9.426154732121382329e-01,9.453229932214294307e-01,9.435478476330603215e-01,9.440587961694130170e-01,9.424934849871482445e-01,9.434802408799841666e-01,9.458347034935128406e-01,9.454755227102982218e-01,9.434284209355308093e-01,9.441658971310895598e-01,9.442324063142860657e-01,9.438175294979763708e-01,9.437985472964870448e-01,9.442532105812159182e-01,9.445034447994644644e-01,9.423536518728086175e-01,9.449099253165172962e-01,9.446335786845287963e-01,9.444636699542809932e-01,9.453823016741911278e-01,9.438605815459686355e-01,9.435295905381116954e-01,9.439937995331544318e-01,9.433443793376024011e-01,9.468772868500823225e-01,9.446687822633089704e-01,9.442297100316846548e-01,9.468766663035491638e-01,9.464244097172237469e-01,9.433598782888639178e-01,9.438342723356882846e-01,9.466279440517004762e-01,9.458947939318803622e-01,9.438013451219832151e-01,9.439621785914227292e-01,9.453432333694896661e-01,9.438049457772894613e-01,9.444616703882828812e-01,9.449157876390219535e-01,9.434539731751042657e-01,9.442794578285723661e-01,9.437882667565550276e-01,9.454788679646346505e-01,9.440426839450442031e-01,9.458541260558785968e-01,9.438284439951896143e-01,9.452255962382745125e-01,9.440647112753863812e-01,9.435725618983386020e-01,9.430743058292460068e-01,9.458843701171534279e-01,9.437116533718407085e-01,9.429021615933221856e-01,9.431286522973665321e-01,9.445247030735820504e-01,9.446512418318593340e-01,9.444374767358484357e-01,9.427535512807501128e-01,9.467139365319630073e-01,9.461489676500248747e-01,9.456482047906979993e-01,9.455614339640847632e-01,9.432913580717807722e-01,9.457914672886342800e-01,9.445776850420877224e-01,9.425901011533283080e-01,9.447017204871747120e-01,9.445331500067244423e-01,9.451143192631717982e-01,9.436941493079635812e-01,9.445669575425499342e-01,9.440611598718982034e-01,9.446662040947338967e-01,9.436814791063209418e-01,9.451517465907371962e-01,9.452248129922408149e-01,9.415105472075088189e-01,9.460229418450747385e-01,9.443788271540217716e-01,9.429821011440967515e-01,9.442895065859168158e-01,9.432677735003853758e-01,9.443159675528056685e-01,9.439531291940016500e-01,9.455108241061099816e-01,9.440997742649936963e-01,9.439841937627738711e-01,9.444108299579314636e-01,9.453078281606670519e-01,9.426429032748552261e-01,9.458339771006145646e-01,9.442121934463211241e-01,9.443061556790326438e-01,9.453507118522324060e-01,9.442240841042807142e-01,9.429276335972784917e-01,9.433683699977155612e-01,9.441138992175418521e-01,9.444465377125682570e-01,9.443681001852268775e-01,9.439138934580995066e-01,9.434820948844162558e-01,9.448362640471771323e-01,9.442666642120459697e-01,9.450701628212275773e-01,9.434263351018016275e-01,9.447038427876083277e-01,9.440647219313976768e-01,9.441215812711341027e-01,9.425874264349570764e-01,9.433738730412969398e-01,9.456907042012169251e-01,9.433022443891130315e-01,9.442556698348452127e-01,9.431390393705766373e-01,9.465321814445515347e-01,9.426646865053963653e-01,9.424202817428356527e-01,9.458727604644251441e-01,9.440911853840771029e-01,9.434854501458407317e-01,9.439293872529384011e-01,9.437967977760685079e-01,9.454274389586804217e-01,9.438961606425764206e-01,9.420330390694471312e-01,9.452979950207726079e-01,9.443188522495231663e-01,9.447610336821496979e-01,9.438066237545100767e-01,9.448981577820394495e-01,9.440416224581615889e-01,9.443649383784343820e-01,9.412099947442443826e-01,9.446554187217167664e-01,9.434831736689189841e-01,9.434792668809190985e-01,9.449277989747675299e-01,9.446508426339814690e-01,9.444073035001065985e-01,9.449894961735766374e-01,9.458396740398699043e-01,9.448491814500745711e-01,9.441429031293402385e-01,9.440723608591050642e-01,9.434484170597912112e-01,9.444931414269576164e-01,9.439512680673204370e-01,9.441153225326401888e-01,9.462038644634995777e-01,9.432977067842683860e-01,9.442171130132830381e-01,9.431955806219465277e-01,9.441364635319533516e-01,9.458975478561308936e-01,9.427943056666582278e-01,9.438462789171003786e-01,9.444707701778188857e-01,9.441460349912379479e-01,9.434954552754789558e-01,9.446167933797610106e-01,9.438738855335060407e-01,9.441292443461025696e-01,9.442387166990863223e-01,9.451141434586506351e-01,9.446967227990915594e-01,9.455446511955665212e-01,9.451499937044318678e-01,9.425404154727019534e-01,9.447563650935340007e-01,9.453511721313848648e-01,9.451678531539992045e-01,9.443241965526389947e-01,9.436016639816324769e-01,9.436266193254314594e-01,9.425954726388624527e-01,9.440636781640823205e-01,9.443953496427388572e-01,9.461553120253565208e-01,9.446807564421006997e-01,9.442697236047520315e-01,9.432682317044482900e-01,9.450483734870526176e-01,9.442821330630346566e-01,9.432042005186446199e-01,9.429373268396499252e-01,9.429037505631222560e-01,9.434950873173959529e-01,9.434323010260884379e-01,9.445327062754109715e-01,9.432196972239009769e-01,9.458935824811959270e-01,9.446651942418013981e-01,9.456123917949695867e-01,9.426685186565759711e-01,9.429728029120679755e-01,9.439516561327004895e-01,9.433226702591235302e-01,9.438838450347145637e-01,9.441230986239683709e-01,9.443865652299500146e-01,9.454215656015341196e-01,9.455922120365342076e-01,9.428193534854825142e-01,9.442234380923746340e-01,9.463098939674955412e-01,9.438669492909437242e-01,9.459633847694233211e-01,9.440565267877567557e-01,9.439444375228936979e-01,9.458282874666302797e-01,9.429020641500984734e-01,9.426391323077888407e-01,9.453968753530700431e-01,9.445381016573591859e-01,9.435750224817386345e-01,9.450908317361081945e-01,9.437556688634335389e-01,9.449367136312775139e-01,9.464978487904932569e-01,9.440231291609753050e-01,9.425013920476721374e-01,9.439215100056473906e-01,9.439250957282302457e-01,9.438018537378980444e-01,9.434346037744021363e-01,9.447171641906552120e-01,9.452923512924475968e-01,9.446431767900418386e-01,9.446697268836055095e-01,9.439534256574432236e-01,9.447020380626872660e-01,9.433554567218812581e-01


==> csvfiles/SSIM_LowCount_1.csv <==
7.996180490490105708e-01,9.222007357786794479e-01,8.392350823963838913e-01,7.540625274116917742e-01,7.572924881663081198e-01,8.423521410145263788e-01,8.104503849481942135e-01,8.696239044824779496e-01,9.248747276337824230e-01,7.003257829579956351e-01,8.874445515861753009e-01,8.375472331357135536e-01,7.834049457431946362e-01,7.559000684053495123e-01,9.009311848152494751e-01,8.216208809055972617e-01,8.214667689975522213e-01,7.487540482550746335e-01,8.289568161954563585e-01,7.750287260547820134e-01,7.411442832209464981e-01,7.793772700217544980e-01,7.377889482362429696e-01,9.183587479547729027e-01,8.573423485257769538e-01,7.420177601082366126e-01,7.417923423680410355e-01,7.583919168035145875e-01,9.228750050829529483e-01,8.268684522228946232e-01,8.590831467536291788e-01,8.976566264514500570e-01,8.776491773697442378e-01,8.423650890975115102e-01,7.932870537001438516e-01,7.954753768112882151e-01,8.050935545769976054e-01,7.850282618742248086e-01,8.326121487507246455e-01,8.554818434871480637e-01,8.588921305353699465e-01,7.118571563755626830e-01,8.418656669422673877e-01,7.902431510287676319e-01,8.314356625597014716e-01,8.185711081966517977e-01,7.116302505435359027e-01,8.458411905136233866e-01,9.225116945131033308e-01,9.055068373386715441e-01,7.999579152438416330e-01,8.406159903640046949e-01,8.886929803807136485e-01,8.483917434700160021e-01,8.503634816304787014e-01,8.368936285996886326e-01,8.581941753469495282e-01,8.643177061275842954e-01,8.596684511665071415e-01,8.311960612089938083e-01,7.642848619007361899e-01,8.529739675854378644e-01,8.214987439785600420e-01,7.051089186135524045e-01,9.197645582959194099e-01,8.623444533231086062e-01,8.143504640175326381e-01,7.878305510969872971e-01,8.624593708312081608e-01,8.616198530188116100e-01,8.388259252168138724e-01,8.232237275555437384e-01,7.616867376383630317e-01,8.415753988155281196e-01,8.352070866343788147e-01,8.193779758694752502e-01,7.665414158396230970e-01,8.393618605010019218e-01,8.607824099386830463e-01,6.907574665416683635e-01,8.946583858673491374e-01,7.895715221105511494e-01,8.698805868784222906e-01,7.845715517392057858e-01,8.041336821190826489e-01,7.036051982546128736e-01,7.783158973330168706e-01,8.433344240319270435e-01,8.670209020832763125e-01,7.756532485077000105e-01,7.636664242129630464e-01,8.379018106420355050e-01,6.950507256864660866e-01,8.924499396005031171e-01,8.061873286275167416e-01,7.664561506534220969e-01,6.580551073351854630e-01,9.151119348805643039e-01,8.076101380871084645e-01,8.158215810554712011e-01,7.294822370452245242e-01,8.827171015585182356e-01,8.637520701776520982e-01,7.831754874774832231e-01,9.243602285227217052e-01,7.836472096322878444e-01,8.952854496580173738e-01,7.843622690684544096e-01,7.424780004619209173e-01,7.739982258102375834e-01,7.467965914794447713e-01,7.592841936574625805e-01,8.964578797955758960e-01,8.707505387278819953e-01,7.526951006856780202e-01,7.120870941022183764e-01,8.090647174941640873e-01,8.540297669619467680e-01,8.276247453970333456e-01,8.532954868942264071e-01,7.265540519169139122e-01,7.844947117652885105e-01,7.049715880274324276e-01,8.444889957880347131e-01,8.335205311354235702e-01,7.606609454514314805e-01,8.619846750127946322e-01,8.069265614226707184e-01,6.956289504729991080e-01,8.569757395588769588e-01,7.797291330234855655e-01,9.076328358046108491e-01,7.325479021366034793e-01,7.932337191972196333e-01,8.307024109946384849e-01,9.097526518128782325e-01,8.768120511291362940e-01,8.149995105867822165e-01,8.508295932279766882e-01,8.327838528023551179e-01,7.691087016764293072e-01,6.210853496650518002e-01,8.382780124924701370e-01,8.467024284997023420e-01,8.486431657471377177e-01,7.493956279965585665e-01,8.703948474230539523e-01,8.362554157703719904e-01,8.249814042810128534e-01,7.418640084047806171e-01,9.165532168582047889e-01,8.386601021834771963e-01,7.818798013210485065e-01,8.640552647381453122e-01,8.001187662401572087e-01,8.496383062524829333e-01,8.231728610993133133e-01,7.943271897926285074e-01,8.669162856140066875e-01,7.763602043152185717e-01,9.145327184408041932e-01,7.940878310642230931e-01,8.575137671625860936e-01,8.542347988064566966e-01,9.102730135897894037e-01,8.396579511655455352e-01,9.206440654297542991e-01,8.563201765240064933e-01,8.523547881150752570e-01,7.516616698785221207e-01,8.399145190079905232e-01,7.215388898899314229e-01,8.837611574630334088e-01,7.859352583978397311e-01,8.116249330228141323e-01,8.539628081512116164e-01,8.433766001224297648e-01,7.639265804494169698e-01,6.979863368440814009e-01,9.271489111694427576e-01,8.635903701164301394e-01,8.591692422605172741e-01,8.985638663223523004e-01,7.471790950291584688e-01,8.701849726444744748e-01,9.220685487345576803e-01,7.297928471121145622e-01,8.015369348476122369e-01,9.211227195033674375e-01,8.639277887687660806e-01,9.132949151095771656e-01,9.197223934195839501e-01,8.562652323273478583e-01,7.672741923307050405e-01,7.961309407601514510e-01,7.383373879053821698e-01,9.057817272696441213e-01,7.555850310261965630e-01,7.033112820453071290e-01,7.557110112808592683e-01,8.459086837157543393e-01,7.624091259729506298e-01,7.505170715072678744e-01,7.971491631464647787e-01,8.411990870711774093e-01,8.707881081405054458e-01,7.730714199944138665e-01,9.108993155839788525e-01,9.254438258428673292e-01,8.808672603624327913e-01,8.750158029956388583e-01,7.909050523701328661e-01,9.193018580069384216e-01,8.483043482747806285e-01,7.853292617894428451e-01,7.602659548672711098e-01,7.699476869688622882e-01,8.458441561998354397e-01,7.807143338367649177e-01,7.936012151816150828e-01,8.451193442697980673e-01,8.329214210264241913e-01,8.735766635662336466e-01,8.387493139659765173e-01,8.570198718252886039e-01,8.642235303861005580e-01,8.108778349529712770e-01,6.640925545680990139e-01,7.985453348679509844e-01,8.259290727010117905e-01,8.091500730503886629e-01,7.472995793520025298e-01,8.209417711348782065e-01,8.273597137289259162e-01,7.562569339950463432e-01,8.743843609790282745e-01,7.715297856258416243e-01,8.672587547793179086e-01,8.425721628927737017e-01,9.229848774184438165e-01,7.718813321198431110e-01,7.371006524340832922e-01,7.982612205667097838e-01,8.651934862399687232e-01,8.624676051390794962e-01,8.643952832662230579e-01,9.125309884179684250e-01,8.446802919178678648e-01,7.847093902256292441e-01,7.817144359563519274e-01,9.082055833744473450e-01,8.379198569135780650e-01,8.321957956025756165e-01,8.315678462468437671e-01,8.208363774097109378e-01,8.413946833501583233e-01,8.445500984329532557e-01,8.083416378911899569e-01,7.428529378994376264e-01,8.307421639751321196e-01,8.145459007610057478e-01,8.075329434562078523e-01,7.624882942240399641e-01,6.312739311950860133e-01,6.288555662411163816e-01,8.835907973217905775e-01,8.292811474869506982e-01,8.434748285129453071e-01,8.679874468910646623e-01,9.248119760920042731e-01,7.376491612011615295e-01,9.091369600914523952e-01,7.742667446672408804e-01,7.496893070322622199e-01,8.544611201176192106e-01,9.057866404112264735e-01,8.099730686457893292e-01,8.067549890847451888e-01,8.358284206608730393e-01,8.224053321750514067e-01,7.492400488862355212e-01,7.930783351613116539e-01,7.531140726504008676e-01,8.515915795706557878e-01,9.210503353351705558e-01,7.910274323461742307e-01,7.957427086785554549e-01,7.778299395581135256e-01,7.825055730342982407e-01,7.053904430955437732e-01,7.395712387610381411e-01,8.897299184648501669e-01,8.957364457296597138e-01,8.446029238689934937e-01,8.136128383010580167e-01,8.937368015340034777e-01,8.089282453172068621e-01,8.127490992631353217e-01,8.477763689671756753e-01,7.505510457991334539e-01,7.561214125439097433e-01,8.647037477291840135e-01,8.544334128036575882e-01,7.257818215003327689e-01,8.752566614265537837e-01,8.773162124380720073e-01,8.724965037773232401e-01,7.879659050848832891e-01,8.736627410346241573e-01,7.356355684164025410e-01,7.631335992027903359e-01,8.131224749511967165e-01,7.739762143147820295e-01,9.247614823340014611e-01,8.096211845890289860e-01,8.438379209532402836e-01,8.524571172129785657e-01,8.216549565399426935e-01,8.475178831873313445e-01,7.618878258825997341e-01,8.931742361610359726e-01,8.891708288383816106e-01,7.605165102618784978e-01,8.690499054344925645e-01,6.245652670201644607e-01,8.008575240421174080e-01,8.053430639087783005e-01,7.838089893142713427e-01,8.133225725481815216e-01,9.208001766849057690e-01,8.841978059935180490e-01,8.414736578051847937e-01,8.872597214055957249e-01,7.818389331879395110e-01,7.136375797622641626e-01,8.126027396312855977e-01,6.652468887129162622e-01,8.106270641978428060e-01,9.259394822611289877e-01,8.252906622344429177e-01,6.327428929846748984e-01,7.741561011986629603e-01,6.281889155991355889e-01,8.692690193764939233e-01,8.574067479046370011e-01,8.219552453305635220e-01,8.748893133687342116e-01,8.363596286020352766e-01,5.252580381607164783e-01,8.284001099558827574e-01,7.901813920314973982e-01,8.870537588630508230e-01,7.121755812234583649e-01,7.064408517099176610e-01,6.690481623597410721e-01,8.968027889271292796e-01,8.955391296213525143e-01,7.303034017214569129e-01,7.242694982552089211e-01,8.555901783373832670e-01,7.650116730661250530e-01,8.395481771865387355e-01,8.956531830515549464e-01,8.174561854690556295e-01,7.121407527928982351e-01,8.643561275632722918e-01,8.786117243820239509e-01,7.067977194458499035e-01,6.405927923829383142e-01,7.309273665285184185e-01,7.220760387907437794e-01,6.881790624750060426e-01,8.150888582460418252e-01,5.806883402741526146e-01,6.930041674812740249e-01,8.318895427229066053e-01,5.511348189371894080e-01,8.477675314097953274e-01,6.614387672878252467e-01,7.387578260772853511e-01,6.178341908008839756e-01,8.496410106081003777e-01,5.864880405447171485e-01,5.510619975551227512e-01,8.789361197966315542e-01,7.764802298738965325e-01,5.637392780730972053e-01,8.821853822493473940e-01,9.055456652092087610e-01,8.699790765054311592e-01,8.308378712813191402e-01,7.394799981705243441e-01,8.026770262475063644e-01,6.809245910329306817e-01,9.056626702837733411e-01,8.524522677713041174e-01,6.796621680637590091e-01,7.610585499748618865e-01,6.614564394981807816e-01,7.414085918698567479e-01,6.867521778829152046e-01,8.473235134794893098e-01,8.588294476453355308e-01,7.432611132856836722e-01,7.381980892696290431e-01,9.019959757316403648e-01,7.019354377360084163e-01,8.990990430495399144e-01,6.856650148844926074e-01,6.756560109634663913e-01,8.023339387114046817e-01,7.993410544734488310e-01,7.308751445800777402e-01,8.920556160136275947e-01,9.055762020167883453e-01,8.569474201105006239e-01,9.018859751116535817e-01,8.988826664502580499e-01,8.767655867581517493e-01,8.953115493261946112e-01,6.882306759627818682e-01,7.826615466225859130e-01,7.779780117193767497e-01,8.210619080006882342e-01,8.004925840489749422e-01,8.637619453317534335e-01,7.694108229256232390e-01,8.609014179830386526e-01,8.938767067812248834e-01,7.577612660459779326e-01,8.823309462744959308e-01,8.903660753009478013e-01,8.050746192056997819e-01,7.484466098227932074e-01,9.021198779748305085e-01,8.884966681883617046e-01,8.967532780262336134e-01,8.049403140496934617e-01,7.014036752817550679e-01,6.107244584503006557e-01,8.362867917567992082e-01,9.096747447909752093e-01,7.630228915707241155e-01,8.386786669905650360e-01,8.964505560218377633e-01,8.215611913778736453e-01,5.568765720949564457e-01,6.675109268254629802e-01,8.012304431316630282e-01,8.790144283514418344e-01,7.213524510160117531e-01,7.413691551039084393e-01,7.204519077242075298e-01,8.921843742208457329e-01,8.959992340370355191e-01,8.926648497430850204e-01,7.746698346232845367e-01,5.868161403544740473e-01,9.003635313773453719e-01,5.880112559166674746e-01,8.757925148820180361e-01,8.351353631711216918e-01,7.915195044278423575e-01,8.911855897713941710e-01,8.555770192383603812e-01,7.597030093227715719e-01,7.140019815092424338e-01,8.908520235545260846e-01,5.544726038820293468e-01,8.818893666887785976e-01,8.280867677222019108e-01,8.348016653571872503e-01,6.101884231945237103e-01,6.694768159490401827e-01,7.502752938572757602e-01,9.007750730839420017e-01,7.317335343975508444e-01,7.138021235279580212e-01,5.718005389348072010e-01,6.993008234685111901e-01,6.536025493869862535e-01,5.462139391835607594e-01,8.988657830572345242e-01,6.062543356705389908e-01,5.850941406040784942e-01,5.812739843596548273e-01,8.479516997791021193e-01,7.487619222944638109e-01,6.892694249660814565e-01,6.819624577868409476e-01,7.196586333661455503e-01,8.801015980013612294e-01,5.952181336900417286e-01,5.882473229112463731e-01,6.796194068455984061e-01,5.724844828807647001e-01,7.478424799229238529e-01,9.053160176856632768e-01,7.417853799934269743e-01,8.209127429349857286e-01,6.427285502946012974e-01,8.218634368497560461e-01,6.583370307819228495e-01,7.180811862284425251e-01,7.793771873833695851e-01,8.938273795501933128e-01,8.986476602285123905e-01,9.009947302824244941e-01,7.354006934619198299e-01,8.342962655331455091e-01,9.062097428054962656e-01,6.879521586112400389e-01,8.463505638447227364e-01,8.757771565341063713e-01,6.951099940161659108e-01,9.016660064123521723e-01,6.552728130716800603e-01,7.566506554468660495e-01,8.827812249765418784e-01,8.860049313405297111e-01,7.076262085356749276e-01,6.984216560221520043e-01,8.077210055037918890e-01,8.236786138317716555e-01,8.901502423035222433e-01,8.805677585594586798e-01,7.135326522777651892e-01,7.208206611801996067e-01,7.047502610494970066e-01,6.818746917735514224e-01,8.767981351411313629e-01,8.353141199259412897e-01,5.905405285098530577e-01,9.060303055412033402e-01,6.967464115597808982e-01,7.746164037691749549e-01,5.534238945381751984e-01,6.273715049932012677e-01,8.966352472051645206e-01,8.917272617264981882e-01,5.935648098561371322e-01,5.518778605130669757e-01,7.279005785296409625e-01,7.260559877690013764e-01,8.717945837000178333e-01,7.052191682949207063e-01,7.899724014872380184e-01,7.465529737773444197e-01,9.061194171462771951e-01,8.829482663375666229e-01,8.443051607621179233e-01,5.410141052574066745e-01,8.771085121400624685e-01,8.785262759808640798e-01,8.593269625242309084e-01,8.983515351154824913e-01,7.108322625525681504e-01,6.566122659985613730e-01,8.622984583025933292e-01,5.867516694750125605e-01,8.941773190180251074e-01,6.937051939396149391e-01,8.938050189530336587e-01,8.875700444149270396e-01,7.284538256798032130e-01,7.317639423876067806e-01,5.365550075916217798e-01,6.752168982289337151e-01,8.498381811033445254e-01,7.123062280733581941e-01,9.068513595119813697e-01,8.800266152515590079e-01,7.406095851616570913e-01,8.143348578373539315e-01,8.850518746479697496e-01,6.957888691444219509e-01,8.389412978718013836e-01,7.207513639562149743e-01,9.063295810830315213e-01,7.052861603546320968e-01,7.319678061717040940e-01,8.971596009632373248e-01,8.154062703980883287e-01,6.848322720071839953e-01,8.549454641085435513e-01,7.200316863133535694e-01,6.960417565018270913e-01,7.317272215827125281e-01,7.383252201374882473e-01,6.906079393816256795e-01,5.345846972548620180e-01,8.269315015497831212e-01,6.552093733416382015e-01,8.990288029260972147e-01,7.202328451665751530e-01,6.949670197274396832e-01,8.259822186023165758e-01,6.791775474463500606e-01,8.766478452626984552e-01,5.893755016503550159e-01,5.847311433318175267e-01,7.169547029864236087e-01,8.115065907053669036e-01,8.456750718644510112e-01,8.819510128846332897e-01,8.203291649174944133e-01,7.143644817268720582e-01,8.324125561209354540e-01,5.224405359650178271e-01,6.568958806654623395e-01,8.264526632677092755e-01,8.161826036319692612e-01,8.936816025516138851e-01,6.947465101144733035e-01,6.039721335300983762e-01,9.072718584337887693e-01,7.310749578679877070e-01,8.398488789577641667e-01,7.241320833159614612e-01,8.870555937390198764e-01,7.227172114622399945e-01,8.580386547064563496e-01,8.828467752524442602e-01,8.695787437748881965e-01,7.187124701552556338e-01,7.442889395387630724e-01,5.953437445558591445e-01,6.057225689994857332e-01,8.377224777048685178e-01,8.969362278872529126e-01,6.355388051454294862e-01,6.663111128727745580e-01,8.749000214540891829e-01,6.734647808934766111e-01,7.084878182888696418e-01,8.357197796728285111e-01,5.724374726452771123e-01,7.082101372830236219e-01,6.399243081403742650e-01,7.895121323095665167e-01,8.363888189326993405e-01,8.514048419169661930e-01,7.498192412930103634e-01,9.023413041148191649e-01,7.046354589712677807e-01,5.732558728740920762e-01,8.894183470251026957e-01,6.618291854784341677e-01,8.588590956215648164e-01,8.725353255892321913e-01,7.488669126726560377e-01,8.986752858753452866e-01,8.915114690489079896e-01,7.053141624873620064e-01,7.113113538951456594e-01,6.412445546142414576e-01,6.217832576400827982e-01,7.053079997777573773e-01,7.266098171470114497e-01,9.074930689017440821e-01,8.755995107862708515e-01,8.925503469087079367e-01,8.384862542871595048e-01,7.344856399729542407e-01,5.832212297026666548e-01,8.960347906664863915e-01,8.984290738708933244e-01,7.560251153634188759e-01,9.013981562925321711e-01,9.046052219343231338e-01,8.729530923297097456e-01,5.959490474028836804e-01,6.686060477228835675e-01,7.701967610875622983e-01,6.630747021782505968e-01,6.939681740554715095e-01,8.590788801769533301e-01,5.617304014607222840e-01,7.450290089223260415e-01,8.758255936865900759e-01,5.936385324271605812e-01,7.038549072685373886e-01,8.964115925392610595e-01,6.078823408473857937e-01,7.270834036476858664e-01,8.992552866231188213e-01,7.132144628846243117e-01,7.724211810185518390e-01,5.617049673818097499e-01,8.217984118895321766e-01,8.093278468395413983e-01,7.991495376449396781e-01,8.083363376907007902e-01,9.022640989836406833e-01,8.018331905554676453e-01,8.022308389258951955e-01,7.664630952242424966e-01,8.083824107186469154e-01,8.523355693043933590e-01,7.860535549030057689e-01,9.138026275130656240e-01,8.340483812930947760e-01,7.841769793814915568e-01,7.683291473459978871e-01,6.943580023401143553e-01,7.039252889435805294e-01,7.048888703095194108e-01,6.962391297848516958e-01,7.856497902705230629e-01,9.046264036140725384e-01,7.889184981759912452e-01,7.522785037642869543e-01,7.246512898955898008e-01,9.025995345841107964e-01,8.927890543861216610e-01,8.975850510929512804e-01,9.005143078157832326e-01,9.099987681084006352e-01,8.875138410933359756e-01,6.452747552125066566e-01,6.689537561176385205e-01,6.965846531645470963e-01,9.033202228008875290e-01,9.144268370228324505e-01,8.144357830317420222e-01,6.633003960398056176e-01,7.052379954557510544e-01,7.772853279025967455e-01,8.015850530664592188e-01,7.690203524208960584e-01,8.357667093421883298e-01,7.824078533578017192e-01,7.799092623436778560e-01,6.925388268206010833e-01,8.600794620640195287e-01,9.051281917271117861e-01,9.014649689218077189e-01,7.830811115899577457e-01,8.614472159426751485e-01,7.324681777603246902e-01,7.497926906443660444e-01,8.703571756794601377e-01,7.215767488760153059e-01,8.214735648559334802e-01,8.063169447961071601e-01,7.928204960275287982e-01,8.825393473088650742e-01,8.973883586967025261e-01,7.061344966956852875e-01,8.377360966195391834e-01,9.280212289631262212e-01,6.454659591857458967e-01,9.024835827217255746e-01,8.028102132353875930e-01,7.750876022868835591e-01,9.049022047781906108e-01,8.858394327797685097e-01,7.015523761658302160e-01,7.775658925761751439e-01,6.960282673990112468e-01,9.107848973601505582e-01,8.551768354621098744e-01,7.318620067745114088e-01,9.205875336532834963e-01,6.482633318864435834e-01,9.180075587139511217e-01,7.028959352602551780e-01,9.135469617155806965e-01,6.883435714948524797e-01,7.743146702121538327e-01,6.906546126623924753e-01,7.975626501385073563e-01,9.057104827069402120e-01,7.792424754767021122e-01,8.205111467410659554e-01,6.980376531051447619e-01,6.775414817235720921e-01,9.035932041716383534e-01,6.989417794035041043e-01,7.012141803460471001e-01,8.552706273218626531e-01,8.079890874234819664e-01,7.767147147840500754e-01,7.815926700224498092e-01,7.985145939624779254e-01,7.334528923302524595e-01,9.124276313451515907e-01,7.889044972933788591e-01,8.815105277531344319e-01,9.170136352342577180e-01,8.019834057438774977e-01,6.484170823780807114e-01,7.329404078687267177e-01,8.314821219042446421e-01,7.893174581308560755e-01,8.177812602054277402e-01,7.443960454838320917e-01,7.870675399444557740e-01,7.178589051053236858e-01,9.014995160479940539e-01,8.044061866811998973e-01,7.326237997958464643e-01,7.090511594540277462e-01,8.387871891473462904e-01,8.393170867072033969e-01,8.057972171879074219e-01,8.298737225415070418e-01,8.938138265290513917e-01,6.941538465821174286e-01,8.695243166326166451e-01,8.641219569598512784e-01,8.991489821154361461e-01,7.047339119516958794e-01,7.385120198766975674e-01,8.949334147743153167e-01,8.521294498928094763e-01,7.375050293296977477e-01,8.161851245812212774e-01,7.723691229731749486e-01,8.565428582896391640e-01,8.001072431907206850e-01,6.951461963313774195e-01,7.206639801002339141e-01,9.119055946725188599e-01,9.074194663673627037e-01,7.880504216317231192e-01,7.763645614941552253e-01,8.196674801099791408e-01,8.344236143492638202e-01,9.046389851328044962e-01,8.829717413258832970e-01,9.087829775295693802e-01,6.873123881346465680e-01,7.667524721582094083e-01,8.370055097382579357e-01,7.166061507761763982e-01,8.035521385661854588e-01,8.942625856027092146e-01,9.083473573219574826e-01,8.623741951207508638e-01,6.973851931180833352e-01,8.923595935003232338e-01,9.161027464963300559e-01,6.993527783503692419e-01,6.848955933498337423e-01,9.094658174647900495e-01,7.689266968263634983e-01,9.035787990129385827e-01,7.638514569020318223e-01,6.759055655252050876e-01,8.579444367515578485e-01,6.478264050515961658e-01,7.970725269689199477e-01,7.963192322276025914e-01,8.810629890708987499e-01,7.029317136710377945e-01,8.315926869988357062e-01,8.530145893655682876e-01,8.261254332830023639e-01,8.480098367361550427e-01,6.931868240433368689e-01,9.037496829324891401e-01,8.586393448293136998e-01,7.848965605858161387e-01,9.140401289951882724e-01,9.025480469418525331e-01,7.692847876983596178e-01,6.667414355173825191e-01,8.230781252933978553e-01,8.582815858895022076e-01,9.068817957730680446e-01,8.871918465925453523e-01,8.224137427983760906e-01,9.099647126880314740e-01,8.151393774552095906e-01,8.979912911409088094e-01,8.761934188520684730e-01,7.983221092638925764e-01,9.220985356065048988e-01,8.087466815757822225e-01,6.774385287808120104e-01,7.700137221538114751e-01,6.625947123393819416e-01,7.860995781523425485e-01,7.808127813888814384e-01,9.084182373388843823e-01,8.414801399517952696e-01,7.987464583224551662e-01,7.387115233505067158e-01,7.108745253313188961e-01,8.939528511457069948e-01,7.897822432004365512e-01,8.163878676830788050e-01,6.924150207967472159e-01,7.571883215601283856e-01,7.835295227562731890e-01,8.869964208558447361e-01,7.029041042026928920e-01,7.674574494551722470e-01,7.758155984120087556e-01,9.107134014520558152e-01,7.752983399898177863e-01,8.854953815998378719e-01,8.029129346399674905e-01,8.000717028968887812e-01,8.169059774489292325e-01,9.197412016271996338e-01,7.045975381452286301e-01,9.014787120624131456e-01,7.552080807160538312e-01,8.782020796688442266e-01,7.037008180339423546e-01,6.866711973027210814e-01,8.199891724465515619e-01,7.878952117225137552e-01,7.099649760230033468e-01,7.812519867051398448e-01,7.868880828274341654e-01,6.747137412219008645e-01,8.260354506463882807e-01,7.774214043781643158e-01,9.044781921529703173e-01,6.996765965122083708e-01,7.816293153012402461e-01,6.772689147082683325e-01,6.806200533288148113e-01,8.956186313982108516e-01,8.287641922094393099e-01,7.674622885707981235e-01,7.223909914732958848e-01,7.652505620312985979e-01,8.238197680697679770e-01,8.761820152568338127e-01,9.067856888195625631e-01,7.736891870181477060e-01,7.711309720742199891e-01,9.160196948194555544e-01,6.848752994307764075e-01,9.264212313752139272e-01,7.920917147993382645e-01,7.924713548192671153e-01,8.866204794498241393e-01,7.009338998989664837e-01,8.589003823731413689e-01,7.008755680341933747e-01,9.169912746761543776e-01,8.082823317053302592e-01,8.888279945757173728e-01,7.842951268203964821e-01,6.873092055276979195e-01,6.248658948609866481e-01,8.910655163291562042e-01,6.964142018187543526e-01,9.040265807311300694e-01,8.058250493077276921e-01,7.295326896997013089e-01,8.698797147297556709e-01,8.972349293158126127e-01,8.217314941346390844e-01,9.101587587499602172e-01,7.365885544931477513e-01,8.852301082027210777e-01,8.886622347298328561e-01,6.873257937710921528e-01,9.225534661810617099e-01,7.936042785453460979e-01,7.158249023581961801e-01,6.686026414107812954e-01,7.826205505851269173e-01,8.953730427844288631e-01,6.655876870353926167e-01,7.712993987167062748e-01,8.503797784967637163e-01,7.650877202698982416e-01,6.512932010094631963e-01,7.920096019946448740e-01,6.954158148563452935e-01,8.379646061383277944e-01,6.815598593006199080e-01,6.764416750781483412e-01,8.930029189022307134e-01,8.022670975219782230e-01,6.858522310901841168e-01,8.067494505267625016e-01,9.057864734254769123e-01,8.934142370299459346e-01,7.977405138312627653e-01,7.631796697231496562e-01,7.873454257814738178e-01,6.935646662616308245e-01,6.829444138481450821e-01,7.863869892002297579e-01,7.983909472112385997e-01,8.422809758000959768e-01,7.673115974610571488e-01,6.770586258057339490e-01,9.017717899425797823e-01,7.234281124395328666e-01,9.049888932684387877e-01,7.231942199592081844e-01,7.971950130855958161e-01,9.233326803882376810e-01,9.261735068477264798e-01,9.080599777732968336e-01,7.333204931854389041e-01,8.903119941237704893e-01,7.747749940150582271e-01,7.561618769986357957e-01,7.506548047327940010e-01,6.655252233627386715e-01,7.734146416627166731e-01,8.771340527612068172e-01,8.825253653319488079e-01,6.544475428864658939e-01,6.909743426973600222e-01,9.021503325379400806e-01,8.712974573805021272e-01,6.884475917205777895e-01,9.066929411315731713e-01,6.847182599588864660e-01,8.030561696157408891e-01,7.774541377492429906e-01,7.827054086006688394e-01,5.995688184707796964e-01,8.853935754994750607e-01,7.010350849070322576e-01,6.741132065929549277e-01,6.759566114288120264e-01,7.145434216852726284e-01,6.956169819424168344e-01,9.005827380661192150e-01,7.848533890137942004e-01,8.113926584069076631e-01,7.927868868016639814e-01,7.959856969562772999e-01,9.074895246224671252e-01,7.802154873977127369e-01,9.032821221819423707e-01,6.826043545736821816e-01,7.118375730309278726e-01,7.759102152283222642e-01,8.907926867376001479e-01,8.524917479884851490e-01,8.850958934403034828e-01,8.198195510503192285e-01,8.198846169741574874e-01,6.847819870501146156e-01,6.726964688711790652e-01,8.028858197068240443e-01,7.887918294399853814e-01,8.901228569488652820e-01,9.153404031116640915e-01,7.708651626131682866e-01,9.112509446872218977e-01,7.076330965780467386e-01,7.113398354775974930e-01,7.140868594669804725e-01,9.025664847640575417e-01,7.587405648853700058e-01,7.724113710889630724e-01
9.089865283560860654e-01,9.131448294480690731e-01,9.093268035628421231e-01,9.124594888351448274e-01,9.118842986637156756e-01,9.088435823785131484e-01,9.095375209669169791e-01,9.115814092473329966e-01,9.105703241393422465e-01,9.103231740492047086e-01,9.092098242256387852e-01,9.104209879792445337e-01,9.129535967331372515e-01,9.083799783782768866e-01,9.147936936701440702e-01,9.102388698644988674e-01,9.135745496444046543e-01,9.096462519245742673e-01,9.092021580282610982e-01,9.090891619010668112e-01,9.122534808471060019e-01,9.086219568650177880e-01,9.108126973771281110e-01,9.116154564541794070e-01,9.074214186594636855e-01,9.090260621514412165e-01,9.122078432735647446e-01,9.090972923347175882e-01,9.114575910467133113e-01,9.080231945204131350e-01,9.130427393886576537e-01,9.093696264888141423e-01,9.100744349040121861e-01,9.087882825434622225e-01,9.161310523243691994e-01,9.117283967233202890e-01,9.107746803590726081e-01,9.131116712467249874e-01,9.117653138624663978e-01,9.124721068998375983e-01,9.143534888143514117e-01,9.089285591518142526e-01,9.100017740376892261e-01,9.092447660052331848e-01,9.073963006744336646e-01,9.123125245551408913e-01,9.051279177738985604e-01,9.096562583788361245e-01,9.066296140883393084e-01,9.119736620902206825e-01,9.088905159532478795e-01,9.122446530182642954e-01,9.092080867544688472e-01,9.134486539060311383e-01,9.091632878545332641e-01,9.093425908840495620e-01,9.093151449210027382e-01,9.090165613502951825e-01,9.099456201751378037e-01,9.086833896195475324e-01,9.086599223512197288e-01,9.076612200214055903e-01,9.089784014327367823e-01,9.071384486599074481e-01,9.139263155368183567e-01,9.069909387083618935e-01,9.135905977886035201e-01,9.104169420289194292e-01,9.130894850983918287e-01,9.092446620609097030e-01,9.147426522350998734e-01,9.056352908193164852e-01,9.089146667625558340e-01,9.121909885282114550e-01,9.120669085418064981e-01,9.097124350313132712e-01,9.132833871064779396e-01,9.100572754211943005e-01,9.083820226770874529e-01,9.097491792912713038e-01,9.088761628610648735e-01,9.105246199406696883e-01,9.098403162572279435e-01,9.098315349579365607e-01,9.101019756449648668e-01,9.081300936070001439e-01,9.111812143505693129e-01,9.091722444049615826e-01,9.127291344535359841e-01,9.089880698104876311e-01,9.106215640985045878e-01,9.086714368371459072e-01,9.092450280332446955e-01,9.108870323583215800e-01,9.096082423323063049e-01,9.129584039482721014e-01,9.116354465150438013e-01,9.112914000405772930e-01,9.106248227362623293e-01,9.126696905675877325e-01,9.119804394956299021e-01,9.085514352110160008e-01,9.086940769546079100e-01,9.104495427267100816e-01,9.127141622556905753e-01,9.137733582624960604e-01,9.086631406815912637e-01,9.097066752600485584e-01,9.105772871968331739e-01,9.104714954226836854e-01,9.114451097368228005e-01,9.097202908612096461e-01,9.112374136618487386e-01,9.093749080291014808e-01,9.069776228710546562e-01,9.114084899571354148e-01,9.109058035048288593e-01,9.134746788677470253e-01,9.089196564767577646e-01,9.102258944202746838e-01,9.099975240198038273e-01,9.090674160271182691e-01,9.152927517429524373e-01,9.104489548951184563e-01,9.108738944275606153e-01,9.088638238455190033e-01,9.111850608743933266e-01,9.120757787300314279e-01,9.083716277219386903e-01,9.122524489991362673e-01,9.127786358937632905e-01,9.070609238052093071e-01,9.122655154027404789e-01,9.095378535347894422e-01,9.098027317988671703e-01,9.097998090088135204e-01,9.150371641463872496e-01,9.113329708034714205e-01,9.099125668030401126e-01,9.127449799161951871e-01,9.121739684122464054e-01,9.065250277687538771e-01,9.115717928483494381e-01,9.103313117794402665e-01,9.092668017831130323e-01,9.150322952931179143e-01,9.080543249906497527e-01,9.126096044966836018e-01,9.080851903698946570e-01,9.092797292679420940e-01,9.109895903898305169e-01,9.158058655895157107e-01,9.109464358135008766e-01,9.095075161883380277e-01,9.083452028517148280e-01,9.102657730190110152e-01,9.100412402009748769e-01,9.114490852780030572e-01,9.116974912949203924e-01,9.057160122979601713e-01,9.080233787184391892e-01,9.093613511980628283e-01,9.140499750512106614e-01,9.116375601944398666e-01,9.124155023185398505e-01,9.091069492870381685e-01,9.141743533720902981e-01,9.136972909926214248e-01,9.123826817359097507e-01,9.127679732995332973e-01,9.104693586354764001e-01,9.084406794759329884e-01,9.107559123998596462e-01,9.104309968965084154e-01,9.103760583316239385e-01,9.134162455257337498e-01,9.112569500229313890e-01,9.089400831417731030e-01,9.087997328259955765e-01,9.103263192747480526e-01,9.118592656544610708e-01,9.094224033809771290e-01,9.113292542912254657e-01,9.051269633309416696e-01,9.106722221511313053e-01,9.103898013064135597e-01,9.141754288937039563e-01,9.159933433054696650e-01,9.089175769312964892e-01,9.091086268181015617e-01,9.128246771413769389e-01,9.113800750443301624e-01,9.104184239682451274e-01,9.083323943287692215e-01,9.085405191126697533e-01,9.082135149841568111e-01,9.075608043152497695e-01,9.092111031862583070e-01,9.119845352017933449e-01,9.109758513854674389e-01,9.117600458768954086e-01,9.116958591337828155e-01,9.117226983214830049e-01,9.078013561807436460e-01,9.095306825099076509e-01,9.118250847136563086e-01,9.062097642935819097e-01,9.068638818306591354e-01,9.120488507289405966e-01,9.072295454526568825e-01,9.129899908459835345e-01,9.085338370934091801e-01,9.101159395826228238e-01,9.117489353455048295e-01,9.148037311156272944e-01,9.092870803882524555e-01,9.095782829143993498e-01,9.099638517836299290e-01,9.078790264876901439e-01,9.120184433198058604e-01,9.099027079567933995e-01,9.115940820085921548e-01,9.123860305707506280e-01,9.115578938627042493e-01,9.145044925919881829e-01,9.104972208410636592e-01,9.123730095434742227e-01,9.090072500319205107e-01,9.111037206197872829e-01,9.151208484560336975e-01,9.093474790356833592e-01,9.109745077381083966e-01,9.129629698920059822e-01,9.107860260541783548e-01,9.101653033847545426e-01,9.146939162833347403e-01,9.122195805561665871e-01,9.098935621595343193e-01,9.112541291643139196e-01,9.096912944377414378e-01,9.123603151386443511e-01,9.130541242275673763e-01,9.131023544289071925e-01,9.147496367770441283e-01,9.072670071999819896e-01,9.108597466413062005e-01,9.091552837047257585e-01,9.145724474215113364e-01,9.095332384666233727e-01,9.087980646347261215e-01,9.098253907577114052e-01,9.091525343221659172e-01,9.154688623344624521e-01,9.118896460153891326e-01,9.062284358429174569e-01,9.097054530507862058e-01,9.068154387521625281e-01,9.144525815868076446e-01,9.139573437814203505e-01,9.125168342943831279e-01,9.116494565884162293e-01,9.147886537867129242e-01,9.109174948364412439e-01,9.075137331688831743e-01,9.093897440562928036e-01,9.098931745834953899e-01,9.142624890808108695e-01,9.103663248677688058e-01,9.080293503337036887e-01,9.096825595468873704e-01,9.138344944862692998e-01,9.080348495826937594e-01,9.129584198991772537e-01,9.132109750373885726e-01,9.124770749552788551e-01,9.128086930000737231e-01,9.135021686900940407e-01,9.079112858780840067e-01,9.081681245984590811e-01,9.119804284185234478e-01,9.105768077893533485e-01,9.132564981579343044e-01,9.139814190853463582e-01,9.095994617231443202e-01,9.091667519030368627e-01,9.127919644953798040e-01,9.113714695380128461e-01,9.116202720303093754e-01,9.127927615160273955e-01,9.095725149655261577e-01,9.098581973693824487e-01,9.118071816217128145e-01,9.107153530297981137e-01,9.112793188363164099e-01,9.143147967580265156e-01,9.116595368362970797e-01,9.113208869147014779e-01,9.094192565581491472e-01,9.112753301043411414e-01,9.078080406780215661e-01,9.111087648164980513e-01,9.111271100293790726e-01,9.091588656386554446e-01,9.088032913822431391e-01,9.129262768085064650e-01,9.097320655419802726e-01,9.092829025717066305e-01,9.100199626627832883e-01,9.082441447661586675e-01,9.093718276367274145e-01,9.115460925689424787e-01,9.111724898128200634e-01,9.113314808448980120e-01,9.121598585430674699e-01,9.123057424714832164e-01,9.117464903413772248e-01,9.126439492957868493e-01,9.101542359973343599e-01,9.147831889100427327e-01,9.124727175722212591e-01,9.088814529982296442e-01,9.133531153001268610e-01,9.103865948155615007e-01,9.111338143930484135e-01,9.128153152879893151e-01,9.115681429639700406e-01,9.135212623675084131e-01,9.144274719055044409e-01,9.109044943644633019e-01,9.087057074347100194e-01,9.102000362201962957e-01,9.110795449893919207e-01,9.091578609451064219e-01,9.104225673717315503e-01,9.098382671940336008e-01,9.105109376732303250e-01,9.135882724777522057e-01,9.062121231477597849e-01,9.101195753142862221e-01,9.111382671440964032e-01,9.128257035064905045e-01,9.078982266160793291e-01,9.122967891636386550e-01,9.085707464761364482e-01,9.095741378326729354e-01,9.096123511573884768e-01,9.101728987084973799e-01,9.085396801991367788e-01,7.961643287240626199e-01,7.938783648145723015e-01,8.006375061403531168e-01,7.958944198053552466e-01,8.005509390159839533e-01,7.946478014082133390e-01,7.935868204513331081e-01,7.990663667097263057e-01,7.957218564206678391e-01,7.965864924276299108e-01,8.013551601062954832e-01,8.051190596845236858e-01,7.933692009806173617e-01,7.989380054309018764e-01,7.976461046564508051e-01,7.937418178419612946e-01,7.961378387702113812e-01,7.984079555936423045e-01,8.020120343078671610e-01,7.910818847963457801e-01,7.984343417611964311e-01,7.928379541076435721e-01,7.930681261963036244e-01,7.934128468817333024e-01,7.987154812819807770e-01,7.960063868281760380e-01,7.982822900270020172e-01,7.967342254635260135e-01,7.962965752046355927e-01,8.008038695201188384e-01,8.000001944419931066e-01,7.963269173636620124e-01,7.923512806740973247e-01,8.016575422316715160e-01,8.059748442799109514e-01,7.966831358079267122e-01,7.990966480740464561e-01,7.956546643796410523e-01,7.949850377589960937e-01,7.967773476493031914e-01,7.902162651786722725e-01,7.962190765891495881e-01,7.967061678225817456e-01,7.998003097508930015e-01,8.039072047822547473e-01,7.974630223529005635e-01,7.972363460698945747e-01,7.970206372555462826e-01,7.998581564863062043e-01,7.992892037093768387e-01,7.991354078374636183e-01,8.021338455948420210e-01,7.892821436830185222e-01,7.947231346635297289e-01,8.023262356031214404e-01,8.027295655212433045e-01,7.915212391401993397e-01,7.969984022027691850e-01,7.957636597018744595e-01,7.942729460494334370e-01,7.999141700742266048e-01,7.989855955387352715e-01,7.996847474400213818e-01,8.021611103655533759e-01,7.975291414315592853e-01,7.984833524400776206e-01,8.045432711174824725e-01,7.964973359889705451e-01,7.989848098297366308e-01,7.970578827991238180e-01,8.031208855218439080e-01,7.960795508293289080e-01,7.987869130967683029e-01,7.932225836433333122e-01,8.004659251835133382e-01,8.004063584033833667e-01,8.017329054951103373e-01,8.027892436877690496e-01,7.943238780928760789e-01,7.911606468093771438e-01,8.025664936707743724e-01,7.991250832444896091e-01,7.935953379010711739e-01,7.974464021597573726e-01,8.019619355416462980e-01,7.915761413713652273e-01,7.966616400723768310e-01,7.930146371182582588e-01,7.951006756679673826e-01,7.999362525545539171e-01,7.922084954959723868e-01,7.985260027035901986e-01,7.880299636675613950e-01,7.945320401184705617e-01,7.940889487091384868e-01,7.999764531142544710e-01,7.924592956482644501e-01,7.907908227328425133e-01,7.974878094782125171e-01,7.989920399953807095e-01,7.970784633160598043e-01,7.956539673480600428e-01,7.945282444329435645e-01,7.972707739434690133e-01,7.950499081761907005e-01,7.972576857162804176e-01,8.001265041808639511e-01,7.939084232417655818e-01,8.010938659293334041e-01,7.958506272915718549e-01,8.062334817326294312e-01,8.036424185571643397e-01,7.932430238486005702e-01,7.918034877215776035e-01,7.982358141005229113e-01,7.968461554133224878e-01,7.994426422116978070e-01,7.948340242662639277e-01,7.896607851567781777e-01,7.943508774683847307e-01,7.989259883620501990e-01,7.968461119170464624e-01,8.029751912674585324e-01,7.939661069630762347e-01,7.980235808307241108e-01,7.983984036866891287e-01,7.964633564009040434e-01,7.894298574832705473e-01,7.946128216338789185e-01,7.946851541922304030e-01,7.990218106954469768e-01,7.907203029938796313e-01,7.968316093027865143e-01,8.016528205883682867e-01,7.882460383118687908e-01,7.964948137431280273e-01,7.953141006318172890e-01,8.023488579290820599e-01,8.045715296495701274e-01,7.974550248478100567e-01,7.903751713826937531e-01,7.908421015026295686e-01,7.989379795192712574e-01,7.927628525245248303e-01,7.921783910639691451e-01,7.929794778553967971e-01,7.988497944680692520e-01,7.987260737468214744e-01,7.980735892282138089e-01,7.932011463837286280e-01,7.993003987914171216e-01,7.910306456972994171e-01,7.915641493864670197e-01,7.949787816009391550e-01,7.907022719628579166e-01,7.952138809742927972e-01,7.967662490552247512e-01,7.951891662331450616e-01,7.960860106377816159e-01,7.999094611676474953e-01,7.977397563940725744e-01,8.024939986352247479e-01,7.953908071803358348e-01,8.133919939516910391e-01,7.951737598824161202e-01,7.962011693703557880e-01,7.919098857946710313e-01,7.930811841369760362e-01,7.887739862337492802e-01,7.938941778397344828e-01,8.055800364154704907e-01,7.994950461053589308e-01,7.954365416475681627e-01,8.097845843662144771e-01,7.965126802157942443e-01,7.915269307192347448e-01,7.951160451205385726e-01,7.930756259614526460e-01,7.925137948028666557e-01,8.028568023891873295e-01,8.025478075036497350e-01,7.909405248429209889e-01,7.911860732765977344e-01,8.031942563489528064e-01,7.959712932676320518e-01,8.010710565373361236e-01,7.981418603396139844e-01,7.918238468990774770e-01,7.932082245218874395e-01,7.927790450783037679e-01,7.949506319200996263e-01,7.942484205249593643e-01,8.020745867086311875e-01,7.918465856707470607e-01,7.951990287072930874e-01,7.942698817600475358e-01,8.007326531922550616e-01,7.962736027997514565e-01,7.980331635441888505e-01,7.981746051050910840e-01,8.009339755469221389e-01,7.941370589060289253e-01,8.029059522548742667e-01,7.955314014201301243e-01,7.935709230528751323e-01,7.924420626146277957e-01,8.026178322969171886e-01,7.920594112031951184e-01,7.907791859736078566e-01,7.961489647922143087e-01,7.982408440944047667e-01,7.937294204951150789e-01,7.965536005602887881e-01,7.903110585085757478e-01,7.940130536321102772e-01,7.931284477004576505e-01,7.971934066796082519e-01,7.870063475212868420e-01,8.000604750081460326e-01,7.930068529639695551e-01,7.964083918229080128e-01,7.949975523751622308e-01,7.921096194012440250e-01,7.932576116715662762e-01,7.964684024222435932e-01,7.971981765351746629e-01,7.991443263572670652e-01,8.020469082518341120e-01,7.990630523556517817e-01,7.957070904518712684e-01,7.979272762352085380e-01,8.063394995796225873e-01,7.944142802230037548e-01,7.927348882116339590e-01,7.869879489554333363e-01,7.989920956844124289e-01,7.999906483583417716e-01,7.908582491580857798e-01,7.940382326781372235e-01,7.957452460352277823e-01,7.980358630562457423e-01,8.002675829125542872e-01,7.936013855489406632e-01,7.930458997217352257e-01,7.917567116248134251e-01,7.968174101100994333e-01,7.992175159820774644e-01,7.990735543805380647e-01,7.982779441221629080e-01,7.955878624979552116e-01,7.967227527075507743e-01,8.026150961511093751e-01,7.977704800147038533e-01,7.907167976257367670e-01,7.990504657326479299e-01,7.884885058810794378e-01,7.988246842729278541e-01,7.954632164244079817e-01,7.948362418349991243e-01,7.983040834762983318e-01,8.022217708334064001e-01,7.914470794801666820e-01,8.006956036044297065e-01,7.928791290913008716e-01,7.962948839866493822e-01,7.892025638908775065e-01,7.977272273024647031e-01,7.968700328780906617e-01,7.925595874738023960e-01,7.958889712255365900e-01,7.946223544906018121e-01,7.910120004356308021e-01,7.955409676553708564e-01,8.004449640676317701e-01,7.901933644622836095e-01,7.987243276924050894e-01,8.012484121959443373e-01,7.983143288686359584e-01,7.997286595406819520e-01,8.063325256483576675e-01,7.878288067778589365e-01,7.992789471189039041e-01,7.993872104073107554e-01,8.085365065004531671e-01,7.948191169213399965e-01,7.946803663279925489e-01,7.989868163461326667e-01,7.950850400522255779e-01,7.969884370812633234e-01,7.909379601549629824e-01,8.008769381079995364e-01,7.975020069545049051e-01,7.946974095384895520e-01,8.011831283969711448e-01,7.987291787872622395e-01,7.983562737214449090e-01,7.970503816564248334e-01,8.023827015453708356e-01,7.939583559042309169e-01,7.953260559214740955e-01,7.945973066308913424e-01,7.972632059235067459e-01,7.972775226834972750e-01,7.987148777625709961e-01,7.898311641473451106e-01,7.900007063256369033e-01,7.975234087102027747e-01,7.896359605234948287e-01,7.936721407839008036e-01,7.934357926702948483e-01,7.972740127844706315e-01,7.976251684940297570e-01,7.981265552450718115e-01,7.910297200391758210e-01,7.970320139313767926e-01,7.897739819762984448e-01,7.926291148576887213e-01,7.919275769976653612e-01,8.019044998689361936e-01,7.907028075230952968e-01,7.953228618976881936e-01,7.993576837142188918e-01,7.931267689739930349e-01,8.009909901666784071e-01,7.970377417503815565e-01,7.955666875230907875e-01,7.986712582420950612e-01,7.964931382111463121e-01,7.928914435706256869e-01,7.974496717291704728e-01,7.968758708480311315e-01,7.899433848813418590e-01,7.956586165092376373e-01,7.916787641135638598e-01,8.017027469652332483e-01,7.982381915825176311e-01,7.949144729912113183e-01,8.012022819197306411e-01,7.943656498272197997e-01,7.984345704205429994e-01,8.002870085237188125e-01,7.924757009332674684e-01,7.959161359873085928e-01,7.938534212369685594e-01,8.593681570943682013e-01,8.632475719222718613e-01,8.631808644261720342e-01,8.627982421138137292e-01,8.631478180390592669e-01,8.645291659845348864e-01,8.628750582416790937e-01,8.638374326770075218e-01,8.594203345806349370e-01,8.615809351947548711e-01,8.636583835785296426e-01,8.602496397079868462e-01,8.589663296203116083e-01,8.644226640011829499e-01,8.620155602003312101e-01,8.640907772861720071e-01,8.654138762442753485e-01,8.671021959102089838e-01,8.646943769040352779e-01,8.650930222865846897e-01,8.610808318523044402e-01,8.598609431527819424e-01,8.632474117336249586e-01,8.666549350117815909e-01,8.659642578983599570e-01,8.641166105764815919e-01,8.649397369885177822e-01,8.610390911060534780e-01,8.594156158532938461e-01,8.589667612342357650e-01,8.622697149478834033e-01,8.641103097077030837e-01,8.729691065377883641e-01,8.664763123389919164e-01,8.615129025831153031e-01,8.595085201912600059e-01,8.679214414390796772e-01,8.591145252380202324e-01,8.624838594020215465e-01,8.613729605196865924e-01,8.621495516284901628e-01,8.650116898540464172e-01,8.572491799687399494e-01,8.615842584672653848e-01,8.725780570572955197e-01,8.620557622793099117e-01,8.621205257507615904e-01,8.594946519631797566e-01,8.599650655109848385e-01,8.625917706017905973e-01,8.614949407083763999e-01,8.608447164843742172e-01,8.626519576837354819e-01,8.667554061920781372e-01,8.580818924918934831e-01,8.622912300202112412e-01,8.668559838256483241e-01,8.662102489103898906e-01,8.641981196812424937e-01,8.650794885917876265e-01,8.606595806416349470e-01,8.607044939962248398e-01,8.613084336717529155e-01,8.653376363665093995e-01,8.609636064804947475e-01,8.637464300024872976e-01,8.589169962691936000e-01,8.594468474352271459e-01,8.627493609559258037e-01,8.562793510126374130e-01,8.630031502941211130e-01,8.617882087702938287e-01,8.668414826005345075e-01,8.601072596812066040e-01,8.640112310298651010e-01,8.594584900927257909e-01,8.581632901043680928e-01,8.595403313788855248e-01,8.605013687210034679e-01,8.602974531417469928e-01,8.628888788297339740e-01,8.705782732504523391e-01,8.590889721075217755e-01,8.617246894784214017e-01,8.673732104131581799e-01,8.607316115307788174e-01,8.665519253912404851e-01,8.662275494820377286e-01,8.605512245851855146e-01,8.617149695417251065e-01,8.573766425059524687e-01,8.662433290011688491e-01,8.598259073522240836e-01,8.687391202292519266e-01,8.671752492793457501e-01,8.597484860437540899e-01,8.623059694300150291e-01,8.636247467724365023e-01,8.616015026467922500e-01,8.603653444864370892e-01,8.627592335461826689e-01,8.607676251618113783e-01,8.674017985859654445e-01,8.632749853141997720e-01,8.617603837891500973e-01,8.610432510947756413e-01,8.643828220127109940e-01,8.651544311480181548e-01,8.590611162005439283e-01,8.579879103272943786e-01,8.647953433037655069e-01,8.663728068352810618e-01,8.603639552739221763e-01,8.635804442383769874e-01,8.597434477993911583e-01,8.599719646081386282e-01,8.659048639036510675e-01,8.610736272735765029e-01,8.607729681451485870e-01,8.625913792983517236e-01,8.622587578975772216e-01,8.589670160810285449e-01,8.653542252592724138e-01,8.610103270158707689e-01,8.608012738437259559e-01,8.625116416000898623e-01,8.655141825867034289e-01,8.612507679646858039e-01,8.641516674313693969e-01,8.655421120503266064e-01,8.592578699070918535e-01,8.614134847748320389e-01,8.670746858099712684e-01,8.608006004678664391e-01,8.625921287480565747e-01,8.659246160280608118e-01,8.626937536353909142e-01,8.618592124263845244e-01,8.580776242076949556e-01,8.581592263216359928e-01,8.651934702870771599e-01,8.636104783879184899e-01,8.643513913381158931e-01,8.649098359086312415e-01,8.556892603907172434e-01,8.600909534896076236e-01,8.725106697648281617e-01,8.569758519427778110e-01,8.608408364398196788e-01,8.571139127410077885e-01,8.622980149468552069e-01,8.629432167129315046e-01,8.682803163170571548e-01,8.625989006483482102e-01,8.631640228636113799e-01,8.621935964999498658e-01,8.586710939052533131e-01,8.643274757272755293e-01,8.680628144102924271e-01,8.653536885848461813e-01,8.621825316124737126e-01,8.581157232354769127e-01,8.619863071724607195e-01,8.719609206946699054e-01,8.619659146405217465e-01,8.642954852059070436e-01,8.612401993972281788e-01,8.620022175902171124e-01,8.604320885264683527e-01,8.631880913295498781e-01,8.619578402689280772e-01,8.636061632970382096e-01,8.580728160255611803e-01,8.572879415716352369e-01,8.666261534238826059e-01,8.620460347487540753e-01,8.603787748730745699e-01,8.623276935650331376e-01,8.602200506350506926e-01,8.617560809194324545e-01,8.594025994248016831e-01,8.614325437624482662e-01,8.657007054951971758e-01,8.644949212173534958e-01,8.624331306291738164e-01,8.626692666731082815e-01,8.629863942423053880e-01,8.640125525611901391e-01,8.635320175629082051e-01,8.615419953773507666e-01,8.647896784913633450e-01,8.658631070401754393e-01,8.612980837026316117e-01,8.656924576996537501e-01,8.628280391281035744e-01,8.626547257806570501e-01,8.647324600528756289e-01,8.576976028985636713e-01,8.633037262976334114e-01,8.609398994211714395e-01,8.622632985309989229e-01,8.631700350873423577e-01,8.639474684960446460e-01,8.612230964823045509e-01,8.635896093104588056e-01,8.636808697443062455e-01,8.641754565710150215e-01,8.621951174451322197e-01,8.625375293790773501e-01,8.587528386477495390e-01,8.676515593082441136e-01,8.652794629766196177e-01,8.641368206141841757e-01,8.584013674104686853e-01,8.658292510250407137e-01,8.602013119592536450e-01,8.702905336810886627e-01,8.665886160663291982e-01,8.574618229931078028e-01,8.613636177337278266e-01,8.610221277480221147e-01,8.584627787988649006e-01,8.649316113433161979e-01,8.632611046745574113e-01,8.629437391424102932e-01,8.592007557675516161e-01,8.574672319888011485e-01,8.695160165886068881e-01,8.594688458781718499e-01,8.749898852941950800e-01,8.567663995401052501e-01,8.637297281282007022e-01,8.614429338766228517e-01,8.682950588221709509e-01,8.583042905971263181e-01,8.566401671937098339e-01,8.649640118591764848e-01,8.616559741522633598e-01,8.685005888808802199e-01,8.617718669133280773e-01,8.632339589018064308e-01,8.608995862584085668e-01,8.682816835485318574e-01,8.641247591186957955e-01,8.598849061954609851e-01,8.666596799903395487e-01,8.604383904572419084e-01,8.652820319317809927e-01,8.653338594712879361e-01,8.641032490735224281e-01,8.598899355669754607e-01,8.616955052927038894e-01,8.600635376521376108e-01,8.603923329651794738e-01,8.611727169084407718e-01,8.702779607160697761e-01,8.638508188691879086e-01,8.634412854280585359e-01,8.600859461839155395e-01,8.633075445879893062e-01,8.592089953692489956e-01,8.619653897544721222e-01,8.643737520669025898e-01,8.597338975017290164e-01,8.584111506292819715e-01,8.643299660513501514e-01,8.701096464879796155e-01,8.621603884536785944e-01,8.605545230866492590e-01,8.641905278776076393e-01,8.606887825900655375e-01,8.591330548092669384e-01,8.645936004840416578e-01,8.608977713895588080e-01,8.623046440050867734e-01,8.586777448267439716e-01,8.603375650171241062e-01,8.560341880189072938e-01,8.672643283850826057e-01,8.571172557565994721e-01,8.624975026223553609e-01,8.610317426289013643e-01,8.623812873277063584e-01,8.604941195226956108e-01,8.643015609868275329e-01,8.615184767045244163e-01,8.592226858371109222e-01,8.586778818015401438e-01,8.630984026199136627e-01,8.627027600658407902e-01,8.690219526223003088e-01,8.622205557971982515e-01,8.611289492547795632e-01,8.644032856405049481e-01,8.586247310046281056e-01,8.571280805603367359e-01,8.596501055936760505e-01,8.610723677707879942e-01,8.629499644276594772e-01,8.702097611981114422e-01,8.638043370992168901e-01,8.648312587616074909e-01,8.723823977225168003e-01,8.578549099643747455e-01,8.632480104251661901e-01,8.588945514749950494e-01,8.657498882613385849e-01,8.616184106533674170e-01,8.618850594301931123e-01,8.598840449924014528e-01,8.646426746395419194e-01,8.639728135419094679e-01,8.581975119090623494e-01,8.615299617521077202e-01,8.626380421131163434e-01,8.612013944216349026e-01,8.632852938326935899e-01,8.606789813217831098e-01,8.673611147545916555e-01,8.571155553399451010e-01,8.670886815283991300e-01,8.615490821519863340e-01,8.598900527643672520e-01,8.638840051517946428e-01,8.627528037500679092e-01,8.626958081669353628e-01,8.592310390313827595e-01,8.657494408060261160e-01,8.595337127935406274e-01,8.633817231343002829e-01,8.682295028595187203e-01,8.613249784962652145e-01,8.700879325834982581e-01,8.601991713524729244e-01,8.687481376797798749e-01,8.617482382261328899e-01,8.670646395766143932e-01,8.640627828121184573e-01,8.588021531868614833e-01,8.654040572242795992e-01,8.652899765275190447e-01,8.648729734476169329e-01,8.588791058644487109e-01,8.622035866560741058e-01,8.574754672664228750e-01,8.609253676479962092e-01,8.608566370988047778e-01,8.612612174481754090e-01,8.612323382289812645e-01,8.624005176735984879e-01,8.564691015459300338e-01,8.640530479799208852e-01,8.662195582816283324e-01,8.608401301750866486e-01,8.627218280308136533e-01,8.599607705536460589e-01,8.621585940897558142e-01,8.564087212261544124e-01,8.605086825160689346e-01,8.638328346019391590e-01,8.636322528642617069e-01,8.559875457471465277e-01,8.586517074846317099e-01,8.599296084386807149e-01,8.673415749184182344e-01,8.640376948299953730e-01,8.606192315369705081e-01,8.599379111234600748e-01
8.398685270637930023e-01,8.347555881989882076e-01,8.395751936742221755e-01,8.386599996127140910e-01,8.297534397616522783e-01,8.379949463601074067e-01,8.394735210618444743e-01,8.415317987658204046e-01,8.365344766533160392e-01,8.371090237208579365e-01,8.405370008073360655e-01,8.382338175607277897e-01,8.375936668144733366e-01,8.378111660065955535e-01,8.354091123900824201e-01,8.363698849439347160e-01,8.325029991192215428e-01,8.356205187014119629e-01,8.406824711032663267e-01,8.434963420771777187e-01,8.385529874444008769e-01,8.375327024655107033e-01,8.362857773561934716e-01,8.352873259494369984e-01,8.345452962708751476e-01,8.394768512345788247e-01,8.401251546472758847e-01,8.302508384354591042e-01,8.379774812269352724e-01,8.319214590799205444e-01,8.366219483213885866e-01,8.477496893109712772e-01,8.357116641076021146e-01,8.403781683886468734e-01,8.370300889689469281e-01,8.377407855707408313e-01,8.369330898554991904e-01,8.337906832734385265e-01,8.344273282736606179e-01,8.345449791896446534e-01,8.371899365120717418e-01,8.422250383033043075e-01,8.334772086508294153e-01,8.331292705209344396e-01,8.365411110342827472e-01,8.385491283806243423e-01,8.348140474237009112e-01,8.382803972060335340e-01,8.342479362106470786e-01,8.387638831355093139e-01,8.424209913287987739e-01,8.390382778487150972e-01,8.450593354947971703e-01,8.383299720649841635e-01,8.403883936330410753e-01,8.329689190835923851e-01,8.345526864692033309e-01,8.446230341990597079e-01,8.443347627932464849e-01,8.391006717557193406e-01,8.344650510411715238e-01,8.378077338992264700e-01,8.383893900981742586e-01,8.358905523827276918e-01,8.376745193951775637e-01,8.389123767233092055e-01,8.448064125631978838e-01,8.388410520616681465e-01,8.423352880102267237e-01,8.405451208893870430e-01,8.338663901836685932e-01,8.310776821364861400e-01,8.430251275916649245e-01,8.417838158232544554e-01,8.403880334994270340e-01,8.356388549504196739e-01,8.454132822453138685e-01,8.350803059662018635e-01,8.424682844903721435e-01,8.397375908932390720e-01,8.439764802880513894e-01,8.382631002077932658e-01,8.327875251902358000e-01,8.371216351111119280e-01,8.395653208301774306e-01,8.433587187455956480e-01,8.392313580988417510e-01,8.356699735168231502e-01,8.410489304822571510e-01,8.381537652101009872e-01,8.342754182577915012e-01,8.436596798049632584e-01,8.385018898476076510e-01,8.432528953344755607e-01,8.399897359227336269e-01,8.352654414893829760e-01,8.379975504808173659e-01,8.438597825209831482e-01,8.354601977797601053e-01,8.387029963542280697e-01,8.403564408449542000e-01,8.385788238363720559e-01,8.376910147202206725e-01,8.358019208667809563e-01,8.399272994331102860e-01,8.390799492407408078e-01,8.409115713245003398e-01,8.372794888895634946e-01,8.365260235313268788e-01,8.357287259181475081e-01,8.330937508374026690e-01,8.379587653023249372e-01,8.401761214153474766e-01,8.398348180915822248e-01,8.370359099745944276e-01,8.421627145579477780e-01,8.396787203642591679e-01,8.431097219435346179e-01,8.367235027427551985e-01,8.302896239774415488e-01,8.423482213468711510e-01,8.401315611492775615e-01,8.377396219654534848e-01,8.402737134810204234e-01,8.298928620245281662e-01,8.407958216943465235e-01,8.406395993143011003e-01,8.351665199491378200e-01,8.369569848991006422e-01,8.379166224897321991e-01,8.452844757963640099e-01,8.376574620475214505e-01,8.406585325121331831e-01,8.417441772204284911e-01,8.422485171605432752e-01,8.405146036979089796e-01,8.386785923534666454e-01,8.384866371549459796e-01,8.471402758671305877e-01,8.419178974159043927e-01,8.348886896311807915e-01,8.393940330761309188e-01,8.379688219932327486e-01,8.332858421401883042e-01,8.403170712626663041e-01,8.398227812689365024e-01,8.337208863718374996e-01,8.374777998922082745e-01,8.383145334644800384e-01,8.465537872052484314e-01,8.371093467404644439e-01,8.386839898814045791e-01,8.392606386268145480e-01,8.382705378283362707e-01,8.355698651169214397e-01,8.403695133709038201e-01,8.436881296840055278e-01,8.393506355006964403e-01,8.301587866429348539e-01,8.374441381841991605e-01,8.401853050687172475e-01,8.378663736479329271e-01,8.456923428415736854e-01,8.362585028199914783e-01,8.415865345117053975e-01,8.331720576119175936e-01,8.451780490583710170e-01,8.391249176654620445e-01,8.334769246224417172e-01,8.408630744140753732e-01,8.348695764121754070e-01,8.357185046325082967e-01,8.397440016458157519e-01,8.361050095268749427e-01,8.335873108567855017e-01,8.369536071062438909e-01,8.382041077006623375e-01,8.365246342218493059e-01,8.388737739516091141e-01,8.348959607266435157e-01,8.359531339598808009e-01,8.311625102690377576e-01,8.386136917090417642e-01,8.368865390407209670e-01,8.368663901707633634e-01,8.454877005066124829e-01,8.411976570366439532e-01,8.388514282839190095e-01,8.343742415078255759e-01,8.393557872695056599e-01,8.320017282613738629e-01,8.405907411447500754e-01,8.357840330060346545e-01,8.389228657948537560e-01,8.326276477372035467e-01,8.391657716096131425e-01,8.415227208508898604e-01,8.339396014650378719e-01,8.422749156835034334e-01,8.460609699166649067e-01,8.365252610952164103e-01,8.349925466411022290e-01,8.358828978028352008e-01,8.363612774261379723e-01,8.355905701839325683e-01,8.408106938862986990e-01,8.356945952971888136e-01,8.398426099105605891e-01,8.349224711299786383e-01,8.340427002924596378e-01,8.266057004984094236e-01,8.354948715427817918e-01,8.367679844530521160e-01,8.377356694459830999e-01,8.443357200410168684e-01,8.398122421380476155e-01,8.438095048696038214e-01,8.348332561113690486e-01,8.439365730250788511e-01,8.370632508490635226e-01,8.334826525315909285e-01,8.340300244084604131e-01,8.407030766417625811e-01,8.368445634376389108e-01,8.400135351773042602e-01,8.376858132745849117e-01,8.367681757820704114e-01,8.388046938150739429e-01,8.351337154766660387e-01,8.389395752328034916e-01,8.407487626678635806e-01,8.378484063226236955e-01,8.395733420590801854e-01,8.379165030634326827e-01,8.383144503998775088e-01,8.413135075096976889e-01,8.414404776110989692e-01,8.401027489858255981e-01,8.364685355959105006e-01,8.385335595436016476e-01,8.401337885778932257e-01,8.441337253181501188e-01,8.414524594560022219e-01,8.390471551845558595e-01,8.343249402102501655e-01,8.349632928825947431e-01,8.419342219233697522e-01,8.409403665821432172e-01,8.359949532739811007e-01,8.287211565642260691e-01,8.313154699700707750e-01,8.259641793750127636e-01,8.399223851017637577e-01,8.447441003963366279e-01,8.364150560027028281e-01,8.422449379128946756e-01,8.316249891418507900e-01,8.366873131380480055e-01,8.370563486513707963e-01,8.363498186161466563e-01,8.428663201110977443e-01,8.384086572033863094e-01,8.390771353275996436e-01,8.380872326794611693e-01,8.358809370892997803e-01,8.377229447777989613e-01,8.331099692873648044e-01,8.400163799215929483e-01,8.376127307054918036e-01,8.426658334878929235e-01,8.352551946353746759e-01,8.346965686401023321e-01,8.372916099175639060e-01,8.390742178217320824e-01,8.375947478671769142e-01,8.439011980021238202e-01,8.371536091778041255e-01,8.400291731136201312e-01,8.405375967143385862e-01,8.392527371525526636e-01,8.320658558647048286e-01,8.361123570358617307e-01,8.393053250408024635e-01,8.403560359827038084e-01,8.369493658890639898e-01,8.351179187550439309e-01,8.277498819795099383e-01,8.347525973280496281e-01,8.446038217359126410e-01,8.386764172850976751e-01,8.379994755041828558e-01,8.353873744559666692e-01,8.381312060868200131e-01,8.433591019571233804e-01,8.384012692364065655e-01,8.332044307621275792e-01,8.405437071389656456e-01,8.352664243680896217e-01,8.353154848550821132e-01,8.362018507188365701e-01,8.371305603139733709e-01,8.349869447343772899e-01,8.398106468018849968e-01,8.308664069641485961e-01,8.443900001463124916e-01,8.302645121824669960e-01,8.394409368527191440e-01,8.385170796976046947e-01,8.422853206686764516e-01,8.446665810073522573e-01,8.358469835913626689e-01,8.373651751588105929e-01,8.412234526116342259e-01,8.320239388847359141e-01,8.360813941595162113e-01,8.410999189979350144e-01,8.408054099369859369e-01,8.386268953773079460e-01,8.350821281122696726e-01,8.303142343398131064e-01,8.425806112576179618e-01,8.426663886634661038e-01,8.357571957267180274e-01,8.342339148585043995e-01,8.437387592399782088e-01,8.410815516568954653e-01,8.401997298698752337e-01,8.399083759327724552e-01,8.391402394372184936e-01,8.431502518808765556e-01,8.334011505456930813e-01,8.333817566741532623e-01,8.373769210802921581e-01,8.250892664489520856e-01,8.440645993593037799e-01,8.393178065123401144e-01,8.411117675219303980e-01,8.367556451066039402e-01,8.303251027298913511e-01,8.440577428166410323e-01,8.401674458495508313e-01,8.377764630125422718e-01,8.416831396112942620e-01,8.388071792345763722e-01,8.434120669127638248e-01,8.393718015988405057e-01,8.357962779804295472e-01,8.341120317610958290e-01,7.549661296378404884e-01,7.555376615589802780e-01,7.479667000406596822e-01,7.405621802688667765e-01,7.492581804459672590e-01,7.419123249056910341e-01,7.524510164900086728e-01,7.502624265087737276e-01,7.425989275229264441e-01,7.477870558577639493e-01,7.447081690858197156e-01,7.468013905429148336e-01,7.509188677105740339e-01,7.408666047544975042e-01,7.524609333129110844e-01,7.459420495140808294e-01,7.427774438979719562e-01,7.559832335190757036e-01,7.417565828278928075e-01,7.550967575832681078e-01,7.466545564591624551e-01,7.532444272782922168e-01,7.520301339270205609e-01,7.415954442305874306e-01,7.455865645861828872e-01,7.515509209116815192e-01,7.433048132786580497e-01,7.603102758707019904e-01,7.450282991011711875e-01,7.543413682656435748e-01,7.455771680798479739e-01,7.508177590837020743e-01,7.445786454698626322e-01,7.479875923758230183e-01,7.562413877673830331e-01,7.412109349503415157e-01,7.490014492424821313e-01,7.323939025442626205e-01,7.564091362951209652e-01,7.403174723323062700e-01,7.569004188137012923e-01,7.450931994348317655e-01,7.472696416396551466e-01,7.497834510344627557e-01,7.490953515119200823e-01,7.503128770359250854e-01,7.421289838898683655e-01,7.525154185242636240e-01,7.450109091260801453e-01,7.512536332737411726e-01,7.538905218815639131e-01,7.566579495989236293e-01,7.490822544169288832e-01,7.576347775624272529e-01,7.441232486567584958e-01,7.433280979884313577e-01,7.546016764611234162e-01,7.438870477570064255e-01,7.531897323529586075e-01,7.561626107027277222e-01,7.496534901202446255e-01,7.563419133783124693e-01,7.643675430736780463e-01,7.461183535330262462e-01,7.460380457917139552e-01,7.413901591250872114e-01,7.441578868210211306e-01,7.506261817958348459e-01,7.462821640298862302e-01,7.585399731572601834e-01,7.451282640462977280e-01,7.443297214959773145e-01,7.539686856430164452e-01,7.494779708162275789e-01,7.592493633340141601e-01,7.458056862737488801e-01,7.491822808110371046e-01,7.443757028709878654e-01,7.480915180926678287e-01,7.501358060933205341e-01,7.409000974574998510e-01,7.500554176516507354e-01,7.458844525075744025e-01,7.426048556571459569e-01,7.529732886552054083e-01,7.449522702876297808e-01,7.498151687476551919e-01,7.468843628757487751e-01,7.469754199155291818e-01,7.617809437142336604e-01,7.471428908055962603e-01,7.374558519889951036e-01,7.546811893021081463e-01,7.420584130977434523e-01,7.488644941514134290e-01,7.447439591210113230e-01,7.514037347862581040e-01,7.532714865654729364e-01,7.543452023207308788e-01,7.549404621382809211e-01,7.398903425322300720e-01,7.498599759547988075e-01,7.522170989999774626e-01,7.450907297318549727e-01,7.466114350861258186e-01,7.543726391989787894e-01,7.451126322270532620e-01,7.418464267544598867e-01,7.380693269281473068e-01,7.522700509951105730e-01,7.482482132438101896e-01,7.399295879769390849e-01,7.440161356603450793e-01,7.520976656503488567e-01,7.432821649779726148e-01,7.542029440275741514e-01,7.395476677245604868e-01,7.545034106664232354e-01,7.455927041076391149e-01,7.538570942872778735e-01,7.517670138395042834e-01,7.497389280925319532e-01,7.517700854724027604e-01,7.530864430921186958e-01,7.458055287405309652e-01,7.564638167080809383e-01,7.454266696871288955e-01,7.404610349209511666e-01,7.418068237801149767e-01,7.463639445446942355e-01,7.572188954209128076e-01,7.430040559637699493e-01,7.525592450543417966e-01,7.472857295329077276e-01,7.466681105327571677e-01,7.519063209987079111e-01,7.440682497689677932e-01,7.486159702639121338e-01,7.508464950856493791e-01,7.577280780732954524e-01,7.460647962248129206e-01,7.502996651483577750e-01,7.524368517396928802e-01,7.546312116915323553e-01,7.543879509854403143e-01,7.455140623237702657e-01,7.505258174423548034e-01,7.424437887780720446e-01,7.382186166509487890e-01,7.469378400527160178e-01,7.434201671957072488e-01,7.475731837508670097e-01,7.533465893583268791e-01,7.470896174757715169e-01,7.509275351223736461e-01,7.492904009963406997e-01,7.470736716099837249e-01,7.480286832821820830e-01,7.486160941981704342e-01,7.529270201574492782e-01,7.521559729760748381e-01,7.513850741074606931e-01,7.567562869735624531e-01,7.445406154195589599e-01,7.392348999585969249e-01,7.457776653660781463e-01,7.478204860541176613e-01,7.497040007230826308e-01,7.499597953079253365e-01,7.422364678714272745e-01,7.528576806419785550e-01,7.499632706461266674e-01,7.433937749527765870e-01,7.497857196321282558e-01,7.442517191517503683e-01,7.589130544108972920e-01,7.551047233967694838e-01,7.573388910730146639e-01,7.557083425419524048e-01,7.445631812155649731e-01,7.377274228327115324e-01,7.567685067417286859e-01,7.543174723358564426e-01,7.515218064481969940e-01,7.463554949279850304e-01,7.422913005944632436e-01,7.506891660383255838e-01,7.500044338297443547e-01,7.456094983719279146e-01,7.499926116779231933e-01,7.487632903823551178e-01,7.422468727672895117e-01,7.480374361304706898e-01,7.342978404718218943e-01,7.471775444917748699e-01,7.555777669700388666e-01,7.563335968676360155e-01,7.459330425858494706e-01,7.491598068615810124e-01,7.452931547491914444e-01,7.478347068556450150e-01,7.498391603312316578e-01,7.580662998402382113e-01,7.480684918962747787e-01,7.414644728439048205e-01,7.364339417569336632e-01,7.472337546310859890e-01,7.482450646078070422e-01,7.432677535810615632e-01,7.524596152551469297e-01,7.452465132547522186e-01,7.474470323037535335e-01,7.497233838676422568e-01,7.475578627414787292e-01,7.376645804108887816e-01,7.479418125357883973e-01,7.425049966806351875e-01,7.497090560395910375e-01,7.534225022951852591e-01,7.446718830912673059e-01,7.447974374730079727e-01,7.499158383559578755e-01,7.540661773342749452e-01,7.428892691611225230e-01,7.394253172776930061e-01,7.517313493258684920e-01,7.549756110261134356e-01,7.406521812980380037e-01,7.329719074064416917e-01,7.394684394083795853e-01,7.472549378416559751e-01,7.490745279167411175e-01,7.484826673806856956e-01,7.569624196693186535e-01,7.537197044930726841e-01,7.493132636726151929e-01,7.482872733620907768e-01,7.514655347292504839e-01,7.520099727840779957e-01,7.509543093872854680e-01,7.408129345786395037e-01,7.431549621034713171e-01,7.494609933493929788e-01,7.478539545996438775e-01,7.517350601990592240e-01,7.461824409978542461e-01,7.532114776580492999e-01,7.509593913701988477e-01,7.492549048873948792e-01,7.468620527479957749e-01,7.531047195705921071e-01,7.432100303176084610e-01,7.522938204318183608e-01,7.488850762010490492e-01,7.410472229658285892e-01,7.479205703358943191e-01,7.477451898524900553e-01,7.516760949905787470e-01,7.454726096153551085e-01,7.457500286630324160e-01,7.399594684687758051e-01,7.499570496816193588e-01,7.502857814850517615e-01,7.412856837043834135e-01,7.536023838639793748e-01,7.583063680939328144e-01,7.506644414032530577e-01,7.460679468029521866e-01,7.500739449972205763e-01,7.415030675076194067e-01,7.472500370839989525e-01,7.424663756910643286e-01,7.458419563773235339e-01,7.527312869135986961e-01,7.421618692330477218e-01,7.537428425884334926e-01,7.583426914193476254e-01,7.379643210168815859e-01,7.535428489557433052e-01,7.499591698224846725e-01,7.438333557301458621e-01,7.454578369362964141e-01,7.573254532694345675e-01,7.382392094890187773e-01,7.509087311229287742e-01,7.502934712751465618e-01,7.486439737161045826e-01,7.455129294515105975e-01,7.539431095442084008e-01,7.473825264370732580e-01,7.577945811331076031e-01,7.419500739860422911e-01,7.503877296421969101e-01,7.417462187787783323e-01,7.540411455413035258e-01,7.552813047929124446e-01,7.422115190715097288e-01,7.455908162957437524e-01,7.508995158397071545e-01,7.466980154595579400e-01,7.510705785347779884e-01,7.432326770600987675e-01,7.513558635016850396e-01,7.397262635226721228e-01,7.524450239039635058e-01,7.472103969867859297e-01,7.440445973548484027e-01,7.533850453192966201e-01,7.550531248251591832e-01,7.563281032233063472e-01,7.508019332533186763e-01,7.439660642824394987e-01,7.401492083416928436e-01,7.425847743399716094e-01,7.468232999812720596e-01,7.520740940340299163e-01,7.476738782164633612e-01,7.514069106706104950e-01,7.452379474482442312e-01,7.554365192689060926e-01,7.572408337614264795e-01,7.471427466159656916e-01,7.451049558539680762e-01,7.590109784153521444e-01,7.462925725505551444e-01,7.396376141882516908e-01,7.437092532808211587e-01,7.487373570338448081e-01,7.502125595404868230e-01,7.552201722236228099e-01,7.446381288432939449e-01,7.481329345862876012e-01,7.572763353668796604e-01,7.487128405376900497e-01,7.464483299806032868e-01,7.406813271971022239e-01,7.466610754113172099e-01,7.482876706434941072e-01,7.462274862820273968e-01,7.456774108374374377e-01,7.476530402999594926e-01,7.459257827208316538e-01,7.526595010797905161e-01,7.441021739285940129e-01,7.945190642575812312e-01,7.880647058484380185e-01,7.917411775310384536e-01,7.943321482659312371e-01,7.859560496434047083e-01,7.873775208930580138e-01,7.955074268039705743e-01,7.871223661759120249e-01,7.889213961671265318e-01,7.847557935659531525e-01,7.936888919221777305e-01,7.919387011179981339e-01,7.931612931872867867e-01,7.843768303241034356e-01,7.897450376944531447e-01,7.918220874084006544e-01,7.891494830976204522e-01,7.899115043563029737e-01,7.878647675062659950e-01,7.914977366112280199e-01,7.878362580105362500e-01,7.892745104511781351e-01,7.926461422917904232e-01,7.918580161311556953e-01,7.808768401181703789e-01,7.931363933246565745e-01,7.820317815800814643e-01,7.886566204330510699e-01,7.844551675645174971e-01,7.921372072269179387e-01,7.936524488465918070e-01,7.875223016197251402e-01,7.811581350952235825e-01,7.985811789743743061e-01,7.925521047799926055e-01,7.862388798954340619e-01,7.853035482563516245e-01,7.817444806636391075e-01,7.896846998688801245e-01,7.850575931910963590e-01,7.903658726508199228e-01,7.889201971005613823e-01,7.934174638386565226e-01,7.871448819568042099e-01,7.899924731665416422e-01,7.888612471425575645e-01,7.911511465586694714e-01,7.903619831778602167e-01,7.871068511800827228e-01,7.904122901895443976e-01,7.895739150394839312e-01,7.955789969697142361e-01,7.868090590335256040e-01,7.958551108383628003e-01,7.865086467251058977e-01,7.950378993997559984e-01,7.886317924348429376e-01,7.894950948536638702e-01,7.907690539806296881e-01,7.906197425054056760e-01,7.888790340056706096e-01,7.881754644093071915e-01,7.868505917622587997e-01,7.947578968652853071e-01,7.959557415354402421e-01,7.870740410107615048e-01,7.893039622402048261e-01,7.802103659904876531e-01,7.882436212872796499e-01,7.955986718371542699e-01,7.831470296274185561e-01,7.923246194677333598e-01,7.831862365466540910e-01,7.833455104917962375e-01,7.883932876863902761e-01,7.916415292094859391e-01,7.883003048551902037e-01,7.885573177038815995e-01,7.861054690371133136e-01,7.903402241193195898e-01,7.960944087544091774e-01,7.876834343978715847e-01,7.876806334008192856e-01,7.895095147284170167e-01,7.976037418112061905e-01,7.877346227283438251e-01,7.886190112046667089e-01,7.875192065905833871e-01,7.854397330397268062e-01,7.860138605968056691e-01,7.915188803532892114e-01,7.915986047937660919e-01,7.948445983878776877e-01,8.004566052318379255e-01,7.724307633428890707e-01,7.908176552609471610e-01,7.859272353890672802e-01,7.902641145519332389e-01,7.838219099883885210e-01,7.900460073827243468e-01,7.893645196545779896e-01,7.866450719981981088e-01,7.889340308579037009e-01,7.897695812578537922e-01,7.870549022521033944e-01,7.992664665159060489e-01,7.851900514508407536e-01,7.892203933392046844e-01,7.821993806588883880e-01,7.936777604760667515e-01,7.860631790587142564e-01,7.772123795913745692e-01,7.850752962683016367e-01,7.830249174176701077e-01,7.923977385609007884e-01,7.944591185756202378e-01,7.921118899555378290e-01,7.893122309878765064e-01,7.820906380213601405e-01,7.963705439762622795e-01,7.832946071773289054e-01,7.935566675189089647e-01,7.895561319164584591e-01,7.878098953563947848e-01,7.859753807198698317e-01,7.777180193458637092e-01,7.963365666492057127e-01,7.885839022371912144e-01,7.923321184041365317e-01,7.969644990938712370e-01,7.908843079781859853e-01,7.879709862544533872e-01,7.860293870512939929e-01,7.918975083648969182e-01,7.884023462357145906e-01,7.855637370133659036e-01,7.926272608269395725e-01,7.849858174444956926e-01,7.923446034178691644e-01,7.917198097795813405e-01,7.954075705885492731e-01,7.827374557070994054e-01,7.876933323471582149e-01,7.959378453612602211e-01,7.928351043145128729e-01,7.975575968291483964e-01,7.907333627243297025e-01,7.871310701201971183e-01,7.944216628693492321e-01,7.858816121165473900e-01,7.860019970211723495e-01,7.904588957477045597e-01,7.912273153245330537e-01,8.004096153780275724e-01,7.923217323386193556e-01,7.905744065834849899e-01,7.890794778846234037e-01,7.880991914491631833e-01,7.979913489803189819e-01,7.876560701855922497e-01,7.876871960618919699e-01,7.910522362569978316e-01,7.969678512681738214e-01,7.929830950551407520e-01,7.876914545967875769e-01,7.925596784631484537e-01,7.804731797710565688e-01,7.832839524149862731e-01,7.911009119863879890e-01,7.825160751041391194e-01,7.876018568667092490e-01,7.912720736955326517e-01,7.901816907723687722e-01,7.947047341080359928e-01,7.887280525575118828e-01,7.833878570154394483e-01,7.884871054278622671e-01,7.909663440867527040e-01,7.880432798713761233e-01,7.853127356454773222e-01,7.836756637958111060e-01,7.877249759462788825e-01,7.905405712301667442e-01,7.868144514122762390e-01,7.856724020443421885e-01,7.914026652611712009e-01,7.933001275663060792e-01,7.834469397093919429e-01,7.952407190087744659e-01,7.875963896684510246e-01,7.851056578403040609e-01,7.923297191321063693e-01,7.788521702680072378e-01,7.898586079811986682e-01,7.909893984301626935e-01,7.852547139052277192e-01,7.847867407213995339e-01,7.852179556042135911e-01,7.897182269923620490e-01,7.951344482784523660e-01,7.919732657159023193e-01,7.869883207791962265e-01,7.929419850523929947e-01,7.954794158880883481e-01,7.895604658277499688e-01,7.917097494438253280e-01,7.934642140158939538e-01,7.920431042971581848e-01,7.928135817653904072e-01,7.866211723804779066e-01,7.985070004840912894e-01,7.841643915837620549e-01,7.853103351620771555e-01,7.848046089285620752e-01,7.877289604762268693e-01,7.936966978788361216e-01,7.915953572188390019e-01,7.941271169541608277e-01,7.885412354446084127e-01,7.800696610504304074e-01,7.842767980519599336e-01,7.835697247733157678e-01,7.855508579950928327e-01,7.837651984425130225e-01,7.852182985454039255e-01,7.934235056368222905e-01,7.905371425306878530e-01,7.896801509391685459e-01,7.937107174367753482e-01,7.919070857009595787e-01,7.822457099598295605e-01,7.989601438799128763e-01,7.997437895944481401e-01,7.928344553728966515e-01,7.902575012840808988e-01,7.971274626801576613e-01,7.878563667232660883e-01,7.907620901068982411e-01,7.944612370018256930e-01,7.915906370088877653e-01,7.888333515551420039e-01,7.889548646174121549e-01,7.862473472384955420e-01,7.904958074409946800e-01,7.891373883943409995e-01,7.888328331333254173e-01,7.883178745735821558e-01,7.900941408123657306e-01,7.889602690599234469e-01,7.823677078083777214e-01,7.902979198427443341e-01,7.887942298679492259e-01,7.883632142126393294e-01,7.899448536474482641e-01,7.867349200850204394e-01,7.913296136820349158e-01,7.891444671292634494e-01,7.925112539031400338e-01,7.877384752299038118e-01,7.861477555189269051e-01,7.848821686766221939e-01,7.859659711093150980e-01,7.906082002050466295e-01,7.859232541640281955e-01,7.899634592273918621e-01,7.933039768298929539e-01,7.881780252022902999e-01,7.822807420429995773e-01,7.922672889551649611e-01,7.929455898226703825e-01,7.900010104761437946e-01,7.911555471207556423e-01,7.869809066429441780e-01,7.866798005351178791e-01,7.862246555187979435e-01,7.897095655650991919e-01,7.860335191656947496e-01,7.895886544226247139e-01,7.928683535333698185e-01,7.949037822963659350e-01,7.934537537187958955e-01,7.890460160713482773e-01,7.938994157047531974e-01,7.952100071724228503e-01,7.928540475466248072e-01,7.889593055083112816e-01,8.001293722349949178e-01,7.910370807552081773e-01,7.935303683492523907e-01,7.954565887124236401e-01,7.873163088339867333e-01,7.866137810018856147e-01,7.880790457118225234e-01,7.885112755827363706e-01,7.861192066085667118e-01,7.893739989016859138e-01,7.877254285412340629e-01,7.884481242396124134e-01,7.873274130892643496e-01,7.866454405840807018e-01,7.855694787715397087e-01,8.011976226694337289e-01,7.895143454280519890e-01,7.919878058165211732e-01,7.926685922641352189e-01,7.855543004229313953e-01,7.921099500678869809e-01,7.957698933439367739e-01,7.881956932705432850e-01,7.902773615401351703e-01,7.963676277302483841e-01,7.866480951718135550e-01,7.882975336520968712e-01,7.931494198849009525e-01,7.950354853905114982e-01,7.925947505692165773e-01,7.906385168527599872e-01,7.882304875841646963e-01,7.899626548572293849e-01,7.930866796422999521e-01,7.899743271473365080e-01,7.870128653138834807e-01,7.817992015753966184e-01,7.916614182635539620e-01,7.918715869896812976e-01,7.822217010127422432e-01,7.906850800613994812e-01,7.859376053592266320e-01,7.900620365553849833e-01,7.941870430743220854e-01,7.815162634219093851e-01,7.863036199888275846e-01,7.880534414438591373e-01,7.890183649317069614e-01,7.910903823189816553e-01,7.798372036136262953e-01,7.891622431486783329e-01,7.941235626165774608e-01,7.933390145446385100e-01,7.853149098489792257e-01,7.919857508083149034e-01,7.883689250959474704e-01,7.907353169923555525e-01,7.902323835118399975e-01,7.833648952435178225e-01,7.837642168332761283e-01,7.964757710068323115e-01,7.869869315155912926e-01,7.811883618081987279e-01,7.894557842431109140e-01,7.887921504759980440e-01,7.910325480207555104e-01,7.859799011115301548e-01,7.787058021455205425e-01,7.858595446080260949e-01,7.908928625341207219e-01,7.938906308229958242e-01,7.905330770166051346e-01,7.862142795871535084e-01,7.904123870986081712e-01,7.870915213042165570e-01,7.895057284092991123e-01,7.967645145010541219e-01,7.898031460954023641e-01,7.856632572938697656e-01,7.839320180757773926e-01,7.906127555692493702e-01,7.864870490114737045e-01
7.450738956898649290e-01,7.442402303711395106e-01,7.437212003078480516e-01,7.430586448017544310e-01,7.425011818489198889e-01,7.455311587044234356e-01,7.438719359927246089e-01,7.412672688388763920e-01,7.418547972300071347e-01,7.430274960406532125e-01,7.424626661836988273e-01,7.428599317760254950e-01,7.426673771965346393e-01,7.427183996376960362e-01,7.435316830307950875e-01,7.418986107135512320e-01,7.422642643127507212e-01,7.401067808918669888e-01,7.436896699729891314e-01,7.429965110823335550e-01,7.416329642855932214e-01,7.444258702595196731e-01,7.421991903794071810e-01,7.458766730954774493e-01,7.456689321529780257e-01,7.444148649526725059e-01,7.407448563975820299e-01,7.433179540770527005e-01,7.417727465004071430e-01,7.430124677783820353e-01,7.440699383654475474e-01,7.435499727280830973e-01,7.430266819154177638e-01,7.428354821047082890e-01,7.434037018778294481e-01,7.416596817560352495e-01,7.435026393706958281e-01,7.411042319132102874e-01,7.445942040715588517e-01,7.412004766940567535e-01,7.418029327047438448e-01,7.430246067377413999e-01,7.419328641595919205e-01,7.450705927731399170e-01,7.438680259461479816e-01,7.431226529222655364e-01,7.391613003356717337e-01,7.388578661248917934e-01,7.435608143273948478e-01,7.420983001652964317e-01,7.424897755775673458e-01,7.414093135692364500e-01,7.443332986701044485e-01,7.428423734997007255e-01,7.409464627000990067e-01,7.418570129066019980e-01,7.471651439132720451e-01,7.441468366863897010e-01,7.441134554109144483e-01,7.442983030912979636e-01,7.422344543591291588e-01,7.437006801921567378e-01,7.404865413498765703e-01,7.408187690360186206e-01,7.421894424335718776e-01,7.404201084627562990e-01,7.420843462882072972e-01,7.449207054002425776e-01,7.450301208846302758e-01,7.447364156115380274e-01,7.402715653714008193e-01,7.448549469936629475e-01,7.415518511255873024e-01,7.433115782671061433e-01,7.421866317185414896e-01,7.435518590885760171e-01,7.426287799103320486e-01,7.409774291701392013e-01,7.411695352814640092e-01,7.416054869339502309e-01,7.417621041652350256e-01,7.396129601418903743e-01,7.393067987939986319e-01,7.419805816378711727e-01,7.414158343973519250e-01,7.431059169974180145e-01,7.434887898998180367e-01,7.437487307078677334e-01,7.433095991314345730e-01,7.416525760386427635e-01,7.453200482091744128e-01,7.433289343393298942e-01,7.434793707012383734e-01,7.418787704364200319e-01,7.399439972399944887e-01,7.400392830913683495e-01,7.426986077856216895e-01,7.436608072003245695e-01,7.440964062852207794e-01,7.409964495713052823e-01,7.444870812867036003e-01,7.414777068023351569e-01,7.436204448397365496e-01,7.424262856350151152e-01,7.437305236121711793e-01,7.426671362763133111e-01,7.413556219044489248e-01,7.417886322243378849e-01,7.434761623202128522e-01,7.435441864979395188e-01,7.401845888363693948e-01,7.438696771200664637e-01,7.426735342203890644e-01,7.436450404132959324e-01,7.418867433888473029e-01,7.432612961792004480e-01,7.431040474545119734e-01,7.418931405593600648e-01,7.414723137270213815e-01,7.430992916375455115e-01,7.437474272907953488e-01,7.405952574543620548e-01,7.403402517014031625e-01,7.426910112189547553e-01,7.426266118580614473e-01,7.424216251270727707e-01,7.424783705906651265e-01,7.411214313174924184e-01,7.414164198695358809e-01,7.414975341425911193e-01,7.443121973238914224e-01,7.441925948765353294e-01,7.427029192545000491e-01,7.430579077438810298e-01,7.432016961409347866e-01,7.438495211409740238e-01,7.443750820934658119e-01,7.439811232195658874e-01,7.425106410548385494e-01,7.448225241060706381e-01,7.426632067814352700e-01,7.382456693724995800e-01,7.409521163970532731e-01,7.436245547661175515e-01,7.406014690193168937e-01,7.417698162112675853e-01,7.430136390624435538e-01,7.400270483809708866e-01,7.436913117625606473e-01,7.444262159175257798e-01,7.438288368346072099e-01,7.419582485554420126e-01,7.423189934115730360e-01,7.423823156757439756e-01,7.432296006156025037e-01,7.415905998369189955e-01,7.420853857584712721e-01,7.422312069385210709e-01,7.450933436971645119e-01,7.435455582146381914e-01,7.430354763695237175e-01,7.443626934759962621e-01,7.429211117891976190e-01,7.441809345825813882e-01,7.407113408758497775e-01,7.437844295034639064e-01,7.424289715320659955e-01,7.434728707600316566e-01,7.433496536617287820e-01,7.424017318293816281e-01,7.436392708245904704e-01,7.438369227961350028e-01,7.440082752085128703e-01,7.418905092174606919e-01,7.420961668695159608e-01,7.433299729054018146e-01,7.430722110290672866e-01,7.432390140533460254e-01,7.456581104649054881e-01,7.425138399052794158e-01,7.440549004158083513e-01,7.419845221641548916e-01,7.438209263183497288e-01,7.415668715950148870e-01,7.427232158843795062e-01,7.435969374529981524e-01,7.431505704049258254e-01,7.439015613256514392e-01,7.429772456103075351e-01,7.414552512640334436e-01,7.437512089323619069e-01,7.404292318197309708e-01,7.413364524330419147e-01,7.445999467646509107e-01,7.381783374232304684e-01,7.417840956673827923e-01,7.435104884577452555e-01,7.431147493427634476e-01,7.419432926171507514e-01,7.442849363505952276e-01,7.429299556049840936e-01,7.411711746241650411e-01,7.413837240465133149e-01,7.424078726319205401e-01,7.435307087260822900e-01,7.461809017421008328e-01,7.435485113360473797e-01,7.448350150481254373e-01,7.437703815970886367e-01,7.441263052787187027e-01,7.432688726357880027e-01,7.427080026348734654e-01,7.424052848462667775e-01,7.445819351424096677e-01,7.426012178717810164e-01,7.427778400415756543e-01,7.464550268894235563e-01,7.395740737933712561e-01,7.413231219329443622e-01,7.418982529461772835e-01,7.434930700324005048e-01,7.418935068924076282e-01,7.434605692600408933e-01,7.439899231852079575e-01,7.433678292833491019e-01,7.418135934317152680e-01,7.448088484454650215e-01,7.408092988385033273e-01,7.411721901808728807e-01,7.424908841566024709e-01,7.441019064501847025e-01,7.424090010031862974e-01,7.442597798585691704e-01,7.395146085155710480e-01,7.411692685164754657e-01,7.404889951231987677e-01,7.416659049033775819e-01,7.439847182642640444e-01,7.439898749578797155e-01,7.429129878414020283e-01,7.442308240170925071e-01,7.406831811161012080e-01,7.419550689131438892e-01,7.428308674052331861e-01,7.438089240721569295e-01,7.422703121059077702e-01,7.440012390161114819e-01,7.417606605107767148e-01,7.430087259853138670e-01,7.424256414048723274e-01,7.411446663885544739e-01,7.423763253086600455e-01,7.404338518431540228e-01,7.398372611325175763e-01,7.418622013780814539e-01,7.441618272454054717e-01,7.422607130221324789e-01,7.423277235149812192e-01,7.445873724129792315e-01,7.404731397538560911e-01,7.422115685415731079e-01,7.418802195166273039e-01,7.431812094939620472e-01,7.442676043588585255e-01,7.441288818187339338e-01,7.432760732054385366e-01,7.420700557699925204e-01,7.420995940624437459e-01,7.426450202207404150e-01,7.415293211093694214e-01,7.410363556050167944e-01,7.423920065091991205e-01,7.425737638390228490e-01,7.434342879676102411e-01,7.427393701122888547e-01,7.420739636458187904e-01,7.427050712929744725e-01,7.396309605096199613e-01,7.417757658128476539e-01,7.446067281005722682e-01,7.441525480248132318e-01,7.433790200378356250e-01,7.407908831317630005e-01,7.454368040836265585e-01,7.431607456177968807e-01,7.411702145928881214e-01,7.455242999620013133e-01,7.450144435758235817e-01,7.421998698343871270e-01,7.412300572591080661e-01,7.409071374618901862e-01,7.430515755807779454e-01,7.425739857899222862e-01,7.430510762550841530e-01,7.421980200644842096e-01,7.420102866565025934e-01,7.427480131204596825e-01,7.422615619564382206e-01,7.439824427210254276e-01,7.432003639975004461e-01,7.424624140660853744e-01,7.429425611471330848e-01,7.424212817959199295e-01,7.436246179527111755e-01,7.424424598729053582e-01,7.430355567063738897e-01,7.437162513610728887e-01,7.433913127406600596e-01,7.423134675119971160e-01,7.432854260128360924e-01,7.420115944563604460e-01,7.428593884913825551e-01,7.409152234827325323e-01,7.441480112613323428e-01,7.438884660161524387e-01,7.430393484838764273e-01,7.408780280365238058e-01,7.434057261734227096e-01,7.425183033252747977e-01,7.433839743293297886e-01,7.443161058307089517e-01,7.435225738386873617e-01,7.423402782834822577e-01,7.415716382440592502e-01,7.406610127414295919e-01,7.434701812738427895e-01,7.413606113818648202e-01,7.441233973701311122e-01,7.436322142286803105e-01,7.430478813959726647e-01,7.429820619572684581e-01,7.438800163094729800e-01,7.418920582178818446e-01,7.430868700068294919e-01,7.426991424436371059e-01,7.420015060242897142e-01,7.463227599029691461e-01,7.413474233924218781e-01,7.442407172545739691e-01,7.433053374488416409e-01,7.409637525539766179e-01,7.430924061865689101e-01,7.424719611701265931e-01,7.450551924855141062e-01,7.423447556977782469e-01,7.438822740201143091e-01,7.447777951534244600e-01,7.435989250062372546e-01,4.615010218220318983e-01,4.622158162668346115e-01,4.621609991946465934e-01,4.620311632326936091e-01,4.621256061873090237e-01,4.613064071130544286e-01,4.616846336860700450e-01,4.616332724840174762e-01,4.615110132601389914e-01,4.626309034851318613e-01,4.621474293102966757e-01,4.630245383373569057e-01,4.630389732132380587e-01,4.610788401487100896e-01,4.617747158562406362e-01,4.612580036904479486e-01,4.618529736754552473e-01,4.620323374562502194e-01,4.618898047539504170e-01,4.620059104572186159e-01,4.618357647585583647e-01,4.608647758790410665e-01,4.618843570023506984e-01,4.618137553805402029e-01,4.626524444072540043e-01,4.621299260969737310e-01,4.606428053773661824e-01,4.618016766633637471e-01,4.620307066796582318e-01,4.615813267557187238e-01,4.612206591995638982e-01,4.597953412507635451e-01,4.601576538180465192e-01,4.605371585683954438e-01,4.609122057322622146e-01,4.608942642273763379e-01,4.615208357237486902e-01,4.614253534754323427e-01,4.627893451273436543e-01,4.614183935202185727e-01,4.614882865160159220e-01,4.621006468701133185e-01,4.604997001550777957e-01,4.624687713391462673e-01,4.620799476934659422e-01,4.621193686130845579e-01,4.624146002233708863e-01,4.624834711359043782e-01,4.610941975225663625e-01,4.601907887110358031e-01,4.612078496060471045e-01,4.610000510906884230e-01,4.619593723962543974e-01,4.633605264784063649e-01,4.626229319185883870e-01,4.607929095430474686e-01,4.613081855998400482e-01,4.618970655891179167e-01,4.626811609790520419e-01,4.614113976581820653e-01,4.614417613419690700e-01,4.625616520972231083e-01,4.612144182314776297e-01,4.600131430251077069e-01,4.620280232685418098e-01,4.623636974117099063e-01,4.631888607023162407e-01,4.607562809706490792e-01,4.614504255036666613e-01,4.614615020407625834e-01,4.606417946594968393e-01,4.599166759702845719e-01,4.612793514776469816e-01,4.637208230330687742e-01,4.616909136014317738e-01,4.610187257200882849e-01,4.637974553059003302e-01,4.608351928460886482e-01,4.601607335004147536e-01,4.615564237756712984e-01,4.615887313468939324e-01,4.614744349488389963e-01,4.617794991082997402e-01,4.601806914311813990e-01,4.612548470525948408e-01,4.634136721896231492e-01,4.606304967904257253e-01,4.613000652422206693e-01,4.610794241055113929e-01,4.628956166387181992e-01,4.614762818532718303e-01,4.616019348727845584e-01,4.608429279911032683e-01,4.599385055236439590e-01,4.598411378378026715e-01,4.623558760798851530e-01,4.617093246072774271e-01,4.614572667250130822e-01,4.602104092942664315e-01,4.615538346427613958e-01,4.624406162564324019e-01,4.607817786931405757e-01,4.623822256192399172e-01,4.621810821512030709e-01,4.620193539934280835e-01,4.612281314224968010e-01,4.617929752999982984e-01,4.628032309528481991e-01,4.619296656928703615e-01,4.637511392915429354e-01,4.627744484802659430e-01,4.625457224149128188e-01,4.595851970579378221e-01,4.628190851484099699e-01,4.618947169140006914e-01,4.623496090384417445e-01,4.625116895648632709e-01,4.623143941745130325e-01,4.626052271375014624e-01,4.599944404224140526e-01,4.602627187773589701e-01,4.611778308182346575e-01,4.610390370420665018e-01,4.610685224608200850e-01,4.605386849400960880e-01,4.598611361549351240e-01,4.612859237737289564e-01,4.615274704443890208e-01,4.615821525502264433e-01,4.617654065310806688e-01,4.607276987692744408e-01,4.599366134145273510e-01,4.604807162398028009e-01,4.623639539052809555e-01,4.623549004262029749e-01,4.615007414527953489e-01,4.615011783436959725e-01,4.625558590627858457e-01,4.614868494707709545e-01,4.622173582105274514e-01,4.621366767498534811e-01,4.625515917592665227e-01,4.632504127797696936e-01,4.617643911626025943e-01,4.606157178506209982e-01,4.603224187931272415e-01,4.606907147813933956e-01,4.612110803677939019e-01,4.622152515368342374e-01,4.616734222952655342e-01,4.619568041765517719e-01,4.613061359469504130e-01,4.603143302691428129e-01,4.612064679468926842e-01,4.620612380413022802e-01,4.618599822521375908e-01,4.615497446560634653e-01,4.609699108083484265e-01,4.631227017364271670e-01,4.614806659441078596e-01,4.637657602325135353e-01,4.598587474272358144e-01,4.609837511538795729e-01,4.626221968276537089e-01,4.625959394156034521e-01,4.612091222958349945e-01,4.588631621280595541e-01,4.616474868281189026e-01,4.613463396162138519e-01,4.607217130335117261e-01,4.606496800104487588e-01,4.607528446349596352e-01,4.622622235687294245e-01,4.621088429911183182e-01,4.613579175019749123e-01,4.629554728648185846e-01,4.632899019327142431e-01,4.591762504721467186e-01,4.613885991663868591e-01,4.604455185997453071e-01,4.619699261736040508e-01,4.617637465441277733e-01,4.622708817236688694e-01,4.616974047263601721e-01,4.613089772893771423e-01,4.629946378548452923e-01,4.621517732496295272e-01,4.608138410671330787e-01,4.627901258392166928e-01,4.627094204258531129e-01,4.611672340059762565e-01,4.624053196868817550e-01,4.631197353659216032e-01,4.619937868788892010e-01,4.616523486808429833e-01,4.608383036671700461e-01,4.609100860108025222e-01,4.619523564666383475e-01,4.625258622236463890e-01,4.633409764250031593e-01,4.613737067781303325e-01,4.608280616506664207e-01,4.619046648656806031e-01,4.612086382002032470e-01,4.639110103220371872e-01,4.622322926025006495e-01,4.604881732309279996e-01,4.628988169139496289e-01,4.636949150460215607e-01,4.616872209650805248e-01,4.619133285326662564e-01,4.624211839857425566e-01,4.611960420636248004e-01,4.622550015708415949e-01,4.620727137960012332e-01,4.619519843797750824e-01,4.628178878987957434e-01,4.621743719933754657e-01,4.621646356072022788e-01,4.625077776912742133e-01,4.621962782518791446e-01,4.617831123458714937e-01,4.622411951567375610e-01,4.628193615515714399e-01,4.618072317269863447e-01,4.614027513939965019e-01,4.615491769271100053e-01,4.612223273158325698e-01,4.608743912926877573e-01,4.605000345153451025e-01,4.615095701213027812e-01,4.617748497350765979e-01,4.625120661505659481e-01,4.620786850769520449e-01,4.613587012979932789e-01,4.623181999723193769e-01,4.604203256996430293e-01,4.622046783159308170e-01,4.623728907202885874e-01,4.619499684795788652e-01,4.599688751595809033e-01,4.621305530817930718e-01,4.613427723699934924e-01,4.627350655894840736e-01,4.626619740265022207e-01,4.621604489920371761e-01,4.618179992462259076e-01,4.610426629705935975e-01,4.622665995011074336e-01,4.623594032080002303e-01,4.622318953893101989e-01,4.632444016377309515e-01,4.617275090261205306e-01,4.617264817736606020e-01,4.605236925138648796e-01,4.622239349493009741e-01,4.614482280303324191e-01,4.615577355257692860e-01,4.625140633566475201e-01,4.629345514732617350e-01,4.626533322701043005e-01,4.610827625235752736e-01,4.619089098849037955e-01,4.613702481785470488e-01,4.614187515006922813e-01,4.622453910101923524e-01,4.624171590180406466e-01,4.618011658317028867e-01,4.609525692540800135e-01,4.611803492943095106e-01,4.631001368796773265e-01,4.628163566884849200e-01,4.620912556974685614e-01,4.605039579114114656e-01,4.616403882282554272e-01,4.623391942938084864e-01,4.604356280399881096e-01,4.602539296236468069e-01,4.620791542153955267e-01,4.612466805048837104e-01,4.629024402006223782e-01,4.625997004676603575e-01,4.614888961805690970e-01,4.633803236980808538e-01,4.621419011208072192e-01,4.612236057003728518e-01,4.615572547708978735e-01,4.624391059827457351e-01,4.615132335859904456e-01,4.638356711786911779e-01,4.609614484941312318e-01,4.614019223438768913e-01,4.615394827384759480e-01,4.611319770013189157e-01,4.608771233197230810e-01,4.625859423092061884e-01,4.608801304764127416e-01,4.618721306243696589e-01,4.597580599224787568e-01,4.622292167649499905e-01,4.605505522595926826e-01,4.618572840091993981e-01,4.625510852115710114e-01,4.612098200219051924e-01,4.619260927401773742e-01,4.617828060670969847e-01,4.622119033816551870e-01,4.626575182319613289e-01,4.599073667741121474e-01,4.619446876160844262e-01,4.611696227826672656e-01,4.613394310959247901e-01,4.616417626663537610e-01,4.620581675363981122e-01,4.607705274148590768e-01,4.612959116161626238e-01,4.621046550884420623e-01,4.630948106506733719e-01,4.613532356891094088e-01,4.612058956030087864e-01,4.605751645713745401e-01,4.616761488000941660e-01,4.614783034661401606e-01,4.629701953934745040e-01,4.617356106839904384e-01,4.615550945386877046e-01,4.634078013665881013e-01,4.613782656233653134e-01,4.609064919384063264e-01,4.621013161317285012e-01,4.611933446881160137e-01,4.614750147716272233e-01,4.622992239182658891e-01,4.603574638220757631e-01,4.610840583111157076e-01,4.595255586628396172e-01,4.630854295039020241e-01,4.626383933996769948e-01,4.624013919231215186e-01,4.604788162226375881e-01,4.619349014300632716e-01,4.626676617394782087e-01,4.627769284550075635e-01,4.603441499093600675e-01,4.670481114737549677e-01,4.628561361771058591e-01,4.660433543302449633e-01,4.622181651388226897e-01,4.619541479363051817e-01,4.663135800318318758e-01,4.628276209087718862e-01,4.642084889605083697e-01,4.676158619863927668e-01,4.630972690017466920e-01,4.617354631971218870e-01,4.619146105783820677e-01,4.637840993992507488e-01,4.659002336200767092e-01,4.648449986603130912e-01,4.637505202262333648e-01,4.642340459233100236e-01,4.646192180331663590e-01,4.658614142654852186e-01,4.655738756560295344e-01,4.627380476773458873e-01,4.648690431089346764e-01,4.669060617608767338e-01,4.641785437850763918e-01,4.669369304194159187e-01,4.635373488476031145e-01,4.637871702036714394e-01,4.629812573920978336e-01,4.644452698520762368e-01,4.623010404173572008e-01,4.631467873833653437e-01,4.642587425119527600e-01,4.622564802629010594e-01,4.634778797008182738e-01,4.657705184343454152e-01,4.713094753408171300e-01,4.659370658527888787e-01,4.663985870914865162e-01,4.649869063010110271e-01,4.649079597751937243e-01,4.628228721572626436e-01,4.660499787108951519e-01,4.659242099363711254e-01,4.637950486293064833e-01,4.617347732099381097e-01,4.637195222154913976e-01,4.627606932697392317e-01,4.648327296306147272e-01,4.617235319659035997e-01,4.619281911611779479e-01,4.614726629743813313e-01,4.649962267526476789e-01,4.624586290476693229e-01,4.657409303678614054e-01,4.651334352806810735e-01,4.654085453653076243e-01,4.660674472734971374e-01,4.652373051822700223e-01,4.635250282768729191e-01,4.663831155637829240e-01,4.650563550680913427e-01,4.670687549094530988e-01,4.638486929939569792e-01,4.624751223526183397e-01,4.639813950739404835e-01,4.665250845167371874e-01,4.641351948549964912e-01,4.640141904588894195e-01,4.637791020492811334e-01,4.631764091423237750e-01,4.647998210160961263e-01,4.638339252098042098e-01,4.655994609372045012e-01,4.658513930058225117e-01,4.643152627774853602e-01,4.682946848655290539e-01,4.647209689792540233e-01,4.648876201757195514e-01,4.639457366321951826e-01,4.662076784571345667e-01,4.641427359086173765e-01,4.660042326577506500e-01,4.645022383848840253e-01,4.673590618466278435e-01,4.678374099907445238e-01,4.654542205849472314e-01,4.636398089302440351e-01,4.636100700615144454e-01,4.663001715329248009e-01,4.652910047555732231e-01,4.661598388488173983e-01,4.646249723745334848e-01,4.649199448817647462e-01,4.654122504903266400e-01,4.646582657081590462e-01,4.633541111371631271e-01,4.660751593017483652e-01,4.662428766790607249e-01,4.647043682226825734e-01,4.639240433943248032e-01,4.671387955727036578e-01,4.671047040935066841e-01,4.623245711220523302e-01,4.665069352697466254e-01,4.649040311543818915e-01,4.636402735113434037e-01,4.691992813743137147e-01,4.661986233222752962e-01,4.660455742090204856e-01,4.641235396011137992e-01,4.627130559049336678e-01,4.644941136427993555e-01,4.674414723533051319e-01,4.663379756777606411e-01,4.648536538209249724e-01,4.657898982734611781e-01,4.642012543858279883e-01,4.647312308829922300e-01,4.631557020101135236e-01,4.640297666293256018e-01,4.653179779195092403e-01,4.638513642410761473e-01,4.675322792038422159e-01,4.680506746639956361e-01,4.628128894186752107e-01,4.649222602138822213e-01,4.616189499619685610e-01,4.648962931314533642e-01,4.627626828750024957e-01,4.647736281344287401e-01,4.621128488105382681e-01,4.649725002151721132e-01,4.645466024212851486e-01,4.653000762270415036e-01,4.657709708825634731e-01,4.657576373658940394e-01,4.673765051868416509e-01,4.655603179753368681e-01,4.644791436457165745e-01,4.667966674705725239e-01,4.625580715820252764e-01,4.620594700217002804e-01,4.614935547931699467e-01,4.660608277548968781e-01,4.638559802100102880e-01,4.666551284857757831e-01,4.652687075981502551e-01,4.640007725408925032e-01,4.642059053595773976e-01,4.663234878384374116e-01,4.658877129542580708e-01,4.645242684554841683e-01,4.648960485017347155e-01,4.680960752263481073e-01,4.610354326585563989e-01,4.633645071209037125e-01,4.651761404626736929e-01,4.622526498578002352e-01,4.669180015757659064e-01,4.625110742554531806e-01,4.648153343041649954e-01,4.660971872702492913e-01,4.649575996084889806e-01,4.622919434753374746e-01,4.667177061045356679e-01,4.654546167222038400e-01,4.644781914291926106e-01,4.652042919971080548e-01,4.659946492827971576e-01,4.651913227323725142e-01,4.655461558636984076e-01,4.656582489070836273e-01,4.663983696398441015e-01,4.667594108461542990e-01,4.668654968523093252e-01,4.598245269247090428e-01,4.622947104642384231e-01,4.658995807673581013e-01,4.650591982817365855e-01,4.644100850946536463e-01,4.657481852575662828e-01,4.656883505414712854e-01,4.658247980526793453e-01,4.638301602970884563e-01,4.655127073965087958e-01,4.649535133373922102e-01,4.605483445030287282e-01,4.665658562648189456e-01,4.653352301877862196e-01,4.648110285333293956e-01,4.648864005000856725e-01,4.622566916622260491e-01,4.625318016711814084e-01,4.646341764863727852e-01,4.629648962545018787e-01,4.620419835486747617e-01,4.644168514118292568e-01,4.596658531587694552e-01,4.613603626719408046e-01,4.622382263073505082e-01,4.671665404272765665e-01,4.639795793417675340e-01,4.660247590029348852e-01,4.680869270871170218e-01,4.639167156292642868e-01,4.653996197281074498e-01,4.662121404687227799e-01,4.640641311982908190e-01,4.667105061968528923e-01,4.676785930004083713e-01,4.649112911368652457e-01,4.628113320225139549e-01,4.634987191263687523e-01,4.647822560939355307e-01,4.648351710024608008e-01,4.647654069123516307e-01,4.655575617831873014e-01,4.653565663264309094e-01,4.656677220027502506e-01,4.662439994612816441e-01,4.649917203846405944e-01,4.653007419797010602e-01,4.648672180365540085e-01,4.647394208003157723e-01,4.643383025527846875e-01,4.619607520366033060e-01,4.659686110287024063e-01,4.619762876802045448e-01,4.650784267007609940e-01,4.620297034783532597e-01,4.628646710834155020e-01,4.619799434279475148e-01,4.632707310909396359e-01,4.673448676874075169e-01,4.668498040289225104e-01,4.645207581938023411e-01,4.650696920251061184e-01,4.659668221974589408e-01,4.652725059114204975e-01,4.625993222658590920e-01,4.653351371144389126e-01,4.645222085385889432e-01,4.698303143482987498e-01,4.627084329467835988e-01,4.609156476139943948e-01,4.647080600213659984e-01,4.667898787535741945e-01,4.628599054580730954e-01,4.675730934081407941e-01,4.627564117183856629e-01,4.641815007738027687e-01,4.635725713488021982e-01,4.659673854141130334e-01,4.674298227440439324e-01,4.669796310095440384e-01,4.637162937707948740e-01,4.637843649840211468e-01,4.658540299712506383e-01,4.632608831219432455e-01,4.651944517402119561e-01,4.631804818583404315e-01,4.633090390086771482e-01,4.624876793094086502e-01,4.649162816662457676e-01,4.677635384548146646e-01,4.646456438469602213e-01,4.645709890016332944e-01,4.654499655675833902e-01,4.623771023361502031e-01,4.646928441217966776e-01,4.652485315556897372e-01,4.631507795201807998e-01,4.655295126018777485e-01,4.622373109410216618e-01,4.631026254307631373e-01,4.631659831991961629e-01,4.647994681935454508e-01,4.655992862414247146e-01,4.626919725510009185e-01,4.623883249109483340e-01,4.665299800211020198e-01,4.646358062962054891e-01,4.654161998754765550e-01,4.678770128439859732e-01,4.667457948641308141e-01,4.618585688048312266e-01,4.638681220632392965e-01,4.646689455950585579e-01,4.661437243528034347e-01,4.623869014700867641e-01,4.645380467753730813e-01,4.655798877782563738e-01,4.636180088958383183e-01,4.631873259424780787e-01,4.652144983149484325e-01,4.647663960508707781e-01,4.672240870496615628e-01,4.661892537487678512e-01,4.691979398672015966e-01,4.640396500071171659e-01,4.626921776003340980e-01,4.638541550846196904e-01,4.639586905806865613e-01,4.656153309875882274e-01,4.647020007561791788e-01,4.647204184830081575e-01,4.681610848005373637e-01,4.678866754766143887e-01,4.668085200186725681e-01,4.639444554089596218e-01,4.636825308859273687e-01,4.686629678608388860e-01,4.635529094781269399e-01,4.648583338058600023e-01,4.660275370763618530e-01,4.629062901014532883e-01,4.653126612560448683e-01,4.666624977443057931e-01,4.652778611298336586e-01,4.653922214916434985e-01,4.654511063658202663e-01,4.647169369531420902e-01,4.647329531540352887e-01,4.663618869777230724e-01,4.646612100523654920e-01,4.676516377891073994e-01,4.665123660799193051e-01,4.640135497164584732e-01,4.660653152215922246e-01,4.636729073611670082e-01,4.645303407307327936e-01,4.654536827908603569e-01,4.657917370253187306e-01,4.613501460279988975e-01,4.618688150968402462e-01,4.619844348536829570e-01,4.671912729484745674e-01,4.613482280270340130e-01,4.641354088072630057e-01,4.688904441125560374e-01,4.636398619561218348e-01,4.634999152581966153e-01,4.631740607724842973e-01,4.660779295114002574e-01,4.635437126516394057e-01,4.646390944399095280e-01,4.669310535783701144e-01,4.664178702042530156e-01,4.667300667637161449e-01,4.667313539846638104e-01,4.643977457030020184e-01,4.634278237869932648e-01,4.649546943874010019e-01,4.650797635734443269e-01,4.617518830725660939e-01,4.650587183334397579e-01,4.639816881459734033e-01,4.633940050531841215e-01,4.658994659502541102e-01,4.663933577373973738e-01,4.619906424828267855e-01,4.664420560375689973e-01,4.640345143943946926e-01,4.635635139132593396e-01,4.663372172344161792e-01,4.638654500941828962e-01,4.639033336132371566e-01,4.653232486906240251e-01
9.000340220146443304e-01,9.014526602900967411e-01,9.004623647110950868e-01,9.007355521878964710e-01,8.936900022264637755e-01,8.998768916832128317e-01,9.000993019615354251e-01,8.991323280791734263e-01,8.991835312185533224e-01,8.991893720729361439e-01,8.992995356890611802e-01,8.938324455372160804e-01,8.999575411146656378e-01,7.785121047121629223e-01,9.027395945886816930e-01,8.997339637071090079e-01,9.000865181035426765e-01,8.984193324844890194e-01,7.786055040085554380e-01,8.998162175084890579e-01,8.996230537716761733e-01,9.001054105904442437e-01,8.984480313227498627e-01,8.993819290635820529e-01,8.982490662036468620e-01,8.969658377215099510e-01,9.005271543702452197e-01,8.999477319528828012e-01,8.988397231437803558e-01,8.992921328676241055e-01,8.960110328745378716e-01,8.933097561735934278e-01,8.971759767107985173e-01,9.002120408905904814e-01,8.986974664023118509e-01,8.993231082802980447e-01,8.993036010176668205e-01,9.002926807891513672e-01,7.786177876136141096e-01,8.984170699269978799e-01,8.940765210940736507e-01,8.999249493286625157e-01,8.986054740841618038e-01,8.930582883834058405e-01,9.016617537544703298e-01,8.999928289804667303e-01,8.999325312839564495e-01,9.008148833864723093e-01,8.968538029167816283e-01,8.984672126690330662e-01,8.999172593596940217e-01,8.996254800498312276e-01,9.006052393707820736e-01,9.023452049977985778e-01,8.931811996189502612e-01,8.961011739681674637e-01,9.012476007212234519e-01,8.987619952551010316e-01,8.937074199993155776e-01,8.992138185307110287e-01,8.996623191771622174e-01,8.994192038451395144e-01,8.989828795728286304e-01,8.998112456826965477e-01,9.012796363030929347e-01,8.995580482023617375e-01,8.923299979597711928e-01,8.989980274096377455e-01,8.940038036505844055e-01,8.989420831901563380e-01,8.983515246449098601e-01,7.790725199868711037e-01,8.995417683105605411e-01,8.939391978998889599e-01,8.979877025799465340e-01,8.983006826513822984e-01,8.983091335364729035e-01,8.989565448249597912e-01,9.006135573178867260e-01,8.996520288462522830e-01,8.984183577717093083e-01,8.993166224850105417e-01,8.985254378061290348e-01,8.984253467831113671e-01,8.989817122687997486e-01,8.984372855606528319e-01,8.966391616885598381e-01,8.997587406246331243e-01,9.016230584566345962e-01,8.923301633716319570e-01,9.003020045539078531e-01,8.994181420485775069e-01,8.926783673045146639e-01,8.992461985584495610e-01,8.988807407126613302e-01,8.999108646534259570e-01,8.999629160513705761e-01,8.990844017511671060e-01,8.994066332782763018e-01,8.998902047556884831e-01,8.993504307142573539e-01,8.976583823860493361e-01,8.993643909323794094e-01,9.006395014450909731e-01,9.001759812463974164e-01,9.007091442094014022e-01,8.997215248902231677e-01,8.996212179646190243e-01,8.976137190453967740e-01,8.951322842692651660e-01,9.014044904723726992e-01,8.972828529333146674e-01,8.952578039099188256e-01,9.005152421432977006e-01,8.999527243068965454e-01,8.983477689393321031e-01,8.995734271921272951e-01,8.989354001082896506e-01,8.931107863464583518e-01,8.947125658880530352e-01,8.984217481754681600e-01,8.984661438221719365e-01,8.992298926869477516e-01,8.998200562499953925e-01,8.995498851900698423e-01,8.994765492064862311e-01,9.018076182819413367e-01,9.002874159072856708e-01,8.971111237814086703e-01,8.984767135203325372e-01,8.988992187407202072e-01,9.001180182623109705e-01,8.990917194245583444e-01,8.989382121279198001e-01,8.951434838567818852e-01,9.000065627741666852e-01,8.993947258548299351e-01,8.993735302089327366e-01,9.010157800781252169e-01,8.992350007913834098e-01,9.002836253060146898e-01,8.929264812398363116e-01,8.987099815809512782e-01,9.003544820575000163e-01,8.998896264147510093e-01,8.982216085413703421e-01,8.990861232036294615e-01,8.968415331695435144e-01,8.945119469628451947e-01,9.006205101777018385e-01,8.935104981988422068e-01,8.997122029694288869e-01,8.982592029154087276e-01,9.008627243609158564e-01,8.990123667830109966e-01,8.996262971272989128e-01,8.941219905450117356e-01,8.993098495054969721e-01,8.938741934730011218e-01,9.001290683158609252e-01,8.985262484243858871e-01,8.979056886217015032e-01,9.004399436157961567e-01,9.001368429909084590e-01,9.005390655188073579e-01,8.957867457541184297e-01,8.975979356260422870e-01,8.931118701812779115e-01,8.989225766276276453e-01,8.938109322928828870e-01,8.937462819359515143e-01,9.004122141838905025e-01,8.995244308865749661e-01,8.975992905408781697e-01,8.999228237124955454e-01,9.008381997559538057e-01,8.979252900820269279e-01,9.020060728899904623e-01,8.985357503292427106e-01,8.976497837579935357e-01,8.932827010141247692e-01,9.009653775801860220e-01,8.987118433106664472e-01,8.992735362153113643e-01,8.997806140141296760e-01,9.001443610428424558e-01,9.013618961929966700e-01,8.981865834306596019e-01,9.003890048461128393e-01,9.002704039642585032e-01,8.935451629216614178e-01,8.983629020237305918e-01,9.002538556096861821e-01,8.999255235640852835e-01,8.999612496637319214e-01,8.930017731018863314e-01,8.991895505171436653e-01,8.961969079282536832e-01,8.984470144291355487e-01,9.001834365200109822e-01,9.008864285567231844e-01,9.001108203899232940e-01,8.947535424873106491e-01,8.986508139062925338e-01,8.981866995031136947e-01,9.021198059064373664e-01,8.992798932339846063e-01,8.984358982182125697e-01,8.988286141286170317e-01,8.996505255703872717e-01,9.005613198917242768e-01,8.994212864787795025e-01,9.005655059269529472e-01,8.987486104505918449e-01,8.987008959462517987e-01,8.985991796109964458e-01,9.008150425128186312e-01,8.989788659832602669e-01,8.939457614262372731e-01,8.970034186794854092e-01,8.983371762105036851e-01,8.994926160088406730e-01,7.794999701577633999e-01,8.968434697286973289e-01,8.996320767432465226e-01,8.985464170677798235e-01,8.949856727781926313e-01,8.998968768533424090e-01,8.985982492918026532e-01,9.014268090051928972e-01,8.991260065310586747e-01,8.989108986268089518e-01,8.940949137052486284e-01,9.023807200738981349e-01,8.961957460154679200e-01,8.974352766529354319e-01,8.993177186499057285e-01,8.994772361231523350e-01,9.009835281808556973e-01,8.990382984875588956e-01,9.001320146406481815e-01,8.998394185225193631e-01,8.997183151093811615e-01,8.999396083884434461e-01,8.991786747457676254e-01,8.935744893868827754e-01,9.006410368098702879e-01,8.993738100361193810e-01,9.000919032564164146e-01,8.986369417430036810e-01,8.983927867981389426e-01,8.927037857785166119e-01,9.000187765396141515e-01,8.937298231130713644e-01,9.029725253881059066e-01,8.992159687287800685e-01,9.000676921981372036e-01,9.000077590908514003e-01,8.935023970937409077e-01,9.002068520032957544e-01,7.798753811884666653e-01,8.982341942709576310e-01,8.952610494040631473e-01,9.002416278816808282e-01,8.987534386626938598e-01,8.928760635315912131e-01,8.980003614348336383e-01,8.970353228423821879e-01,9.004209152556107432e-01,8.986378045506518975e-01,9.005994939586375869e-01,8.979575700199498023e-01,8.989632662514061012e-01,8.986140948682926899e-01,8.937827154010032915e-01,8.996185064469951476e-01,8.971457179607769117e-01,8.979147028064040637e-01,9.000663504824479855e-01,8.979573513087465431e-01,8.933396401949222909e-01,8.997186596676551851e-01,9.017245768203465683e-01,9.002232108563783530e-01,9.003595965906134868e-01,8.992946445387429710e-01,9.019399321513922319e-01,8.932191029181676400e-01,8.924953228669986194e-01,8.983413994065054808e-01,8.931921547465785372e-01,8.987063807678243865e-01,8.982719021426471828e-01,8.941783979202929666e-01,8.926727956341147241e-01,8.978974603708808067e-01,8.999920437422959107e-01,9.020012580600927921e-01,8.984084124556191986e-01,9.009702629675337970e-01,8.995372625779318732e-01,8.995664962104048534e-01,8.984576812290198111e-01,8.996171070391614233e-01,8.987761286400404170e-01,8.999154888041223099e-01,8.980216573670716240e-01,9.012733876422495127e-01,8.995951167990837716e-01,8.989510226881962662e-01,8.995066901908935764e-01,8.975678427387955294e-01,8.931200616252800151e-01,8.985531417495884465e-01,8.995228075621320984e-01,8.989231553118328666e-01,9.009943185267490495e-01,8.994619033548582054e-01,8.938766842195894347e-01,9.005999120697594229e-01,8.990909728899196818e-01,8.990697520875606807e-01,9.012627073370602648e-01,8.998629115361859165e-01,8.994126719613517729e-01,9.002893356406361791e-01,8.999623986133553633e-01,8.995133309396030619e-01,8.992424243841700138e-01,8.975187636709393013e-01,8.992390176913234168e-01,9.008878674827217603e-01,8.993032923183083005e-01,8.928046171774678408e-01,9.019882654045082715e-01,8.969938220086471903e-01,8.976500597404090120e-01,8.945818921531917267e-01,8.991305430446266955e-01,8.966579513832111381e-01,8.948009516447721357e-01,8.946661569198357533e-01,8.936841352665021443e-01,9.000425190391814212e-01,9.000384139963523156e-01,8.997287855682531976e-01,8.988910969691157327e-01,8.987516838217155524e-01,8.246178719080443642e-01,8.415850271285509887e-01,8.382359675107062813e-01,8.409414389702701831e-01,8.277089365714972446e-01,8.287446771744642060e-01,8.411201295895268659e-01,8.262691140380310495e-01,8.291801573683893478e-01,8.278960312197534144e-01,8.226997565295280923e-01,8.332486296153499561e-01,8.321118913350695756e-01,8.393278591424832014e-01,8.258699178768534876e-01,8.434449523410738614e-01,8.274041792787735217e-01,8.270485471133461886e-01,8.409349527518861223e-01,8.275788797641834282e-01,8.400742071952331802e-01,8.281300512966871530e-01,8.408048442923592436e-01,8.325873266944933127e-01,8.561545351233684764e-01,8.266734323533292406e-01,8.272217117767527439e-01,8.414654716895202391e-01,8.381520556956166823e-01,8.401700610138550518e-01,8.404302072479983288e-01,8.387929273273112551e-01,8.410778088760784144e-01,8.299309849185625421e-01,8.295129800155799371e-01,8.390635800338958061e-01,8.346829676935912934e-01,8.401835035271484342e-01,8.306881244013264443e-01,8.293917708510500919e-01,8.284891387646519112e-01,8.425420434769759215e-01,8.286873752796678483e-01,8.337232655675184123e-01,8.583540058320624500e-01,8.286322953033103955e-01,8.390264756649576938e-01,8.285762408247335786e-01,8.405953325299165835e-01,8.280944396475865554e-01,8.243092675285169646e-01,8.278040027594149031e-01,8.286430292897153382e-01,8.420858440117077182e-01,8.373088576901916991e-01,8.394339590605313095e-01,8.311886902911470587e-01,8.418100176793757994e-01,8.429200153005761420e-01,8.229984697888267364e-01,8.278550774254088696e-01,8.425284279169907853e-01,8.275554556566149245e-01,8.299677873624764501e-01,8.254214361303965353e-01,8.278153068149829430e-01,8.405726704253548842e-01,8.393131487282904368e-01,8.331220366207126027e-01,8.391867711996506829e-01,8.586833670781953698e-01,8.270192872714370314e-01,8.295107922945742507e-01,8.404397550939163297e-01,8.423066482878798222e-01,8.251896506464603265e-01,8.262399233126183073e-01,8.281748815897580496e-01,8.258012962923142464e-01,8.397344011435199373e-01,8.272757506301183783e-01,8.314170510969911554e-01,8.419237887510405693e-01,8.349027482863368155e-01,8.284894183760465047e-01,8.304495163201962571e-01,8.400202959351714682e-01,8.385830156448670358e-01,8.402763452309778280e-01,8.281495493615599335e-01,8.402210105875359547e-01,8.310661471091445041e-01,8.279135976019857956e-01,8.288938035650886826e-01,8.580438353201512713e-01,8.297336774211302446e-01,8.279740255339204102e-01,8.413757939263667440e-01,8.402941903160824344e-01,8.432203620165231728e-01,8.592303308352451374e-01,8.424743771505410761e-01,8.406263380438170341e-01,8.428607194858753759e-01,8.542169755123325547e-01,8.266820449380798408e-01,8.402023825661292245e-01,8.285244561911068173e-01,8.294142183481162389e-01,8.352867708672606639e-01,8.255750643362606001e-01,8.384723253595622872e-01,8.255384212847531877e-01,8.395201159505970567e-01,8.269061485283664137e-01,8.277872841116851177e-01,8.398545206712243472e-01,8.401278626407537864e-01,8.284755192309032346e-01,8.272767153306619381e-01,8.332142710697000298e-01,8.319842673173398762e-01,8.304291949622367719e-01,8.317837799256418974e-01,8.425592993189880975e-01,8.414875568989362842e-01,8.286856368787404170e-01,8.277047642996172572e-01,8.275026546935014826e-01,8.332259336638034863e-01,8.303727119226503861e-01,8.260717596731929069e-01,8.277248669114906088e-01,8.419588217627717031e-01,8.325077121398368751e-01,8.591971491753799262e-01,8.395913366705232139e-01,8.388590304627404626e-01,8.396251491950607049e-01,8.350916640643016864e-01,8.343471487503086870e-01,8.337159374002512946e-01,8.390708251862546430e-01,8.292093032101690575e-01,8.274885705480004017e-01,8.424897420048387264e-01,8.231824173597859229e-01,8.406835863335750947e-01,8.346172151316373355e-01,8.395929357628927336e-01,8.334488607655676784e-01,8.363026992081723510e-01,8.268216737660757376e-01,8.171020692315383860e-01,8.233832026788366898e-01,8.327232529558720175e-01,8.288146478090829827e-01,8.289557101742814904e-01,8.295471654380252025e-01,8.402221558007375579e-01,8.291637245277638790e-01,8.363195674788282963e-01,8.306680513161655011e-01,8.233142042985580611e-01,8.319992858292531990e-01,8.256281688927933349e-01,8.578043966779970164e-01,8.281063282494750544e-01,8.388862370976263305e-01,8.374890222582287436e-01,8.410505272062800408e-01,8.270340058592074994e-01,8.328514438708137790e-01,8.399509202234778371e-01,8.360620585554414674e-01,8.420930489793267970e-01,8.268683178315802129e-01,8.292603609303086376e-01,8.412633813579396547e-01,8.313374854622507248e-01,8.428436647319782482e-01,8.284411791874629616e-01,8.342933418173708038e-01,8.591128316893319461e-01,8.412822605435986700e-01,8.397438029949052529e-01,8.379305624645928541e-01,8.388497545001779576e-01,8.405694218228978443e-01,8.261575298679060264e-01,8.278397761670041044e-01,8.390611423903800992e-01,8.274055864742734245e-01,8.393102287105204118e-01,8.384478116687221760e-01,8.357524518165609928e-01,8.323032277328776818e-01,8.365793428154152389e-01,8.395237595848696888e-01,8.402086904980543558e-01,8.422287414506770542e-01,8.407450665427413927e-01,8.284644224556432235e-01,8.424073316690517954e-01,8.411853522407923833e-01,8.389354854690943553e-01,8.230903192903236132e-01,8.425244308346786504e-01,8.578024362577879591e-01,8.439323205618278756e-01,8.276881290011349757e-01,8.290994364745836176e-01,8.410815584899256070e-01,8.372210787944599497e-01,8.253536951683790868e-01,8.248379502084192127e-01,8.322876007377792984e-01,8.300409534308749171e-01,8.407339683792387497e-01,8.415765300668109905e-01,8.309994953226027548e-01,8.288209599129628957e-01,8.403966833356628641e-01,8.275777586148739262e-01,8.264500501273630562e-01,8.414264521470115055e-01,8.265308870180971823e-01,8.302362776290951318e-01,8.307930208569647146e-01,8.290171349310031523e-01,8.283642106045457920e-01,8.330053764641434100e-01,8.343185331501364876e-01,8.293561927471618800e-01,8.390770023743167050e-01,8.386572475653724101e-01,8.247693184173396919e-01,8.260976584695802760e-01,8.381654972321551655e-01,8.229488646824428821e-01,8.389752118865202446e-01,8.419615117761709566e-01,8.401052644347365428e-01,8.384741925386430816e-01,8.398844254098161155e-01,8.244155269154846977e-01,8.440150086007507380e-01,8.281626818112262089e-01,8.307704105082672763e-01,8.403345128804513564e-01,8.401008424068103775e-01,8.274651358195834749e-01,8.416903347183004591e-01,8.383666789359838223e-01,8.248208749274781315e-01,8.299783748317175469e-01,8.340662921860433343e-01,8.413615965769420946e-01,8.333668237362602538e-01,8.407206784316476611e-01,8.396586686973106506e-01,8.381563303764530959e-01,8.407112796191907877e-01,8.384544461936992432e-01,8.402344810339484882e-01,8.386290029656650047e-01,8.252379915070263694e-01,8.485892663058234309e-01,8.408031504430061309e-01,8.427571298168057279e-01,8.381598036810329333e-01,8.392889798064359086e-01,8.561360198559089252e-01,8.307704946834744142e-01,8.562853526483339417e-01,8.260479581408198824e-01,8.270357827941887674e-01,8.402709322318826501e-01,8.423104560502251426e-01,8.284743121778025410e-01,8.270076868634984590e-01,8.375509256474485964e-01,8.406443587887278968e-01,8.309999184600446176e-01,8.277129004111105637e-01,8.307483585338314436e-01,8.289131774933020669e-01,8.276097314390024051e-01,8.403411041193348252e-01,8.393782092478303536e-01,8.405800018682078045e-01,8.307868425529565393e-01,8.236179619767783899e-01,8.250777643779064752e-01,8.280705015025809912e-01,8.289959098604472443e-01,8.418735421433433119e-01,8.324672441374096898e-01,8.314935426290231968e-01,8.275219467492639369e-01,8.332675639069542228e-01,8.229848962608854457e-01,8.411392444014115233e-01,8.234537040843071809e-01,8.396500681905327834e-01,8.376938098238777552e-01,8.537684129098151997e-01,8.396547927714993476e-01,8.392560426092732229e-01,8.411777696880284871e-01,8.412617176255452467e-01,8.272801015770914201e-01,8.273850135118185900e-01,8.519793650323242984e-01,8.424387900068734947e-01,8.430223759326376243e-01,8.410943224107270133e-01,8.257506382221678765e-01,8.309259506352245639e-01,8.270202363737078066e-01,8.271578294254428032e-01,8.266766879501544762e-01,8.315061629769143758e-01,8.278715268282033080e-01,8.285447385623367911e-01,8.347368843289132423e-01,8.285837135756076721e-01,8.245362486793853529e-01,8.274341534739814152e-01,8.264045872459995223e-01,8.297558197339687247e-01,8.409691703115063088e-01,8.404010158546093567e-01,8.569739989714264539e-01,8.264301017749504652e-01,8.391335355735867196e-01,8.327877378804687813e-01,8.382727609663325197e-01,8.330450903797929074e-01,8.294795509450190174e-01,8.291035330319688201e-01,8.373568579837059600e-01,8.343992697768354283e-01,8.351722706534270291e-01,8.775805252355687314e-01,8.760777805565649334e-01,8.653253820229653837e-01,8.781548258442560817e-01,8.772385185280379138e-01,8.771594610585212726e-01,8.762019674498492394e-01,8.804816283371112995e-01,8.760578525910812653e-01,8.776023066372118375e-01,8.767875484518462548e-01,8.775662515653033235e-01,8.754074985671261855e-01,8.771865494150913323e-01,8.778909056112633724e-01,8.760757474862327365e-01,8.775848753570313354e-01,8.758573391414168352e-01,8.758137547130976364e-01,8.770542686622693207e-01,8.786041000994868622e-01,8.770045042469112317e-01,8.774126694474457810e-01,8.771175265036550428e-01,8.751627603377457598e-01,8.759986063681718393e-01,8.768643321093343435e-01,8.782688361987542880e-01,8.775067072814339841e-01,8.757595499155016450e-01,8.780324529886321949e-01,8.785861928508680307e-01,8.764057299498301257e-01,8.769332266155640543e-01,8.775998673299267860e-01,8.777639319222769743e-01,8.787088526665859378e-01,8.772782486417503023e-01,8.770669879258445878e-01,8.764582035488920342e-01,8.772645252421136242e-01,8.779922806640949595e-01,8.768796160786730409e-01,8.766343172181886301e-01,8.762725433095435168e-01,8.770766174688650052e-01,8.765462754674696599e-01,8.758375772736622933e-01,8.759239832320422359e-01,8.760788119548243991e-01,8.754733028938597172e-01,8.770878623777491612e-01,8.791470216712802266e-01,8.761251381326925491e-01,8.756405412385543929e-01,8.788162993114752020e-01,8.768600060929955253e-01,8.774313280326097031e-01,8.785535251181354477e-01,8.790818738865813220e-01,8.779097111363897143e-01,8.763496864350786009e-01,8.761612311196944614e-01,8.771359388138474378e-01,8.789514381447618430e-01,8.777968281784159776e-01,8.756882735200330892e-01,8.779094986328735972e-01,8.779805739676183052e-01,8.758602504515520248e-01,8.775131369630531086e-01,8.775668165440706492e-01,8.756485646082736718e-01,8.766779414570509132e-01,8.782140337295720744e-01,8.777996441261760596e-01,8.770204570098321106e-01,8.759017361808595359e-01,8.773384348687258694e-01,8.765255780512414274e-01,8.774563827992807319e-01,8.794750706038347854e-01,8.762422913913084921e-01,8.763210673420966934e-01,8.769643578190122746e-01,8.771979880094702420e-01,8.770435237627204339e-01,8.695269163509766752e-01,8.774356214216290084e-01,8.764207918289559363e-01,8.776466023758880963e-01,8.763472285007308793e-01,8.771679878131765085e-01,8.766172635288551618e-01,8.762285901549300426e-01,8.773699054904020578e-01,8.766830312103073286e-01,8.776078910106537290e-01,8.772044648861062610e-01,8.783151147460166452e-01,8.786657099162434870e-01,8.776032050172508647e-01,8.759876958589685181e-01,8.781217873625050130e-01,8.768567106052070903e-01,8.779745831537446588e-01,8.781553262865895437e-01,8.786241319058322174e-01,8.791737990876864473e-01,8.771083058035435975e-01,8.771240726546933875e-01,8.760355820442187191e-01,8.777964215012178384e-01,8.759994726979195567e-01,8.780270377624475042e-01,8.763406122218863059e-01,8.764479066197869983e-01,8.757079851104588863e-01,8.769602205851678711e-01,8.759496667570575434e-01,8.771745930409590164e-01,8.776993090751573634e-01,8.781402984050444838e-01,8.760559355322713460e-01,8.766044827567968101e-01,8.770403126030730245e-01,8.759366218079465138e-01,8.769723573316091647e-01,8.771407592070480375e-01,8.765133107075535612e-01,8.774343367384531689e-01,8.776849265785626741e-01,8.771788724065133769e-01,8.775635023769742249e-01,8.770748729483552886e-01,8.786323112355914899e-01,8.777985274757625911e-01,8.780513619603318443e-01,8.773188501435035258e-01,8.777526355585184570e-01,8.753899457131900652e-01,8.769956186940280896e-01,8.763900588712666417e-01,8.769269244771130678e-01,8.774613902122175846e-01,8.788381290035506277e-01,8.775341443347278725e-01,8.759830183383345847e-01,8.776346164361843449e-01,8.786984940013893297e-01,8.778215336531506319e-01,8.729650991331907584e-01,8.773194843057349201e-01,8.754254496444090483e-01,8.775718138776020805e-01,8.782147405396032447e-01,8.773261790867330490e-01,8.773582317554146082e-01,8.760707311352512461e-01,8.769011102904925581e-01,8.752430799416812679e-01,8.771005854382898370e-01,8.774319765313743913e-01,8.771290924251811116e-01,8.781421998494467474e-01,8.768079927841975207e-01,8.751112253549373499e-01,8.789511581043568667e-01,8.769064561639665634e-01,8.768895861363210642e-01,8.786660000150021688e-01,8.765092363847062362e-01,8.762632519977454626e-01,8.773862057239810719e-01,8.654144080232116787e-01,8.770023087211084034e-01,8.785305493146922107e-01,8.781541217257006204e-01,8.774377772981513113e-01,8.772382000006173630e-01,8.769732619037373667e-01,8.758610527507425525e-01,8.776042039057275757e-01,8.771811541765011100e-01,8.764846979773962543e-01,8.778634382923237167e-01,8.768159822434350437e-01,8.757742738677246619e-01,8.789829778541048411e-01,8.774533740863300624e-01,8.759839652116120368e-01,8.766684937876224604e-01,8.763886813921299979e-01,8.783653287654755726e-01,8.766303519431339897e-01,8.758410143018416916e-01,8.781364391743986531e-01,8.785098982221675179e-01,8.778522176713320357e-01,8.781775857583444811e-01,8.766068933583985867e-01,8.755392564240078723e-01,8.763093219033624148e-01,8.767590306184763760e-01,8.769041141380009563e-01,8.775791553374304721e-01,8.802347110571566713e-01,8.773053194978895908e-01,8.769344213495218199e-01,8.768305715805921885e-01,8.767388183291852100e-01,8.754428070523944116e-01,8.795850450990319036e-01,8.770776651151008796e-01,8.724882217798010098e-01,8.780246970172900234e-01,8.775972097632659397e-01,8.678318762807289977e-01,8.772224457958914812e-01,8.772515752400533717e-01,8.762671509822421712e-01,8.766694516453718000e-01,8.777039300839332148e-01,8.777058773407401260e-01,8.773564278307259823e-01,8.749073240371683102e-01,8.763892819264794687e-01,8.765359298750527994e-01,8.753062277747394315e-01,8.771234142076701490e-01,8.762663445498579673e-01,8.763265820897186975e-01,8.781576614162963645e-01,8.756324596768909618e-01,8.778273036763437620e-01,8.758240076495961146e-01,8.777904146289651210e-01,8.784446227527337170e-01,8.758352605281547465e-01,8.770353483215338475e-01,8.772969778237222904e-01,8.780449289004994551e-01,8.758369864372957947e-01,8.769139117851685317e-01,8.778134197402360783e-01,8.763617910791987597e-01,8.766401336474249906e-01,8.759526098089417401e-01,8.774772310261180763e-01,8.763410958413596630e-01,8.782095691266608162e-01,8.766836659404475540e-01,8.766008635698467888e-01,8.765150404504103987e-01,8.770480877205300008e-01,8.778982845620942888e-01,8.782177390190215593e-01,8.754793426761350306e-01,8.783810255085932051e-01,8.734675072298895282e-01,8.778149375415545963e-01,8.786841409191279428e-01,8.773122907187893560e-01,8.771129118184342044e-01,8.782903106868065191e-01,8.768590762024580654e-01,8.774769849674699529e-01,8.773375727989622952e-01,8.763428568585600598e-01,8.770889114330108205e-01,8.773389008176447623e-01,8.800509037586766725e-01,8.777321116384546595e-01,8.778403951267488292e-01,8.770003459403522550e-01,8.779682961993843238e-01,8.766622726280300926e-01,8.755404324489355350e-01,8.777826026693585915e-01,8.770957898835510802e-01,8.773679998488909115e-01,8.746209397009908626e-01,8.773250406419040859e-01,8.784460060562616635e-01,8.765865712614699934e-01,8.766651080938199225e-01,8.788324049946638628e-01,8.771201947479724259e-01,8.769825989758933682e-01,8.778202004279248571e-01,8.771325980894100205e-01,8.779312966969363696e-01,8.763551795357650276e-01,8.770655267214234607e-01,8.767128115321970450e-01,8.780328320481989302e-01,8.771075091329914031e-01,8.771189398795727898e-01,8.765004082195615442e-01,8.768211982319240594e-01,8.759742828346708254e-01,8.767705309163663641e-01,8.777599588146390852e-01,8.752897614152362893e-01,8.766316857449384381e-01,8.766184916341471789e-01,8.769264374848664279e-01,8.769664145938788069e-01,8.778295468303745075e-01,8.770995966498211782e-01,8.768753539869971192e-01,8.769120960813771015e-01,8.771652261758889901e-01,8.787451804103555419e-01,8.775267445265855226e-01,8.767713184160574880e-01,8.776475929145932664e-01,8.779116351612678004e-01,8.772736569150663133e-01,8.769162058038979524e-01,8.770506745208348498e-01,8.774701173788699293e-01,8.784838067457773070e-01,8.770903716118868543e-01,8.772009907070380530e-01,8.783011370844502341e-01,8.765569991338989508e-01,8.762908756475691341e-01,8.763779887575480210e-01,8.761957282186473295e-01,8.770338309887365513e-01,8.755539147224915553e-01,8.740338191700824932e-01,8.771082857530086985e-01,8.774975683290517914e-01,8.765046470142744406e-01,8.763604103788970034e-01,8.769282126175769188e-01,8.762095086907304431e-01,8.770402247105042459e-01,8.764163187743230221e-01,8.755292174553870321e-01,8.744987851281524893e-01,8.758893635787776688e-01,8.757954563921495073e-01,8.754001879682369314e-01,8.771131654706554315e-01,8.765129160649696161e-01,8.781196889661423421e-01,8.770158585497851433e-01,8.756939140643010822e-01,8.774585660781727414e-01,8.759744489086015440e-01,8.772855029347993439e-01,8.779188377683010414e-01,8.775841342992062311e-01,8.771877812845819689e-01,8.774739804873400439e-01,8.753573861721968274e-01,8.768712183987902309e-01,8.765529989974333303e-01,8.780967418330817287e-01,8.763015453095255314e-01,8.799906049326700064e-01,8.757230223892996657e-01,8.762935696890955528e-01,8.771521621353917109e-01,8.772612071460191840e-01
9.098432181379266792e-01,9.106890597255729025e-01,9.098212343663716339e-01,9.104797289523387516e-01,9.097271391802003171e-01,9.105584839733060765e-01,9.099117812507158121e-01,9.101003790307872210e-01,9.102743152556814765e-01,9.101299297414147116e-01,9.102129441276545219e-01,9.118509696487119287e-01,9.112932605354304716e-01,9.095680036127848922e-01,9.105740102573964823e-01,9.082043135108077703e-01,9.103857955801364366e-01,9.100701787488465477e-01,9.098152959594193456e-01,9.101046319902197368e-01,9.104217221412564953e-01,9.094836612203700543e-01,9.089355000328457335e-01,9.116823543708768574e-01,9.097767532452393224e-01,9.108995369512583595e-01,9.105244472681769397e-01,9.084166217478416572e-01,9.118704581209954307e-01,9.099178470776998484e-01,9.109991132797222724e-01,9.118765690223028519e-01,9.096188377929599334e-01,9.097594176930580145e-01,9.096138665046105132e-01,9.096907384777546124e-01,9.091444329990894246e-01,9.116841185936399583e-01,9.089772435546733531e-01,9.099042473902689832e-01,9.102767161756325498e-01,9.107261374735661219e-01,9.095011253979051746e-01,9.107532101179325323e-01,9.102899218895198485e-01,9.089439114464633596e-01,9.106771608264292439e-01,9.084936924141152614e-01,9.096136872748991076e-01,9.091088934002221622e-01,9.109776870634089807e-01,9.090718001291191452e-01,9.099662449372618589e-01,9.087030295002138658e-01,9.099408822128404184e-01,9.100225285779531825e-01,9.094189156210755742e-01,9.089098915328930328e-01,9.107192587423151853e-01,9.093979479895679674e-01,9.108111235935666405e-01,9.111257343297641809e-01,9.094130310285057917e-01,9.082922566515853058e-01,9.109629042716717029e-01,9.104896800556865344e-01,9.103614257018548539e-01,9.102219429495539416e-01,9.110500157924920073e-01,9.099016776448823896e-01,9.107217871290258504e-01,9.105190524763350224e-01,9.109553927091684766e-01,9.095880873123586285e-01,9.091378861296531833e-01,9.100391336216203664e-01,9.113360260359321119e-01,9.109808064287860940e-01,9.094633265380996923e-01,9.092467697552462091e-01,9.098309284518788509e-01,9.087504896027617241e-01,9.094587014397776947e-01,9.098188610964161871e-01,9.094112985266835647e-01,9.133444198712532547e-01,9.102546431154008300e-01,9.110666221095382600e-01,9.099294248800654517e-01,9.103906915752409956e-01,9.089839337183104329e-01,9.112012794754599243e-01,9.090484778959529999e-01,9.104832672107548985e-01,9.085716078119779882e-01,9.081979797391996900e-01,9.093815666218141303e-01,9.109566131455292259e-01,9.105309266980566862e-01,9.099397823799427742e-01,9.108415075792652971e-01,9.089826148275611528e-01,9.100158401715620071e-01,9.084668687127374076e-01,9.102942746296560639e-01,9.090895871635238379e-01,9.101237379554059093e-01,9.100761678930622267e-01,9.093334615589665493e-01,9.097909947159478206e-01,9.094212399930564628e-01,9.100030409525884378e-01,9.101883613406447360e-01,9.104176634929113110e-01,9.094796433824436921e-01,9.099091430043397821e-01,9.091039471718834752e-01,9.098622950184327429e-01,9.111160042664026015e-01,9.103559359590800426e-01,9.108792342549947296e-01,9.094179175301407847e-01,9.104371400073921761e-01,9.088402091916908399e-01,9.101693724279336095e-01,9.103292852439974769e-01,9.109557552829669058e-01,9.099930047916776621e-01,9.096224805934846058e-01,9.099835524533849140e-01,9.091650916323377185e-01,9.108247491523672190e-01,9.099575586433781282e-01,9.110503756873176151e-01,9.101082668549437260e-01,9.104016063695189453e-01,9.115141395708863392e-01,9.106446871677946753e-01,9.108706581460879192e-01,9.112454860613384833e-01,9.103493974269734057e-01,9.105117993171799595e-01,9.110550937074478606e-01,9.093424230254101293e-01,9.100927221829808733e-01,9.111311711310650097e-01,9.103880329206419653e-01,9.101067398920955620e-01,9.115690120151708209e-01,9.099625652242866458e-01,9.105343434793025104e-01,9.091337172751282614e-01,9.107802942139773261e-01,9.090202572531753678e-01,9.114597985988242002e-01,9.098607805669888249e-01,9.115048537087589997e-01,9.096433787992765918e-01,9.094647787540797168e-01,9.099127763430389093e-01,9.087616721531528441e-01,9.095814388432144071e-01,9.107687683197605022e-01,9.096405673461166463e-01,9.088381823779817514e-01,9.101807854542757203e-01,9.098710300866288403e-01,9.083977421881022085e-01,9.093475876036933858e-01,9.088949010655916760e-01,9.098825751823442776e-01,9.098161304560211660e-01,9.114744371665968181e-01,9.101590420507058576e-01,9.111244325063533323e-01,9.105317386842340932e-01,9.107437967476049723e-01,9.099764876709095507e-01,9.098066380972239520e-01,9.094657212099223065e-01,9.104270267088651059e-01,9.100770255699645039e-01,9.100163239861681630e-01,9.093730087390373695e-01,9.103371510749828088e-01,9.120042146194011767e-01,9.117576641968246909e-01,9.089864893539396640e-01,9.099839126435174119e-01,9.103016058571815616e-01,9.089390907836032429e-01,9.101466546038399219e-01,9.087234029012428715e-01,9.115806314048678916e-01,9.100971463268328066e-01,9.097840249975303051e-01,9.108558643126986043e-01,9.110913469048005364e-01,9.087870433764438927e-01,9.106855220815321950e-01,9.093553920525599965e-01,9.111410051405532950e-01,9.101982055683432993e-01,9.101168460205570909e-01,9.094905465316682758e-01,9.107428906749751585e-01,9.091523698623322769e-01,9.076957061506337743e-01,9.098616336587727060e-01,9.090130301365783039e-01,9.101512267872851059e-01,9.105988012464798498e-01,9.119157868774778741e-01,9.095291277430160859e-01,9.098940311016224802e-01,9.113787353100184507e-01,9.093026880171208859e-01,9.114363920831258792e-01,9.107944975848348834e-01,9.097439602658353719e-01,9.105937392952766496e-01,9.094181952695630233e-01,9.095907295121433700e-01,9.116397545973248251e-01,9.111958828313032610e-01,9.091604313325860609e-01,9.117228252227355112e-01,9.098078878012684223e-01,9.085193467221921448e-01,9.120303702644334543e-01,9.099602470457194281e-01,9.084946098940752668e-01,9.108507745646834408e-01,9.102843907171274118e-01,9.092425146180185269e-01,9.112331931747269520e-01,9.109747282977125327e-01,9.105724181074121848e-01,9.090443482288199650e-01,9.096512659759348196e-01,9.106346813943311247e-01,9.114068860208234257e-01,9.107604308325962794e-01,9.114915763296076445e-01,9.104695127661979193e-01,9.109035194808027258e-01,9.103164393047730174e-01,9.097805199237232188e-01,9.107838432777591864e-01,9.102495773394773115e-01,9.098355562351174708e-01,9.097632262536543557e-01,9.100076011594835368e-01,9.106191060358329592e-01,9.102592410445776716e-01,9.087902510699844560e-01,9.101370527506515984e-01,9.098989755083084496e-01,9.097096411154451667e-01,9.100570280738624618e-01,9.095412747948632415e-01,9.098533471371229586e-01,9.093160083252100900e-01,9.077224072758258711e-01,9.109904744489084605e-01,9.098429494942005258e-01,9.112109500955466457e-01,9.088876077556362620e-01,9.102081201159741841e-01,9.094692110926507755e-01,9.096671226241020980e-01,9.119985204947598234e-01,9.106275990870627002e-01,9.104820321694501173e-01,9.099783691891439874e-01,9.113780686344263859e-01,9.110060963761588138e-01,9.104493189646798434e-01,9.109528772546434672e-01,9.096491547630471963e-01,9.107878416604735516e-01,9.105294505203045397e-01,9.103671658125798150e-01,9.109963441147893581e-01,9.093536665166550570e-01,9.088701923833092389e-01,9.114852056336645303e-01,9.084379398696522667e-01,9.086725981585231926e-01,9.109655285744771014e-01,9.108301541984531458e-01,9.104391257833335249e-01,9.100502880962165753e-01,9.109975603223852136e-01,9.108403530279349791e-01,9.096715492378709689e-01,9.097598778662273622e-01,9.109968981099182406e-01,9.110666849405001377e-01,9.095825777973010062e-01,9.098198710507323650e-01,9.100135205191915988e-01,9.103723083510705250e-01,9.108882692286721650e-01,9.098340880284819798e-01,9.098122427683603686e-01,9.112586313374263502e-01,9.102563646179511192e-01,9.098511930456107955e-01,9.110742352392136034e-01,9.107288014913560437e-01,9.112222050355552883e-01,9.096602105089569568e-01,9.104229811232760206e-01,9.104172182334905328e-01,9.102986797924178530e-01,9.117492666120369238e-01,9.110766339969541550e-01,9.107071079708812800e-01,9.093955544272301905e-01,9.096184815159739090e-01,9.091533818450473481e-01,9.115239093161496831e-01,9.094051101518297875e-01,9.085013753320716479e-01,9.103575799017704639e-01,9.094363800331473069e-01,9.100716689598892239e-01,9.099701127069830253e-01,9.105799892888626346e-01,9.098158245043862502e-01,9.098240524732305046e-01,9.100690493467976649e-01,9.098001654900651491e-01,9.103724173109666307e-01,9.093858862537740340e-01,9.118813762609812024e-01,9.084803991093464148e-01,9.118581397971968761e-01,9.094411615120262526e-01,9.103654603875549478e-01,9.106748679972878069e-01,9.102278816325082289e-01,9.110079623211019273e-01,9.111519770925453621e-01,9.097217259263368216e-01,9.096319442331044502e-01,9.107609032503044544e-01,8.078985470850075234e-01,8.098544287572669864e-01,8.019394061421792896e-01,8.065375719345357908e-01,7.943293997655188621e-01,8.048548029453109764e-01,8.093386110250069265e-01,7.855895090640389045e-01,8.105020244123415374e-01,7.868278587891962550e-01,8.008870384626056715e-01,8.004305343937020423e-01,7.995781754841608802e-01,7.961850451411226492e-01,8.093644345893598047e-01,8.013662256177506160e-01,7.924263764771645180e-01,8.032912913967483748e-01,8.097772060822771012e-01,8.071115557988308709e-01,8.066783466577257533e-01,7.964313109523963874e-01,7.990370459607147868e-01,7.991524063170245551e-01,8.066032890456891202e-01,8.027777653255910861e-01,8.045510497064062294e-01,8.004591180686136953e-01,7.962015553799794976e-01,7.870492422671546695e-01,8.011474791691075570e-01,8.017306689497067929e-01,8.093391701302939945e-01,8.087319808796266107e-01,7.897232064412023078e-01,7.975999008038427984e-01,8.067073440847117860e-01,8.064545155948209532e-01,7.997739584478119612e-01,8.105270132060702348e-01,8.110037939638147231e-01,8.088388726412643059e-01,8.077547248797928292e-01,8.002936041917457777e-01,8.098539086860188085e-01,8.034062616499880738e-01,7.888499121587381202e-01,8.080514678460487543e-01,8.073354422110620154e-01,8.025709279161968857e-01,7.991387263146805253e-01,8.028713226953626547e-01,8.062416335770359321e-01,8.050567459676164495e-01,7.845259157138024797e-01,8.095439370765470377e-01,8.002561351838002324e-01,8.000493140489111088e-01,8.073292230867287200e-01,8.096485187627048274e-01,8.052536669255563329e-01,7.888633284463840711e-01,7.911998766888385104e-01,8.087198712999684735e-01,7.852980920839244261e-01,8.047209954774836582e-01,8.027327207648844443e-01,8.037006469441209111e-01,8.046600663863596736e-01,8.099547866338321356e-01,7.982214874968232010e-01,8.046300404811685958e-01,7.844929434522205369e-01,7.881856556894051291e-01,7.918231952374884530e-01,8.090675343528138663e-01,8.122491082003634455e-01,8.007252703405093319e-01,8.054885550519581550e-01,8.061008037707269036e-01,8.008662937507955437e-01,8.082645976475425487e-01,8.009400463888041166e-01,7.823847988230174799e-01,7.916654972966331583e-01,8.080644017881570829e-01,8.066535016888189968e-01,7.989841885649227038e-01,8.085546058637594902e-01,8.084147265795540438e-01,8.012639519991172632e-01,8.028730335327439738e-01,8.023990138294539998e-01,7.925518645844866761e-01,8.075944580551759344e-01,8.074287917534220815e-01,8.106866055052512898e-01,7.993141532096812440e-01,7.969107389871307179e-01,8.068129663481803382e-01,8.033153659358138743e-01,7.843540962195798549e-01,7.905108153666571269e-01,7.838989170870874768e-01,8.049641010417220022e-01,8.082788322124520031e-01,8.033379910165105997e-01,8.053011586862314219e-01,8.063594737961049530e-01,7.954937431986180973e-01,8.056523084369133780e-01,8.000614068810085744e-01,8.091855274505935780e-01,8.001760211788444543e-01,7.955460948084678297e-01,8.087518341858306314e-01,7.986527543711968713e-01,8.036573197112787392e-01,7.881780702547789286e-01,7.915206673346874000e-01,7.982945960402380026e-01,7.815947742402398202e-01,8.069763709818367214e-01,8.013175367362398438e-01,8.105922454313132519e-01,8.015162915866669291e-01,8.042349885665167619e-01,8.028591745727787776e-01,8.005413721804405247e-01,8.035795209842807596e-01,8.107423625034321235e-01,8.045723790763742445e-01,7.899215725715242886e-01,8.075847738602282000e-01,8.015756968240490554e-01,7.905047382028814740e-01,8.062713926092901495e-01,8.057921730908456093e-01,8.072601140211328463e-01,7.929205510510829447e-01,8.093935309195834371e-01,8.084989098960927434e-01,8.006759835668730840e-01,8.067883277393662622e-01,8.022860727853348140e-01,7.984149152606427879e-01,8.066497107546881651e-01,8.102288260932832831e-01,8.055843649859747435e-01,8.051018567346194255e-01,8.027047263731909021e-01,7.842505141728840501e-01,7.937448306734044001e-01,8.076692308921206154e-01,8.044503191010982102e-01,7.983631224354242883e-01,8.065270830812830694e-01,8.070772829728248832e-01,8.030478651425624337e-01,8.063422927073458091e-01,8.074487986356506664e-01,8.053407651750210672e-01,8.063863696698569949e-01,8.045359004291871008e-01,8.080975548201799752e-01,8.078449960708389277e-01,7.989465474829917646e-01,8.066564510997722426e-01,8.032209237943674918e-01,8.072254431334361380e-01,7.870748292200686613e-01,8.053194641213565763e-01,8.059232735275180248e-01,8.089516180049749483e-01,8.088948980719689041e-01,8.093766450111771205e-01,8.023063252659939915e-01,8.018822099785823942e-01,8.042464215043321207e-01,8.050462347591954559e-01,8.040659885288197195e-01,7.894352080468798327e-01,7.930887386460755417e-01,7.902676575397324932e-01,7.958893932798161153e-01,8.016169332043134865e-01,8.039814923391975787e-01,8.057397304498966628e-01,8.035276332137940569e-01,8.020296261866621812e-01,8.054053299733774374e-01,8.067607384951450689e-01,8.063653080469458390e-01,8.092850915588113425e-01,8.073729412139998285e-01,8.073248045418037755e-01,7.874568601812040880e-01,8.048414286517073801e-01,8.021517415137222606e-01,8.088334279580854380e-01,7.902817527377624662e-01,8.046046656941803210e-01,8.109335703347386737e-01,7.978989953825460502e-01,8.023649903953745666e-01,8.005465129965246840e-01,8.052243592411573170e-01,8.074974452332042141e-01,7.926934429864125331e-01,8.087625236936772932e-01,8.023401827433169764e-01,8.114885717159326939e-01,8.064049736183580563e-01,8.061842187886611999e-01,7.996149032575441407e-01,8.038269655566946392e-01,8.090795369512366886e-01,8.085617855668371101e-01,8.019937406465044161e-01,8.021251183390524231e-01,8.106278436511233920e-01,7.999017680064749447e-01,8.078397312245727546e-01,8.048251162763534472e-01,8.046096147795720466e-01,8.084200127180938278e-01,8.099833697376036534e-01,7.923286579071066038e-01,7.941464808259122155e-01,8.064160412953436108e-01,7.948204460268306626e-01,8.050405688490338552e-01,8.097420646011190826e-01,8.079399792151725768e-01,8.071771750855100125e-01,8.046406935358502155e-01,8.007787385183368079e-01,8.041438902341997430e-01,7.915153037391311486e-01,7.962744065677664906e-01,8.049948760435141626e-01,7.896201088080582187e-01,8.059405153137231270e-01,8.046472226518331938e-01,8.001764582519328428e-01,8.067334938938957034e-01,8.040843544341569338e-01,8.036184436469726577e-01,8.051590236526905420e-01,8.049395674055922489e-01,8.105714151404032064e-01,7.999496499141544037e-01,7.994579075642731514e-01,8.029229323915559879e-01,7.934533290323918520e-01,8.122128329214710618e-01,8.000621752377505835e-01,8.112001763347704841e-01,8.056316419377166360e-01,7.964165251998674977e-01,7.847100851310647718e-01,8.026308640164047103e-01,8.086384102075586666e-01,8.001671531829660511e-01,8.055132862698459739e-01,8.107933567059074642e-01,7.830574509150332041e-01,7.939986374949972170e-01,8.096433714908224388e-01,7.901580169236571694e-01,8.041663437233612655e-01,8.053828768912513203e-01,8.039702794871921299e-01,8.070183807113135988e-01,8.087779948535741559e-01,8.054537511847661424e-01,8.053842486081016494e-01,8.101982742251274683e-01,7.917281158445391709e-01,8.086535878774678832e-01,8.052615897058094108e-01,7.958841960787383929e-01,8.051627800541187874e-01,8.087367262429544512e-01,8.086560993132489994e-01,8.100149218262970852e-01,8.008088531541832644e-01,8.099467443225064622e-01,8.064908132920105555e-01,8.094080819724224218e-01,8.098140661810492302e-01,7.998608027465182735e-01,7.911076157372828321e-01,8.016987261954980903e-01,8.030181991655865881e-01,8.001861237110994285e-01,8.027002381560950361e-01,8.077313619712745973e-01,8.069575062389070519e-01,8.090739074662450792e-01,8.065433996190037869e-01,8.106943812379523440e-01,7.989861567198848213e-01,8.053883583976424454e-01,8.022551385810967606e-01,8.026931697869967852e-01,8.123097811697121973e-01,8.051849687915065834e-01,8.067252355055251067e-01,8.083486230479950407e-01,7.845164050125766897e-01,7.953242278215632011e-01,7.994374810100449702e-01,8.090753201832051600e-01,8.142071990729807807e-01,8.073630881144597815e-01,8.021391875973481467e-01,8.075560633696141632e-01,8.018895264472930551e-01,7.814398502566689553e-01,8.056512841224825472e-01,8.025619055937802671e-01,8.067315714697224083e-01,8.073217420858922466e-01,8.012032883119487581e-01,8.048247309931259030e-01,8.067832135831924933e-01,8.060466217717520143e-01,8.076770380430534635e-01,8.063010782584199010e-01,8.025632442845168635e-01,8.068883847812456933e-01,7.956901271923775276e-01,8.089963690850784372e-01,8.036383787570934301e-01,8.050194048020451465e-01,8.078730845470121213e-01,8.020621042757756225e-01,8.013188646945942351e-01,8.069585598241681978e-01,7.921140075504691236e-01,8.009928799209508066e-01,8.057267075844638526e-01,8.049595960487088142e-01,8.889430593695936134e-01,8.892106263978252212e-01,8.895741695384865588e-01,8.900104491296152442e-01,8.890409838012558463e-01,8.877699313481162147e-01,8.887601556495363653e-01,8.890344616780787579e-01,8.911131373587197757e-01,8.904805712768312231e-01,8.873628232068904165e-01,8.895347690096570004e-01,8.878041608990505651e-01,8.895745398662143755e-01,8.883801937256414760e-01,8.887250752962644329e-01,8.875239672354701126e-01,8.888941272567316698e-01,8.884622843234021294e-01,8.887804477425810257e-01,8.891489861952865947e-01,8.905061338497273216e-01,8.890888906208092024e-01,8.881761852780075683e-01,8.902426604182474001e-01,8.898506809458271993e-01,8.904575238187516506e-01,8.890625424862497184e-01,8.899316048900421938e-01,8.881598469544256247e-01,8.888527726284934927e-01,8.894588647785298674e-01,8.886497252053774387e-01,8.907935571873446534e-01,8.888222011472445283e-01,8.895007427422656487e-01,8.889133896418938141e-01,8.882728489943254591e-01,8.894007586910218643e-01,8.899464988914956853e-01,8.885631430661175001e-01,8.901484546578478652e-01,8.881356178578532212e-01,8.899911771002362304e-01,8.899306639271209463e-01,8.877301168580471469e-01,8.874594002668306780e-01,8.881916959427265112e-01,8.903471781891187931e-01,8.882875710439104289e-01,8.893378972333979560e-01,8.888691837799876927e-01,8.884468884173657433e-01,8.875017595187701946e-01,8.881340429587826213e-01,8.885165110216035611e-01,8.915194399976495987e-01,8.886613325952932296e-01,8.892971725327003529e-01,8.889494852451927942e-01,8.903745972492920213e-01,8.909220225962115602e-01,8.893436633091406085e-01,8.882925927239766484e-01,8.885746541460880499e-01,8.890765594759321155e-01,8.896248676202477279e-01,8.896479806955803760e-01,8.883522511063802751e-01,8.885139182962782378e-01,8.887229443688657859e-01,8.899904278381900458e-01,8.877435830724134114e-01,8.873873886413135015e-01,8.907188206108981321e-01,8.904156824759885680e-01,8.900233485481977569e-01,8.872292776104986345e-01,8.892113984454311781e-01,8.886067363856425816e-01,8.876845072166190675e-01,8.902562696301922207e-01,8.886902864317380857e-01,8.888946846374785604e-01,8.885629477438888868e-01,8.896190303778844788e-01,8.914060607791415292e-01,8.886306506909714686e-01,8.884261744428896268e-01,8.903537040286300108e-01,8.884846472919287752e-01,8.882860836827589646e-01,8.888003579974076418e-01,8.893075223676103480e-01,8.873579027100499950e-01,8.899872399304886716e-01,8.887148715626809192e-01,8.903395967024333446e-01,8.907028467680796480e-01,8.898542970710509037e-01,8.897208964348330973e-01,8.898669167320139017e-01,8.880268160118760523e-01,8.892888636157769700e-01,8.902084170172726019e-01,8.881075591600920971e-01,8.895076353601962804e-01,8.891948188664755559e-01,8.891207898687404354e-01,8.903275908936062466e-01,8.894282613558566197e-01,8.896086801541259748e-01,8.895617438581546743e-01,8.874447707476763592e-01,8.873343420872763510e-01,8.893832218742953044e-01,8.890802703567630694e-01,8.895283104142900354e-01,8.892916021045427222e-01,8.900052818461074988e-01,8.885822165076774359e-01,8.891435312479800679e-01,8.898481755896365808e-01,8.889742981273590638e-01,8.892625879279435486e-01,8.887511426245382484e-01,8.892451015862881114e-01,8.892482732849208427e-01,8.875963476205489533e-01,8.884939397996697297e-01,8.893116784743904102e-01,8.884365541174482628e-01,8.901155321310671997e-01,8.897630900777270258e-01,8.896656106620477455e-01,8.886510642934392079e-01,8.905707271422510507e-01,8.920109404242279050e-01,8.903959997151927874e-01,8.875919901427744563e-01,8.883868786890435354e-01,8.888949236438861146e-01,8.893547756885487043e-01,8.887992325828779627e-01,8.891619810767265042e-01,8.894452756270271321e-01,8.878567930272150965e-01,8.886234690752290444e-01,8.880979813961579206e-01,8.892079088853412916e-01,8.895956720451529964e-01,8.900564364066207990e-01,8.904153096436512316e-01,8.904084431279557510e-01,8.900003756004564170e-01,8.888573867648817961e-01,8.885636926193222207e-01,8.889841243516964919e-01,8.887858142199442923e-01,8.897396485674390343e-01,8.883110623688439400e-01,8.885293087308497872e-01,8.893512829448936285e-01,8.889438935538628295e-01,8.899582245878497888e-01,8.887667100710996415e-01,8.903750946946105138e-01,8.885678626177587747e-01,8.888579098738690343e-01,8.882220925678713241e-01,8.907894043944826201e-01,8.891171101852358705e-01,8.902791957239551968e-01,8.880807625223645640e-01,8.877978818250217286e-01,8.881893746122028199e-01,8.883054505828809067e-01,8.900996176642694824e-01,8.886032443634105382e-01,8.891722823849097512e-01,8.881171598112809207e-01,8.908686478434940659e-01,8.888559615141693460e-01,8.872198279559574408e-01,8.888144635037983354e-01,8.893283425759476168e-01,8.877857791201301252e-01,8.900010883469748890e-01,8.886132262751033073e-01,8.886661945731029189e-01,8.884697116327059385e-01,8.904691451202504382e-01,8.886223640888417652e-01,8.897288862621065553e-01,8.908619971853914965e-01,8.893142646949769858e-01,8.896703918325792326e-01,8.893103598231393292e-01,8.886555349457848640e-01,8.894580174380988247e-01,8.895517228424664191e-01,8.901826313276703928e-01,8.883232404712029240e-01,8.888823530484259994e-01,8.878649633993851431e-01,8.907465963629624950e-01,8.884261068994768751e-01,8.895711116270389462e-01,8.887342625031366961e-01,8.896281380484805101e-01,8.892222160334334324e-01,8.875241825495272519e-01,8.904209090671135751e-01,8.894315254204960830e-01,8.884780528411270195e-01,8.902830487442732199e-01,8.890226677263928234e-01,8.895165807123537327e-01,8.892884076381091241e-01,8.899053127681854081e-01,8.894431988904972775e-01,8.884161625398696582e-01,8.903131943245847779e-01,8.887736534426433632e-01,8.873121733370469277e-01,8.899364262623331578e-01,8.889893568192472895e-01,8.895087638765264426e-01,8.889946729730631159e-01,8.881349965118822132e-01,8.881316534007184238e-01,8.879811372584457407e-01,8.890096066353948556e-01,8.889813835516557905e-01,8.887908969139087789e-01,8.895123175157966244e-01,8.882440774566437991e-01,8.886506754809431197e-01,8.870717635321766492e-01,8.883163040794471721e-01,8.882299168925258392e-01,8.909195254144680609e-01,8.899308055640254844e-01,8.886330113579696821e-01,8.893519245916493565e-01,8.880446178111692790e-01,8.890687840043529633e-01,8.885214211831716780e-01,8.884681072191897844e-01,8.886566154295385545e-01,8.887274775969690177e-01,8.888952344281171314e-01,8.871833122083742085e-01,8.902645529042535477e-01,8.889794346530012215e-01,8.886289191426827161e-01,8.900609588619042833e-01,8.884811145209766670e-01,8.897910154237518299e-01,8.907815904889512248e-01,8.871490679945275293e-01,8.895175839188056433e-01,8.885382007778328539e-01,8.886134480934997359e-01,8.893688782035799045e-01,8.895084928984192674e-01,8.899449574476601121e-01,8.885172722347592922e-01,8.864758322762590348e-01,8.905180189725656614e-01,8.879246461924994449e-01,8.898437599184217950e-01,8.898011234012491721e-01,8.901476602000092386e-01,8.886826606543589691e-01,8.884662473104920632e-01,8.895848372932596559e-01,8.885781471334061044e-01,8.878734042709494068e-01,8.915988229728523118e-01,8.892126731453549038e-01,8.880107278231323953e-01,8.907616491970784534e-01,8.908843129718457821e-01,8.902571281107822809e-01,8.901839072421379173e-01,8.895822884605555370e-01,8.875974401643000888e-01,8.894579288360899838e-01,8.899869004924120253e-01,8.887257547993111517e-01,8.905628192705964397e-01,8.881504018826716917e-01,8.881760610770519371e-01,8.885072667849676087e-01,8.892038977850855730e-01,8.913522222350358515e-01,8.868536882189894666e-01,8.886572981364472268e-01,8.907199441576154619e-01,8.885662981032701468e-01,8.900293720402675524e-01,8.906347793346274244e-01,8.880423865150490759e-01,8.895937467165445645e-01,8.907317269878211041e-01,8.897998345801840792e-01,8.889603029034583992e-01,8.884746072247398097e-01,8.892855414851861262e-01,8.891838738176717216e-01,8.884984234079779108e-01,8.892192162789770427e-01,8.895038314306404903e-01,8.894641348628977706e-01,8.897397674457545591e-01,8.863668323431402873e-01,8.895248825906534318e-01,8.895219826682315700e-01,8.885796956096244648e-01,8.892502781155455782e-01,8.882845089929559679e-01,8.891045978384064519e-01,8.879933399644517333e-01,8.895981822366116898e-01,8.881631405154239989e-01,8.904611988949331369e-01,8.882526904204259832e-01,8.903788783515829142e-01,8.889733125697731886e-01,8.878526390404829494e-01,8.889007550005637581e-01,8.883895313831905449e-01,8.887061219628821229e-01,8.889647810719627508e-01,8.879522629232188269e-01,8.879821905149520855e-01,8.896559915436027532e-01,8.883233121019240563e-01,8.900923669813450845e-01,8.900484657720767467e-01,8.889487269592946106e-01,8.878473291662413169e-01,8.863587042065227406e-01,8.882344905138637170e-01,8.901461143856712610e-01,8.879874578306888866e-01,8.885348090802523968e-01,8.886359746843323082e-01,8.874503668484872154e-01,8.880197287220332747e-01,8.887442903476512335e-01,8.892955365581468596e-01,8.891882083188841213e-01,8.894417097702136399e-01,8.890596490151002618e-01,8.878902993489732332e-01,8.879415987683052514e-01,8.881768125428572969e-01,8.886895406964465671e-01,8.882080485770197376e-01,8.890694568304765566e-01,8.909916184556441188e-01,8.887013538494348275e-01,8.887554761550308102e-01,8.895202136239119817e-01,8.878421851234046258e-01,8.892469355092817995e-01


==> csvfiles/SSIM_SparseView_0.csv <==
8.395116603773840058e-01,7.969860089030949002e-01,8.919268330053380378e-01,8.427212046637182485e-01,8.433290623606715108e-01,8.402150593130607303e-01,8.408119529905263567e-01,8.595857244254249130e-01,8.251135508815160557e-01,8.842390674033568931e-01,8.497978258827360021e-01,8.609049258922226722e-01,8.234056808501611924e-01,7.900838514847118299e-01,8.445908908400454607e-01,8.856485144631617290e-01,8.146402236226353288e-01,8.058143940873574440e-01,8.613810055955695155e-01,8.745151108467923429e-01,8.798117240512959292e-01,8.040464417444778134e-01,8.319992857521832930e-01,8.368686916450633895e-01,8.852512312961662300e-01,8.379053508607469114e-01,8.145879313206059180e-01,8.373050582202860026e-01,8.396315259290628719e-01,8.736556681277617420e-01,8.339941617549562203e-01,8.352226837608173193e-01,8.679980254567454256e-01,8.574006912380253143e-01,8.762017056687358973e-01,8.756797696428988420e-01,8.503913462718856175e-01,8.387745926573515476e-01,8.341550697232570366e-01,8.577168887357784488e-01,8.051581558044624831e-01,8.691590917145293194e-01,8.445219338785036056e-01,8.270660785775990620e-01,8.397184039519055565e-01,8.074184655289767809e-01,8.451875311368812760e-01,8.922696114212096408e-01,8.345356778358408167e-01,8.674477962629130179e-01,8.110214928168466564e-01,8.597134430743705868e-01,8.378055569181664941e-01,8.742827233656652597e-01,8.654868131859632108e-01,8.410158422959731483e-01,8.741100407767573577e-01,8.950329692485446964e-01,8.869348838594908191e-01,8.974545311880950393e-01,8.941650979042990999e-01,8.356767656841005421e-01,8.632325526859115916e-01,8.349695354374023770e-01,8.658548524968121551e-01,7.839788081907387296e-01,8.870145349771687560e-01,8.579035736241729104e-01,8.680878008538367441e-01,8.385864503839838280e-01,8.067109514440407025e-01,8.463212602041794153e-01,8.669454705886449064e-01,8.383440281332332766e-01,8.115955287099198001e-01,8.660027482445212810e-01,8.237699862250015270e-01,8.331975107041861284e-01,8.420216971056437849e-01,8.674678330542319182e-01,8.438141148856278528e-01,8.369456006631240674e-01,8.505566714952752516e-01,7.914980056794338470e-01,8.393445061741388047e-01,8.450986207654126448e-01,7.776720742064329173e-01,7.956643073782523334e-01,8.392857134810350894e-01,8.314333145072091424e-01,8.637771860872530683e-01,8.952457270057906369e-01,8.761194297282413057e-01,8.804892815310787491e-01,8.498891986645290553e-01,8.692772425035509842e-01,8.387629160543894624e-01,8.354436299702588942e-01,8.232457748869561609e-01,8.660294591243046236e-01,8.967397299516676190e-01,8.390446379866195459e-01,8.332414847665469138e-01,8.408987742018660949e-01,8.642256577494971115e-01,8.413795524826570560e-01,8.431546644979713845e-01,8.947473602391725622e-01,9.034732481944107718e-01,8.950780637908117843e-01,8.402114087372711815e-01,8.222017493936714105e-01,8.674247256548319740e-01,8.899608597724291137e-01,8.961782118001069275e-01,8.345965323481758791e-01,8.110579687069967569e-01,8.383097555159878533e-01,8.549735416891242057e-01,8.377807275434488998e-01,8.346873977491826579e-01,8.665861644264996055e-01,8.356178612349179913e-01,8.350262537958977882e-01,8.860216219055984110e-01,8.125928054942921364e-01,8.488373396365949120e-01,8.386007136335050793e-01,8.759826913072880084e-01,8.388835327150298005e-01,8.598315429553318179e-01,8.019653364581157406e-01,8.532887295018501961e-01,8.728251211349821181e-01,8.619396382065226403e-01,8.728316819913819469e-01,8.623776220746348642e-01,8.442251845886808992e-01,8.180829716474085078e-01,8.600802145830113155e-01,8.343015730348718462e-01,8.412807609696911770e-01,8.905179972052201798e-01,8.393488411834375551e-01,7.971433896121502549e-01,8.653032257082204914e-01,8.389830093033153746e-01,8.617859774083648228e-01,8.614959661417056491e-01,8.795671922758580008e-01,8.402201200435009953e-01,8.190248395717436569e-01,8.915919290828460131e-01,8.409118075343424703e-01,8.930250738867826499e-01,8.507262285010052105e-01,8.917307345102594152e-01,8.339267736621033267e-01,8.789622879126990362e-01,8.868825808992156778e-01,8.608154873172700894e-01,8.472245127694508771e-01,8.334583163313904475e-01,8.897776471708916946e-01,8.393392075194181512e-01,8.120521533798640279e-01,8.963643372078365923e-01,8.407414517317999270e-01,8.636147142173608016e-01,8.395313444264687064e-01,8.406773136097609456e-01,8.422937604949994883e-01,8.870782137226724817e-01,8.117665683043052693e-01,8.529066667608846686e-01,8.987000383760106459e-01,8.048937136652211111e-01,8.419459031019427275e-01,7.997938566481234135e-01,8.412992551886465664e-01,8.395729617933321842e-01,8.932787309230139083e-01,7.866796032913530023e-01,8.326247679593008488e-01,8.380991758082043663e-01,8.760648906566842475e-01,8.515566782636506682e-01,8.185917856946307580e-01,8.202954348310389499e-01,8.836026392337371638e-01,8.285190118862105768e-01,8.448173257966837824e-01,8.635765144639443447e-01,8.777992728636585529e-01,8.985380438257363211e-01,8.975777060187839496e-01,8.263885723963032559e-01,8.735627518450382878e-01,8.404281799101486206e-01,8.473263140867680621e-01,8.255793980051592262e-01,8.308446796510647880e-01,8.285567279700555288e-01,8.442515853752639021e-01,8.708462146803790382e-01,8.430296431000453561e-01,8.648894253056005343e-01,8.328707714503383874e-01,8.534760651020293354e-01,8.706601108629160590e-01,8.764448939009278350e-01,7.844251929517944699e-01,8.312134864191452754e-01,8.472288107625027820e-01,8.381295073384115168e-01,8.484942175299687861e-01,8.813940070491168566e-01,8.727815487568376662e-01,8.391752748413676688e-01,8.372935434855233172e-01,8.741295134898557917e-01,8.323537786961170415e-01,8.283122565068944398e-01,8.425193130957886467e-01,8.441280658782182034e-01,8.288622281597840535e-01,8.534355761988441369e-01,8.391205145351373629e-01,8.387759267523807738e-01,8.399343441644288033e-01,8.481950233775245040e-01,8.898579281597880364e-01,8.370922009650783036e-01,8.491125596874080639e-01,8.294709652907701347e-01,8.511389760114767000e-01,8.643981874737219906e-01,8.878627813819234271e-01,8.995991855317175823e-01,8.435265740780740762e-01,8.864465688572676916e-01,8.624714141935152512e-01,8.388011790162854808e-01,8.645393713766724719e-01,7.905606715855814093e-01,8.618898302822068924e-01,8.986336755403755427e-01,8.381416066373755802e-01,8.535661694816621958e-01,8.946181576977805250e-01,8.046220470684338766e-01,8.406813041509356710e-01,8.608405502081061256e-01,8.779095272887295076e-01,8.377116231052337270e-01,8.785881389860323853e-01,8.849689444550449258e-01,8.683037160318309855e-01,8.399829569841043009e-01,8.508838543158102619e-01,7.957430443090696137e-01,8.626022720993101744e-01,8.381179223440606840e-01,8.884837253520010414e-01,8.753955678459546252e-01,8.410997972846749882e-01,8.651654920193827536e-01,8.718131810227178757e-01,8.356294243919725195e-01,8.479198148093290976e-01,8.849751899314390879e-01,8.369418811425781701e-01,8.730452962553838514e-01,8.729804174987259024e-01,8.939487645479866629e-01,8.397598160708519277e-01,8.432638742570548462e-01,8.770264006755519315e-01,8.591286740072259231e-01,8.427463151515349749e-01,8.564623480409339074e-01,8.160901627668141201e-01,8.455429825628868468e-01,8.222116984819444196e-01,8.554082395714537324e-01,8.610680414098987878e-01,8.320915409334037616e-01,8.354288187091869489e-01,8.374793928352431971e-01,8.547371268533494604e-01,8.083001065059205459e-01,8.938178884647447475e-01,8.361490088688486866e-01,8.724053457326785832e-01,8.164448150378065261e-01,8.082627672468404301e-01,8.660187458275739880e-01,8.852593950211423701e-01,8.715348400611949709e-01,8.641967131056486062e-01,8.345555013989321980e-01,8.281709918244199997e-01,8.608799795057630044e-01,8.762170325567920637e-01,8.375788757665992845e-01,8.219953836407070114e-01,8.412898119050120638e-01,8.791574074198085231e-01,8.416215845306154186e-01,7.725007149774799631e-01,8.728431786995900499e-01,8.508155191649700022e-01,8.821292293853549848e-01,8.610793405950325496e-01,8.525649464264963839e-01,8.951189588629586691e-01,8.071819594024045585e-01,8.510178561055131707e-01,8.517276923841998748e-01,8.385995711528511087e-01,8.041303238441224188e-01,8.405970375565821051e-01,7.741225962297105800e-01,8.368680926138526432e-01,8.935731905733000913e-01,8.191083752136364415e-01,8.404101522515852185e-01,8.802480848965957838e-01,8.811953495565009176e-01,8.962773260562924005e-01,8.602953735254956769e-01,8.379103366664452102e-01,8.288272155154543519e-01,8.445312632778043671e-01,8.879734011045657960e-01,8.439380793230872868e-01,8.386252201996632349e-01,8.481707511444893655e-01,8.235554082996744407e-01,8.393707403004341261e-01,8.369422470258680580e-01,8.383267314427156336e-01,8.414802906789935477e-01,8.309457758245524239e-01,8.374771648123762180e-01,8.380608933736105604e-01,8.726546624605202584e-01,8.943839858357635064e-01,9.313400954659855069e-01,9.015685851584425148e-01,7.984527194205558454e-01,8.136183919376562823e-01,9.470387283062586814e-01,8.970997912212587133e-01,9.107529444847636269e-01,9.000460849922821138e-01,8.940227813470773555e-01,9.473123130714389273e-01,9.455620918057136004e-01,9.477458385175712152e-01,8.990428597173868441e-01,8.880115639535925975e-01,9.049211734053650424e-01,9.458108470355304220e-01,9.295431966162128745e-01,9.359915073997279178e-01,9.251104810140852175e-01,9.033153753424523202e-01,8.672517448116003891e-01,9.148004009845870366e-01,9.449218738316479405e-01,9.249322883595640921e-01,9.433662086683126669e-01,9.490175845017505551e-01,9.046307394710995098e-01,9.463564966952003887e-01,8.983963089263328206e-01,9.456056605864325837e-01,9.507500061735564278e-01,9.323003528729356670e-01,9.348195664698355500e-01,9.473498582176663740e-01,9.262926613584299140e-01,9.366010925530082742e-01,8.984278790119337721e-01,9.439655843860936812e-01,9.417110764660630018e-01,9.409968883074064649e-01,8.906612030318723505e-01,8.971011228409528915e-01,8.792568270189410340e-01,9.444856270851612612e-01,8.878597715617188024e-01,9.479404502605500715e-01,9.408855844516665901e-01,9.242343655888920484e-01,9.146130077022615046e-01,9.467015916210759219e-01,8.797734407503456922e-01,9.066922773182967132e-01,7.637712228801512016e-01,9.017625638886033190e-01,8.665803106662556266e-01,8.923853444332792151e-01,9.010093538757344422e-01,8.514139991376240557e-01,9.386202318723724236e-01,9.480544617887490810e-01,9.158995394861617623e-01,9.034470520693846929e-01,9.119923136265610797e-01,9.370962073590757280e-01,9.063411194445754049e-01,9.038948341155598198e-01,9.465083195431139851e-01,9.263168516386948159e-01,9.088160540044918356e-01,9.414208168736000193e-01,8.992355689320103984e-01,9.127197454394553322e-01,9.108777542735371213e-01,9.481489642757956471e-01,9.391055834552074488e-01,9.314990833420994099e-01,9.289795565778317110e-01,9.215357104647514674e-01,9.314212273808223364e-01,8.185261021386105451e-01,9.446300113831135326e-01,9.499341813829347281e-01,9.092136258388817671e-01,9.397425709523314907e-01,9.471455334778946522e-01,9.496282448128030573e-01,9.399581940370325128e-01,9.230134248755528237e-01,8.034632977835041157e-01,9.110755235754187664e-01,9.004055407218899409e-01,9.020121399063871781e-01,9.444199129401936732e-01,8.477939943854275739e-01,9.038555216161746619e-01,9.351052033048945500e-01,9.420439260447658336e-01,9.104732263692608685e-01,9.366451073857221532e-01,8.806819073702549794e-01,9.356112594137216965e-01,9.062108260047138097e-01,8.990690186912511095e-01,8.993306419253881412e-01,9.267455711212475578e-01,9.319657834216545922e-01,9.045377368871238000e-01,9.188530134127160798e-01,9.068806464640066789e-01,9.486166616034863441e-01,9.487417316108770482e-01,9.126623846015036179e-01,9.388315461631142611e-01,9.432025707766481526e-01,9.308490200927833635e-01,9.034525717929833277e-01,9.444139193101399599e-01,9.415277236899594060e-01,9.192579411573335024e-01,9.436926646598218227e-01,8.723152152034506779e-01,9.485856521814691744e-01,8.959859393813870421e-01,9.305813154315529800e-01,9.100430322025644392e-01,9.401888716672820445e-01,9.421503575104653860e-01,9.035109658493298834e-01,9.196909333046717760e-01,9.480270857867384438e-01,9.509935708680390398e-01,9.476825197245242194e-01,9.448681560405277624e-01,9.267678163250533396e-01,9.136607174479666194e-01,9.032005815214544375e-01,9.444372545283139520e-01,9.353839874176544944e-01,9.502837196171536327e-01,9.292568920441025559e-01,9.453449045679697127e-01,9.450847054463538122e-01,9.058592204890865140e-01,9.408627433084241209e-01,9.366059824734653816e-01,9.405147615780159454e-01,8.036558027447686658e-01,9.463149544844710048e-01,9.122451468880670156e-01,9.145224120491904918e-01,9.484722713809593531e-01,9.473427920246287881e-01,9.083789281029170937e-01,9.028143055083436286e-01,9.378356379329797488e-01,9.454752806218523764e-01,9.303753801135697943e-01,9.479127948469741050e-01,9.128157625379730300e-01,9.337037781311616769e-01,9.438379821024684979e-01,9.317648130419020625e-01,9.021880391665884069e-01,9.104853309642706449e-01,9.400551644149923725e-01,9.456479321652598857e-01,9.210813432943036894e-01,8.985934728924458437e-01,9.464568028996278581e-01,9.245859404823341121e-01,9.459114088987198299e-01,9.420881448833586802e-01,9.128742447554571982e-01,9.381983085846932191e-01,9.467981256520391353e-01,9.235106448652832256e-01,9.386046481785538242e-01,9.438977452654767619e-01,9.491222811173823937e-01,9.232636181894365857e-01,8.761961301691657544e-01,8.533719704365932968e-01,9.358508692641858140e-01,9.362125199492842276e-01,9.035196774433832401e-01,9.459797854608228418e-01,9.469940381486230407e-01,9.443129107675863887e-01,9.476124018897965628e-01,9.052392632012590257e-01,9.474438686775444873e-01,9.340146837209934993e-01,9.472073620040203368e-01,9.047412304183530818e-01,9.033889347001172743e-01,9.450535498501374532e-01,9.473345785284873477e-01,9.349358983481602658e-01,9.066404293129272096e-01,8.955354522275916773e-01,9.111180124617597187e-01,9.224967031594977218e-01,9.480302643856861611e-01,9.070525088036107686e-01,9.394443977984695548e-01,9.107669706570014068e-01,9.019468826057502886e-01,9.481947125152916378e-01,9.021700798752406714e-01,9.473354707706173050e-01,9.022297705416448821e-01,9.261266971209390908e-01,9.211888281326902073e-01,9.496098340719181241e-01,9.062603208690925838e-01,9.150951407786221958e-01,8.938034023309389120e-01,8.985540437913360767e-01,9.036457095002654594e-01,8.488595062195836149e-01,9.414871412541213624e-01,9.334797004692897415e-01,9.336553206596864829e-01,9.486101928208934275e-01,9.227282209514803268e-01,9.468457008280602993e-01,9.470698193360947981e-01,9.025935366744877175e-01,9.398289545623329522e-01,9.463549481279451836e-01,8.976267471144026011e-01,9.016660181497777593e-01,9.029427546210162525e-01,9.174860841097950415e-01,9.229077728666387204e-01,9.448002979757790243e-01,9.230274230310711037e-01,9.141846204887569272e-01,9.490716946885562333e-01,8.893074897895505426e-01,9.198338137374402201e-01,9.481431181789227169e-01,9.486992189724869906e-01,8.374336078242056169e-01,9.444038650517231348e-01,9.152789590064235314e-01,9.143951043915441446e-01,9.280150395881744396e-01,8.968894180563335983e-01,9.408765467583901643e-01,9.145134177745116721e-01,8.824520156671686877e-01,9.031618267769460084e-01,8.988337571416772365e-01,9.060496819553912617e-01,9.038321170210588118e-01,9.451834320919865196e-01,9.482702964530479450e-01,9.470004707171358893e-01,9.265750619804981048e-01,9.418655712961027104e-01,9.477381509515143687e-01,9.118895592754299173e-01,9.424462478613785388e-01,9.309228594121862210e-01,9.484793723117155295e-01,9.115260432705588611e-01,8.511421155507350456e-01,9.421115307831030572e-01,9.320585237934734257e-01,9.373368534287125353e-01,9.419097484428634592e-01,9.469900974437808205e-01,9.254787195176553682e-01,9.482762829928000903e-01,9.034081064847980791e-01,9.005645556150297937e-01,9.295910274521718142e-01,9.174653282504957597e-01,9.170899114288978415e-01,8.953916822224319283e-01,8.108690076583102702e-01,8.996892978359267712e-01,9.453119397868083862e-01,9.195294743319619712e-01,9.030298556710250057e-01,8.466156796755494041e-01,9.480779225619644368e-01,9.026286690711690097e-01,9.397210949712776484e-01,9.020780059538919815e-01,9.457868212660992535e-01,9.469340858026783492e-01,9.438840961532052320e-01,9.355022446877032660e-01,9.214239021793503293e-01,9.060405667108392125e-01,9.337559588931851895e-01,9.393817639316898171e-01,9.323985651265502828e-01,9.494295281031550626e-01,9.474407974116300091e-01,9.027065852381488398e-01,9.139927222042506516e-01,9.181465987562178466e-01,9.498840252207606527e-01,9.171889990459637376e-01,9.231015184166662113e-01,8.911690407229698740e-01,9.358480973700408212e-01,9.504613693142718311e-01,9.160318291191937856e-01,9.190303376887000164e-01,8.330233617889559739e-01,9.473574172697982743e-01,9.405835742692724155e-01,8.001083353558990918e-01,9.329826511773806619e-01,9.272944795986060029e-01,9.466368897471032495e-01,9.465894142662667488e-01,9.118259654656535318e-01,9.231033417370146932e-01,9.376863219947302319e-01,9.155645937126059009e-01,9.392843565858376431e-01,9.459852936454786754e-01,9.487894653531006028e-01,9.484975779479460911e-01,9.355198452351353167e-01,9.079359406150433465e-01,9.257814952823506527e-01,9.350219561450984207e-01,9.298865338031451211e-01,9.136000078729340501e-01,8.858103934039931460e-01,9.010781766143510785e-01,9.483958999080380758e-01,9.005316873019199031e-01,9.147816388066418725e-01,8.565384211606827947e-01,9.463754888550856004e-01,9.213866364427283351e-01,9.034924398241621635e-01,9.047902295044695231e-01,8.643158443431613325e-01,9.068305175531126139e-01,8.254152377789711892e-01,8.313256544662207537e-01,8.296013439460423466e-01,9.000317604563149443e-01,8.976449281571622363e-01,7.593765353199297685e-01,8.996362012946536035e-01,8.582810008531502888e-01,8.723982133996940336e-01,8.677658449946671348e-01,8.962679618716355989e-01,8.601830740488984883e-01,8.012694672618968506e-01,8.259642497632585512e-01,7.989781191610700883e-01,8.739680905727666982e-01,7.976433343432244305e-01,8.423223227505522992e-01,8.245221061885547043e-01,8.362827295179817710e-01,8.672461098611087271e-01,7.643887725941621580e-01,8.664022704559979360e-01,8.266190054854770652e-01,7.447909694276618753e-01,8.983479543532597589e-01,9.010979446530237302e-01,7.568765038461139349e-01,8.657543456477102550e-01,9.069897826337375291e-01,7.805593100892644909e-01,8.299504529608396908e-01,8.812648104516833669e-01,8.154850255135061010e-01,9.090253901055982411e-01,8.551092175849935861e-01,8.652436496650824926e-01,8.644909455548422939e-01,8.711223606952793741e-01,9.012863964100492620e-01,8.767385499961137807e-01,7.527689678665002715e-01,9.032031024504780792e-01,9.077780047579290246e-01,8.723208721658295417e-01,8.706385683041432122e-01,9.036326920553260367e-01,8.514265851764242221e-01,7.797132610722289359e-01,8.631050480886088838e-01,8.985583505264743698e-01,9.093738936419294427e-01,8.437479683929773877e-01,8.489903810353224278e-01,8.663082894718112659e-01,9.086519039905911477e-01,8.996943017505465434e-01,8.570618907404145004e-01,9.055749013868854558e-01,8.816588746190977544e-01,8.340273869286076724e-01,8.223924494325349777e-01,9.062372537329641542e-01,8.097501815415231174e-01,8.355839676306600072e-01,8.473548618800603727e-01,8.932560184226751021e-01,8.982235884985749763e-01,8.586326564076032231e-01,8.848928682932160061e-01,9.083665224399055660e-01,8.711362054080832307e-01,9.032268258952143025e-01,8.504944559564905360e-01,8.340011521527552762e-01,8.340564483207785207e-01,8.677617969172335410e-01,8.326912586209225253e-01,8.196254922545354038e-01,9.005061682241062293e-01,9.046530460719777178e-01,8.246660040951802051e-01,8.724929318066857453e-01,8.946325312094506321e-01,8.270239526672393815e-01,8.247671352021912483e-01,8.366185730349046112e-01,8.124366588211449081e-01,9.088631099995750917e-01,8.939769906600696370e-01,8.289595478597531208e-01,8.368783244381573505e-01,9.032153043705547502e-01,7.964142440461010608e-01,8.300625828068963763e-01,8.313475331505338906e-01,8.338917705080486353e-01,8.999149438912247279e-01,9.069434713151829364e-01,8.295810423288019209e-01,7.645496998633212193e-01,8.765280813067228838e-01,8.282972655176757959e-01,8.589379358579131152e-01,8.892068993726034432e-01,9.024756591605275213e-01,9.079296902311803086e-01,7.609735016948470099e-01,7.750394885085282182e-01,8.346447742414848658e-01,8.329096228665293644e-01,9.061960076015560528e-01,7.581363065005011226e-01,8.344381284812092403e-01,8.372280307481609896e-01,9.061059476666907253e-01,8.526155411806076723e-01,8.333992475074124551e-01,8.414663432856791525e-01,8.656176880366163173e-01,8.314422084906468724e-01,8.716257621409022605e-01,8.552419070625951747e-01,9.104925698292566372e-01,8.411580104586323658e-01,8.459831437920767305e-01,8.326160191243038300e-01,7.548471322003118544e-01,9.058364188384596671e-01,8.714717698717994177e-01,8.764092365520774752e-01,8.501673633570550059e-01,8.222327397377680036e-01,8.331323339110018322e-01,7.418090273794373246e-01,8.364186211586771558e-01,8.675017643378543086e-01,8.417482474780798585e-01,8.580232464117927282e-01,8.627363679506844241e-01,8.136059986725343585e-01,8.665285842264319749e-01,9.002936867889587136e-01,8.166753955030234824e-01,8.971759497981440790e-01,8.780640666652765880e-01,9.028189839581658438e-01,7.868459733090755748e-01,8.738856103682218768e-01,8.986997166573048590e-01,8.364871572022457569e-01,8.585969545007179349e-01,7.959283075355230164e-01,8.303924379818787838e-01,8.169668674671806130e-01,8.516961095072578258e-01,8.252738469940518184e-01,8.371729731501057481e-01,8.584956829178135296e-01,8.407918533694076491e-01,7.564085205487818264e-01,7.982239828464890996e-01,8.371176434805883693e-01,8.421144783595874150e-01,8.944422904399865759e-01,8.302132782933324684e-01,8.292409249527262771e-01,8.261959675174421758e-01,9.041613285664301669e-01,8.382721355786493245e-01,7.612449539011827415e-01,8.970690332486561669e-01,8.765202754284666664e-01,8.601869979087468643e-01,8.024937786872047285e-01,8.292392593754844832e-01,8.264779441068670351e-01,8.167020563802356303e-01,8.476939153343348021e-01,7.856156413709701747e-01,9.030074703347830134e-01,8.858774008914412912e-01,8.728549100153101259e-01,8.554978961026712403e-01,8.513339225287195333e-01,8.996956565757292523e-01,8.916152449777965394e-01,9.091132047634431501e-01,8.979392072982418371e-01,7.737628035263428572e-01,8.300024431226697974e-01,8.270775988790595168e-01,8.994184008935263153e-01,9.079850565915442706e-01,8.565442358254515831e-01,8.266257833119274867e-01,9.057983364433865869e-01,7.649732792413898030e-01,9.007277580162456054e-01,8.202310800380419042e-01,8.697653408136867270e-01,8.653684595173539718e-01,8.374041387887820598e-01,9.072409098731532007e-01,8.812738717571630964e-01,9.071125226895719873e-01,7.831302836523387212e-01,8.696542253388859223e-01,8.424227488108153583e-01,8.289829467073813740e-01,8.215826197358166993e-01,8.418251828213272336e-01,8.226971279655445057e-01,7.717964457129856681e-01,8.501979890576977228e-01,8.915965391800914075e-01,8.744422540573130176e-01,8.328480428414033465e-01,7.554255438867805150e-01,8.307300108077367851e-01,7.766825669441276281e-01,8.247635604428469325e-01,8.383808976784783429e-01,8.786530164491161976e-01,9.060511868181126971e-01,8.340789497207025116e-01,7.830589118968288576e-01,8.224096360761379287e-01,8.092697624923822497e-01,8.352123777720564801e-01,9.022210735997052700e-01,8.975446387400538573e-01,9.009804502982660113e-01,7.497190324005833517e-01,8.980759373179070248e-01,8.373263787338333097e-01,8.187409575551646279e-01,8.175478417790217334e-01,8.930780246095912922e-01,7.925704045551572596e-01,9.025187586088964098e-01,8.023240724182951755e-01,8.724186440290777611e-01,7.964915882372448630e-01,8.194324807589562498e-01,7.736209620600610348e-01,7.888786528873398263e-01,7.793851773800880567e-01,8.706622725713630828e-01,8.826707148457568763e-01,8.558018692992919174e-01,8.941430436046918784e-01,8.031542751466583807e-01,7.451004253653311649e-01,8.734693768614717468e-01,9.082597782111311302e-01,9.023153329536854894e-01,9.074115366423108897e-01,8.808156753925264759e-01,8.618791524113267322e-01,7.693385112479576016e-01,8.421772186964879836e-01,8.338394536555691072e-01,8.770169468553264958e-01,7.962524613073259649e-01,7.840996622062724741e-01,8.762963701240579217e-01,8.462376549694866634e-01,8.349425303214148553e-01,8.603564366732433522e-01,8.523262084630255364e-01,8.855467589244979676e-01,8.486694935347822710e-01,8.998720243644735550e-01,8.749202337419169639e-01,7.555264435535540279e-01,8.566336289646327984e-01,7.909803353098705525e-01,9.061898134676866778e-01,9.074174144549199683e-01,7.566477246533233059e-01,8.761071052889897182e-01,8.440299651958677041e-01,8.316719947516537648e-01,8.366887036537651312e-01,7.879574967358963233e-01,8.117235826623425687e-01,9.117538262902583623e-01,9.077550617023767421e-01,7.438112116962053433e-01,8.290508481230443039e-01,7.676266322141768184e-01,8.931530086380958799e-01,8.833293945438042138e-01,8.677999420384425733e-01,7.509781050973061145e-01,8.774151570045090054e-01,7.551351650434631191e-01,7.665780603996045217e-01,8.753926636378035475e-01,9.059984385080317448e-01,9.057907237455280480e-01,8.414320947464636324e-01,8.344738828833755395e-01,8.380993660733949691e-01,8.058334373278341900e-01,7.457340361276599827e-01,8.161721387492927304e-01,8.278946110677335435e-01,7.604365301001427824e-01,9.047985170446661840e-01,8.348316675709002155e-01,8.189849989604734981e-01,9.090124580065868098e-01,8.672598096168820936e-01,8.294993592705479646e-01,7.314707628201904122e-01,8.855069087105357228e-01,8.300886086108149042e-01,8.879737976812682732e-01,7.802123258850059973e-01,8.607296166930312742e-01,8.320800768575437045e-01,9.076613887166834482e-01,8.134546724564069020e-01,8.559536418070150532e-01,7.693736200970220374e-01,7.869542960361344264e-01,8.311133565046884275e-01,8.646787110005270671e-01,8.803573287720146689e-01,7.512642350321809825e-01,7.683802279483253894e-01,7.608299562427210949e-01,8.113920819777110660e-01,8.647776056095888286e-01,7.835361114224478341e-01,9.076767385526168797e-01,7.483099448185547287e-01,8.669738698309494840e-01,8.985372856561727462e-01,7.810730029393098128e-01,8.497782937690524507e-01,8.566184376839172110e-01,7.257573302861001219e-01,8.990978876405230080e-01,8.506144009617784274e-01,8.526629994690642089e-01,8.639023135753393090e-01,9.040692438851443136e-01,8.470448748732116728e-01,8.127879695631521351e-01,9.011012551630093181e-01,8.931365631136962691e-01,8.290980960345358808e-01,7.661075713823213285e-01,7.772617889254361812e-01,8.512963306580980660e-01,8.298369978820779869e-01,8.294093532939186275e-01,9.073394634897629096e-01,8.278394914858191456e-01,8.640885589345601581e-01,8.236183985369851523e-01,9.068253303140944022e-01
9.078742985516421449e-01,9.073453866481850927e-01,9.085448767012297422e-01,9.083488364365286394e-01,9.069718229113780117e-01,9.097546336839313907e-01,9.103721792089563003e-01,9.097895688407744430e-01,9.076734452191305147e-01,9.082491324443608960e-01,9.083499644846558807e-01,9.090548492984523721e-01,9.074979436996204463e-01,9.080210255857937840e-01,9.088135639079107930e-01,9.095549626533662169e-01,9.093610811880002975e-01,9.094698290255572859e-01,9.093565967791724658e-01,9.080281001364185478e-01,9.084185104689335155e-01,9.081264523457899251e-01,9.088985705425338679e-01,9.088575625664324642e-01,9.095811912849361969e-01,9.088878114215327431e-01,9.076954277648735525e-01,9.091653287780461223e-01,9.067593442303139017e-01,9.097638622123720431e-01,9.091532767533923032e-01,9.091168440631974823e-01,9.094238961133812582e-01,9.070386607830062120e-01,9.091015276542087076e-01,9.079085218517647382e-01,9.092227724285649737e-01,9.103937928369543187e-01,9.093060137572600565e-01,9.089315066583490976e-01,9.078973891428343546e-01,9.103321429323786296e-01,9.092912554059709995e-01,9.086608119988660581e-01,9.087038779606362304e-01,9.084624452337036749e-01,9.101636556485057650e-01,9.086308206031621371e-01,9.095254222856151705e-01,9.090372049922603725e-01,9.094117034313911052e-01,9.081381672064346988e-01,9.083581186064685342e-01,9.100544763031440665e-01,9.104494796575141047e-01,9.088152764529577876e-01,9.091981734217484679e-01,9.095648986560850302e-01,9.099970483071613270e-01,9.093494355995396239e-01,9.081380791597905011e-01,9.095512517159025645e-01,9.084427272502563211e-01,9.098688572862547730e-01,9.078696613492621692e-01,9.072017892765276148e-01,9.079512377315122063e-01,9.089452027213704710e-01,9.088811116251874767e-01,9.102564925919000016e-01,9.090176961441618353e-01,9.091775224847652437e-01,9.095869174417765546e-01,9.084697664181238252e-01,9.092026020533692243e-01,9.082959981426392826e-01,9.092920581686662063e-01,9.089293040753021469e-01,9.107887766394594520e-01,9.101520962831990413e-01,9.090006004680345475e-01,9.092069200050628686e-01,9.075867843967521109e-01,9.097148166827184745e-01,9.087867885422659109e-01,9.104429599417765973e-01,9.095654924989842183e-01,9.094784232739132612e-01,9.079002475521359417e-01,9.066621367786505958e-01,9.088554916278226425e-01,9.086231296280483649e-01,9.104803391133126089e-01,9.087403639910514030e-01,9.084290874980002206e-01,9.085787627334575012e-01,9.084636819342282177e-01,9.086508815603226985e-01,9.086121719490732884e-01,9.092876751362262144e-01,9.083195620962444261e-01,9.088636401104698281e-01,9.086449438095113296e-01,9.098517666722378827e-01,9.062089756536008123e-01,9.086781100331767780e-01,9.099791646535084766e-01,9.079431438054181847e-01,9.089626386533902203e-01,9.082903457160460547e-01,9.093141977265724041e-01,9.100799753082529087e-01,9.094945480205979260e-01,9.080536397523837344e-01,9.088725586491612773e-01,9.095630140347116255e-01,9.085733449942311468e-01,9.097951995010108428e-01,9.101250610139535180e-01,9.094080129877892826e-01,9.095946886236696560e-01,9.078360851025907285e-01,9.073819099927419307e-01,9.086062579443922038e-01,9.100523934357385158e-01,9.101763784387953971e-01,9.095540358208376031e-01,9.096410098518254994e-01,9.105318115901656073e-01,9.091439628399919926e-01,9.085241770169405484e-01,9.098525056705826231e-01,9.080476953619033287e-01,9.080804039477303746e-01,9.094758277466096219e-01,9.090165078264189624e-01,9.101344647025043644e-01,9.092943957106104369e-01,9.092241829270437670e-01,9.105110899597995688e-01,9.096136008588466826e-01,9.089983059597654957e-01,9.078552321437017847e-01,9.083988730935054212e-01,9.075845679029099777e-01,9.088359017626589376e-01,9.088661877702971514e-01,9.075935702386337400e-01,9.095720736804494555e-01,9.105308774460075805e-01,9.095183576150389637e-01,9.082189252617446362e-01,9.085901876552197054e-01,9.080950686259396942e-01,9.080132562241147731e-01,9.096453032252218573e-01,9.093327613341679605e-01,9.110727049136514433e-01,9.092709431932382014e-01,9.085184199836010555e-01,9.096807261316249837e-01,9.081663959143625453e-01,9.082893142168803058e-01,9.089115812217974932e-01,9.085868319894770950e-01,9.095501779706898215e-01,9.093080040013789000e-01,9.093618905116276352e-01,9.079507429163610199e-01,9.082094384908918627e-01,9.091487208410365950e-01,9.081110169965387335e-01,9.085059279102083440e-01,9.081891810788443875e-01,9.078415830939337017e-01,9.094733002892683160e-01,9.072078244731707208e-01,9.092929873374019367e-01,9.084216474364203986e-01,9.093770718442080181e-01,9.072549128621070214e-01,9.079314946967039779e-01,9.084023699334639046e-01,9.093888341590407043e-01,9.093713437683158540e-01,9.108066376160064426e-01,9.082571693174424921e-01,9.098569104917390016e-01,9.095097260516956661e-01,9.097321537636987587e-01,9.093880363958114499e-01,9.082284733543158906e-01,9.086490258892604421e-01,9.087455477326908948e-01,9.076178833619751307e-01,9.081581179828644990e-01,9.091788827303903808e-01,9.087893952504383366e-01,9.092346578439238769e-01,9.092091881117740915e-01,9.081590290599691473e-01,9.090592971533384414e-01,9.089759713416138975e-01,9.106554589765363250e-01,9.099201723139466180e-01,9.094514396223737362e-01,9.103309966879394866e-01,9.102478175372954450e-01,9.060305889787722000e-01,9.086386508033474918e-01,9.083677303187722707e-01,9.087608671528550897e-01,9.087805245205581306e-01,9.098239189039475372e-01,9.088907859530455102e-01,9.088044187723143263e-01,9.101086975837030524e-01,9.100854607277669706e-01,9.093942040411283623e-01,9.080041263151819031e-01,9.081005720777139967e-01,9.076880939714930818e-01,9.092747146422526239e-01,9.095956875539136233e-01,9.102463800744244882e-01,9.080081714595134024e-01,9.093159250771588598e-01,9.079375649768645085e-01,9.093524612351888692e-01,9.080173501976617212e-01,9.093970070480966728e-01,9.099090319416183181e-01,9.085586361863811078e-01,9.089816282349442167e-01,9.076087501945699909e-01,9.094103714415837647e-01,9.087111963238440060e-01,9.105679628768064138e-01,9.092787255999188467e-01,9.079316714696190616e-01,9.089681313208342051e-01,9.098014273340730984e-01,9.088001616759538992e-01,9.095537452483616336e-01,9.095134864074406744e-01,9.081897410070752796e-01,9.087144161092025607e-01,9.083179290801566275e-01,9.077216679841048075e-01,9.078519290347200066e-01,9.089976038060397778e-01,9.099847788331225651e-01,9.078900197475573419e-01,9.102985596378233568e-01,9.083184704489090100e-01,9.096773796988001370e-01,9.090610999731941755e-01,9.083856439591448950e-01,9.073776998186128262e-01,9.086665188488519673e-01,9.088012062133301594e-01,9.071518276623288246e-01,9.091745171505402068e-01,9.090745579895457285e-01,9.089729944862251498e-01,9.090253589257103473e-01,9.094257763787275683e-01,9.091069097133291921e-01,9.081265680401074958e-01,9.099761410330505784e-01,9.085363463599147593e-01,9.076946515403248039e-01,9.082718583061543116e-01,9.076354692379824396e-01,9.097658423002384920e-01,9.094475131251211764e-01,9.096179954661295364e-01,9.088400396129949765e-01,9.077062334752832307e-01,9.076301296969569998e-01,9.099277049759862956e-01,9.091984660949999908e-01,9.088603306112728042e-01,9.096335545904192799e-01,9.095847219093198266e-01,9.093612769226977477e-01,9.087298656407458708e-01,9.080402082421908938e-01,9.084303818385589535e-01,9.093403669231927555e-01,9.095054718586088605e-01,9.083908046876782993e-01,9.080753868720921052e-01,9.076960196686097992e-01,9.086994916751873763e-01,9.102840770214756239e-01,9.086130383897491614e-01,9.033932706818120772e-01,9.089322842211147169e-01,9.083702889084828147e-01,9.085864193740663675e-01,9.084232414050389393e-01,9.102189773365871872e-01,9.099549004087827964e-01,9.090559383761791512e-01,9.090840560024930905e-01,9.107199588775520827e-01,9.098101057494063504e-01,9.094709093349581108e-01,9.079764449747368404e-01,9.095016557156828663e-01,9.085552572660632320e-01,9.101393942995569253e-01,9.087031840904639113e-01,9.093175570750833270e-01,9.096206538776403505e-01,9.078182813397753792e-01,9.088542996500966753e-01,9.090404367659508100e-01,9.076378751772773423e-01,9.085335278538948511e-01,9.091095623696247019e-01,9.076418307869774660e-01,9.091098750040546017e-01,9.100422780041406146e-01,9.099438756835832587e-01,9.087961609435230015e-01,9.095942807723516044e-01,9.087327951300431250e-01,9.092618998032689914e-01,9.081443887795515035e-01,9.100799354125116425e-01,9.098482099195412953e-01,9.087900776231075950e-01,9.077028442334477143e-01,9.079486227537906240e-01,9.090044026095887020e-01,9.091147157113205202e-01,9.096812903761182234e-01,9.084867789595143517e-01,9.083970483336765156e-01,9.096799756302119677e-01,9.080098336410177273e-01,9.095857717760875705e-01,9.100330980960956717e-01,9.095466901580813168e-01,9.086351183744091342e-01,9.093168260836843597e-01,9.410225156996964158e-01,9.405819034722385785e-01,9.408589191888382386e-01,9.401917403132937778e-01,9.403647910860919445e-01,9.406778185009541104e-01,9.413439406938938214e-01,9.398866563458211365e-01,9.402084543329382038e-01,9.397244157219810656e-01,9.402374547313405717e-01,9.406907455265821616e-01,9.396773620518598102e-01,9.406115139506030509e-01,9.411885123125374175e-01,9.392841244144861657e-01,9.404738916058423825e-01,9.415510876177441979e-01,9.405217077635872336e-01,9.418373701766302730e-01,9.383480433500459572e-01,9.414588210256396028e-01,9.404704394448784033e-01,9.432971906948059981e-01,9.407408464217967836e-01,9.404614617670324916e-01,9.395124938722091423e-01,9.406220439137267242e-01,9.395581735317743988e-01,9.391923959442416425e-01,9.402649294055596130e-01,9.413060916262028233e-01,9.395050551124997096e-01,9.418441546594096270e-01,9.408178898080060693e-01,9.411145705694745622e-01,9.396159637663037412e-01,9.406272591529519778e-01,9.367714548101407912e-01,9.400652230350629024e-01,9.408084278099205777e-01,9.398820325127629216e-01,9.399077890745858310e-01,9.398779458692382294e-01,9.433549678145144446e-01,9.398544453109407559e-01,9.403675442662193795e-01,9.414666335127507280e-01,9.400831221026334505e-01,9.412246411020604997e-01,9.411254357336177323e-01,9.411428123410948698e-01,9.415711403611762842e-01,9.409336128364945706e-01,9.410969305040264299e-01,9.403910162185266097e-01,9.410711316501371160e-01,9.397894883320937476e-01,9.419756985328806564e-01,9.411863483206105441e-01,9.429997914183987362e-01,9.421185660282238583e-01,9.409839687561449839e-01,9.407880712870644313e-01,9.414890428392488353e-01,9.410538579360800959e-01,9.413055385064494907e-01,9.400108010715606532e-01,9.411637924043261272e-01,9.390996274950076383e-01,9.379941619460493429e-01,9.408439924923649444e-01,9.428991385552437654e-01,9.403969793474380445e-01,9.395371889362297280e-01,9.424886082405921073e-01,9.399544819246026250e-01,9.421274559729959641e-01,9.398124101157531163e-01,9.386014226563326179e-01,9.384547740700840412e-01,9.378551514140404111e-01,9.385797567237456063e-01,9.431658675306190398e-01,9.422537389129493901e-01,9.421766576535325344e-01,9.408004455173512026e-01,9.412891398217915206e-01,9.407635958003236487e-01,9.402467433368175698e-01,9.427473149184654178e-01,9.420983679122957311e-01,9.389655714481243143e-01,9.416982750051470230e-01,9.425323812383519240e-01,9.409969355622438414e-01,9.402397867926818309e-01,9.389836594771845402e-01,9.410449461907406388e-01,9.409237554254196167e-01,9.377334101526058063e-01,9.420905288929499743e-01,9.421424971655634195e-01,9.402234396256331506e-01,9.377629252556621831e-01,9.423274569840429660e-01,9.392667565507164529e-01,9.429420663264116431e-01,9.388303935138930800e-01,9.397508272571517551e-01,9.408503413702127283e-01,9.402856786241198250e-01,9.429774026371605666e-01,9.419475079809491724e-01,9.412416763404394260e-01,9.393298487993124724e-01,9.432727522759610794e-01,9.386685074539811158e-01,9.412529945017338306e-01,9.416113190240047448e-01,9.422583785569893511e-01,9.387360175130445850e-01,9.393868516039578509e-01,9.425766649841844647e-01,9.402005452997184154e-01,9.414957469668937540e-01,9.416302637268074704e-01,9.418071288847448264e-01,9.406925222116682139e-01,9.386191980895474130e-01,9.403515337139537467e-01,9.390411537589200552e-01,9.406559097810924808e-01,9.414041631039239411e-01,9.406196269278409572e-01,9.409995905363334190e-01,9.404497245195476696e-01,9.402328859728353860e-01,9.414834788539978572e-01,9.409438074008460440e-01,9.416272801483361876e-01,9.387047142060435112e-01,9.394209723761349773e-01,9.417855329775134399e-01,9.392958201768810689e-01,9.376542763539061909e-01,9.418154743918515370e-01,9.389994189451763562e-01,9.411236430452705193e-01,9.407505345081775827e-01,9.400563748962798005e-01,9.418409172986085265e-01,9.402966149545602947e-01,9.413430181763561277e-01,9.414726437587261909e-01,9.447535144755162539e-01,9.414592660306041472e-01,9.362804046802534197e-01,9.406448639425878389e-01,9.408067507925303996e-01,9.412281889872239349e-01,9.412995715846618205e-01,9.408301666297670396e-01,9.383498047879149651e-01,9.397125112705891903e-01,9.375942745737605444e-01,9.414084180272522806e-01,9.386519206744783350e-01,9.422723058698903031e-01,9.398168375800278751e-01,9.422786262890834319e-01,9.400959284016888740e-01,9.398169591833656078e-01,9.421650334054476605e-01,9.402670184837350620e-01,9.409141851084443786e-01,9.401344079773572560e-01,9.413777022388533089e-01,9.401418895108356599e-01,9.409011593896506875e-01,9.411046373846406743e-01,9.408654703418524168e-01,9.400105763268294945e-01,9.397120275655080901e-01,9.405478894315270066e-01,9.393711767009258473e-01,9.398131303477565979e-01,9.410005773449614530e-01,9.419778916661640800e-01,9.388988995101924528e-01,9.416842156129315855e-01,9.391981944018316097e-01,9.393596432050063116e-01,9.405444130078413068e-01,9.412967106203631307e-01,9.380220883572136792e-01,9.412620787735489492e-01,9.406201133967488914e-01,9.398992856357851755e-01,9.406548089491848508e-01,9.405646554239770474e-01,9.393925470391595312e-01,9.400612390479553548e-01,9.416677549878010867e-01,9.403333096314751005e-01,9.412819170309079109e-01,9.400710509285422622e-01,9.434209363570384976e-01,9.393109436248340272e-01,9.404636088701833208e-01,9.400602350849280864e-01,9.363468876598730617e-01,9.400744417107305129e-01,9.409354396540687837e-01,9.411926404191834905e-01,9.421537159889329383e-01,9.416896218985536526e-01,9.418867408597688673e-01,9.392208164021766947e-01,9.402575201622349610e-01,9.394776083940437061e-01,9.388195740339164708e-01,9.389388545452568291e-01,9.389966390275545916e-01,9.411020525711213391e-01,9.400849160194988396e-01,9.418962148753678987e-01,9.408528366715011026e-01,9.386820124912903518e-01,9.403526448676657878e-01,9.412409104462404752e-01,9.418658375676417505e-01,9.393054204160260490e-01,9.398095114768025837e-01,9.403760957280025146e-01,9.410025334309026768e-01,9.409926096784788641e-01,9.388170895616455569e-01,9.402387348257659205e-01,9.386245738687361007e-01,9.405494719801342773e-01,9.397095460075276518e-01,9.404398569714670364e-01,9.403180381951697919e-01,9.374321749774718882e-01,9.424785380584006500e-01,9.406095055967957919e-01,9.397232680920935000e-01,9.417500483936620537e-01,9.408578454672117397e-01,9.417129793054681564e-01,9.406579165449955315e-01,9.394757119576754301e-01,9.411519795927615339e-01,9.425671007592630879e-01,9.388446681906521540e-01,9.418906496998613598e-01,9.431186089886607338e-01,9.389835535173731706e-01,9.407461160293817404e-01,9.416089055601195579e-01,9.396606779485868755e-01,9.414477620339568587e-01,9.372599743515194204e-01,9.412030102356349071e-01,9.402921580433118987e-01,9.408037063947047862e-01,9.419480671774135283e-01,9.402080355468525052e-01,9.409355834943489150e-01,9.408463075933356512e-01,9.401380671459262928e-01,9.411040611213935536e-01,9.407055812188719335e-01,9.379850033944022725e-01,9.389237383019753969e-01,9.395940774166567921e-01,9.426706269728603038e-01,9.424180596439502011e-01,9.412889095518284233e-01,9.406924004124673777e-01,9.418420553938086082e-01,9.391531084293573972e-01,9.415083589484389837e-01,9.398814734971744356e-01,9.425475795505195986e-01,9.423129984949421001e-01,9.385070925531209252e-01,9.413203838921185840e-01,9.410357464595429100e-01,9.399108135362707062e-01,9.414481076780704116e-01,9.408946805187768936e-01,9.397946030526413974e-01,9.409106819262298416e-01,9.403258809543121322e-01,9.395463835989914525e-01,9.408158049520480848e-01,9.424768059136159337e-01,9.413579052665607128e-01,9.427814042519836457e-01,9.392387980858767360e-01,9.398325412774273246e-01,9.404098472122477403e-01,9.420561510026256302e-01,9.409069851351538061e-01,9.407528089850969444e-01,9.375119562981637511e-01,9.397145412426773925e-01,9.387949967202110502e-01,9.405365945933027438e-01,9.398152055484223499e-01,9.416058905222194353e-01,9.392824061926666745e-01,9.412836903823688095e-01,9.399666508809585430e-01,9.405646718949063345e-01,9.406149009983117981e-01,9.398261565054343292e-01,9.403918439575709165e-01,9.416811477615463222e-01,9.393833588427615844e-01,9.405784955773208722e-01,9.416470355940245174e-01,9.416718902442564598e-01,9.440727764386087628e-01,9.435195846630054506e-01,9.408633441758368354e-01,9.406416779069585177e-01,9.394257499574604209e-01,9.417982020125693632e-01,9.405131399674671044e-01,9.388280153948819207e-01,9.407234062469899127e-01,9.420124669396250372e-01,9.410114228399030223e-01,9.385986093820000153e-01,9.405017791876109090e-01,9.413157494080087728e-01,9.444504392434330819e-01,9.414444957792299506e-01,9.384937628886538263e-01,9.387422954803018582e-01,9.395477440436050820e-01,9.312135219954613685e-01,9.315390715827468471e-01,9.306142651156541490e-01,9.307237416747777825e-01,9.313484845622320707e-01,9.311373491187953100e-01,9.313532290648591783e-01,9.318708171717166033e-01,9.316621669640470227e-01,9.309952513491825954e-01,9.310676846978994670e-01,9.310559617324889459e-01,9.303659955045440189e-01,9.308404438218819132e-01,9.311827332761269949e-01,9.313973746074691862e-01,9.314008329528660202e-01,9.296012600262831826e-01,9.312090041020556486e-01,9.313553606523761186e-01,9.305263068447250374e-01,9.312009202539867081e-01,9.306493650390949002e-01,9.313518289398587946e-01,9.318624927995680096e-01,9.309707377097076186e-01,9.308818258156539294e-01,9.309471233234205556e-01,9.310704392912839689e-01,9.308978086147425834e-01,9.308482205277092136e-01,9.309501053687603278e-01,9.294387623901988471e-01,9.312784359223303943e-01,9.302298046706330981e-01,9.317752306107858207e-01,9.301254772820869432e-01,9.306601672591618968e-01,9.310449605580440879e-01,9.299846230202459818e-01,9.313942175300734538e-01,9.297480973283095418e-01,9.315417748609835513e-01,9.312457281693269362e-01,9.309220248295062561e-01,9.311766940948603688e-01,9.311123735854378580e-01,9.317088453972268702e-01,9.317819650058469794e-01,9.306894961555682855e-01,9.312781286617218823e-01,9.313704412030389124e-01,9.310081752751756534e-01,9.312395601815532942e-01,9.316451349356384970e-01,9.300878424144314316e-01,9.317595766673069102e-01,9.301553240848104975e-01,9.309318840235712988e-01,9.299040792929942345e-01,9.316652888851596481e-01,9.311816732546199793e-01,9.315807952429627781e-01,9.304284544389566092e-01,9.301984752469552031e-01,9.306145314086324838e-01,9.319001338365716647e-01,9.308542943823998606e-01,9.305187717703025108e-01,9.310133623388120450e-01,9.316957010619955071e-01,9.312452800223063321e-01,9.312049059031812792e-01,9.312436374036267006e-01,9.307925325993223753e-01,9.304951267546476279e-01,9.310817623133540444e-01,9.308617511168366665e-01,9.315423103395560345e-01,9.311980704702476075e-01,9.309715758971256472e-01,9.313524257373488879e-01,9.311281264014487080e-01,9.304939979415211004e-01,9.317607392723499249e-01,9.314238697289373148e-01,9.308880097244035534e-01,9.313078125576285116e-01,9.311574987826269911e-01,9.302795684125095832e-01,9.306732447557700683e-01,9.305690346707661265e-01,9.304292593228081776e-01,9.315061249627664131e-01,9.302328365095081653e-01,9.305551641740302804e-01,9.310639971161949191e-01,9.300490064691433467e-01,9.321175233305016850e-01,9.309721502604745291e-01,9.315615121948855881e-01,9.323036965455251401e-01,9.300578383074307176e-01,9.293920705122868942e-01,9.312317850125377827e-01,9.300790865821051412e-01,9.293798145735330252e-01,9.316659870321167825e-01,9.312711773196564735e-01,9.318930550347770403e-01,9.298769773544978134e-01,9.303093015319274794e-01,9.317698336471577081e-01,9.298397900150259243e-01,9.309443654912188393e-01,9.308268835798483298e-01,9.303826585179489905e-01,9.311971066473793135e-01,9.308167003602700884e-01,9.292240702941667596e-01,9.306875807323764516e-01,9.304207149451034775e-01,9.311980847489217394e-01,9.313680414147739173e-01,9.310431384048151182e-01,9.316716917948076881e-01,9.319437115191133714e-01,9.313540076726127825e-01,9.316858323799934727e-01,9.310205377717422071e-01,9.310671483979686691e-01,9.309651353316960032e-01,9.308697761967908990e-01,9.324312462684323233e-01,9.308412218376941327e-01,9.312795538423500608e-01,9.309286907933208566e-01,9.322884626268286290e-01,9.312479825041922732e-01,9.307236206027849068e-01,9.314794770054478645e-01,9.317208558576378641e-01,9.306161454592697391e-01,9.319808262835214130e-01,9.312768783854238341e-01,9.302597092357569597e-01,9.314328971325215312e-01,9.309835146973940434e-01,9.322263249632281035e-01,9.310161668184835371e-01,9.319473355388996350e-01,9.312499113879972867e-01,9.294884323329972720e-01,9.311498551916392863e-01,9.303844643162501038e-01,9.305055739622322131e-01,9.310767241580254483e-01,9.301508887785172597e-01,9.313818559532240915e-01,9.311524761578213738e-01,9.323338960449284452e-01,9.306876772745193982e-01,9.311318863572268789e-01,9.290387812650761079e-01,9.316171402793224088e-01,9.307560567158204012e-01,9.310824457599309323e-01,9.309325103433043758e-01,9.302349914054097724e-01,9.312047116898855004e-01,9.317608496527861606e-01,9.313349792690051032e-01,9.309735494878061957e-01,9.321419182952712656e-01,9.297392230348134889e-01,9.304577849121121735e-01,9.304108036002297633e-01,9.301899800117536810e-01,9.315551303651697923e-01,9.306335316271538982e-01,9.305147944145679695e-01,9.308063746980547171e-01,9.296735833043486830e-01,9.301341031942464976e-01,9.305153078511109177e-01,9.309807400659007026e-01,9.301966711762035267e-01,9.310728198845958925e-01,9.308125038054496647e-01,9.306536728486713983e-01,9.308228283500386002e-01,9.319105355420558290e-01,9.304071863262447506e-01,9.310882426910231935e-01,9.309902821768606396e-01,9.300444182661612436e-01,9.313027863797485040e-01,9.306353502078116291e-01,9.295621646278665606e-01,9.294884695490763793e-01,9.315268827114366879e-01,9.312924970089407894e-01,9.301828580195126150e-01,9.315840211166339646e-01,9.316342400516561817e-01,9.311062974973441930e-01,9.314214325919020210e-01,9.312401053436021314e-01,9.300100064407723632e-01,9.318800953324454239e-01,9.315841215948803544e-01,9.308698006961806382e-01,9.308984844824945704e-01,9.317052300500355821e-01,9.310432756540181209e-01,9.328536898169279556e-01,9.303836017991592433e-01,9.300898921230598138e-01,9.310252539153703877e-01,9.316941466764013802e-01,9.306984145983433487e-01,9.306533817745122894e-01,9.312063302700842593e-01,9.323858143147349953e-01,9.314088713450303647e-01,9.306483865847090531e-01,9.295207834767393873e-01,9.320261929564681580e-01,9.310691461189815055e-01,9.299515867067642549e-01,9.314267508640032833e-01,9.312543192823116156e-01,9.306978181877814116e-01,9.301594436451680048e-01,9.303830755779809447e-01,9.296552614986968166e-01,9.319176564339485269e-01,9.303797092902518218e-01,9.304906605689415855e-01,9.305270183216394209e-01,9.307282860140801972e-01,9.311238007891943225e-01,9.310504330148667851e-01,9.319576832134792710e-01,9.316187861493211431e-01,9.310462626770482641e-01,9.306413547457579316e-01,9.320022672944525688e-01,9.304468631802602641e-01,9.300431503349608775e-01,9.315231097165421748e-01,9.312196168065085544e-01,9.298112611653908122e-01,9.315219473374313219e-01,9.309887021655750550e-01,9.307654613228145690e-01,9.305922408190778761e-01,9.306516849945158931e-01,9.313926386362069154e-01,9.302688420353650844e-01,9.310634761596249254e-01,9.300663708251623030e-01,9.311613454509130028e-01,9.322013984124325470e-01,9.315906745926997301e-01,9.311659365676537847e-01,9.304835239214939158e-01,9.300392827797265838e-01,9.305457789774546074e-01,9.310910126485493210e-01,9.300995390458591805e-01,9.310563203216346562e-01,9.303382676585377764e-01,9.302088757691002741e-01,9.314853150465006726e-01,9.306049150108930412e-01,9.306610279919150797e-01,9.320412020288071364e-01,9.303656242258171449e-01,9.320765628800565805e-01,9.318955907071491129e-01,9.308532571586553006e-01,9.301201475911828886e-01,9.310797409731238483e-01,9.305861866092878243e-01,9.309012685144928412e-01,9.304890868429485096e-01,9.303620002548383949e-01,9.308854314294228161e-01,9.317700819423480052e-01,9.309219706934880323e-01,9.313478530232899288e-01,9.310886155358143457e-01,9.318425025970260567e-01,9.299817245105992392e-01,9.305711437071025882e-01,9.308697788252975336e-01,9.327456418238031510e-01,9.304725329484588858e-01,9.314938879004308614e-01,9.316238447850055948e-01,9.320817784163484276e-01,9.297026081040519196e-01,9.304055642226660705e-01,9.307246174510589443e-01,9.312747264422361892e-01,9.315640922747405739e-01,9.315863601738979538e-01,9.305494229410993245e-01,9.316659735162977629e-01,9.310025274295941067e-01,9.311036591088139858e-01,9.322537507989553385e-01,9.312924439766611107e-01,9.307049097791948444e-01,9.312748351677302416e-01,9.303060623684021868e-01,9.310086925822729231e-01,9.313511579336199997e-01,9.299754468043721634e-01,9.315932053910911392e-01,9.306735183862383520e-01,9.315786518590921661e-01,9.300388086498662110e-01,9.312088247805782038e-01,9.299386467538830470e-01,9.308383513039973911e-01,9.321409048459511348e-01,9.317583801375287633e-01,9.306892204644147126e-01,9.304418269119060225e-01,9.315034298479266672e-01,9.297344572900575477e-01,9.303877260879532818e-01,9.305667845028269269e-01,9.314547050272988793e-01,9.305090095642538639e-01,9.316986378227862797e-01,9.316725651569127686e-01,9.302675511032515443e-01,9.313247213962306814e-01,9.308626276249398757e-01,9.311526964153157282e-01,9.315832515813912140e-01,9.309541498902701440e-01,9.297379332364401616e-01,9.303368172211410325e-01,9.315564113448711048e-01,9.316176783647731607e-01,9.309467854193453906e-01,9.311692464476479802e-01,9.307188242109412091e-01,9.315982958749222664e-01,9.306899662652743377e-01,9.310960713829873336e-01,9.313379433175427158e-01,9.300691024861961198e-01,9.305533597446061789e-01,9.296041628724384109e-01,9.305155732581222860e-01,9.316071092580501256e-01,9.311893006524107896e-01,9.314070416863478030e-01,9.309124400083329531e-01,9.311739759654958926e-01,9.306007297099017084e-01,9.302772265846158684e-01,9.309767336116955283e-01
9.289680285786062752e-01,9.299656313304510702e-01,9.299095067366762724e-01,9.298079019391897182e-01,9.307127690141412391e-01,9.308272323128108372e-01,9.324573275356839996e-01,9.288835865395719260e-01,9.306577834101348312e-01,9.317272566745271600e-01,9.285951383742887533e-01,9.306777828847992984e-01,9.300687147009714106e-01,9.321850064029747474e-01,9.302639850939107280e-01,9.300190436369314417e-01,9.298769731388649706e-01,9.300480615935248219e-01,9.309677055435582327e-01,9.302294089947288347e-01,9.309438960167200072e-01,9.302050449650578479e-01,9.315146728431665801e-01,9.299096632955540231e-01,9.303155389502314465e-01,9.300537316496775286e-01,9.322176059897299139e-01,9.300686017894739255e-01,9.290039493997558351e-01,9.310484303599655398e-01,9.295175269114279715e-01,9.302818148797444842e-01,9.314425095664634613e-01,9.291488729365963151e-01,9.318983351863271425e-01,9.302833522395314025e-01,9.312774758565657285e-01,9.316374975849134321e-01,9.299183782362118178e-01,9.299449134103092707e-01,9.307702734855222149e-01,9.308630713563839087e-01,9.279627305551655381e-01,9.292302555812865794e-01,9.316614529810175460e-01,9.305307297379128428e-01,9.318905046505167045e-01,9.297920288835973546e-01,9.300578418994517316e-01,9.303139838591280020e-01,9.314061514664870867e-01,9.294964187126342203e-01,9.285700600483476341e-01,9.307494127364716041e-01,9.285533184624319425e-01,9.302898114210884639e-01,9.311841275400769558e-01,9.296733276924499245e-01,9.309234585329837497e-01,9.309740148967187157e-01,9.317260953376563792e-01,9.293139380265679206e-01,9.283429364769533176e-01,9.303427759616565984e-01,9.306732509722430713e-01,9.296540602520079188e-01,9.302145439940977534e-01,9.320734675743264086e-01,9.321414538330067279e-01,9.311784184066921322e-01,9.308178165619251931e-01,9.324926997936411333e-01,9.300426681936018181e-01,9.289807268764236348e-01,9.302462047200931172e-01,9.298973524037607019e-01,9.302374694523855014e-01,9.317461514556057978e-01,9.303543838357278828e-01,9.294413865933364161e-01,9.304531768918744561e-01,9.323790507374138947e-01,9.289917546720454222e-01,9.301829478124249428e-01,9.305427820231462199e-01,9.304738799482668021e-01,9.311442843096061628e-01,9.301228279132816024e-01,9.298129801571075603e-01,9.294293134299541626e-01,9.294086976144223522e-01,9.289487551288145850e-01,9.292558396048195002e-01,9.299041575099623591e-01,9.301471112569766886e-01,9.300550001009323386e-01,9.321303068908450840e-01,9.298988903836133968e-01,9.301159066013153787e-01,9.324413364370157664e-01,9.300782246200458570e-01,9.311266767262696975e-01,9.314671004833585677e-01,9.310351689108530282e-01,9.302457702511452986e-01,9.305669990182675599e-01,9.298280992827966385e-01,9.293162730332328314e-01,9.309737300916788305e-01,9.289022313149940535e-01,9.300776109623478671e-01,9.302768492868416228e-01,9.287491333839271723e-01,9.309366829509982955e-01,9.308472692803294590e-01,9.300115618607269763e-01,9.298398938571851291e-01,9.300148352359267623e-01,9.317443380444362377e-01,9.308521275324959099e-01,9.297212628612968599e-01,9.307100497521946236e-01,9.292073576315751371e-01,9.296419521430576705e-01,9.307048923483063341e-01,9.302857048745131197e-01,9.292086130361060237e-01,9.305151443500981889e-01,9.314665154095922439e-01,9.332176347837372044e-01,9.301490750892933423e-01,9.318548331385840822e-01,9.291228609997128629e-01,9.305309318002972230e-01,9.293978268494598183e-01,9.317475062507007966e-01,9.305603386548495504e-01,9.301730807078101293e-01,9.309141052550810036e-01,9.309185583878547554e-01,9.311641215929863380e-01,9.280366236990270634e-01,9.321557757148233314e-01,9.308283193701621938e-01,9.311972744680454550e-01,9.295104440350250297e-01,9.318953981274646914e-01,9.299301874364730436e-01,9.313176158056367671e-01,9.316673358460400012e-01,9.297450049325023391e-01,9.304416522956475699e-01,9.309359942498631746e-01,9.313676560401141780e-01,9.320336835998109803e-01,9.302082393281567718e-01,9.311170306392571039e-01,9.315223121963089881e-01,9.303360243059212165e-01,9.297974590843920417e-01,9.318933099217252547e-01,9.313133528055060895e-01,9.284756215373175525e-01,9.310492749883999553e-01,9.314415277559505713e-01,9.305350641011795876e-01,9.304488914842784508e-01,9.295301222864230661e-01,9.331286001024481358e-01,9.293444389600271638e-01,9.311121399308766033e-01,9.317688417684154567e-01,9.293427053600764598e-01,9.313049078222623844e-01,9.313506732251920495e-01,9.292460537032661838e-01,9.316851083326855854e-01,9.293923991955473918e-01,9.291495903075480678e-01,9.325328113334634406e-01,9.307934111488068707e-01,9.291789399435300689e-01,9.290560529531602940e-01,9.309144311832728835e-01,9.311434886536675837e-01,9.310986931656518584e-01,9.325482072255734112e-01,9.311646280229534112e-01,9.312218393250702997e-01,9.319840362112272736e-01,9.293084530925025399e-01,9.297833140818029252e-01,9.299457343309118773e-01,9.308773432382324575e-01,9.288299006707565475e-01,9.312520143124541905e-01,9.304420108043335302e-01,9.302586169708896291e-01,9.306107130796005267e-01,9.294317696175945498e-01,9.295928372596145017e-01,9.300864875642076424e-01,9.312818298281516638e-01,9.302736909643981589e-01,9.295359796266818853e-01,9.304515747270627468e-01,9.310250274422987582e-01,9.328906815528100749e-01,9.309502278783563511e-01,9.296030650218286562e-01,9.299204815913726385e-01,9.300330288490543662e-01,9.310203253185458383e-01,9.298001470777637056e-01,9.308067288264676442e-01,9.310428527858451986e-01,9.281286211314557777e-01,9.308889034300849019e-01,9.307133224071985067e-01,9.295576998119071677e-01,9.319199189794793448e-01,9.308358319150227267e-01,9.294906968095395516e-01,9.294192324117842574e-01,9.309059428555442883e-01,9.298888387219662599e-01,9.310787775606230721e-01,9.301058011962135552e-01,9.285253668024555651e-01,9.298673633758323120e-01,9.303865969802407321e-01,9.309198599657227957e-01,9.294224635447791982e-01,9.311094999577953502e-01,9.308749687834407816e-01,9.303874197036254845e-01,9.319056548630061387e-01,9.297471662440608409e-01,9.299056709784158103e-01,9.319669747044972974e-01,9.310806377443028303e-01,9.300498528869386439e-01,9.316436567013007819e-01,9.302600447767239711e-01,9.306369114422365918e-01,9.308234764468298339e-01,9.301299568228180714e-01,9.305763168379524997e-01,9.280416674854196080e-01,9.308169994671676717e-01,9.291252919811362476e-01,9.299110943931557793e-01,9.305549306121430053e-01,9.293543726799091687e-01,9.289511135925779817e-01,9.309774293079907670e-01,9.292666783537930630e-01,9.305591441438295641e-01,9.312282346897831076e-01,9.310121477936427192e-01,9.292044885894954476e-01,9.311922134232150094e-01,9.279606661631838449e-01,9.300753544900506320e-01,9.297664072969823446e-01,9.301813471873691119e-01,9.291774857200426618e-01,9.305311336911920028e-01,9.295569763465009183e-01,9.305435417212050142e-01,9.305632233831658828e-01,9.304291668904486334e-01,9.293365309116358164e-01,9.312852786813952122e-01,9.303314048019906135e-01,9.305473729297847330e-01,9.301573075531418544e-01,9.296088655611761675e-01,9.313319875875661902e-01,9.308905180993947148e-01,9.314257609421627837e-01,9.303039038571186969e-01,9.315769343991305851e-01,9.297318869253211604e-01,9.312614531991386668e-01,9.311842510397624340e-01,9.296066584010386213e-01,9.296216049996325337e-01,9.308570134709546195e-01,9.302839995454628141e-01,9.287062246322784764e-01,9.294511369636586640e-01,9.312133754937540475e-01,9.317460268226832598e-01,9.293114871470079530e-01,9.301504913956749609e-01,9.293982888245221341e-01,9.317196114420349673e-01,9.301995772875637503e-01,9.306597447104735243e-01,9.307951866543685560e-01,9.304013639800944313e-01,9.315618373728227208e-01,9.304498882950923422e-01,9.301259900075745657e-01,9.299274068254546055e-01,9.309260417526228348e-01,9.288184337424157944e-01,9.307581306686114608e-01,9.311548418274505634e-01,9.306644745501415628e-01,9.311283011264325227e-01,9.305001584653600499e-01,9.290607720984108697e-01,9.305376968747560706e-01,9.310070748654453165e-01,9.299261002749442673e-01,9.306809734330209194e-01,9.302147008320552635e-01,9.312894281180398304e-01,9.309622570159796773e-01,9.310756049832146219e-01,9.320224149203740760e-01,9.313705504165777915e-01,9.305023508860208459e-01,9.291796747752786301e-01,9.316671351259935285e-01,9.303311002663140483e-01,9.303212147377697416e-01,9.310346256076884597e-01,9.324581441824199013e-01,9.315745316424742795e-01,9.311386256095237623e-01,9.299816516055213755e-01,9.313138020594804445e-01,9.306140928554368363e-01,9.301098347318847992e-01,9.318433850085263703e-01,9.288275286325052837e-01,9.303914391166457909e-01,9.298998262377026203e-01,9.303864995136894578e-01,9.306477874438037201e-01,9.307701938772479089e-01,9.276770674030024866e-01,9.301084285526776130e-01,9.311458978861524294e-01,9.307238648688120897e-01,9.644857263776946965e-01,9.645983322259552573e-01,9.644506193626449786e-01,9.646833754374111169e-01,9.650451938748750846e-01,9.641479808464508139e-01,9.628643760104841354e-01,9.645945528018260440e-01,9.638152018093150142e-01,9.645039299652888865e-01,9.643729746755301813e-01,9.640146002361239530e-01,9.645808687672091652e-01,9.642844903703885473e-01,9.636577222239441909e-01,9.644757192251428579e-01,9.641208454456966503e-01,9.646630022108756419e-01,9.641806698221533356e-01,9.646879731326655216e-01,9.645377147284521779e-01,9.645828040179298402e-01,9.637023873482536418e-01,9.648661608836728298e-01,9.632551859881895995e-01,9.640533309206344992e-01,9.649141946104996537e-01,9.638679849798824639e-01,9.636827824965340517e-01,9.641044001820555653e-01,9.643321247580427524e-01,9.635746025076193932e-01,9.645931672421297343e-01,9.646154027642082074e-01,9.645666470180116470e-01,9.648309781003912011e-01,9.643176794269131546e-01,9.645870279210014830e-01,9.645219017710950915e-01,9.644497779009922889e-01,9.637936333328195326e-01,9.638114688749830350e-01,9.640098329697049939e-01,9.646774474462326276e-01,9.642531797615562228e-01,9.640790917094530510e-01,9.638523409476928983e-01,9.637281203677479091e-01,9.640000194809289491e-01,9.646129516404124971e-01,9.640418490596029955e-01,9.643914032509952605e-01,9.647035761457107839e-01,9.643527207080349051e-01,9.650880660118689169e-01,9.639911048706328867e-01,9.639933515377681061e-01,9.638187923489597297e-01,9.645703102160902986e-01,9.638837265353386030e-01,9.649568164656461278e-01,9.644780391461770241e-01,9.639957259250542254e-01,9.642130772265901095e-01,9.649417678683247512e-01,9.644294671450348577e-01,9.647334118802198821e-01,9.636577151840033384e-01,9.646859448605809018e-01,9.630717118594380732e-01,9.650343511553763909e-01,9.647638744789028831e-01,9.642625808223224126e-01,9.638473768039576006e-01,9.644671657452559277e-01,9.641709408015403104e-01,9.641923146292449287e-01,9.639230916186111164e-01,9.638015527357579604e-01,9.639738478427719581e-01,9.651232233266104910e-01,9.646206751404130531e-01,9.652275815781887758e-01,9.645838019811098230e-01,9.642310624810034314e-01,9.642789340869900583e-01,9.643190457269971150e-01,9.649172163123016510e-01,9.643028953723266072e-01,9.639948072501017817e-01,9.646100089674658484e-01,9.647184246205537939e-01,9.641858478011444689e-01,9.645134456283839253e-01,9.641599615944717039e-01,9.639279925262628224e-01,9.648006731791847201e-01,9.636694697488773498e-01,9.647587970641536836e-01,9.643310815837360384e-01,9.642489618838111509e-01,9.639624524194426725e-01,9.638787350874108428e-01,9.653294708012499781e-01,9.643917716710910248e-01,9.647942352128773269e-01,9.646281553071112125e-01,9.635595395586780132e-01,9.637266684415330964e-01,9.648932097533464702e-01,9.641897363679274857e-01,9.644836840349968465e-01,9.645101875635664346e-01,9.643463017086194577e-01,9.646028781684485853e-01,9.641959858829947105e-01,9.644837102112142624e-01,9.640809983012894602e-01,9.644604268018848181e-01,9.643441594875521439e-01,9.642688027702183140e-01,9.641672564519158106e-01,9.639315540014170569e-01,9.638846417837227953e-01,9.636359722727296795e-01,9.640133036259190824e-01,9.641431501087882605e-01,9.638211839567868422e-01,9.641799720862134215e-01,9.640421730268925460e-01,9.638639706204717994e-01,9.641804200542055669e-01,9.638299278397635117e-01,9.650924183559264069e-01,9.646037677902528085e-01,9.643006066347925564e-01,9.648981697645571121e-01,9.646293521634264900e-01,9.638921974370907586e-01,9.646791795499313205e-01,9.634893439785049418e-01,9.646247390431254010e-01,9.649470390884230531e-01,9.632994616166041801e-01,9.645785969639394386e-01,9.639484108405096396e-01,9.651496886438727385e-01,9.645750767727547803e-01,9.648635103947039715e-01,9.641374395664659147e-01,9.641122243191264651e-01,9.635441913385764945e-01,9.639628951747079011e-01,9.646235908592315500e-01,9.650240794641889996e-01,9.640859014801984594e-01,9.639034219074823495e-01,9.648628118207138726e-01,9.641054564772554292e-01,9.646747596997405916e-01,9.635782935781198599e-01,9.642358765291701994e-01,9.643958805705495907e-01,9.641488503762941642e-01,9.640808872425642440e-01,9.635232392185845152e-01,9.647178355140082484e-01,9.647263276693995859e-01,9.639630268767557242e-01,9.640255124011744003e-01,9.640470921431446572e-01,9.638683495386944911e-01,9.648990862443559413e-01,9.645726360766794238e-01,9.641676925660348507e-01,9.643836672095555951e-01,9.638142587737018596e-01,9.649035200293508696e-01,9.642034799353559338e-01,9.648971494914531100e-01,9.647590387669247036e-01,9.643228280999270874e-01,9.642084860368236310e-01,9.641560494161099948e-01,9.648111512513883881e-01,9.636506560767255092e-01,9.640921861262207182e-01,9.646983761610398167e-01,9.634733768224151840e-01,9.627909236362096612e-01,9.637767665051192312e-01,9.644710882967226784e-01,9.643890629945214288e-01,9.643988339179199176e-01,9.644171358489436185e-01,9.647360732881832268e-01,9.632824764124413575e-01,9.650044065346716771e-01,9.640747783143144289e-01,9.639666803611621759e-01,9.651661320450659609e-01,9.638752242094551503e-01,9.644244883810010327e-01,9.637203072599176412e-01,9.648469267365948898e-01,9.641423616212544401e-01,9.636096336902808535e-01,9.633592763405754988e-01,9.648002616336003312e-01,9.638638607393605895e-01,9.637944286215913703e-01,9.647369006623054410e-01,9.641516259760617436e-01,9.644410751379880464e-01,9.640739072095647622e-01,9.651125903837254327e-01,9.642463201990515431e-01,9.640572302915457747e-01,9.648239435496109850e-01,9.641348527613318176e-01,9.647026715546380693e-01,9.646711597112404002e-01,9.640453540998751292e-01,9.643962345653537271e-01,9.650095802867568739e-01,9.645537914373242261e-01,9.632749991784207433e-01,9.639556820313945895e-01,9.640318379633823209e-01,9.642465137610728432e-01,9.640350389960002930e-01,9.634873929603663401e-01,9.643003788563211387e-01,9.644218394513166537e-01,9.641254812469511881e-01,9.639563712887939673e-01,9.645671595869464987e-01,9.636321356355440626e-01,9.642365423646976907e-01,9.641428244178391616e-01,9.642650754784233280e-01,9.645792572739750881e-01,9.641596479540973652e-01,9.646103939579846465e-01,9.638281253226241851e-01,9.639791619605684314e-01,9.643485374081852690e-01,9.635084568615368550e-01,9.644423684090398519e-01,9.638299075186943510e-01,9.648461760385557140e-01,9.639452069808986945e-01,9.640979395638226146e-01,9.641079413041505619e-01,9.641529407795171869e-01,9.645239208173417289e-01,9.639602793224084643e-01,9.648720486536123131e-01,9.648145448377098976e-01,9.652307554052876881e-01,9.649587207183534243e-01,9.643101627234891282e-01,9.641867599027361679e-01,9.640308564263031510e-01,9.642921653176763641e-01,9.644614171349342735e-01,9.646749241157966948e-01,9.640029443423270283e-01,9.643416820720820404e-01,9.643663801384529943e-01,9.639480483948498213e-01,9.646802953620360332e-01,9.640401312154253111e-01,9.643493565651810595e-01,9.642133244716628582e-01,9.645525715252060150e-01,9.638916732152059685e-01,9.644314603732618840e-01,9.641881129536405970e-01,9.639222781243538263e-01,9.646094578551288601e-01,9.639548202816488054e-01,9.644515391239606439e-01,9.644117015843626239e-01,9.651530087922176593e-01,9.635235946176077260e-01,9.645868655064560038e-01,9.640442984161127216e-01,9.644999637139805015e-01,9.639413697436298722e-01,9.642008896456332190e-01,9.634580531329564046e-01,9.648064875962379938e-01,9.638800745257539715e-01,9.649656973916618252e-01,9.641521029167805512e-01,9.642845149674268423e-01,9.642920733706550340e-01,9.637467964066952497e-01,9.638534234241007415e-01,9.640176799291791943e-01,9.643821921578549228e-01,9.637212282397848995e-01,9.651709077232906164e-01,9.642828774056284580e-01,9.655611108350737881e-01,9.642115031415253723e-01,9.641390766372012200e-01,9.642612255371650898e-01,9.642029796515414475e-01,9.645041088098276205e-01,9.644425505244701435e-01,9.647643851246826552e-01,9.655606095765120189e-01,9.648527517900913342e-01,9.641776257055889587e-01,9.642475285366876037e-01,9.639789727260953400e-01,9.646708642963180980e-01,9.650006408563100990e-01,9.641402078453289448e-01,9.633421727111445287e-01,9.643457727519086919e-01,9.644798404874543873e-01,9.654473402422941719e-01,9.645513772512636086e-01,9.639698912896894623e-01,9.641482123867283205e-01,9.647988373631896097e-01,9.633805954156633433e-01,9.650730135891563144e-01,9.646828164787167870e-01,9.639758811752926482e-01,9.646424986894909237e-01,9.648133177865978460e-01,9.644335268274165651e-01,9.646576971656283250e-01,9.647065449908557300e-01,9.645140534474377914e-01,9.640637655104575821e-01,9.636914900768394077e-01,9.638877615427728918e-01,9.635912826225656591e-01,9.637815384922991946e-01,9.403750225918232619e-01,9.412220923805193484e-01,9.406721229298264930e-01,9.401608314045161174e-01,9.417070890155544438e-01,9.411666098561400906e-01,9.389066417551984456e-01,9.409390950822356103e-01,9.394778458189173564e-01,9.405981385015033114e-01,9.398619278518554054e-01,9.420926329294588841e-01,9.422547574674136062e-01,9.406848943326070467e-01,9.409769785398153230e-01,9.406108640110842911e-01,9.386612863722393341e-01,9.405900451620615721e-01,9.403449505589404067e-01,9.409598054411646428e-01,9.410346202395724058e-01,9.403717885085105532e-01,9.413409441560414148e-01,9.407451505371972056e-01,9.389695791290644244e-01,9.409038118798830341e-01,9.397795672186813887e-01,9.404078874541296207e-01,9.386233324820846269e-01,9.399539023750613786e-01,9.413080965842365311e-01,9.409266933541218236e-01,9.408107799205792654e-01,9.418093934267643963e-01,9.403853198468427044e-01,9.395828294434361849e-01,9.401008684078261401e-01,9.408037148871851718e-01,9.391499630669405407e-01,9.415859874349070680e-01,9.403090585947262436e-01,9.399087904351424161e-01,9.407342246576617661e-01,9.401618109772335030e-01,9.406067739877397305e-01,9.400213432341995023e-01,9.402931664063688411e-01,9.392742201399671975e-01,9.423539431602735439e-01,9.387251867564471164e-01,9.418638242296674123e-01,9.380994790642400716e-01,9.406018108484619500e-01,9.385110197132771059e-01,9.403855589910168344e-01,9.389760878606502326e-01,9.412313094827419180e-01,9.408123923044043879e-01,9.388935792976748074e-01,9.405604433488432559e-01,9.406278475487181989e-01,9.405728767945683577e-01,9.415342263871707695e-01,9.407506807355361378e-01,9.403554889466152478e-01,9.399587443810942800e-01,9.411479919275113071e-01,9.394105715515927990e-01,9.400883938004205298e-01,9.417025942842146558e-01,9.392912236490715827e-01,9.402029978792942888e-01,9.404004360177137256e-01,9.401744837939535193e-01,9.409416989455163804e-01,9.413871162646090252e-01,9.417796579832679038e-01,9.400329613378711757e-01,9.394747739023769917e-01,9.413277065345010408e-01,9.407523200233531835e-01,9.408496136973449886e-01,9.390374649452503109e-01,9.396654743428016765e-01,9.401699055876459044e-01,9.416512648703647681e-01,9.409505105171430683e-01,9.414635453529356379e-01,9.407569450287940338e-01,9.388221564187601009e-01,9.409495049296860980e-01,9.392409606722014193e-01,9.405750902428061666e-01,9.415369159927676757e-01,9.408154934649651802e-01,9.424870473988619102e-01,9.380904189655621117e-01,9.392212560856217918e-01,9.406849531878310744e-01,9.401995509725663558e-01,9.404140312261034529e-01,9.396527969564610894e-01,9.384497475298611002e-01,9.398916604046966272e-01,9.409542414377609632e-01,9.408902936804629524e-01,9.402757905656852211e-01,9.397278079421669261e-01,9.404159185075584571e-01,9.405259582032797772e-01,9.387604918868290849e-01,9.409500592087833848e-01,9.395022532789254477e-01,9.421057959254439673e-01,9.406460860574459293e-01,9.403678689809465974e-01,9.404826973933408940e-01,9.381432452646680797e-01,9.411917024535365606e-01,9.406001034915032477e-01,9.415755760133728280e-01,9.413614783327615143e-01,9.406591490767868269e-01,9.414900156000722831e-01,9.398869550375748005e-01,9.394414359131401104e-01,9.405367550934481402e-01,9.398313935358787452e-01,9.390156077060343165e-01,9.411623417678826042e-01,9.405757814109622084e-01,9.408774678469339348e-01,9.407120034044905710e-01,9.394386378059531584e-01,9.412108560507909116e-01,9.406207413971187092e-01,9.397604659027901652e-01,9.417555094018261741e-01,9.392695444713966557e-01,9.403561651695563350e-01,9.404536523024199512e-01,9.401944037565782564e-01,9.405969884262469494e-01,9.404262241336585060e-01,9.409067601343056308e-01,9.403262072114418890e-01,9.402920634168764336e-01,9.406830761236864014e-01,9.397429620272589323e-01,9.405353741165927151e-01,9.411168412628724278e-01,9.403441972974577734e-01,9.417293939865639674e-01,9.413177594615628196e-01,9.399981714367275920e-01,9.399608959151276588e-01,9.419583610011739161e-01,9.406446482272375897e-01,9.393254644092433603e-01,9.408322900233200281e-01,9.400261974751908944e-01,9.410909783637201320e-01,9.396191472862301941e-01,9.414421839653696056e-01,9.403609302347283316e-01,9.412380419567396572e-01,9.392580752663044485e-01,9.388472966082669346e-01,9.404063052443147885e-01,9.407537721094582084e-01,9.405427395667934620e-01,9.421698652824374021e-01,9.415481669582502766e-01,9.415861451171554375e-01,9.394618508265613066e-01,9.399539685005150469e-01,9.419509629498071801e-01,9.403726202954526547e-01,9.389490845958943233e-01,9.414810396675429294e-01,9.401424500625167324e-01,9.413600422124026590e-01,9.418097114898680289e-01,9.391856128023707839e-01,9.406590009315937140e-01,9.417263030274574120e-01,9.400084809561394250e-01,9.407831873376475418e-01,9.409482352312644737e-01,9.398404642081754634e-01,9.408776934481423160e-01,9.403249739573757982e-01,9.407184560170690490e-01,9.400969717683913540e-01,9.391509867115351851e-01,9.389941901892063791e-01,9.399593692670041856e-01,9.410438463538937093e-01,9.405108389157974536e-01,9.404024646613119431e-01,9.404832935699097840e-01,9.411416718960783356e-01,9.407236908496662275e-01,9.416522171904734284e-01,9.403773944006457164e-01,9.401453956901875131e-01,9.409781979851116196e-01,9.397329436926125101e-01,9.403341709033623541e-01,9.400999416519632002e-01,9.407759625061071773e-01,9.410387312498791346e-01,9.402380377744076201e-01,9.393610846854394403e-01,9.398053044504784959e-01,9.413093702811622387e-01,9.402704256145740791e-01,9.398051294334224259e-01,9.404742717601879409e-01,9.415843140081663343e-01,9.407345629251380181e-01,9.408949923985721053e-01,9.407293762516925062e-01,9.408406198176907376e-01,9.403561677262788354e-01,9.395795032617278997e-01,9.406244142713477974e-01,9.404275672667706809e-01,9.415563747379194215e-01,9.419109607021922681e-01,9.417055427065895712e-01,9.404804333184407783e-01,9.398081869285722645e-01,9.415626302829247507e-01,9.415084686092112243e-01,9.413815894833219566e-01,9.409515947463718000e-01,9.405542942769727910e-01,9.412116003418765642e-01,9.379447664995752554e-01,9.407651540211866559e-01,9.392204701929095512e-01,9.406355569913767978e-01,9.411448792344405678e-01,9.413080361240502292e-01,9.400375490783383636e-01,9.414771419113240336e-01,9.415027029102229772e-01,9.426791789996814552e-01,9.404927350049321344e-01,9.420890373800192563e-01,9.405527170997445285e-01,9.415966882910971059e-01,9.394332184355352888e-01,9.409248696190148920e-01,9.416464734116336555e-01,9.396300669233283998e-01,9.408239034499004116e-01,9.414273540642394966e-01,9.407252632178413343e-01,9.406881915219076351e-01,9.412828902275115484e-01,9.411347619564424116e-01,9.409551881059626810e-01,9.407088449875744551e-01,9.392758943263534999e-01,9.398073277342662291e-01,9.403883736001488192e-01,9.414366815257012577e-01,9.390201222251086666e-01,9.411253152407079714e-01,9.407568246276490909e-01,9.404041424072495658e-01,9.416247590094923847e-01,9.388840043053341411e-01,9.425887617916990369e-01,9.401910506653943234e-01,9.400576669219149473e-01,9.400902770157607558e-01,9.413008436582009919e-01,9.396299085471722101e-01,9.398448874962800348e-01,9.417446075289385155e-01,9.397271423265480816e-01,9.414936063943721845e-01,9.391214133069716308e-01,9.411620687687819453e-01,9.410712472330707845e-01,9.410152058561221944e-01,9.415235761172213724e-01,9.399896669195672017e-01,9.404805348676925636e-01,9.414395301128394289e-01,9.413099815640418866e-01,9.419763704695285345e-01,9.403106217326455685e-01,9.400416618109892486e-01,9.406558338593599133e-01,9.411188619674913935e-01,9.407499731379203034e-01,9.407646646769542986e-01,9.416549076148315045e-01,9.397383308982879546e-01,9.392768377049990347e-01,9.401759825715250152e-01,9.401358708751081927e-01,9.401235289940227391e-01,9.406350323398680047e-01,9.392325940764310044e-01,9.409873317281909344e-01,9.410777504295517737e-01,9.405446314639300809e-01,9.400480059057253479e-01,9.397821456811468188e-01,9.414376834700814989e-01,9.411430604296037172e-01,9.405345539626582818e-01,9.413284077603623068e-01,9.410932709818629061e-01,9.410323936925022448e-01,9.413356583805594369e-01,9.398768730123393533e-01,9.408158913672879375e-01,9.422519031395507616e-01,9.392954451531204674e-01,9.423449568569883805e-01,9.422203073594990208e-01,9.413379256149828622e-01,9.401792927896860386e-01,9.412446775790473952e-01,9.410013349364539925e-01,9.395023900655734561e-01,9.394739474959370451e-01,9.413230740020896992e-01,9.401291981091963734e-01,9.398660134674842181e-01,9.401164503842018849e-01,9.420212397062635024e-01,9.405140444208226480e-01,9.415146733669267354e-01,9.402523780597563663e-01,9.405278507574430513e-01,9.402322375325374848e-01,9.408008732936231633e-01,9.394950710216489753e-01,9.412561232526381882e-01,9.419455352970577122e-01,9.416721670588823478e-01,9.398099866735400987e-01,9.410928545327021943e-01,9.421188373161529794e-01,9.394033841157928277e-01,9.412278242706028086e-01,9.387956771455826521e-01,9.406550040265138080e-01,9.413427559075578932e-01,9.411076666777911104e-01,9.411409885515804596e-01,9.398026159385854950e-01,9.405594756091397723e-01,9.405033013404064945e-01,9.414021070135736302e-01,9.391865260080876077e-01,9.407216242917313398e-01,9.399975160696282250e-01,9.417200947483203022e-01,9.403721802413179676e-01,9.397517092340611500e-01
7.119760163666124519e-01,7.113288289239492190e-01,7.126782979688010000e-01,7.119820868827505533e-01,7.135014762330397220e-01,7.127114944541135255e-01,7.141875878879870854e-01,7.111703105546575143e-01,7.116419445152627477e-01,7.125747688699567428e-01,7.141913833977447945e-01,7.117185253616188367e-01,7.116442716081212705e-01,7.129458790504038523e-01,7.120693367813775154e-01,7.113798096152882389e-01,7.120135988721757458e-01,7.128819325660354922e-01,7.122456605230480520e-01,7.125058087725707479e-01,7.114716933914886354e-01,7.117759495011285464e-01,7.131955623696326629e-01,7.116118434068923193e-01,7.106074944681389782e-01,7.114969913015539715e-01,7.130568070904110822e-01,7.112542984280236791e-01,7.135319542145910354e-01,7.132929732389324817e-01,7.130222876013128097e-01,7.110062130892672583e-01,7.115729375916823862e-01,7.125949862300947624e-01,7.118684863395788875e-01,7.122843179275997194e-01,7.130144785654931594e-01,7.134113481637091025e-01,7.110148627263525034e-01,7.129206806172569966e-01,7.116670086075730373e-01,7.137884959687371689e-01,7.133747767911157167e-01,7.102311175557892708e-01,7.116448763697190705e-01,7.134213010990457793e-01,7.118349630313640652e-01,7.122188202584094352e-01,7.122740628848370781e-01,7.124704094206251170e-01,7.124291164028441203e-01,7.106750777571737565e-01,7.109561326791442593e-01,7.129388372807076157e-01,7.124454896673995119e-01,7.115473504766031132e-01,7.119759893874716417e-01,7.117413028392384211e-01,7.118082868845139188e-01,7.129851362273296189e-01,7.130789771697093604e-01,7.130041588237059358e-01,7.148548141154575930e-01,7.126810706298427611e-01,7.126251914856143177e-01,7.111369301568248869e-01,7.122508613439859637e-01,7.130904710322970574e-01,7.125621900712503232e-01,7.133160636931717979e-01,7.097893786101380220e-01,7.118403453034867212e-01,7.111324030030197196e-01,7.125954433123817822e-01,7.138074366089053324e-01,7.122479674122237370e-01,7.109662777727600025e-01,7.128987566329103576e-01,7.120920559408074890e-01,7.127652962154601424e-01,7.121954444521015892e-01,7.137022061990048183e-01,7.127973883907732233e-01,7.125879005323536575e-01,7.128824926992267663e-01,7.110481494449016893e-01,7.114715100080269972e-01,7.109217695254936853e-01,7.115506119825912856e-01,7.115371764993844161e-01,7.134926729958491753e-01,7.105657760322889871e-01,7.128269133124509604e-01,7.147420027599856729e-01,7.121829636923948659e-01,7.131565754239631572e-01,7.125639292781217327e-01,7.129494931401214597e-01,7.147739812659967829e-01,7.113436773031475147e-01,7.122374913324073242e-01,7.111513566424950694e-01,7.125517695990364331e-01,7.135130518041027381e-01,7.118162784386071751e-01,7.109712654465581982e-01,7.135651604259972691e-01,7.116781521054897919e-01,7.127897958215763108e-01,7.123407874585533373e-01,7.113486372904586075e-01,7.139856776532582661e-01,7.112269678300222608e-01,7.128922219476619970e-01,7.120017040826042143e-01,7.122672027561787189e-01,7.139848750387428611e-01,7.119894610449777339e-01,7.124247601489941406e-01,7.092458066780663595e-01,7.112026956785213461e-01,7.128035020054322990e-01,7.130565247851786692e-01,7.127825851541288449e-01,7.142370365181528458e-01,7.116090826249534818e-01,7.125045633916285981e-01,7.139890532010748636e-01,7.131702965144939288e-01,7.115154365700122607e-01,7.120022902013137811e-01,7.126089776594677350e-01,7.119789638033250379e-01,7.120262152674463607e-01,7.116241787290515930e-01,7.112382572494595490e-01,7.123547800136212915e-01,7.114797404627264399e-01,7.130636121655024029e-01,7.138590607059194237e-01,7.106471464967063500e-01,7.101968217114478232e-01,7.117339151087820337e-01,7.150158603554911396e-01,7.124023442308518028e-01,7.116114680714603624e-01,7.118128966595760332e-01,7.135001475218694100e-01,7.123072945762491948e-01,7.114105810898935234e-01,7.123238389646953106e-01,7.111758703096738854e-01,7.120432579085852476e-01,7.127227849737556298e-01,7.127484305816383925e-01,7.113273055739595119e-01,7.128056203264317991e-01,7.108322676063116852e-01,7.130857396206502496e-01,7.114978476026621035e-01,7.129794133247876475e-01,7.123208648060896930e-01,7.123255756626237778e-01,7.144423653479119452e-01,7.138074554176311315e-01,7.126197759664009146e-01,7.130586699492379443e-01,7.125910509824662231e-01,7.128628651077612011e-01,7.124371761997945196e-01,7.117641912716443642e-01,7.114806494383387747e-01,7.144756901232347523e-01,7.122562438017563391e-01,7.144328926744465402e-01,7.128758497525872206e-01,7.115420745799080349e-01,7.132530574505373533e-01,7.116790042015734841e-01,7.133777043720005429e-01,7.109629543413850117e-01,7.098969843213909225e-01,7.118181460852280873e-01,7.114968266710894884e-01,7.138338575394407304e-01,7.124306218285021419e-01,7.117216989564989493e-01,7.130941924940082943e-01,7.116367712184699101e-01,7.120997158370686586e-01,7.137529423477209090e-01,7.144222176812120573e-01,7.124018418598054847e-01,7.119719100456999294e-01,7.117028147291843965e-01,7.128503519857716242e-01,7.124120964291942304e-01,7.118776438231597670e-01,7.122133225908251486e-01,7.112924261313452456e-01,7.129366803055627866e-01,7.118556337080621521e-01,7.128097206359474969e-01,7.122855878358760329e-01,7.143657704051989965e-01,7.131641458552510082e-01,7.123640513587483625e-01,7.144576297716674906e-01,7.125847457961880238e-01,7.129205698203199271e-01,7.132421348932801441e-01,7.109673696442001534e-01,7.125383548044763593e-01,7.112755745086600800e-01,7.123693734919596121e-01,7.115331141079901389e-01,7.122601892576865268e-01,7.124282398450368925e-01,7.138091396351744500e-01,7.120372643094053933e-01,7.122588363592595728e-01,7.120150749334347440e-01,7.121729797928627592e-01,7.148275902010901017e-01,7.118547253055486079e-01,7.124561229843691113e-01,7.117297655276192403e-01,7.121146908177831136e-01,7.130119659995249881e-01,7.115282004110174974e-01,7.110792252209169328e-01,7.110492290394955228e-01,7.125337356503933517e-01,7.139066447006312544e-01,7.139556079272230127e-01,7.116187058587354342e-01,7.125829954731157656e-01,7.118450082669619539e-01,7.129000973991851398e-01,7.095824443846234786e-01,7.133574134235585174e-01,7.118984044302585357e-01,7.130771574963825632e-01,7.135824240779790051e-01,7.147818415271639525e-01,7.124656881759346971e-01,7.136100848830697618e-01,7.126303863272646089e-01,7.137283058611562092e-01,7.102035395828262265e-01,7.119631521260227913e-01,7.131243334669380429e-01,7.124320947286143513e-01,7.108079897367027833e-01,7.122582459782511588e-01,7.110430917654222416e-01,7.119626910234437833e-01,7.130743138166137918e-01,7.119075441027726825e-01,7.116677130021744624e-01,7.106732174871638330e-01,7.106797765781075471e-01,7.108010198831793414e-01,7.106936282568864227e-01,7.135933552773172650e-01,7.119057027817946581e-01,7.124640796650479890e-01,7.137877879629450639e-01,7.148724909072001754e-01,7.104142798547767867e-01,7.124748326230050388e-01,7.113091476759692000e-01,7.132049509681797073e-01,7.125417514287214482e-01,7.137207280663119269e-01,7.128451383901283078e-01,7.130247165232433959e-01,7.135085515827136460e-01,7.113675298812659475e-01,7.148193364617811962e-01,7.130722190549786399e-01,7.109174911455594659e-01,7.118397775562399499e-01,7.113570954578524175e-01,7.128579303273835377e-01,7.125122653910130888e-01,7.141316994286265318e-01,7.126142388566782948e-01,7.121325107397333820e-01,7.112452570373360983e-01,7.124307562635303626e-01,7.126086605350546721e-01,7.126710463167715837e-01,7.108895014686151814e-01,7.110247651911323352e-01,7.106544329537990423e-01,7.116130862491526488e-01,7.128214215156579714e-01,7.129402758030695120e-01,7.138214812053397251e-01,7.133910930810242190e-01,7.121209640277997854e-01,7.120132203216573696e-01,7.120980650928175892e-01,7.114903884415769708e-01,7.125493117625699702e-01,7.117889629506163329e-01,7.125332939798251219e-01,7.128806803090355082e-01,7.122389455497453170e-01,7.107187241340369166e-01,7.124997224915872174e-01,7.120121125651733829e-01,7.125837877972134304e-01,7.128787990325808899e-01,7.123864341028958158e-01,7.106824461135847759e-01,7.136401987587618345e-01,7.118905287393597625e-01,7.128179061428403518e-01,7.132015704421041935e-01,7.106633426930575315e-01,7.107276616447281148e-01,7.123890971079576140e-01,7.127542560905367752e-01,7.126391252634350915e-01,7.127408046641349193e-01,7.125938836810563615e-01,7.122381717615082763e-01,7.122669317582958071e-01,7.119377215109208290e-01,7.114388493685557258e-01,7.116017647299078819e-01,7.118935054927283401e-01,7.123402986118069213e-01,7.135972773380092615e-01,7.129057998406073127e-01,7.128935731347977312e-01,7.119586377900417595e-01,7.124444219290128055e-01,7.119383958159513082e-01,7.123198506444553546e-01,7.131174487140593543e-01,7.117770027006921074e-01,7.128602297654565989e-01,7.130646769582957845e-01,7.109137639332938630e-01,7.113946354263257499e-01,5.713203367054331405e-01,5.710480676798936894e-01,5.691106933653635735e-01,5.713227722471625469e-01,5.697579307333318077e-01,5.707909814817309080e-01,5.715605665922748324e-01,5.708930409888014479e-01,5.692473948570161424e-01,5.702663121418811709e-01,5.716038328577086602e-01,5.693728914580828970e-01,5.704218413411968891e-01,5.701204134266588675e-01,5.711520195771585540e-01,5.704501534038542987e-01,5.715443973345559758e-01,5.707037949229704088e-01,5.717770972493723125e-01,5.726746485952838306e-01,5.712334192132907384e-01,5.701581774076126541e-01,5.711598673113948976e-01,5.709492500197499432e-01,5.698264964806403210e-01,5.698324714924843937e-01,5.706627726842379289e-01,5.719781863561735902e-01,5.706645567660882934e-01,5.714121757342588426e-01,5.700808095234430883e-01,5.707842969272046707e-01,5.711389715594491490e-01,5.712774912175537789e-01,5.705037489672012407e-01,5.708343474415842334e-01,5.715257847882116993e-01,5.712575743259953320e-01,5.705184861092041926e-01,5.711075875477321651e-01,5.711014212523048972e-01,5.709009593786247283e-01,5.706786498642733019e-01,5.709537634177225263e-01,5.706413196669984922e-01,5.700657291194102250e-01,5.710418183716320373e-01,5.698564857687811180e-01,5.701656555369573054e-01,5.714776960783112258e-01,5.703327849570849484e-01,5.713652493599123972e-01,5.703433315893779998e-01,5.698875749226455234e-01,5.715442798275537362e-01,5.695434274525794649e-01,5.712425782438630417e-01,5.711645973155649036e-01,5.715768947324659788e-01,5.712966920693052231e-01,5.696304171708579389e-01,5.706018086602194783e-01,5.716965567697587236e-01,5.712134495987354343e-01,5.702460633076362750e-01,5.704086083921625638e-01,5.704198161071816209e-01,5.712555879214487042e-01,5.700964075836409961e-01,5.709252240354971697e-01,5.708042714962304753e-01,5.706618867074673140e-01,5.710207551698054385e-01,5.716669460349191878e-01,5.709828687727145358e-01,5.702277615266866384e-01,5.712177532532184410e-01,5.704873429326977607e-01,5.717821038502723940e-01,5.705035447163707696e-01,5.700903208148702106e-01,5.704190615514420637e-01,5.715088025345453904e-01,5.706360320713611545e-01,5.707771574404593151e-01,5.715151102314247611e-01,5.699900384007976495e-01,5.710949453259608344e-01,5.702681786163704691e-01,5.701375795801226776e-01,5.706815275968178947e-01,5.711437473356451022e-01,5.720800773100539471e-01,5.699539913968966198e-01,5.703634368992975823e-01,5.718889332596094333e-01,5.703479666666405601e-01,5.705862887303345676e-01,5.704959320012421564e-01,5.716399860762610974e-01,5.708615470771432054e-01,5.702349974130545007e-01,5.694242152415058822e-01,5.713304116574963176e-01,5.703494021786432722e-01,5.707002916838777029e-01,5.705219619869769110e-01,5.709425260992887496e-01,5.695321901734157199e-01,5.728161967581135716e-01,5.719559808673468915e-01,5.712637438795530320e-01,5.707516620983964506e-01,5.709955467730652989e-01,5.704243303173225366e-01,5.710746208163623994e-01,5.705975740478992364e-01,5.699297028700543999e-01,5.700524324724837166e-01,5.708239547788619417e-01,5.705229656957325757e-01,5.699765657978558275e-01,5.703841255892254658e-01,5.714865696888072888e-01,5.702924003199849601e-01,5.705943173224199416e-01,5.714356449270414640e-01,5.711899365353055869e-01,5.694502722825368624e-01,5.708167081630667328e-01,5.708455782523926825e-01,5.708560339451044241e-01,5.706214125451678498e-01,5.709534186181971505e-01,5.714047224669376313e-01,5.706377566193081563e-01,5.723054791936915686e-01,5.710131409369089139e-01,5.718461327345650824e-01,5.713586917623155736e-01,5.712417696325805538e-01,5.695036587446108411e-01,5.712968510069406092e-01,5.708626880789743341e-01,5.695227570969572106e-01,5.710737351698501607e-01,5.708130647954137160e-01,5.705760910012188658e-01,5.698523089472534719e-01,5.708390392286349924e-01,5.714819268022517385e-01,5.712019856376245874e-01,5.714681943325898850e-01,5.718981009594922282e-01,5.713538574922082391e-01,5.697187753485182249e-01,5.713198637289553794e-01,5.716027268500287750e-01,5.716549193434817822e-01,5.715922213482425018e-01,5.703448922553030487e-01,5.703223634594328795e-01,5.703269523811801411e-01,5.711248812834386346e-01,5.715931051803478935e-01,5.703668373460382135e-01,5.704323047465469365e-01,5.699264844020011100e-01,5.708762445713492228e-01,5.712633978944787749e-01,5.701904360696654628e-01,5.705451230385329975e-01,5.707587901542917619e-01,5.698957564205225923e-01,5.710626385700156016e-01,5.715796758518096876e-01,5.702287173603027837e-01,5.719343618788177430e-01,5.704452851889226794e-01,5.713826017820923253e-01,5.692749357500677121e-01,5.700762073131345753e-01,5.704963916687253445e-01,5.710359029737099856e-01,5.701885353595159689e-01,5.703706082434908398e-01,5.705529712301481426e-01,5.712082404818186188e-01,5.718884973772774272e-01,5.702360679326031745e-01,5.704656551407064624e-01,5.711581634336294622e-01,5.711578043411336125e-01,5.714646810142913758e-01,5.689852269122803730e-01,5.705603034125925621e-01,5.708580588345205653e-01,5.704277849132799449e-01,5.703596107763907463e-01,5.710629416243787615e-01,5.710519670792407743e-01,5.703519043727885984e-01,5.697821767035163854e-01,5.711286316694551557e-01,5.700334730848954923e-01,5.701470566784151428e-01,5.703178163093530761e-01,5.708489157777366652e-01,5.710765199272785919e-01,5.708171511995494551e-01,5.700016759418666812e-01,5.715317046869737849e-01,5.704221673973990381e-01,5.708996331385546297e-01,5.700818204925761634e-01,5.707050709659519105e-01,5.704824207745822218e-01,5.700170139624853860e-01,5.694327075040854780e-01,5.709333907189139135e-01,5.702910798689767580e-01,5.712886383780944044e-01,5.714014648465686186e-01,5.715343840384744523e-01,5.698433307174474161e-01,5.708833746828283484e-01,5.706969190215418486e-01,5.706900317059300232e-01,5.708158822837503532e-01,5.701621645509168390e-01,5.703757785907405120e-01,5.700605728443990383e-01,5.715847399155629116e-01,5.694614407330790273e-01,5.718584129653475623e-01,5.700887204030258282e-01,5.713050471460018320e-01,5.702706246612356811e-01,5.700804641635329739e-01,5.707901330553425412e-01,5.717412942549767729e-01,5.696964423284515133e-01,5.704064553362627743e-01,5.713470098175075229e-01,5.712319502867386767e-01,5.707127853107490933e-01,5.709922532949438523e-01,5.699197412415349939e-01,5.707485612718987689e-01,5.712036458203214595e-01,5.716787960982636640e-01,5.709159903592436747e-01,5.706807693880153742e-01,5.707564520697284705e-01,5.707059357895026830e-01,5.694268188129948394e-01,5.704324799684168390e-01,5.704698629090965145e-01,5.684660401651978612e-01,5.700700993462993749e-01,5.709369405235833472e-01,5.704083183302233184e-01,5.705590901183879016e-01,5.702131713573960203e-01,5.708870402290288082e-01,5.713752435200913915e-01,5.714648046781651836e-01,5.711834796580721463e-01,5.702108611067433497e-01,5.703823048939862250e-01,5.700137673714410491e-01,5.703106186884380202e-01,5.706071057436481464e-01,5.700987263933269267e-01,5.701056586054628061e-01,5.713083231804487738e-01,5.701896160648478595e-01,5.714596293590630260e-01,5.702594137378395045e-01,5.716667488302412670e-01,5.711606663859419841e-01,5.693836280346746825e-01,5.696979751396196168e-01,5.713024171588243494e-01,5.708242995157610800e-01,5.706792949715716601e-01,5.696233977936170367e-01,5.710302040582933003e-01,5.711882704268870237e-01,5.699751318290094959e-01,5.706215136100795116e-01,5.710481089258814258e-01,5.709932749385994155e-01,5.700013237112429021e-01,5.712804726735383198e-01,5.713772626924165099e-01,5.703471592802551449e-01,5.705504877493935423e-01,5.698702019592768453e-01,5.704074829809973046e-01,5.716399357887322896e-01,5.715502917674368799e-01,5.715536485964669566e-01,5.704179150234550688e-01,5.701942426338852954e-01,5.708899544822814143e-01,5.715291802873311289e-01,5.706051472781459299e-01,5.711575600053483415e-01,5.716864811277186931e-01,5.716767893045052729e-01,5.706320426271624946e-01,5.704993053661366886e-01,5.702961986211848577e-01,5.708360147936536455e-01,5.709020232197815625e-01,5.704445876246563296e-01,5.710983663225656093e-01,5.708870846633324891e-01,5.700190427670276394e-01,5.714313254542262577e-01,5.706373413694690866e-01,5.702322633560865661e-01,5.707003727655989289e-01,5.703091868260008468e-01,5.694565241768632102e-01,5.702968252143391092e-01,5.708138917327528761e-01,5.709832082047933133e-01,5.714389879889835155e-01,5.702902242828614687e-01,5.706305796585235957e-01,5.706724199452781754e-01,5.690539548691289085e-01,5.702084652851527879e-01,5.706198453154476269e-01,5.712395342761990014e-01,5.708865154255297059e-01,5.710110341025915748e-01,5.711374946724673274e-01,5.712422085042323516e-01,5.707479295761654914e-01,5.699266195366271548e-01,5.721572721851814203e-01,6.336810593317503404e-01,6.338411252309561483e-01,6.341297166739002789e-01,6.334936908906853015e-01,6.339636873451326426e-01,6.332458947539615357e-01,6.341566030342008498e-01,6.350006563614011279e-01,6.341198998240720197e-01,6.324846359218158076e-01,6.354808078100115942e-01,6.347066107141842162e-01,6.335417337358624223e-01,6.331395195792839381e-01,6.325781829847559878e-01,6.336175701871481492e-01,6.347889087771639849e-01,6.349243223552683002e-01,6.331790358513602612e-01,6.341462849056024309e-01,6.331872735104919769e-01,6.340907650945536433e-01,6.330165421015366833e-01,6.349119485530664297e-01,6.341768819111713862e-01,6.332435784381602595e-01,6.338211832279638802e-01,6.350340364596397391e-01,6.333919673947808748e-01,6.330458712413223887e-01,6.352548474572385917e-01,6.336557080521086904e-01,6.336617292257649137e-01,6.336069590082438197e-01,6.332468586235335817e-01,6.338003420370157404e-01,6.336592764026450775e-01,6.345140045052272137e-01,6.342959245999501006e-01,6.349655233022266643e-01,6.344770242319370812e-01,6.331679254247203348e-01,6.346492417869914471e-01,6.339849992249076971e-01,6.340803553143987692e-01,6.337602832472180037e-01,6.335192968564214988e-01,6.337673877773473130e-01,6.333889398655757619e-01,6.329443204646246768e-01,6.341152888008525501e-01,6.334200096637394584e-01,6.347741671055351365e-01,6.340325564679410997e-01,6.336259438044762327e-01,6.339537825076891897e-01,6.339861201058415441e-01,6.340427099563797908e-01,6.342378143957680958e-01,6.339433691012602567e-01,6.340801241461710980e-01,6.335921505863805203e-01,6.341492414874662087e-01,6.334864059642917322e-01,6.348940541122987113e-01,6.341383882598042865e-01,6.345538778432678884e-01,6.350034656672174371e-01,6.340884905354340351e-01,6.339609374218587723e-01,6.338481302103650128e-01,6.331705323776755101e-01,6.330145405094140809e-01,6.335584504016769092e-01,6.343111327704318292e-01,6.349340995821627365e-01,6.327528403831481629e-01,6.333031497600134507e-01,6.340559941906398489e-01,6.347650191997529223e-01,6.339087197895123538e-01,6.343206330315942498e-01,6.341431423180171612e-01,6.337173444263687339e-01,6.341383814769078198e-01,6.345053731537977360e-01,6.345431878781734314e-01,6.337899479678833492e-01,6.335090416373222455e-01,6.334688745852405933e-01,6.334599941330152362e-01,6.341941829868872338e-01,6.349324645198456407e-01,6.334660849601722044e-01,6.339653674664613714e-01,6.338592413334785958e-01,6.338009514219794527e-01,6.340329565310588444e-01,6.345097259826809610e-01,6.341958589885390296e-01,6.348052886417013818e-01,6.339439084212079578e-01,6.341054505852137257e-01,6.343446061828301730e-01,6.333696187595221350e-01,6.328483279574875775e-01,6.334004553547155636e-01,6.335455733011895463e-01,6.332240385911195313e-01,6.331437952748598663e-01,6.336622443006593164e-01,6.341288639105425728e-01,6.349391217216218131e-01,6.346455568380157120e-01,6.345187822518428833e-01,6.342629371082441070e-01,6.340832537747816966e-01,6.349768728599919365e-01,6.338421893270244079e-01,6.338899255161242197e-01,6.339678966677215755e-01,6.338350413659835647e-01,6.338723916071089537e-01,6.343412842666744655e-01,6.341314335754891784e-01,6.327294079822245454e-01,6.341934444662989945e-01,6.346245803208169223e-01,6.334856761669113157e-01,6.327639316846183082e-01,6.334576346453049123e-01,6.343415914944618983e-01,6.336743050433997215e-01,6.343202953477656836e-01,6.328574583891716232e-01,6.338192286068484727e-01,6.338141944394855010e-01,6.334267965463563632e-01,6.338369512736207190e-01,6.340693013841995906e-01,6.341411453333448689e-01,6.331794560874935973e-01,6.339839496451079581e-01,6.341880914242840062e-01,6.345263075714788759e-01,6.337911770078061835e-01,6.333598461259728474e-01,6.333756139286260689e-01,6.335348416234557467e-01,6.347503789803048413e-01,6.336744011044197489e-01,6.328435356013455415e-01,6.337582645977722917e-01,6.331679042175860639e-01,6.334593069420891842e-01,6.332453028439938292e-01,6.347621726855819935e-01,6.340720917789702815e-01,6.342306284316715503e-01,6.342912309504308288e-01,6.334332931899747665e-01,6.343228729132853738e-01,6.343269004302782843e-01,6.341127899318322880e-01,6.342697350507511267e-01,6.339821012554665014e-01,6.349279685391162609e-01,6.340200287802920665e-01,6.333181056454922908e-01,6.337768745609065890e-01,6.341016392971786653e-01,6.337719272936439552e-01,6.340430162492346478e-01,6.338650644445861237e-01,6.333450876467848767e-01,6.336079564028975764e-01,6.344378373879868693e-01,6.340520852426613230e-01,6.342652902443159935e-01,6.339993826430987411e-01,6.338582244468429217e-01,6.337531694416825845e-01,6.343306579797000078e-01,6.344247991536116071e-01,6.344592185800701500e-01,6.345022146548514597e-01,6.334563893204682161e-01,6.337555883130777667e-01,6.337340978608735353e-01,6.340411789987356883e-01,6.342545555100679300e-01,6.343097376620500105e-01,6.336291727526744966e-01,6.349983827881976461e-01,6.344704972621432182e-01,6.351154409913234433e-01,6.349580833260610735e-01,6.346006820645822000e-01,6.346872594341094187e-01,6.331591766664977916e-01,6.338990192428999304e-01,6.346842860096483241e-01,6.337913836127675449e-01,6.346231175922031342e-01,6.337657073300335675e-01,6.344286111721255672e-01,6.350220779987906239e-01,6.338527172271747334e-01,6.343667965879189463e-01,6.331002973828837588e-01,6.340298804270378952e-01,6.330815513919777482e-01,6.343841348400324209e-01,6.332917538030446991e-01,6.335881323523602227e-01,6.338027262488085123e-01,6.338047307927375806e-01,6.336894284998327853e-01,6.346548477719868853e-01,6.335739397780184579e-01,6.341974950592185190e-01,6.329928790672081362e-01,6.350829361566673326e-01,6.324394387393000860e-01,6.341293098377033255e-01,6.331370289603664991e-01,6.335623724051866468e-01,6.328431006301702411e-01,6.328398771171235282e-01,6.334577628575484010e-01,6.325704966214306113e-01,6.345003997244411664e-01,6.344433240028879428e-01,6.338447771209668735e-01,6.347063859149255638e-01,6.346247653386350995e-01,6.340555620582656315e-01,6.338384191128944023e-01,6.339446346854822334e-01,6.341778252625205337e-01,6.332092525698387320e-01,6.337433186787000405e-01,6.343039606329092805e-01,6.342878941172499507e-01,6.338422946688805348e-01,6.337037484629465256e-01,6.348125748733504103e-01,6.340391251455933519e-01,6.346185277988184437e-01,6.348621935257828808e-01,6.331719040611798466e-01,6.337332009122690346e-01,6.338720824556439704e-01,6.336127886482589844e-01,6.333881324015556702e-01,6.330832673764185126e-01,6.331379278400881550e-01,6.336763117184521787e-01,6.344096200620937820e-01,6.337189124553416208e-01,6.334945555530168138e-01,6.340669380315436809e-01,6.333973930890989257e-01,6.335172257717192057e-01,6.349813755780768787e-01,6.342189912959140807e-01,6.326858631847056547e-01,6.346363465027740070e-01,6.332264132930072176e-01,6.334674317902730944e-01,6.341581673078219294e-01,6.350989440126527663e-01,6.343228050961075004e-01,6.335429865747043143e-01,6.338683712974182427e-01,6.342075618912657031e-01,6.344056750687427915e-01,6.329460130701596299e-01,6.338586764674558616e-01,6.348510378106334562e-01,6.345771745945889553e-01,6.329813982715237763e-01,6.340465415888053569e-01,6.333748798069470665e-01,6.343696258884647943e-01,6.337060922524105910e-01,6.340770279185097280e-01,6.340830691823593490e-01,6.331943468022137589e-01,6.342300082420329055e-01,6.328907715529155098e-01,6.335474192505575752e-01,6.326541721080299885e-01,6.329968521083194632e-01,6.336192550592022465e-01,6.332866875133987827e-01,6.351655275791968647e-01,6.333299852777551919e-01,6.340241880176149536e-01,6.340781816779166302e-01,6.347799692794409143e-01,6.343625606084730695e-01,6.346558234618819849e-01,6.334941429088768450e-01,6.330266528311825347e-01,6.334573541003132302e-01,6.328249340151731461e-01,6.342016489396473666e-01,6.340431859014787896e-01,6.336763748211401426e-01,6.340274628449772409e-01,6.343960740213888672e-01,6.334593089091488105e-01,6.330030203945203882e-01,6.340063724086305585e-01,6.335789716124842208e-01,6.340463318678282167e-01,6.324469944792259213e-01,6.348910957690185874e-01,6.336580411295829052e-01,6.339619207577263937e-01,6.341136783658596343e-01,6.338576615130677716e-01,6.352348948492504421e-01,6.352711845801595203e-01,6.345613347264009718e-01,6.334830940614978312e-01,6.339385328148314791e-01,6.348250673910906805e-01,6.344174357378817852e-01,6.330017703298309595e-01,6.341981672999970066e-01,6.338115731367768291e-01,6.348438408633474417e-01,6.348047059074599652e-01,6.341952791206418860e-01,6.334561270822018919e-01,6.345599181272648659e-01,6.342264967945584475e-01,6.332285643135739939e-01,6.328285569284686218e-01,6.342531754342048966e-01,6.343643259605916684e-01,6.340323733526445071e-01,6.331063233210275643e-01,6.333272489343125811e-01,6.341407580327210747e-01,6.342779767266948365e-01,6.337587031805576032e-01,6.340748994177222153e-01,6.347031563199998505e-01,6.346016326059236157e-01,6.326399751719009590e-01,6.334168356946214828e-01,6.342555304727129917e-01,6.347300360235886840e-01,6.339452857228842220e-01,6.323681303744977944e-01,6.325473696803800561e-01,6.342075611065699503e-01,6.336872647531615055e-01,6.336343711816048163e-01,6.349908695663591951e-01,6.330990988567352096e-01,6.341484113668485190e-01,6.338669186736278771e-01,6.339094010655593747e-01,6.331145899941327260e-01
8.922931124400297342e-01,8.939174491614223506e-01,8.941466892624416740e-01,8.932428638861684700e-01,8.979740933945672410e-01,8.945320302283065184e-01,8.910655251828021317e-01,8.922715877281753860e-01,8.919686050463129234e-01,8.931619876603443808e-01,8.967748624431911564e-01,8.925644883761485460e-01,8.960771050442501995e-01,8.936032690918559451e-01,8.928410952166992987e-01,8.948753435786087618e-01,8.919736782414119380e-01,8.940575106854408149e-01,8.936242469364077401e-01,8.939499387192102464e-01,8.932678628275604327e-01,8.919980878924458345e-01,8.940247628077366837e-01,8.915604583831969743e-01,8.941811503314843756e-01,8.971629423108327117e-01,8.928640091795075895e-01,8.943207954105822921e-01,8.970080789373685581e-01,8.923417112770817283e-01,8.934208966000446450e-01,8.923071200173111617e-01,8.934387218124616448e-01,8.933396864692306760e-01,8.926041908636206390e-01,8.932909221244106357e-01,8.957303289805874646e-01,8.969881644880610683e-01,8.936013083790972367e-01,8.914996763306131111e-01,8.973931898891712722e-01,8.940159866167247671e-01,8.944564543937909562e-01,8.942087919995307388e-01,8.957990838942586631e-01,8.925459933591342043e-01,8.946828483407435195e-01,8.959631927443467703e-01,8.889654488788014675e-01,8.953676497780170829e-01,8.940234059534676314e-01,8.949724395732288063e-01,8.957969785942977436e-01,8.953464865708676834e-01,8.936575023438598775e-01,8.960434455276734544e-01,8.932470311858661249e-01,8.937625474510305645e-01,8.926326389706814579e-01,8.953984751732065872e-01,8.946920726905362997e-01,8.920586497552510652e-01,8.949406754235388339e-01,8.957354678900852907e-01,8.973926128881895004e-01,8.954930995407962557e-01,8.918489710657985237e-01,8.934965880675543870e-01,8.924135795825902662e-01,8.930883475482727096e-01,8.927334148931145297e-01,8.912988199144493695e-01,8.957264011206260701e-01,8.934750901486320229e-01,8.943754723503996029e-01,8.945515431961611474e-01,8.936202466732363625e-01,8.947982108949952273e-01,8.939755174148140693e-01,8.938235905802830450e-01,8.921254077559499507e-01,8.936780246967089836e-01,8.950732727153080104e-01,8.922212272183185355e-01,8.932384195404923233e-01,8.952619510933257363e-01,8.947678331268138496e-01,8.915139269884331252e-01,8.941718441074171242e-01,8.941138929050381767e-01,8.912338426500011623e-01,8.926974002716635548e-01,8.919567073817674663e-01,8.942199085168091033e-01,8.916645982672697368e-01,8.928449536393645580e-01,8.931420500148907760e-01,8.936242047230563701e-01,8.908093204642689722e-01,8.932735212952170878e-01,8.918896807330661813e-01,8.942765083326155162e-01,8.920470374776365841e-01,8.942899684021591300e-01,8.911813576245348756e-01,8.911537023584168438e-01,8.939712123820201528e-01,8.914707162503846538e-01,8.895378189043566808e-01,8.935872471459532784e-01,8.934763148024960078e-01,8.978586667791559339e-01,8.967454079994858773e-01,8.941687507684168423e-01,8.951030100262231670e-01,8.950518939638416605e-01,8.953507273994292248e-01,8.924377307449471441e-01,7.255696152493708029e-01,8.913099179908154923e-01,8.946922964831340863e-01,8.930802921649994008e-01,8.927708347662519639e-01,8.930950507766528546e-01,8.937351752634040691e-01,8.962183837829222899e-01,8.936322077862892677e-01,8.924348974329957551e-01,8.943269450114910146e-01,8.927773147401939502e-01,8.919331780048597169e-01,8.960398073672773966e-01,8.974006748417343582e-01,8.934407235346895071e-01,8.943416328296653894e-01,8.938970241659497384e-01,8.979922593109505025e-01,8.950701601029944499e-01,8.937071511324649054e-01,8.907534993169933246e-01,8.933992794895253553e-01,8.944362729917276766e-01,8.943019481260651160e-01,8.910149544485296280e-01,8.925494194819161287e-01,8.903464868003456711e-01,8.928979999125541411e-01,8.924480120737747768e-01,8.941851369822586548e-01,8.913672139383967963e-01,8.950668146462276153e-01,8.950296869586675808e-01,8.941725664840430854e-01,8.933705381495842257e-01,8.940512547153137701e-01,8.938949546918242284e-01,8.967594987355798075e-01,8.957577015262840892e-01,8.935683782456135260e-01,8.944946389602713710e-01,8.961505447220313725e-01,8.938755399480948771e-01,8.920754624725679705e-01,8.956843555666444967e-01,8.933179286585485324e-01,8.929415392446201638e-01,8.938463758863626207e-01,8.958673774000122103e-01,8.904668785925385910e-01,8.954472838751964536e-01,8.923279723938835062e-01,8.946236796738279429e-01,8.975103537293787070e-01,8.936282336889069811e-01,8.942288294300378970e-01,8.952762560103140199e-01,8.981323358304030835e-01,8.990654727532803037e-01,8.945005132200938291e-01,8.950874374202139050e-01,8.928998034580267751e-01,8.926622761083805591e-01,8.963123917744391100e-01,8.927907685954461492e-01,8.928171391379233768e-01,8.950927015756482419e-01,8.951036557305832586e-01,8.940050989911046964e-01,8.932414625589714108e-01,8.939909306290036994e-01,8.939694215841824665e-01,8.927085523418004653e-01,8.933447539147969518e-01,8.928151144145701767e-01,8.957713776421315499e-01,8.905567427792075996e-01,8.924619759307046429e-01,8.932353154351336810e-01,8.950844695322623945e-01,8.913200069697891914e-01,8.942281972270361701e-01,8.946032930636431679e-01,8.964099011964797858e-01,8.958696160144459242e-01,8.915342272503060661e-01,8.965077410402040314e-01,8.934430288107424456e-01,9.000580881838282643e-01,8.988476917569491187e-01,8.939769649467564916e-01,8.964977146438941613e-01,8.951427580604428558e-01,8.940510156896086524e-01,8.945037282741640228e-01,8.939037645214120698e-01,8.924724112469121229e-01,8.945465691550091858e-01,8.950601051180795409e-01,8.947416697461773039e-01,8.933830036258796348e-01,8.955646048210457177e-01,8.930010542000216267e-01,8.938084150168670305e-01,8.972940634151368444e-01,8.939484710989550331e-01,8.936865895676506799e-01,8.937383518015975525e-01,8.911194051867897814e-01,8.935394007296481034e-01,8.935051489459445717e-01,8.977741260875966578e-01,8.955428407429211202e-01,8.951845194647426451e-01,8.953190264522149500e-01,8.917756046867161279e-01,8.913743558745902407e-01,8.953241898009723920e-01,8.938206895793588957e-01,8.931798087137381437e-01,8.949558813319330453e-01,8.921309632378164878e-01,8.937995371839844161e-01,8.912680311482426010e-01,8.937424147893334725e-01,8.944909081020221420e-01,8.936912812260360273e-01,8.928269039114180572e-01,8.947206386195862837e-01,8.937589677292785417e-01,8.928265340719405696e-01,8.972508801853220639e-01,8.921177474694138576e-01,8.941555707727564251e-01,8.922285232523097243e-01,8.960720469322753789e-01,8.918805799108008303e-01,8.939072044596694244e-01,8.944401154691041800e-01,8.987427501578022504e-01,8.955430498544326712e-01,8.919762479886806927e-01,8.940630276553435118e-01,8.971296918946041199e-01,8.931803384720733430e-01,8.943944175102819250e-01,8.947473711716256162e-01,8.957593769814740092e-01,8.934008878176171731e-01,8.952182965869607267e-01,8.943385160450335603e-01,8.934651282621642876e-01,8.927311301364942997e-01,8.942511582222404387e-01,8.968923773998224158e-01,8.926329845691225451e-01,8.932249691057830843e-01,8.917948477204049595e-01,8.922290511354813436e-01,8.923521574719862626e-01,8.925568997329644816e-01,8.969003531827103304e-01,8.940645192424273580e-01,8.906580843183725671e-01,8.957829340050564859e-01,8.948055733333323269e-01,8.971350799069035542e-01,8.934437474267257207e-01,8.933051984198208118e-01,8.909449680592491649e-01,8.965286833916014109e-01,8.958359032972732505e-01,8.925632533542269265e-01,8.930688985619695819e-01,8.947294169256176932e-01,8.932798328231570384e-01,8.966111455473685377e-01,8.943006163412926535e-01,8.923803882614080862e-01,8.915649865649306616e-01,8.926190358143367698e-01,8.914472561286822527e-01,8.916631662500701383e-01,8.940320605006424337e-01,8.949402150429867087e-01,8.927784016952333701e-01,8.936279460431502120e-01,8.921301651008862743e-01,8.932527542268191567e-01,8.956203007917949988e-01,8.935498415557705520e-01,8.932987273526338257e-01,8.938916620571076832e-01,8.971781588736714719e-01,8.932562092272356979e-01,8.940812374288924502e-01,8.915641059277105152e-01,8.926348984908396567e-01,8.940049330672377170e-01,8.942433868334848102e-01,8.960036470064355330e-01,8.959256450412135253e-01,8.957718689842161242e-01,8.944042409543955241e-01,8.926339196433070722e-01,8.942242319699492681e-01,8.984064465975130087e-01,8.947325411690238983e-01,8.939455087590668647e-01,8.942166250981317122e-01,8.928945186929465594e-01,8.918533437048248302e-01,8.907329698550102703e-01,8.946056328266221991e-01,8.923902264384454552e-01,8.972484005714592703e-01,8.961213757764735499e-01,8.914669388146865270e-01,8.920084311213466455e-01,8.952322296479398034e-01,8.921267735810475275e-01,8.959258183282863275e-01,8.926038921879460020e-01,8.932880039521116089e-01,8.914754817057828351e-01,8.927923112457600840e-01,8.923587080830250873e-01,8.921914450887417081e-01,8.929072826334651936e-01,9.253291438043013128e-01,9.306445497146778045e-01,9.287997221130750436e-01,9.255660206091952391e-01,9.291843198575999718e-01,9.286727769720199976e-01,9.351716557266575025e-01,9.267466263804532423e-01,9.276460012851873715e-01,9.249049378938472010e-01,9.263073267729410309e-01,9.301010779859922861e-01,9.306693228753311065e-01,9.387440542983214176e-01,9.292623856980852803e-01,9.273225604255391774e-01,9.278286737511554083e-01,9.326468621669754544e-01,9.240245533954882795e-01,9.276957091216577744e-01,9.299262735387678891e-01,9.271411382858334438e-01,9.272749203097621074e-01,9.358187926476798646e-01,9.255211108800799336e-01,9.267075642136796132e-01,9.267456087123494557e-01,7.676209329963876726e-01,9.274190997752485011e-01,9.260737914363194045e-01,9.261700821585813204e-01,9.270395009665635122e-01,9.252596909466145325e-01,9.285247390963667913e-01,9.365896773281958687e-01,9.231419408826407880e-01,9.264760844574122522e-01,9.358652432683530753e-01,9.258103534369428456e-01,9.285661414936366986e-01,7.673585719550590767e-01,9.283086656653372071e-01,9.284983102951573919e-01,9.383078487267711987e-01,7.680361738134213745e-01,9.245356784844418474e-01,9.261555681280012609e-01,9.363857892547754469e-01,9.287130212873592194e-01,9.356909894354863422e-01,9.375076533498432063e-01,9.221398570747832979e-01,9.262611089308857570e-01,9.264736825612132076e-01,9.295816321736843912e-01,9.278300869590379030e-01,7.726039535757197596e-01,9.243123250026998861e-01,9.268072121639507888e-01,7.670459602372931007e-01,9.284106952637203314e-01,9.273164856359011887e-01,9.264555178782889477e-01,9.357372805739053723e-01,9.251452363800464207e-01,9.273652038096396044e-01,9.275213967084643407e-01,9.268590954545150584e-01,9.305674903356652150e-01,9.252664445685347960e-01,9.304342262051893409e-01,9.242360360847782230e-01,9.291448094951073600e-01,9.251932106397158240e-01,9.292386636009465350e-01,9.276308790382752356e-01,7.719755552918873276e-01,9.264456274176208206e-01,9.293476492445458259e-01,9.304352656443410918e-01,9.289382619462237534e-01,9.287966939664076271e-01,9.258804216916740604e-01,7.662344958808298134e-01,9.291847392569927422e-01,9.278816506086557947e-01,9.267304818869008809e-01,9.277217099633426889e-01,9.291513374038052886e-01,9.309491838503185512e-01,9.252736669416016246e-01,9.283751182477802955e-01,9.280032396038691012e-01,9.258317467917145382e-01,9.279514457764199697e-01,9.255768101153137861e-01,9.269545619963505123e-01,9.275817821681466846e-01,9.363060768262616573e-01,9.284661061885091105e-01,9.285577800290409911e-01,9.267133509248600687e-01,9.318452684973302924e-01,9.301267922908583730e-01,7.702629042575214191e-01,9.292106902823262793e-01,9.270430213474317727e-01,9.271000558113138279e-01,9.283125740539454052e-01,9.282849175271441489e-01,9.288396819001467630e-01,9.258721250368842082e-01,9.293303145008279254e-01,9.258291896442503166e-01,9.260675112285878807e-01,9.295650117534765000e-01,7.693486337071000492e-01,9.303400331448805627e-01,9.283687578060720869e-01,9.267747816780443904e-01,9.258560419707005940e-01,9.248548024598967077e-01,9.264824581130134407e-01,9.275635795178389653e-01,9.286169381707589654e-01,9.375187012213856974e-01,9.379677400969038681e-01,9.262719479176269033e-01,9.252855041842070749e-01,9.279038446504583870e-01,9.265186861007298491e-01,9.272761078075180130e-01,9.276025092851919451e-01,9.262834799993280299e-01,9.293280983672541629e-01,9.290850294842474266e-01,9.283093281404638519e-01,9.285986858549539757e-01,9.277468938449718872e-01,7.684590200363859980e-01,9.270892769019905000e-01,9.299259079442384612e-01,9.276216006965806171e-01,9.250063818852046760e-01,9.283381095976468433e-01,9.285075642523989981e-01,9.279453483355967203e-01,9.269602157911016604e-01,9.280373777891413045e-01,9.359026642746368641e-01,9.266544870618105278e-01,7.685462543748252662e-01,9.280859847566729215e-01,9.273380225354734829e-01,9.266176042575947625e-01,9.283831257205742427e-01,9.353403802520322552e-01,9.259494592723207518e-01,9.358693677083439466e-01,7.704455864011284794e-01,9.286436665546192737e-01,9.277020110651260643e-01,9.249710329209264170e-01,9.294607026907951708e-01,9.282001805593875776e-01,9.262810509869449094e-01,9.380771657710101907e-01,9.373848013690482261e-01,9.270070876691596240e-01,7.674108575725410164e-01,7.733975453045340842e-01,9.341147284900064296e-01,9.298710660036637599e-01,9.276063655167777755e-01,7.713381473766398599e-01,9.300851436281467599e-01,7.697428128813201820e-01,9.291255950736104774e-01,9.256341719023569725e-01,9.296314372576481855e-01,9.252086062597836280e-01,9.302613596122740747e-01,9.275941668226135306e-01,7.686706833992562604e-01,9.263681150824012445e-01,9.294887748782151293e-01,9.296192639436073879e-01,9.288577013276969607e-01,9.264887396074581449e-01,7.670900664422802828e-01,9.268351985412713878e-01,9.272284110195314621e-01,9.278924592714575814e-01,9.292385808347315423e-01,9.356119732031897840e-01,9.370452181777854106e-01,9.277860560950629276e-01,9.274421499253249213e-01,9.242889367724440586e-01,9.275349042126420640e-01,9.271937402063733513e-01,9.289631927296517766e-01,9.259911169591195090e-01,9.292707372907492713e-01,9.278629125450790216e-01,9.344933198597713542e-01,9.283141467023288129e-01,9.262737944972302406e-01,7.663618686854186679e-01,9.264984191506103750e-01,9.300745517344262137e-01,9.294608640419000922e-01,9.273464334501428930e-01,9.370923031266343850e-01,9.382162418888787547e-01,7.674225233816750480e-01,9.298634191097810975e-01,9.304687453777437112e-01,9.377513159005678167e-01,9.279953535420800703e-01,9.292605566091555191e-01,9.275684703845838985e-01,9.291714074454459071e-01,9.284480016688475557e-01,9.292711529908250778e-01,9.281227574941222080e-01,9.290679912227349790e-01,9.355313277741149625e-01,9.295617941883543844e-01,9.286377996661810963e-01,7.716242062246603250e-01,9.259129258564882115e-01,9.291010700958771684e-01,9.283290267629713544e-01,9.297814993425493890e-01,9.284567449057936628e-01,9.284542326691396230e-01,9.275304104356626445e-01,9.314346442563928852e-01,9.286509726855841640e-01,9.272292722675099519e-01,9.336474605284396100e-01,9.287029615536261939e-01,9.270529918493889410e-01,9.274639178183270438e-01,9.294777252421846381e-01,9.300338343023303311e-01,9.282036994400619800e-01,7.708592953728202746e-01,9.256127924333764634e-01,7.652793525905958738e-01,9.289950013201851986e-01,9.256613523023560219e-01,9.299694795694513072e-01,9.365938406263444316e-01,9.260003806419427885e-01,9.286330973085721308e-01,9.297295255250054291e-01,9.257166855853300458e-01,9.304237881231067764e-01,9.293628780231409925e-01,7.656544667437199525e-01,9.263209615071993364e-01,9.278968860002900776e-01,9.267389398775400799e-01,9.380809641063441173e-01,7.675052085771362220e-01,9.361483669176485778e-01,9.359973927710822927e-01,9.256104286892932187e-01,9.302912142167366616e-01,9.264572793441936405e-01,7.678060790081460141e-01,9.266984826064893488e-01,9.264786674247378340e-01,9.273697009502067656e-01,7.709080995950886583e-01,9.289183379745725722e-01,9.283853886465880390e-01,9.259686580902541930e-01,9.263725024775539829e-01,9.250539257406296123e-01,9.297783682761875390e-01,9.278711427640368159e-01,9.275326646220538596e-01,9.247231758526531786e-01,9.262414558795796227e-01,9.296276124772759886e-01,9.282128557058136886e-01,9.301953675998134718e-01,9.355689134355867909e-01,9.369568018530279874e-01,9.274615690041517757e-01,9.324639167822478258e-01,9.274385073710750271e-01,9.249683773954284760e-01,9.292762192471271110e-01,9.376975963321035890e-01,9.288177593704932677e-01,9.265172015913444303e-01,9.370839084534536845e-01,9.299860182709416279e-01,9.282854291461996032e-01,9.254877813006867626e-01,9.266072388680673955e-01,9.289800572540902746e-01,9.283235599675589977e-01,9.378489088798867002e-01,9.284461093455113057e-01,7.684767176147787593e-01,9.287970155637150782e-01,9.358437605529918990e-01,9.264672284670678604e-01,9.321708027332780144e-01,9.273945367864939726e-01,9.273274244896172469e-01,9.284717227978322995e-01,9.280640812204259404e-01,9.357591231471809046e-01,9.273795987884587699e-01,9.365741364185240503e-01,9.281763003994083494e-01,9.281118794950684592e-01,9.295044241568496401e-01,9.287502243401314361e-01,7.651731430731751882e-01,9.298094419696719681e-01,9.279738526864912407e-01,7.690919276360043133e-01,9.279619411650597005e-01,9.290930951160474294e-01,9.350328180792102373e-01,9.268775354668067346e-01,9.264081912059927149e-01,9.280764228849566200e-01,9.276096572446553834e-01,9.310677844376903378e-01,9.299763457092417029e-01,7.710449834252574020e-01,9.252014769628189583e-01,9.309935360896610668e-01,9.271480630712939375e-01,9.294720171241065421e-01,7.665224127078141825e-01,8.945898969169445714e-01,7.156681229087462626e-01,9.017552990380526268e-01,9.000862678218973789e-01,9.043941145817609994e-01,8.989875850013715475e-01,8.962617825080683165e-01,9.026646398396545035e-01,8.961353038740985655e-01,8.978790583094684585e-01,8.968755353720587742e-01,8.974099742187541251e-01,8.995908318058464248e-01,7.179835964326141129e-01,9.029387959433268218e-01,9.014004638603022590e-01,9.025483093281668756e-01,8.954354512635583907e-01,9.035573130716108015e-01,8.986356178927936700e-01,8.974783215236709077e-01,9.033381750357436513e-01,9.045985010518488023e-01,9.031309409810285294e-01,9.041147820670883961e-01,9.047322765487271212e-01,8.962594410724860072e-01,9.016750069595960149e-01,9.016080896328328986e-01,9.020378823425190262e-01,7.124974716351440973e-01,9.020527883732066821e-01,9.029387522291989487e-01,9.042413221689724612e-01,9.029012452916871379e-01,7.187667663688900310e-01,8.957384465497217896e-01,9.016427054726495749e-01,9.033263560862194730e-01,9.012436881507046582e-01,9.033723863430783707e-01,7.152708356272357015e-01,8.979424337028927283e-01,9.016827297551454068e-01,8.956052049175369234e-01,9.064686524148628521e-01,8.999571155014639556e-01,9.038390605785325826e-01,8.966113598436232790e-01,8.995579092495149531e-01,8.960922918719294028e-01,8.964461031300665628e-01,9.035120237481992778e-01,9.037566718883018879e-01,9.040076668604543064e-01,9.014540835041208178e-01,7.172640476506851881e-01,9.005823099463198256e-01,9.026300757468399549e-01,9.022241871303477989e-01,7.064163629628863461e-01,9.029682133482413997e-01,7.165658521527511482e-01,9.027477690968097601e-01,9.041241342207612108e-01,9.037539368316523936e-01,7.145953724958591380e-01,9.017503204103454184e-01,9.050266036235110612e-01,9.025813483089180078e-01,9.036664708567505588e-01,9.051685386999988037e-01,9.021934792552253057e-01,9.032635892746996298e-01,9.022326595505296698e-01,8.960229000506232389e-01,9.029264940775308945e-01,8.965549172627191865e-01,9.016306630697441538e-01,9.038883033019528002e-01,8.960226903118445607e-01,7.129921530851129896e-01,7.121626378014610514e-01,8.966132837491272989e-01,9.027974070427000619e-01,9.038100768065719937e-01,9.010933983876313613e-01,8.988544167808051322e-01,8.973446085540641715e-01,9.025972906998954715e-01,9.027077495102006077e-01,8.979137696053330897e-01,7.188216882014758502e-01,8.988808642307336561e-01,8.975200345693256088e-01,9.017548395339521905e-01,8.985327984780229205e-01,9.015117815854007954e-01,8.970234602539255420e-01,9.051839949156829102e-01,8.938823452975603878e-01,9.025059810207586297e-01,7.143818211609888058e-01,9.063503248068913720e-01,8.996897799009139218e-01,8.964187204420334121e-01,9.017185048196630914e-01,9.039250412752359853e-01,8.977928239715016190e-01,8.969431690201788987e-01,9.009249985714645748e-01,9.003059982146164320e-01,7.142739819986545502e-01,7.209009688283974926e-01,9.034696714433030351e-01,9.000079071633875216e-01,9.029283821759311879e-01,9.052378150916400301e-01,7.126270243337122778e-01,9.049348051415460059e-01,9.029553230519620222e-01,9.021768081829115715e-01,9.019275941889010051e-01,8.988093435759046956e-01,9.039094325031825639e-01,7.122329312749366981e-01,8.937433330741488824e-01,8.973174166105736260e-01,8.996326092547506370e-01,9.012648895483479361e-01,9.070369987957317415e-01,9.033671360782713489e-01,9.053931706818849623e-01,8.984897914208764824e-01,9.074287433467502773e-01,9.017849604293719512e-01,8.982758669989091560e-01,8.980974840618487498e-01,9.011438941798699531e-01,9.038762232239153649e-01,9.004368786324946639e-01,9.030854307021000116e-01,9.025616072674409462e-01,9.038587080215642056e-01,9.035061900522720624e-01,9.012710282254536853e-01,8.947821675841474143e-01,9.002973270719437648e-01,9.026162697703902227e-01,8.966684874020439677e-01,9.012954595288477089e-01,8.998471719776487410e-01,9.034693358145901021e-01,9.034035644890018313e-01,8.979527376166792640e-01,9.036453553048433562e-01,8.988016535879892466e-01,8.968830755306315128e-01,9.022661069620099283e-01,8.950858480642416293e-01,8.972388464811509312e-01,8.983205053394046624e-01,9.023796008482768416e-01,8.978586511182651275e-01,9.004012670323481293e-01,7.131526496978728424e-01,9.032383573825097933e-01,9.007874993590629931e-01,9.027334969555109723e-01,8.966345948586125214e-01,8.999223867987451442e-01,8.991429491304862021e-01,9.010000776424985647e-01,9.024207616905473017e-01,7.143616772711585128e-01,9.026568600191380298e-01,9.043211705341100970e-01,9.037981866115465390e-01,9.041787635318179195e-01,9.026645383013115476e-01,8.972279867387764618e-01,8.966106682696143304e-01,7.120032957504733861e-01,9.028597947457159822e-01,9.083311789890449184e-01,8.977712055601340113e-01,9.023384877189507547e-01,9.014313233790915980e-01,9.005399557266559052e-01,8.972153075093465269e-01,9.021365381981462095e-01,8.984235387152670338e-01,7.147115954142997385e-01,8.962987066021842475e-01,9.044561321999711190e-01,9.024722194510639284e-01,9.015865878191252625e-01,8.953883567256972764e-01,8.963175272528753901e-01,9.035697385734586806e-01,9.036303003585847149e-01,9.003256658301473925e-01,9.021085891904691012e-01,9.025923564672527766e-01,7.150977233051299953e-01,9.017877757084137302e-01,7.152463003347157011e-01,9.004795892359949150e-01,9.018958080543664213e-01,9.011392932658052191e-01,9.016385930431856099e-01,9.003255331211355017e-01,8.982810848300527562e-01,8.985015696532711038e-01,9.052512594429545922e-01,9.059725692832478749e-01,9.022155245762873976e-01,9.021196722501089171e-01,8.989471065148260109e-01,9.009989988395947780e-01,7.111287039042181179e-01,9.001382994899188583e-01,9.005535201596932549e-01,9.042503100776588809e-01,9.032445130017724422e-01,8.976198336962855073e-01,9.043515537113084868e-01,9.016461043369864425e-01,9.003829508316115726e-01,8.965555254567827426e-01,9.018146271537675895e-01,9.022620486464248968e-01,9.008042346553920554e-01,9.027241104640075786e-01,8.964783952181627491e-01,9.034132150559818220e-01,9.033533593206234391e-01,7.183431568095791642e-01,8.976500836191314558e-01,9.023071957439461332e-01,8.988144547514176352e-01,8.969574979077724608e-01,9.075320249124351202e-01,9.026357473868745762e-01,9.006593339707690271e-01,8.968816709507608786e-01,8.988669679128405976e-01,9.019796876098550298e-01,7.175678398998105445e-01,8.965219523705474369e-01,7.127969629380895844e-01,8.998973116449873189e-01,8.990181414332202303e-01,9.023178068643463723e-01,8.997876623587068856e-01,8.963826186282489727e-01,7.097639791876186877e-01,9.017510219509823344e-01,9.008038404388847287e-01,9.013026670245585237e-01,9.008750311940990629e-01,8.967307824966528340e-01,8.950746555996711429e-01,9.038184648822726874e-01,9.023364811470023783e-01,8.976861866802864354e-01,9.019303579217543554e-01,9.029602929452222870e-01,8.974421797654166255e-01,9.002059994515901886e-01,8.958664485171295988e-01,9.028894686046077256e-01,9.011977163097089072e-01,8.995590390471152054e-01,9.016511660360457814e-01,8.966248955152817945e-01,9.054072168796736264e-01,9.028424246041794055e-01,8.975660583138601600e-01,7.180341353752099920e-01,9.059516228694743933e-01,8.976705233102000303e-01,8.968245508618563067e-01,9.013610312801138003e-01,9.072154724715612018e-01,8.957905370512996290e-01,8.978478628894006608e-01,8.988974772217157572e-01,7.184666797653307402e-01,9.013969026036490195e-01,9.020707841838553342e-01,9.037241744271844457e-01,8.989054198203342283e-01,8.985979306859847027e-01,9.004377770376171819e-01,8.973278527975617758e-01,7.129136355760563593e-01,9.027439991535767261e-01,8.971075171539758530e-01,8.967408996361380114e-01,8.982854806612041720e-01,9.028348745589854785e-01,8.963883125124723072e-01,9.016942383868516986e-01,8.977928634911368500e-01,9.007871015068824594e-01,9.046753141927398323e-01,9.007265184373929312e-01,8.992561814938743181e-01,9.022487512669497001e-01,7.133283544440250923e-01,8.975274749674700958e-01,9.040376152767877205e-01,8.994653975725587225e-01,9.026819875019242989e-01,9.009744540602032670e-01,9.019957737058383884e-01,9.012173063898921699e-01,7.130892083691342531e-01,9.001603958355629542e-01,8.973864396641889618e-01,8.978306153989692451e-01,9.027037609606960444e-01,9.006688762097433409e-01,9.013870808909572041e-01,9.004301967120394989e-01,8.983153028337083068e-01,9.053013060342710583e-01,9.042075120181843895e-01,8.926751860134953809e-01,7.188277077001689053e-01,8.958274673942574484e-01,8.986650685616976997e-01,8.993903469257249483e-01,9.080224838364829854e-01,8.955999298080408177e-01,9.027415030699399434e-01,9.009106715441954627e-01,8.991069868542297394e-01,7.145926841263166018e-01,8.980151228122008611e-01,8.972871527906001177e-01,9.021349362847366216e-01,9.031061766009448322e-01,8.981436706226025857e-01,9.040894140236195309e-01,9.021008612629765056e-01,9.000096961538239793e-01,9.019384562154380003e-01,9.030295377007088176e-01,9.048555202383067320e-01,9.015713250976387094e-01,9.015099136130506619e-01,8.977267569683961002e-01,7.178340252427539703e-01,9.024288549369192669e-01,9.018839468903492307e-01,7.192956323919638129e-01,9.039416589864320839e-01,9.024115857526847639e-01,9.019536469033095916e-01,8.957972515428682669e-01,9.035255762303292526e-01,9.018759536592746429e-01,8.985065836475329970e-01,7.161278881317886258e-01,8.941778241213489409e-01,8.958360889773481217e-01
9.335737473856249302e-01,9.320199782239388941e-01,9.336545500052223501e-01,9.332447273096817764e-01,9.328678893774875469e-01,9.329032839994180204e-01,9.310201619819684637e-01,9.312032931242535394e-01,9.329840323362762478e-01,9.325000526968664216e-01,9.332974105665401421e-01,9.329981743315372000e-01,9.321045643804384273e-01,9.323612649695136589e-01,9.321484948952226679e-01,9.306970023045925133e-01,9.317013038721053686e-01,9.346239707428919408e-01,9.328149413338242546e-01,9.335419955959923799e-01,9.339938220467476349e-01,9.335396482892891479e-01,9.323997288013997631e-01,9.323126875269257541e-01,9.309699116285772291e-01,9.326067023934254685e-01,9.319988749876362277e-01,9.331346385891682305e-01,9.314597615757900240e-01,9.319865610047184390e-01,9.321760455189120886e-01,9.310857810620695174e-01,9.326248902653891948e-01,9.310555979935551951e-01,9.320209331246200879e-01,9.316645642054538490e-01,9.328077562623824370e-01,9.325265762800919456e-01,9.349899519140961734e-01,9.333525666168596135e-01,9.320390723376892339e-01,9.344159611349699412e-01,9.295923382115248712e-01,9.331604653644682834e-01,9.322805794501803911e-01,9.311926210121392877e-01,9.328569221855078641e-01,9.326097202846540535e-01,9.327306471569986046e-01,9.310679988685536257e-01,9.299207214180305048e-01,9.318826670531695777e-01,9.333185534360898261e-01,9.310714057533857613e-01,9.309764880020963140e-01,9.314841322334608265e-01,9.326136963947925240e-01,9.326931508636717716e-01,9.334807164166991633e-01,9.321903667218049971e-01,9.305508828667568011e-01,9.309993918596530804e-01,9.334259948217187297e-01,9.329257223285567502e-01,9.323203525645624712e-01,9.328698699047236476e-01,9.320048861878567070e-01,9.335745210782635528e-01,9.320526191405797967e-01,9.324320186243871822e-01,9.325533108455611453e-01,9.334750160658560336e-01,9.316164859204764115e-01,9.299884003417968614e-01,9.327688703415493165e-01,9.336060030199991866e-01,9.327657277621179688e-01,9.298388959868341130e-01,9.323903497906317339e-01,9.325041769821266202e-01,9.321255254591941375e-01,9.337075250732815856e-01,9.328050965488910995e-01,9.322641420773685184e-01,9.325826309364485533e-01,9.339003664021774398e-01,9.310691013421993345e-01,9.329724899915554648e-01,9.304422413383425239e-01,9.305282391888981541e-01,9.321101069538754169e-01,9.296752987515489730e-01,9.308778479001785788e-01,9.306922729190866272e-01,9.329779721094459966e-01,9.309730185278010106e-01,9.303188676618915354e-01,9.331159214331951057e-01,9.327508550652404695e-01,9.330114681645825803e-01,9.341594309497500692e-01,9.319047546386811653e-01,9.320252348468769377e-01,9.328790439794788503e-01,9.317774964589118358e-01,9.312541384338854922e-01,9.333037780011882445e-01,9.313745831229697236e-01,9.310508135292504539e-01,9.313973950283069847e-01,9.322916771954006254e-01,9.327540372246082567e-01,9.307076566902083847e-01,9.317311912899411963e-01,9.328014206257312368e-01,9.330861620432954195e-01,9.317760173415622349e-01,9.299646487045698517e-01,9.325268435115005028e-01,9.313705819351132398e-01,9.316607868354265243e-01,9.328542230744920616e-01,9.327877991425381765e-01,9.306255058946488745e-01,9.316683054770085182e-01,9.327653091080968517e-01,9.305603276799917500e-01,9.318106922815179161e-01,9.321323696454473229e-01,9.338834483796177865e-01,9.320247799046091908e-01,9.339952236206567893e-01,9.318092025293780445e-01,9.319192816483893305e-01,9.338461711115968455e-01,9.316191330814463933e-01,9.344639288935977506e-01,9.315654216159334755e-01,9.334806945645562903e-01,9.330818382828028890e-01,9.323997268195038934e-01,9.306264579093199707e-01,9.326414947391706844e-01,9.314268916466966752e-01,9.318078678519988722e-01,9.315756338691609795e-01,9.329786570635202336e-01,9.340691073021276658e-01,9.317235166745766461e-01,9.326240946463596471e-01,9.321810372461757366e-01,9.313334824993615424e-01,9.335549950835698718e-01,9.327418208297287849e-01,9.336787562933268614e-01,9.315110052171968746e-01,9.321118853807881521e-01,9.328442884760101972e-01,9.322429047366169730e-01,9.328208476049424380e-01,9.317499623284302146e-01,9.334304787209666276e-01,9.313148973771799843e-01,9.316525459915777629e-01,9.328334661621701107e-01,9.300797491952500495e-01,9.312533179260679139e-01,9.328071084198554797e-01,9.317851685444760168e-01,9.303378112868835315e-01,9.317553864826647603e-01,9.299577090487609610e-01,9.318688797663460255e-01,9.342201997310987105e-01,9.317832010148926480e-01,9.344190745188231118e-01,9.320493607089938015e-01,9.319826272773593656e-01,9.319959722139102842e-01,9.342036928337303925e-01,9.333924424037318701e-01,9.316435099501508832e-01,9.320558744340354806e-01,9.337955001711907288e-01,9.333039142619059536e-01,9.315408859777473127e-01,9.326105081109774542e-01,9.308386596206534858e-01,9.323520501484391376e-01,9.310554740404189955e-01,9.321800750465381036e-01,9.302008623917348284e-01,9.317561200281404554e-01,9.334340312931439509e-01,9.343184299777377300e-01,9.320289233121622496e-01,9.312026975088020242e-01,9.335013774063315450e-01,9.334350492566974022e-01,9.336739960904268942e-01,9.333294356367329847e-01,9.323478874548235540e-01,9.334102270487656394e-01,9.324446564052002451e-01,9.310957520933801357e-01,9.324992338502183786e-01,9.324419861188719683e-01,9.333975423585966213e-01,9.333210721686311384e-01,9.320913647655216794e-01,9.338294514530487422e-01,9.327283415202329842e-01,9.316157124532443712e-01,9.325571324492423209e-01,9.317734195727858104e-01,9.320502041284611794e-01,9.294984955612997091e-01,9.324811784961348771e-01,9.325715172508863837e-01,9.302238662809223513e-01,9.312633741067338766e-01,9.328538027402811794e-01,9.339098152438493061e-01,9.311246057382766006e-01,9.340790604930579999e-01,9.317687383991515304e-01,9.328078120486613667e-01,9.338315891015209758e-01,9.320127406539647774e-01,9.320534477551187802e-01,9.324646402111559373e-01,9.318411385261303748e-01,9.328677379320681196e-01,9.317415711557407443e-01,9.332128423897358971e-01,9.314978307940764424e-01,9.319535633601909730e-01,9.323055919727680774e-01,9.306867686868173228e-01,9.313665485232250907e-01,9.301536744551108793e-01,9.321444095055129164e-01,9.329884278325415448e-01,9.335472843097143425e-01,9.334082444469770090e-01,9.312443316063890864e-01,9.310565657131585349e-01,9.319372977823546789e-01,9.326529768738993642e-01,9.324946628334980225e-01,9.321226690148195493e-01,9.325040495051212242e-01,9.309446125715169496e-01,9.326842827786886447e-01,9.334225969625923325e-01,9.314298476579719877e-01,9.332359145830658731e-01,9.333656955233116115e-01,9.310971773207786795e-01,9.327555620931627933e-01,9.315879056158747895e-01,9.312338545283305180e-01,9.323041307180747195e-01,9.304633910446210576e-01,9.331050147394330807e-01,9.321028353184089843e-01,9.305895815840554697e-01,9.310059960004334334e-01,9.313672775081898170e-01,9.322742309063112298e-01,9.332652402187846530e-01,9.307739648040834757e-01,9.329261177826805307e-01,9.316222392167584632e-01,9.326483616526395348e-01,9.325523379291010828e-01,9.321714509992133912e-01,9.336166313571734321e-01,9.328311935830346791e-01,9.333661497748678704e-01,9.336060508291960103e-01,9.328858472759873344e-01,9.318535875663426227e-01,9.319151578248764389e-01,9.325898017438315479e-01,9.320918644595640457e-01,9.326535244781872791e-01,9.317615358570853212e-01,9.332804467483546418e-01,9.321083976695704321e-01,9.310672874438113977e-01,9.325120169174694329e-01,9.331628156856498491e-01,9.327029584053049271e-01,9.319559379146961087e-01,9.347508806029550810e-01,9.343109553027029168e-01,9.296743855172261428e-01,9.323179966560783960e-01,9.346021143955989263e-01,9.305786045164612386e-01,9.325334085638246062e-01,9.332941369313302316e-01,9.335582117445475614e-01,9.336371963010025032e-01,9.328733521801102491e-01,9.328003500186996533e-01,9.330085063384521149e-01,9.330715522821959595e-01,9.320615597693627796e-01,9.318567626171280205e-01,9.325066142054935225e-01,9.323372933652186445e-01,9.318957171596544686e-01,9.307097004361530868e-01,9.333406342429774183e-01,9.321431355583127409e-01,9.326910572438166236e-01,9.339380049139421880e-01,9.326543037520103052e-01,9.325789181035807340e-01,9.312497424758072739e-01,9.327563876522584341e-01,9.324031029593566888e-01,9.325958772108386974e-01,9.323181330430306835e-01,9.318589273573547604e-01,9.316623539035923107e-01,9.311887192123439183e-01,9.326267548674667118e-01,9.320908175206300550e-01,9.329040808264359441e-01,9.332558076761090504e-01,9.321497721600258135e-01,9.324332599603182281e-01,9.314424444375738465e-01,9.301106773562636265e-01,9.306806468704600377e-01,9.327715757275746311e-01,9.321344076349399321e-01,9.324758271280282340e-01,9.316532795105580966e-01,9.331063930407683671e-01,9.334500757194874598e-01,9.333138441045885081e-01,9.330995463181820382e-01,9.326548458530431462e-01,9.311078015361496929e-01,9.587334068240487284e-01,9.601207612924712587e-01,9.600207086757683861e-01,9.608091712219726244e-01,9.591352835826152390e-01,9.604836910668336225e-01,9.603589498309538230e-01,9.585119579829651792e-01,9.591439104880506994e-01,9.584097628348394737e-01,9.603495071063962163e-01,9.583692280417767106e-01,9.598416359151875632e-01,9.591635426212827831e-01,9.596072661848905616e-01,9.597840523575255078e-01,9.606728019037218402e-01,9.594463424239991767e-01,9.589963262285774448e-01,9.560910349582980583e-01,9.595954825550191414e-01,9.612171717205054700e-01,9.594392926493753304e-01,9.608305307328466327e-01,9.598138307603866215e-01,9.584960102164948870e-01,9.592277311568446763e-01,9.593043766917427329e-01,9.601146861209792771e-01,9.593198316060284059e-01,9.585848403311357790e-01,9.606056317508827602e-01,9.602677990539412178e-01,9.598811901962928106e-01,9.581843852115627946e-01,9.602154238593673119e-01,9.613505392648250547e-01,9.586218989578072502e-01,9.585384307828006545e-01,9.596828807894209890e-01,9.597868562513300894e-01,9.602469654394160115e-01,9.584669229600559781e-01,9.586146931740737731e-01,9.593051081003083347e-01,9.586202703305710671e-01,9.610726224175113463e-01,9.593116955164361359e-01,9.597492892837889977e-01,9.600316073514030268e-01,9.599887227528715039e-01,9.597403326691085201e-01,9.597128748317388380e-01,9.586132576083529200e-01,9.603947928794951405e-01,9.604592943431158325e-01,9.587142308793171752e-01,9.595422527424236625e-01,9.599657559222298797e-01,9.605590874341227714e-01,9.591445987560359709e-01,9.603651151022122301e-01,9.598933132689080328e-01,9.594750539457228555e-01,9.603502865888060569e-01,9.581222380443733533e-01,9.595905230641401662e-01,9.581592262627585121e-01,9.584303376699023769e-01,9.593231846193589485e-01,9.584114723838792482e-01,9.583416559178765670e-01,9.606253192031610766e-01,9.597071795520707438e-01,9.579545328505525426e-01,9.587054161561536780e-01,9.603295384622989594e-01,9.588604117585731723e-01,9.598411315995538651e-01,9.604846961834345720e-01,9.591159131134370242e-01,9.584812445291327476e-01,9.590222831346626453e-01,9.607554414080706762e-01,9.592098871873050436e-01,9.609239465880351494e-01,9.598786793658217187e-01,9.584526416999368248e-01,9.599209504904504531e-01,9.596198985212589516e-01,9.595850798349253585e-01,9.578263018425388076e-01,9.603899449943331668e-01,9.585088017638753177e-01,9.601371860162670746e-01,9.584579757694421387e-01,9.589130951558668681e-01,9.590669154892009773e-01,9.584785675109873671e-01,9.597365894102308781e-01,9.591199226956368395e-01,9.600522025687809879e-01,9.596064253470646399e-01,9.604047151925184655e-01,9.594781675963914847e-01,9.601271986258257396e-01,9.593688433146252414e-01,9.586126254780259481e-01,9.592531049733588056e-01,9.592786297152873232e-01,9.599808598299430784e-01,9.597966662465221566e-01,9.589784738573178258e-01,9.585590566992967521e-01,9.586075656260052424e-01,9.593505218624807096e-01,9.572290548220947493e-01,9.595273448297122476e-01,9.591374227175312184e-01,9.593489697002630656e-01,9.588763315274141386e-01,9.599649509221429566e-01,9.599569509337726458e-01,9.600258933176809562e-01,9.598074193695725898e-01,9.597283110687939711e-01,9.597603997635858475e-01,9.589022333069404658e-01,9.589796520991743511e-01,9.583263726570253604e-01,9.599087693339137806e-01,9.587578038258436353e-01,9.608440912821624158e-01,9.605819980622282150e-01,9.586013967548909775e-01,9.613284409137197173e-01,9.593330164443598651e-01,9.602325417654103967e-01,9.601838043289474545e-01,9.603126489717127567e-01,9.590362475659103270e-01,9.612429558173727351e-01,9.592759266978353461e-01,9.597935853599182110e-01,9.593874171213444546e-01,9.596812362390115814e-01,9.606343198516238413e-01,9.604663035222662515e-01,9.607019402806312725e-01,9.593924893532377318e-01,9.592502561714121301e-01,9.599462332339501192e-01,9.582707136754486932e-01,9.590951995204042291e-01,9.606390280707294282e-01,9.590202665462669307e-01,9.579925068676191646e-01,9.594335385681860284e-01,9.603441336265041706e-01,9.611260911382889516e-01,9.604979447541651671e-01,9.606064385494643698e-01,9.592539401225496087e-01,9.592530933645710967e-01,9.596469222960196666e-01,9.581785273262817260e-01,9.603181382151650958e-01,9.587084925849396200e-01,9.599517050648467276e-01,9.591805705063759513e-01,9.593402268254446197e-01,9.582092911245383426e-01,9.595641622021661155e-01,9.594144863556289815e-01,9.584246288354014709e-01,9.606839415541147398e-01,9.604243326566815897e-01,9.598586104412618614e-01,9.607251548479375236e-01,9.596882991081976400e-01,9.597483797474027911e-01,9.582873835703887844e-01,9.603336011130513272e-01,9.606088481839805127e-01,9.592954685392135472e-01,9.591628449737606976e-01,9.597584178075597716e-01,9.593589950047824999e-01,9.596313345655231863e-01,9.597351547984139808e-01,9.597548176271921694e-01,9.588947292900430464e-01,9.599725817446856935e-01,9.572142061765874788e-01,9.601532758504970344e-01,9.579853731071493739e-01,9.600651326442288802e-01,9.589541427577293886e-01,9.597709648484339384e-01,9.575937588123903943e-01,9.597796918251777498e-01,9.592291070728452551e-01,9.591523126721830383e-01,9.593840274986515926e-01,9.602451498011110864e-01,9.595580939770654849e-01,9.589672894840899353e-01,9.604955528627051597e-01,9.597506341059626189e-01,9.598058361676680139e-01,9.594371630498325088e-01,9.603352998211581726e-01,9.605910423338759330e-01,9.596559772696779955e-01,9.593059750549892684e-01,9.606390314390823582e-01,9.607661446614444989e-01,9.594737052982285075e-01,9.608514808451186218e-01,9.599138816153695020e-01,9.592697048375088409e-01,9.591151924774782289e-01,9.594475247999681988e-01,9.605650180484088807e-01,9.598232620739401977e-01,9.606680162892353714e-01,9.585809015595407878e-01,9.594258745991499637e-01,9.594298279544860586e-01,9.588553154103299780e-01,9.596784255098966820e-01,9.601344103351825421e-01,9.588264379026950612e-01,9.584663675877674871e-01,9.599384302577775863e-01,9.589730172512879181e-01,9.600606457097473623e-01,9.599037172830090503e-01,9.602157715762724699e-01,9.603133825711684946e-01,9.599945883787702750e-01,9.587578013108477570e-01,9.591162627194099732e-01,9.590235273891299927e-01,9.581355082732242456e-01,9.609762135604785760e-01,9.605508219703822181e-01,9.605806951100385183e-01,9.597641205487500438e-01,9.597336605877285765e-01,9.598210145627670276e-01,9.593501312631972366e-01,9.596016514775818074e-01,9.579942180320291101e-01,9.601221450931622936e-01,9.589604742403201598e-01,9.587321158916223274e-01,9.602715329156258361e-01,9.578831952307222952e-01,9.603234702205969420e-01,9.584711785131190265e-01,9.599921188004373329e-01,9.601592480196459167e-01,9.609826175097694323e-01,9.609400471224861517e-01,9.605857358854639205e-01,9.581048320522596029e-01,9.591606635700489214e-01,9.604179760103248586e-01,9.590043477513652270e-01,9.606161148426205498e-01,9.591577421892664157e-01,9.603769440419767101e-01,9.593528743880328502e-01,9.599741253736524538e-01,9.598087318857404515e-01,9.584024246883564579e-01,9.599655982316791514e-01,9.586555075561999928e-01,9.616882197571566815e-01,9.595442370899243123e-01,9.586273210762822350e-01,9.597836497816336632e-01,9.600346115799262003e-01,9.598480306778655047e-01,9.598158795162949897e-01,9.592946227322435293e-01,9.586736533427836493e-01,9.597487716194798013e-01,9.603641036713173040e-01,9.596083310621982276e-01,9.606091585194200810e-01,9.589542753753635962e-01,9.594109571755964350e-01,9.595936464604420957e-01,9.604037284479935987e-01,9.594646749090911531e-01,9.599523395036267948e-01,9.597442994938987226e-01,9.591281438684553518e-01,9.595756702318353204e-01,9.593679403995061250e-01,9.592851081338057417e-01,9.608800308635565557e-01,9.586592985943890310e-01,9.600758952651718969e-01,9.584960860052792464e-01,9.606982230374290221e-01,9.595546290021135238e-01,9.600693279700436289e-01,9.585714830036834444e-01,9.600086460152574830e-01,9.592595752933908981e-01,9.608946524367054653e-01,9.609093465391479461e-01,9.603141934338340624e-01,9.616482187923912628e-01,9.589117025055234889e-01,9.587116174701151294e-01,9.596711762546170643e-01,9.593866119883881494e-01,9.591352311746849102e-01,9.588301690693510348e-01,9.604133421963693129e-01,9.601223617821811329e-01,9.604043188500523964e-01,9.598517771131396259e-01,9.598969789279354625e-01,9.598680874298447518e-01,9.585944422658906339e-01,9.590851165512903620e-01,9.587644386099870575e-01,9.610521223920265310e-01,9.589314904296970532e-01,9.602233458483334649e-01,9.590272586521716436e-01,9.597424900224684752e-01,9.592300347737536814e-01,9.592398299298106057e-01,9.584055941819176194e-01,9.582779925869699955e-01,9.583990249722448285e-01,9.602498442885594176e-01,9.601812160691215459e-01,9.323388039810415195e-01,9.323944445865736119e-01,9.326353408169993919e-01,9.316289226598092332e-01,9.334513680392694246e-01,9.320988696115215522e-01,9.330647639944594784e-01,9.318326480912639820e-01,9.314543767449193767e-01,9.338746999487645972e-01,9.335588226050610672e-01,9.338056512005840082e-01,9.310779981560209917e-01,9.340417151161028997e-01,9.341247083373446225e-01,9.335385415108609086e-01,9.302099925486920773e-01,9.340121838041394176e-01,9.371812867758266830e-01,9.325210294770297503e-01,9.346000611627612864e-01,9.323011588959222440e-01,9.333888394619735962e-01,9.322192197300283034e-01,9.306173023293344837e-01,9.307879852748068839e-01,9.326666171437524300e-01,9.330013419721724377e-01,9.321839794777646571e-01,9.328639010951832455e-01,9.323208256894961465e-01,9.330414686421985015e-01,9.334018624135721476e-01,9.314786760466563509e-01,9.324871443234031831e-01,9.348153320924530441e-01,9.333515571814718914e-01,9.330767441769928228e-01,9.316193032983650646e-01,9.335249217657406451e-01,9.324242022199876745e-01,9.340471624143031892e-01,9.331489635587240095e-01,9.328066512104634667e-01,9.336625652475953885e-01,9.333796942257848173e-01,9.355122130888411380e-01,9.349249987370782389e-01,9.321650475448146622e-01,9.341022062473909315e-01,9.311050413590419295e-01,9.317937036994623501e-01,9.315344351867287376e-01,9.331778361963175561e-01,9.345679461259988052e-01,9.329262657038379647e-01,9.327091215297373950e-01,9.334796032236774010e-01,9.315635625280380694e-01,9.333543048209173021e-01,9.325978127633670622e-01,9.312751561294557723e-01,9.326392795457448814e-01,9.334566299447155657e-01,9.312723178521423728e-01,9.337844577758335207e-01,9.343438586741794616e-01,9.328926394846589476e-01,9.328725504824217918e-01,9.321664729753148526e-01,9.332466732291919698e-01,9.328318104128501265e-01,9.325123552503673530e-01,9.333719622860837672e-01,9.329734109428051703e-01,9.361232491531291666e-01,9.327180880229751780e-01,9.316584534263872008e-01,9.331737833304796226e-01,9.322074496830417001e-01,9.353358771379362002e-01,9.306734841634692890e-01,9.316120879302836055e-01,9.339948636935391235e-01,9.340338379555527260e-01,9.330352320698155344e-01,9.331268625843718301e-01,9.319102214576715504e-01,9.353750618275648021e-01,9.316679668535605696e-01,9.330985470287381789e-01,9.320982483104749416e-01,9.354823708083660483e-01,9.346492732606677123e-01,9.325811584196398440e-01,9.334164749961386676e-01,9.316469162028930828e-01,9.322960769435160167e-01,9.319173974243072367e-01,9.300749527616882784e-01,9.326869568521732878e-01,9.330459893625746570e-01,9.324078855641154684e-01,9.327547921765425576e-01,9.307526533673011748e-01,9.335251730792395453e-01,9.325756765689641181e-01,9.365357073115957443e-01,9.314570179514791715e-01,9.346427951949981550e-01,9.322467041745400307e-01,9.328842868364073393e-01,9.336243274639823841e-01,9.321440163783870636e-01,9.338220329837148004e-01,9.335317180161439854e-01,9.309144925457814024e-01,9.316584486487267114e-01,9.314651314995521236e-01,9.319956123976721463e-01,9.339365139767155100e-01,9.330041359133646184e-01,9.320963187049563503e-01,9.334650151832700748e-01,9.313432619477871599e-01,9.317580111530944231e-01,9.320757448191123729e-01,9.312022199524802035e-01,9.305993320908152455e-01,9.310165787499358192e-01,9.320660921809589272e-01,9.326713630957176315e-01,9.346763441090129021e-01,9.339684984994639505e-01,9.308505971078471219e-01,9.315186040065294160e-01,9.323902439718850799e-01,9.312973254081322594e-01,9.310125052456832417e-01,9.309603668136841037e-01,9.313902207125767108e-01,9.313359757348504964e-01,9.317413941142496103e-01,9.341996893578887740e-01,9.328038882020676104e-01,9.328421855895833170e-01,9.314071811576032367e-01,9.336022101956755748e-01,9.330758196649573399e-01,9.313508093981246461e-01,9.346200927292225291e-01,9.320690675694516258e-01,9.321985751034188583e-01,9.336453944732332477e-01,9.341221816515246079e-01,9.315924702874990304e-01,9.322734418244614796e-01,9.306543981736165039e-01,9.325278805402567039e-01,9.330535682991709656e-01,9.317133245135617026e-01,9.333586959384103654e-01,9.329040867760666211e-01,9.346109108732774118e-01,9.324504361099239524e-01,9.324904190042867524e-01,9.324015246767337617e-01,9.331973580456336403e-01,9.314768395237310594e-01,9.315284166468077443e-01,9.342656418658304984e-01,9.316824408933714885e-01,9.326285749019128657e-01,9.334961816724789418e-01,9.336579048457290808e-01,9.324775482837532881e-01,9.322613829980993527e-01,9.319032141217155063e-01,9.309231979794942990e-01,9.330754679113073546e-01,9.350477422240602854e-01,9.318504294649653241e-01,9.314449964903922519e-01,9.336134368826655150e-01,9.324654861608964174e-01,9.346164930475516774e-01,9.325605190577987980e-01,9.322608535003814589e-01,9.325194692813201236e-01,9.307537330680973886e-01,9.307304235910034418e-01,9.320431575954025716e-01,9.295540328031101085e-01,9.317667605642742101e-01,9.323639221819042255e-01,9.312595245795985965e-01,9.310183646950169756e-01,9.327704701305702395e-01,9.338153945488928409e-01,9.315812275473037696e-01,9.332445932739300565e-01,9.324675204087446989e-01,9.322865068045992354e-01,9.333532143527177860e-01,9.340545022422364063e-01,9.325991679446983262e-01,9.338854850159725718e-01,9.360227536358339817e-01,9.319057788712712398e-01,9.327755280296966545e-01,9.340070781606250039e-01,9.311993786189304290e-01,9.319565107300589180e-01,9.314650874265252289e-01,9.308001238000888078e-01,9.326213263439283585e-01,9.326700207800717735e-01,9.340936128904253621e-01,9.312433010496619090e-01,9.299009143252990883e-01,9.320757894225292217e-01,9.322627809814499900e-01,9.318130768705367162e-01,9.299422878912048107e-01,9.335639759289841022e-01,9.308245506269474667e-01,9.320387289077138870e-01,9.308760197486734000e-01,9.323278864726819437e-01,9.321614704987061240e-01,9.325939609984946754e-01,9.321754863850458817e-01,9.315536508178390296e-01,9.339706023554249503e-01,9.340567865066990993e-01,9.330831431766289930e-01,9.339964100701964034e-01,9.323240099692308158e-01,9.331815571090078532e-01,9.334163450648468308e-01,9.325022314851408867e-01,9.325671312080857644e-01,9.330308182631728009e-01,9.345930943320454043e-01,9.325706968342311054e-01,9.344266021400532418e-01,9.337873775057369263e-01,9.327440058038766191e-01,9.321474175819745023e-01,9.322297223465774163e-01,9.309613672499159609e-01,9.346309095264142552e-01,9.333260078692446893e-01,9.351420483113488391e-01,9.345749747498124371e-01,9.344256145896474575e-01,9.308700027318662640e-01,9.301712390996271784e-01,9.351508517994089331e-01,9.331507391024637110e-01,9.327430840673341939e-01,9.320787995136747828e-01,9.324319768493412042e-01,9.322122096582725614e-01,9.333387674004673951e-01,9.301085759454772450e-01,9.313720696341938332e-01,9.317770440049450986e-01,9.332532025630787542e-01,9.338235094328765085e-01,9.313111148775744530e-01,9.322141893909694499e-01,9.313761911109655900e-01,9.355325160082523794e-01,9.311648266813934427e-01,9.333948263507449994e-01,9.339164296683971633e-01,9.341319690450153868e-01,9.316853769347586134e-01,9.337098503418654882e-01,9.329224281165436894e-01,9.334345062966840079e-01,9.307513629545087763e-01,9.318086214222194297e-01,9.326527080301471040e-01,9.324900897745543871e-01,9.323348899883174834e-01,9.327682922259856735e-01,9.316113204988746288e-01,9.312148868685550251e-01,9.333544656301997477e-01,9.320618025664485495e-01,9.329497400691119102e-01,9.312565831530102978e-01,9.340348276564146568e-01,9.332839607977818641e-01,9.319760512503890704e-01,9.315919731536225212e-01,9.342587525595946740e-01,9.309196953724114820e-01,9.340707985784179046e-01,9.315665132126935699e-01,9.317340187100149329e-01,9.328562178505095392e-01,9.319470857456148005e-01,9.331478430457866846e-01,9.298725244919832100e-01,9.323691221200870460e-01,9.333349820687807386e-01,9.325760252743768852e-01,9.354393561438837379e-01,9.335473991486551437e-01,9.328878075544978499e-01,9.328424310606732162e-01,9.337291502240484542e-01,9.333153110745723291e-01,9.338827330015743167e-01,9.321397184662781887e-01,9.335733644460473268e-01,9.339532695213955682e-01,9.323357328971862978e-01,9.313766070781969164e-01,9.330294603689384125e-01,9.312390464004076662e-01,9.318559461760062002e-01,9.294463043438230265e-01,9.334891529412399080e-01,9.329736603035587716e-01,9.317420708043656630e-01,9.344550286327319988e-01,9.309975259941521974e-01,9.328036642001535927e-01,9.330479727721434635e-01,9.327163889026668375e-01,9.312051489939070503e-01,9.304681070497108353e-01,9.343380178738313058e-01,9.342693452001999965e-01,9.329036501776991619e-01,9.320651195979235970e-01,9.334611583428104042e-01,9.332891935694208607e-01,9.335328494001106092e-01,9.347837381918059352e-01,9.329744717141870147e-01,9.328502032549316203e-01,9.346206196483216599e-01,9.348931856438563726e-01,9.343284541201301030e-01,9.333262719481040248e-01,9.335752492877348319e-01,9.322896604678135857e-01,9.320512706559421767e-01,9.321146713273874562e-01,9.320551328801189861e-01,9.328515150994776128e-01,9.336171556277126360e-01,9.308891418915968829e-01,9.313619826960575221e-01,9.344624838194318661e-01,9.313906653107705269e-01,9.317629210311021426e-01,9.326751671812253397e-01,9.331477562479311150e-01,9.327773682876678851e-01,9.320572465967518205e-01,9.359277327709386585e-01,9.328389798159798518e-01


==> csvfiles/SSIM_SparseView_1.csv <==
7.694870770292158157e-01,6.980414121315702269e-01,8.626003677480068577e-01,8.095532472792552614e-01,7.944909388118736038e-01,7.789138247276191640e-01,7.932038457144887644e-01,8.259683810692821648e-01,7.347984236388800383e-01,8.498934824504131846e-01,8.105873573042853275e-01,8.219039799823668613e-01,7.378105663056638841e-01,6.910548865929019291e-01,7.983682572014271228e-01,8.531926969879409794e-01,7.264368287807133617e-01,7.158712246135910950e-01,8.219089914678031628e-01,8.358149554321163688e-01,8.426990642884892857e-01,7.179883157061242027e-01,7.463667397124643665e-01,7.629956944756267623e-01,8.561470523727221504e-01,7.686556719096938606e-01,7.261484171791736664e-01,7.839421715886044639e-01,7.609023207627270136e-01,8.369871781129851751e-01,7.869911862014229431e-01,7.521367431926928582e-01,8.321702763008367310e-01,8.227827385033477103e-01,8.395827573104462926e-01,8.408466452130798352e-01,8.114018494485479849e-01,7.692275431035692224e-01,7.591455705842710122e-01,8.225903237084325470e-01,7.188323420800877273e-01,8.346236599264363898e-01,8.019329691233607615e-01,7.412323164609628812e-01,7.822919940109771542e-01,7.253547454604646338e-01,8.013098983732080960e-01,8.597361254648530071e-01,7.583594170347841557e-01,8.354930581167727688e-01,7.250131868260439871e-01,8.242264679398243477e-01,7.744837686665885235e-01,8.377186084792581644e-01,8.276348371895655420e-01,7.751102564287387642e-01,8.407160494569598796e-01,8.680768684776306587e-01,8.489622317636692506e-01,8.834999358907179579e-01,8.624402830426632915e-01,7.749200389927397570e-01,8.284481413062326771e-01,7.716266941397565970e-01,8.325856145049291834e-01,6.852362911349427765e-01,8.519363917105590156e-01,8.188652573150407843e-01,8.305689833559153357e-01,7.584418245103209388e-01,7.203684742808770247e-01,8.037700493966170034e-01,8.309656889318604023e-01,7.765464382431538359e-01,7.288376362976939360e-01,8.254211560451976126e-01,7.377059024117531560e-01,7.509382191102254023e-01,7.719547362631716814e-01,8.301028031484236624e-01,7.993636153436739500e-01,7.706861941854137310e-01,8.126683569776262939e-01,7.009005372938241774e-01,7.678961577011377271e-01,8.041570522259824383e-01,6.664640166497663998e-01,7.055819088330490541e-01,7.769565112284464448e-01,7.417283087825445875e-01,8.280397716577085898e-01,8.706396285254147660e-01,8.392493962617999514e-01,8.473773687796735121e-01,8.074909830639898090e-01,8.369825977678296836e-01,7.781045808646672723e-01,7.533207449957091129e-01,7.292829394001060228e-01,8.293745318718792614e-01,8.768391162513179404e-01,7.888009923437557802e-01,7.517447331010219669e-01,7.880672516255660121e-01,8.337601811209823799e-01,7.982691897408806803e-01,8.016467027029359205e-01,8.641189103552919804e-01,8.860387927916929529e-01,8.682030329584933259e-01,7.837187813828798699e-01,7.366578669614258779e-01,8.351200610284914561e-01,8.565653584824806099e-01,8.691860763600697259e-01,7.495126554956446085e-01,7.194990798348376293e-01,7.863680090171100145e-01,8.178743501232947910e-01,7.807628259199921317e-01,7.602021138019867674e-01,8.349178360788844788e-01,7.517303922082964052e-01,7.519297976356001945e-01,8.473895109648336144e-01,7.258781820937798557e-01,8.073941523484590155e-01,7.757157836025206921e-01,8.398523676490844414e-01,7.639329098103146976e-01,8.210182646960583197e-01,7.154765865034068417e-01,8.175654289661703489e-01,8.345871159175798359e-01,8.294495190166636389e-01,8.372664325614556091e-01,8.318794086843209756e-01,8.073556622015892748e-01,7.300064498135613311e-01,8.269895761151271341e-01,7.530475486685861419e-01,7.921082268264395543e-01,8.631848652090701179e-01,7.990359643621237629e-01,6.969945437210991468e-01,8.342614980555222992e-01,7.831718595343285516e-01,8.262492461128595478e-01,8.211861518948674332e-01,8.447334777616305468e-01,7.678711872131670502e-01,7.327465231450057681e-01,8.542985548109406357e-01,7.842521110008323637e-01,8.600170918498329931e-01,8.153004008037894046e-01,8.616918820470758078e-01,7.590467485977440143e-01,8.420488152375255053e-01,8.553162641036560210e-01,8.249272803504752449e-01,8.143801996762465301e-01,7.519516896547290274e-01,8.574013103303469441e-01,7.584212332478144081e-01,7.263680724617572748e-01,8.677619437613179887e-01,7.958429699288981363e-01,8.302687815525052750e-01,7.848819714904424760e-01,7.733691305481118494e-01,7.833772923999001714e-01,8.494088512749201625e-01,7.271036672936728174e-01,8.123940636474988874e-01,8.765916581275121633e-01,7.152396760674103460e-01,7.919057624047961541e-01,7.103861806276449142e-01,7.917159821450940882e-01,7.893208326608260883e-01,8.654212673995953509e-01,6.786217893832213743e-01,7.573609671475723948e-01,7.909558940088147194e-01,8.424887977297711439e-01,8.112399435827835070e-01,7.315668143926015166e-01,7.252395821008911225e-01,8.491545483558193830e-01,7.428647936412677844e-01,8.082806434158517073e-01,8.280986571164257182e-01,8.403641329025497431e-01,8.749927576112828120e-01,8.771120881091849508e-01,7.426038874138619628e-01,8.380432604736334223e-01,7.719563654671421915e-01,8.056415516539932042e-01,7.422220638605672161e-01,7.475212501276446986e-01,7.412379643121899120e-01,8.038518872141344751e-01,8.354706481375624438e-01,8.024100648043124284e-01,8.306201482504326217e-01,7.522155261875567156e-01,8.152229542284671338e-01,8.365660186960726108e-01,8.431790275631536602e-01,6.844146828764068324e-01,7.506599507446730657e-01,8.026078284859697876e-01,7.674812393915393383e-01,8.063282666445886759e-01,8.461327208207376493e-01,8.366835288103858792e-01,7.600318063080127029e-01,7.630242114656380359e-01,8.403710345763210077e-01,7.592785292448678280e-01,7.392003109397365934e-01,7.673035797907467037e-01,7.959061616333870104e-01,7.483165174410126852e-01,8.150146735808954102e-01,7.929970705395564812e-01,7.638035364523301229e-01,7.847138492029944734e-01,8.101028526402288543e-01,8.560561138759729127e-01,7.859156659982355908e-01,8.146613200625574258e-01,7.450409478019112131e-01,8.139086448480784552e-01,8.308471778367151339e-01,8.499621656120682767e-01,8.842181143195420034e-01,7.915141079528037471e-01,8.489274085468648812e-01,8.315391969889077695e-01,7.889262081516769110e-01,8.305594578388152405e-01,6.922991668973561552e-01,8.302704612255316086e-01,8.783347264227190365e-01,8.001826014247759300e-01,8.130879271064622715e-01,8.812260728018377343e-01,7.202438982099310660e-01,7.853208274992299343e-01,8.260747130913281833e-01,8.401034246959407925e-01,7.650225746606308386e-01,8.411579387586789469e-01,8.487351757968597532e-01,8.337592199515506675e-01,7.882756012025392556e-01,8.128190754994624179e-01,7.025896858787642474e-01,8.277394721120222565e-01,7.680111858040565842e-01,8.549639556919631511e-01,8.370807546902730989e-01,7.964041624793075647e-01,8.303961493984404196e-01,8.359013689754440923e-01,7.734022531095160469e-01,8.040441378292577657e-01,8.491615479070180328e-01,7.760622948350057726e-01,8.379910661232522484e-01,8.376364220542549255e-01,8.655319465548806379e-01,7.845389623881690033e-01,7.863359838597684393e-01,8.416791168839818926e-01,8.241060004881243239e-01,7.980355098720717244e-01,8.149611314528306671e-01,7.297208591569319669e-01,8.002048468516885782e-01,7.321842700221664613e-01,8.204443739926576828e-01,8.238168180953311381e-01,7.793149273601309712e-01,7.739079200984930740e-01,7.801128212494163883e-01,8.200224354938724369e-01,7.264747075186434033e-01,8.693718727734437435e-01,7.597666283543164090e-01,8.396126151611659205e-01,7.293521356519055976e-01,7.263699644283946322e-01,8.292661764372527555e-01,8.511242890851142828e-01,8.352717107209407521e-01,8.284277610711154871e-01,7.540638472801268755e-01,7.414706098407701784e-01,8.276194293705001481e-01,8.392478681774159233e-01,7.862575803505206240e-01,7.336502954284910283e-01,8.033499133701350603e-01,8.411147181073819201e-01,8.025787081678178447e-01,6.675387061329081106e-01,8.351275057260071355e-01,8.136465499602875129e-01,8.452581857620385941e-01,8.275924038064699229e-01,8.211558029103537271e-01,8.693372411238353692e-01,7.229309761161361036e-01,8.118875578182773722e-01,8.119890474973374683e-01,7.622731268912384950e-01,7.119662468177585524e-01,8.001871609347439573e-01,6.503700358020841898e-01,7.608361311610476463e-01,8.644472614566537372e-01,7.340883148116201795e-01,7.843071746257581633e-01,8.447806248265262719e-01,8.435554939183406153e-01,8.746517356140469657e-01,8.234319092869327728e-01,7.685901395399469260e-01,7.387709855192297059e-01,8.011229307757642415e-01,8.543379935787509538e-01,8.019485722555823592e-01,7.619978045662364474e-01,8.094740709872405571e-01,7.354491093507835586e-01,7.800191889144871826e-01,7.643348052996636888e-01,7.792739237006882647e-01,7.851578574322036763e-01,7.429809491101792007e-01,7.827116995013121414e-01,7.738493574577011147e-01,8.355988497502531143e-01,8.671428065570071508e-01,7.965398782383481535e-01,7.054664577903393408e-01,5.695755561016326851e-01,5.830010384000977597e-01,8.525133538866209726e-01,6.849901949560250891e-01,7.312029701944170457e-01,6.928574347605864769e-01,6.592433167941859073e-01,8.540569067094881950e-01,8.358267304213348181e-01,8.637088216126769247e-01,7.127213513978555293e-01,6.640089677078556685e-01,7.252218646490121712e-01,8.304632327975173256e-01,7.881452461438426260e-01,8.053730080791716706e-01,7.701700216735731797e-01,7.088954088389581853e-01,6.309002366519456118e-01,7.336715105515632107e-01,8.286078545552403307e-01,7.736793229923424331e-01,8.172459222282354441e-01,8.654596129043025110e-01,7.137606895183213895e-01,8.282065225575794276e-01,7.100954082982138260e-01,8.414433662217044585e-01,8.706383937084952729e-01,8.046623841390736498e-01,8.034454348236115262e-01,8.536132881615903223e-01,7.836079033253585679e-01,8.032410509839078561e-01,6.631895741901563390e-01,8.292621458086081310e-01,8.199090316765427211e-01,8.133644054564224124e-01,6.591894622518783553e-01,6.828954842339042264e-01,6.345034401993366879e-01,8.300622842870450935e-01,6.448222022083123228e-01,8.644972023268819861e-01,8.102463832232383867e-01,7.539759279694615568e-01,7.392549370530646646e-01,8.383663890591954715e-01,6.422633073095646017e-01,7.063732031504097453e-01,5.357098224752837590e-01,6.983294725808510961e-01,6.307334112691111994e-01,6.781508430403008214e-01,6.931749924540616670e-01,6.091997031937013141e-01,8.125163933382478776e-01,8.630246127716597604e-01,7.402753874245895371e-01,7.155042256662137445e-01,7.263347141830851506e-01,8.030636957747041560e-01,7.206060480784409750e-01,7.067705970366237045e-01,8.406113217074480115e-01,7.702018434819329906e-01,7.284028713125679788e-01,8.184888921722313082e-01,6.787490684490192772e-01,7.374492149220335246e-01,7.280290983392120330e-01,8.623274590968645903e-01,8.154639292142218387e-01,7.926185494622004502e-01,7.833409700855784585e-01,7.699267075453762876e-01,7.935708370317557936e-01,5.798869818982441693e-01,8.336999889308259748e-01,8.669538951103987756e-01,7.300116405394757590e-01,8.179287049382256702e-01,8.512998862897909191e-01,8.677414348309971937e-01,8.103833296413539555e-01,7.620420570659319770e-01,5.746094929188587663e-01,7.299828728681871937e-01,7.066555158404043135e-01,6.967555863592636012e-01,8.265931845882157347e-01,6.064831620219056640e-01,7.159671040836548261e-01,8.004889571128759318e-01,8.185351219296456149e-01,7.326719582052917401e-01,8.027197805441338430e-01,6.319199534271766616e-01,7.991463057304358797e-01,7.188863682814812250e-01,6.989940052385688052e-01,6.809635177438396747e-01,7.831795193040698155e-01,7.955975350122658218e-01,6.944287460502895915e-01,7.469749308575581725e-01,7.090468341669983188e-01,8.652648750190883309e-01,8.623607982984142772e-01,7.286079320408229698e-01,8.133958217956311909e-01,8.203420998877175574e-01,7.950652985399611072e-01,7.133366844372748261e-01,8.298795989157143893e-01,8.170080768152234718e-01,7.460611930884488707e-01,8.250661472077528424e-01,6.248594364693917935e-01,8.631574206119818626e-01,6.873438345418850792e-01,7.939762880075947882e-01,7.303262298446033807e-01,8.133334906991990243e-01,8.190787392480821660e-01,6.993245255604549904e-01,7.447424396175768013e-01,8.478897531827194189e-01,8.698209151459742605e-01,8.625235008819911453e-01,8.317299345451141246e-01,7.742643298491030945e-01,7.371176642619776676e-01,7.038098619330941386e-01,8.273548268842424447e-01,8.063574294459496805e-01,8.678079474307165420e-01,7.846473514781867609e-01,8.370789486112173439e-01,8.299781938834592809e-01,7.220573617047318926e-01,8.166447003856497355e-01,8.053161109400224227e-01,8.231474074141502673e-01,5.712397817958587698e-01,8.548045266848854906e-01,7.315142528869554850e-01,7.362648622846660329e-01,8.606502260694663953e-01,8.561651500319628072e-01,7.049499776815152385e-01,6.954883892584022842e-01,8.117340851193113327e-01,8.291556361082634830e-01,7.863670488541839587e-01,8.611526393344419716e-01,7.345699525174997913e-01,8.050403303471487249e-01,8.255220329336517837e-01,7.937251951783479420e-01,7.068674863151389598e-01,7.337388197520097188e-01,8.132243038875172081e-01,8.384732973563786551e-01,7.604046697247088815e-01,6.786807528706052528e-01,8.362067547078861907e-01,7.821980388551702523e-01,8.489836474102793185e-01,8.212682821381132037e-01,7.317499823466858677e-01,8.134004602547852958e-01,8.440069518442631091e-01,7.773367303260562133e-01,8.091882272837612744e-01,8.343258609415211691e-01,8.643150592605267635e-01,7.632487768816798024e-01,6.399488553352918885e-01,6.097550328983843970e-01,8.139902913310450572e-01,8.058408694401880679e-01,7.089268610573832285e-01,8.533507767695994728e-01,8.396444815147027230e-01,8.266506385205748542e-01,8.566956236720657536e-01,7.176842047726230689e-01,8.573141561876443939e-01,7.929963527014468605e-01,8.450727051188681171e-01,6.911938716443765118e-01,7.078390879472538089e-01,8.303821668389350652e-01,8.423461389530879639e-01,8.006060960845775565e-01,7.169691635006227859e-01,6.788866203631839236e-01,7.333355563465795424e-01,7.646859354291549726e-01,8.595028267608028072e-01,7.318411806427992383e-01,8.131527351114153923e-01,7.324475050054362057e-01,6.960793308384095601e-01,8.632153253512448998e-01,6.993960672915369159e-01,8.518650607842620515e-01,7.008006739576851940e-01,7.722560854463520474e-01,7.690032045139493233e-01,8.633513916990536163e-01,7.200457555419262912e-01,7.394861278648372505e-01,6.897953859249246200e-01,6.951377397666241853e-01,6.949692853367174239e-01,6.023475307912506960e-01,8.157060671984566191e-01,7.923686739215133334e-01,8.054977071219792117e-01,8.524476077169664823e-01,7.615580189964936686e-01,8.447501449230498949e-01,8.622015267539844263e-01,7.062126223584869189e-01,8.109779559646048686e-01,8.346106906836210371e-01,7.032048870566336429e-01,7.089754656134321653e-01,7.029609897177627742e-01,7.471613720678509374e-01,7.652533891742788752e-01,8.398065296499723775e-01,7.657525099727418016e-01,7.362527330358842326e-01,8.670296648144305562e-01,6.606745428857203617e-01,7.515133599250204410e-01,8.606903344187303295e-01,8.612464379004856063e-01,5.973247991162402570e-01,8.250944560450599319e-01,7.339543939029390396e-01,7.438588478717325092e-01,7.929559867508588766e-01,6.904619840560954902e-01,8.210608527749000407e-01,7.374691651820897142e-01,6.423939819773462068e-01,7.086332015929179828e-01,7.004336576552879778e-01,7.205174918482987190e-01,7.065497619677532093e-01,8.377961688840551702e-01,8.536962336211753044e-01,8.460685218458017243e-01,7.749897897602081587e-01,8.240221084906903526e-01,8.580577979006347444e-01,7.297970554894982476e-01,8.212640439629296241e-01,7.989203731321291579e-01,8.565139657270902651e-01,7.286809482094069867e-01,6.169946487921150746e-01,8.490283508933895718e-01,7.949361664440547370e-01,8.175950861750976850e-01,8.150254386333216639e-01,8.525575838364024550e-01,7.698067228065602619e-01,8.577711685957554177e-01,7.088965131901471262e-01,7.045760456681176009e-01,7.988240234040936416e-01,7.583747932515059187e-01,7.487166535924135724e-01,6.763619099647867339e-01,5.811431781407343511e-01,7.150631419752280227e-01,8.435664361977018855e-01,7.536863534815035903e-01,7.001062769076515924e-01,6.035414044618859775e-01,8.630047480475107058e-01,7.152379129466532870e-01,8.038479940227762910e-01,7.144282936771374493e-01,8.374877238325868500e-01,8.556650125846949617e-01,8.270076706452630377e-01,7.971593574830091455e-01,7.498050714850509335e-01,7.097650396869100708e-01,8.066488253325716506e-01,8.116910754113438875e-01,7.891648309139572826e-01,8.670086450222854735e-01,8.610978657789135626e-01,7.108448726556763075e-01,7.386027062909344965e-01,7.501246584050240696e-01,8.680599850973770293e-01,7.295828458711912656e-01,7.705550037561292864e-01,6.586879976267430159e-01,8.052846267441506889e-01,8.689577554710228302e-01,7.374240046685803796e-01,7.537400749476871331e-01,5.981613999831795203e-01,8.565055950961827369e-01,8.192534720922171054e-01,5.713537227479672520e-01,8.013264386183652777e-01,7.698780999245647960e-01,8.507388762518508507e-01,8.532339324263183977e-01,7.347681012604265760e-01,7.586436100624557310e-01,8.090627535998494713e-01,7.421724070913673366e-01,8.127462203125465079e-01,8.352047547810725892e-01,8.622896547116828403e-01,8.556901917693847670e-01,8.134781121741589960e-01,7.212709234181895468e-01,7.864320629009827757e-01,8.000627365641457267e-01,7.931953562256296442e-01,7.334963264776268588e-01,6.472788535772383556e-01,7.095911115943807079e-01,8.542280631902617882e-01,6.958119343132698198e-01,7.381268637146728429e-01,6.157881755436518390e-01,8.585860360720578566e-01,7.670859877945102046e-01,6.985617237760534115e-01,8.736835869659259624e-01,8.178143437283299511e-01,8.830762890388657027e-01,7.482470725738282757e-01,7.683410212020117536e-01,7.653407003370574779e-01,8.619349226707968548e-01,8.589847042545006861e-01,6.761773142965208372e-01,8.564272071828057387e-01,8.048491239292290267e-01,8.196771847679837908e-01,8.176108558467897192e-01,8.526711885503923671e-01,8.033243759231970538e-01,7.018662651174744083e-01,7.505583573161435096e-01,6.992550844966946011e-01,8.248441899824117129e-01,6.982943670023784577e-01,7.856235500097820124e-01,7.421882863344752002e-01,7.699649778720144555e-01,8.188029120280040374e-01,6.776842315834663566e-01,8.144842137113466052e-01,7.401321936650331335e-01,6.670836987111061767e-01,8.543384917635504783e-01,8.653970452276648073e-01,6.741549689874362095e-01,8.154432474494746064e-01,8.862817433463939798e-01,6.910851397004706964e-01,7.717746192176042630e-01,8.323188419958617024e-01,7.197399729975239024e-01,8.839925447604417563e-01,7.958259078582393675e-01,8.085366373806548435e-01,8.094742075163291473e-01,8.199973670031547313e-01,8.787093099115776962e-01,8.316768059670668345e-01,6.743551962770877317e-01,8.640752855112725506e-01,8.843463261034670841e-01,8.247595784998180690e-01,8.193759385186590860e-01,8.685092381110415261e-01,7.905009773421249886e-01,6.916335853870988482e-01,8.118803865559619526e-01,8.575070722693884928e-01,8.821066506030248444e-01,7.887936327361578792e-01,7.891688717896456762e-01,8.139296975495992070e-01,8.858114160091336009e-01,8.628877937347807503e-01,8.022284818161463660e-01,8.777477306971164239e-01,8.302550809965192347e-01,7.748016756921377590e-01,7.321773360555859922e-01,8.707561798069116676e-01,7.115829826911076461e-01,7.818217140419218003e-01,7.944297346648898639e-01,8.441729896870009409e-01,8.645921322024524569e-01,8.005668819445392881e-01,8.341297426964549011e-01,8.779013484601996264e-01,8.178363506130589267e-01,8.616344712949546292e-01,7.950738527598891769e-01,7.697934151276161208e-01,7.774773183530201415e-01,8.157811961498229181e-01,7.498608133612252313e-01,7.179395473196509281e-01,8.606878520075561534e-01,8.700204513979206133e-01,7.296407271484761647e-01,8.221244579443719447e-01,8.430861129420919031e-01,7.429548811624436810e-01,7.267601287797692544e-01,7.703138914373831581e-01,7.172864871567088407e-01,8.806515386162824255e-01,8.461848312978604847e-01,7.567919936592401031e-01,7.798927020203832994e-01,8.667001578597315348e-01,6.987325362983328736e-01,7.691558643481374302e-01,7.658618322211977469e-01,7.764962559378769669e-01,8.563212264868508283e-01,8.707673199930597852e-01,7.634527808663311710e-01,6.810003707084218982e-01,8.272140690497173932e-01,7.405849599313863996e-01,8.029819913169696788e-01,8.401632010699733311e-01,8.778317792646688211e-01,8.811409794186266797e-01,6.815839488200172713e-01,6.806537165836649139e-01,7.730271437929657763e-01,7.434266267227624958e-01,8.822379451121100669e-01,6.776653721403719244e-01,7.658792113761699882e-01,7.818149659228657011e-01,8.742149528830699401e-01,8.002121426210858646e-01,7.774163166935561531e-01,7.851091106865043523e-01,8.169097191073318998e-01,7.639272487960049318e-01,8.189843881010459015e-01,8.007590750147179914e-01,8.912960407939047869e-01,7.826458262067723659e-01,7.855402122854925340e-01,7.728130028593942491e-01,6.748430250117319895e-01,8.829963832932589129e-01,8.181916172220405903e-01,8.243991694272767567e-01,7.938830956272998618e-01,7.206723127354295322e-01,7.473502642315800193e-01,6.686219151713992392e-01,7.792053657653204013e-01,8.171870150500187835e-01,7.817673659551743759e-01,8.111697354725369014e-01,8.122747537251151506e-01,7.071236753992283797e-01,8.087578597492943722e-01,8.574465288645016781e-01,7.182841914967224017e-01,8.565272057498048985e-01,8.227349082290991156e-01,8.646658687574473312e-01,6.921960659841531749e-01,8.239783813262289147e-01,8.577826891827413647e-01,7.761737865891733534e-01,8.057926464071405448e-01,6.949266416621642239e-01,7.669758547475256094e-01,7.188040514674942649e-01,7.966067493481774342e-01,7.450176209731047550e-01,7.696117363491952190e-01,8.047262991699425383e-01,7.824444871597908691e-01,6.773880336362768650e-01,6.954119630492311410e-01,7.782062112330737635e-01,7.813922553056132925e-01,8.503607270445386890e-01,7.520244120205324956e-01,7.623467395743922514e-01,7.349638303941687933e-01,8.691571201505562394e-01,7.743947093985635854e-01,6.777049266221379931e-01,8.502452465055374553e-01,8.193614338962025290e-01,8.030103474398472274e-01,7.043656924120557106e-01,7.627564929438068742e-01,7.366973596648962452e-01,7.195284790781850681e-01,7.896984053708200335e-01,6.923374794483907468e-01,8.707570681210338170e-01,8.337402282496914063e-01,8.215438049226359007e-01,8.055004234536695673e-01,8.008754176572814298e-01,8.559930624338741856e-01,8.404727538591731939e-01,8.781146602880138818e-01,8.558591544856426481e-01,6.852265526591347911e-01,7.494637009589947274e-01,7.517239122020178410e-01,8.558504973088181256e-01,8.766570817394210291e-01,8.037772118647763531e-01,7.479343948312375812e-01,8.742696405276932925e-01,6.782648022682679079e-01,8.666235011023772916e-01,7.231247173966550701e-01,8.097584697118999086e-01,8.159387418891663746e-01,7.713056823754389502e-01,8.829288670665536021e-01,8.299056071733326156e-01,8.844097587552294248e-01,6.903996692280749414e-01,8.213363390108268103e-01,7.779869754548530691e-01,7.620878473657138885e-01,7.264310210547543223e-01,7.743591900785002924e-01,7.317251017619548215e-01,6.854586713026328271e-01,7.924440215277532840e-01,8.466898124895413380e-01,8.215522176866978388e-01,7.635373549402296733e-01,6.733916104162616101e-01,7.686437932916515559e-01,6.830709044850884482e-01,7.281821179633923835e-01,7.762711410602424200e-01,8.266913665405875022e-01,8.804201829537526836e-01,7.735821836892557979e-01,6.897743662125442876e-01,7.268344668421896637e-01,7.095231985197179014e-01,7.751731564986928946e-01,8.647230094425860658e-01,8.550103386791688687e-01,8.666861283853158904e-01,6.740780713933849366e-01,8.568616350208829724e-01,7.804385925977171956e-01,7.124699998390815470e-01,7.200983485742238344e-01,8.445114741331037900e-01,6.932235753733900774e-01,8.704944969222557782e-01,7.102087344143620529e-01,8.258075492867645861e-01,6.959054971329445838e-01,7.207864551150922061e-01,6.804698327071189157e-01,6.935739484100009733e-01,6.904353719279675561e-01,8.238883722950990363e-01,8.318996966917003855e-01,7.998443856844598132e-01,8.457070593913387224e-01,6.996292971338563538e-01,6.690179963501275973e-01,8.199721777254600497e-01,8.830865416203947937e-01,8.757748579693451774e-01,8.794850274341382557e-01,8.319831105857073972e-01,8.044779716553948079e-01,6.834168358035318525e-01,7.879848171676011592e-01,7.696643947941598229e-01,8.246714398950582003e-01,6.938377765325443036e-01,6.896178380716068146e-01,8.257169518330672586e-01,7.876837800883899066e-01,7.551942594649557750e-01,8.106151811728509182e-01,7.913100517038411663e-01,8.358821578483776049e-01,7.907949973512240494e-01,8.562395185434757972e-01,8.199502805809586459e-01,6.723657150112486436e-01,7.956328099280436383e-01,6.925707240789339414e-01,8.854391472237105321e-01,8.732530682652023257e-01,6.788981340450362945e-01,8.290860657100923570e-01,7.903953329429890262e-01,7.662815088456486068e-01,7.799497832590546187e-01,6.943358746587168229e-01,7.044804826372470519e-01,8.909039757855610198e-01,8.886328994415659821e-01,6.666805660954866486e-01,7.348598904314553870e-01,6.801754884062772843e-01,8.459137428015546245e-01,8.350887649228948550e-01,8.196751416686356428e-01,6.762876604761961508e-01,8.226046067703308706e-01,6.712531837913584543e-01,6.770254178386504451e-01,8.248268770121746085e-01,8.758342248853702161e-01,8.769599170350185213e-01,7.778497305047965549e-01,7.711855848938872215e-01,7.800309952965045479e-01,7.053690850556394443e-01,6.681304364628590786e-01,7.126579029204878069e-01,7.550987306840495350e-01,6.761280656966145441e-01,8.730881134261606613e-01,7.669630642399520859e-01,7.142645995531331504e-01,8.862476101722055466e-01,8.126980297202819337e-01,7.461880773900981811e-01,6.540663644063708926e-01,8.336228943351434717e-01,7.555007748357235320e-01,8.372795856870705045e-01,6.895315366943017832e-01,8.093445134340473412e-01,7.674977855574190988e-01,8.813007812510913475e-01,7.196077740584514437e-01,8.015441656336081966e-01,6.797836780929679135e-01,6.938882059193864915e-01,7.669408029793693959e-01,8.135240493875695034e-01,8.304498040987262630e-01,6.734689828820350499e-01,6.796260896968991938e-01,6.744572233893042501e-01,7.118309636723728628e-01,8.120311902399931503e-01,6.868453751018992470e-01,8.838243651952334412e-01,6.714384592921924799e-01,8.072830336058206546e-01,8.545619593247958390e-01,6.925844641419313108e-01,7.964608018275878276e-01,8.014807606794672745e-01,6.351447686154133576e-01,8.573519567226866034e-01,7.935209407597376696e-01,8.000108458560500901e-01,8.061345933693355725e-01,8.766004029215994642e-01,7.897073740826126009e-01,7.144556001520845356e-01,8.661418012179838977e-01,8.407281196925429079e-01,7.465636784229009448e-01,6.792950685051974968e-01,6.862760912598347973e-01,7.949288672644274634e-01,7.682878427753906392e-01,7.402038095524977601e-01,8.707467032987686872e-01,7.538820715557031926e-01,8.084872242321132774e-01,7.215415799579997236e-01,8.854464421996751655e-01
9.174567554713678463e-01,9.171473128611898895e-01,9.188112563151457080e-01,9.198706956259398160e-01,9.171177304437968525e-01,9.186431077712798876e-01,9.206217062737709345e-01,9.190044478250617432e-01,9.180405999563120423e-01,9.197260400902543820e-01,9.180863661037260703e-01,9.199709928488227773e-01,9.184133693702637435e-01,9.200328310057166448e-01,9.186015551052638672e-01,9.198657114033532700e-01,9.209953942811850425e-01,9.178325504886453157e-01,9.200949208787733147e-01,9.182394802041186077e-01,9.192644374849101574e-01,9.173063059808567177e-01,9.205394255908602164e-01,9.191161599679759098e-01,9.194769739303734202e-01,9.178357899714020274e-01,9.180575019166163919e-01,9.192627166372422387e-01,9.179807033887737999e-01,9.199364104676924780e-01,9.194102436866002925e-01,9.192410620710557145e-01,9.197946219001164048e-01,9.192704293188235232e-01,9.181607670930271858e-01,9.183629335069584121e-01,9.183686054045939740e-01,9.197445757917765974e-01,9.203705775813352252e-01,9.189716981223592374e-01,9.183315024730906995e-01,9.199393906787758368e-01,9.176342242256263493e-01,9.195324064852568036e-01,9.187000575251981216e-01,9.182992079321334877e-01,9.198326424904467169e-01,9.171501051149136829e-01,9.208301161685266134e-01,9.185249605986428589e-01,9.200518332076016437e-01,9.182854767232992987e-01,9.171633919355623998e-01,9.189065103079457897e-01,9.206440878049928500e-01,9.192861080283588615e-01,9.185053514076172432e-01,9.180893100946305729e-01,9.204402364032231443e-01,9.196384110188546845e-01,9.172128637406017360e-01,9.188608455435508526e-01,9.196829892287174957e-01,9.197023842112679315e-01,9.181912123878205323e-01,9.182833818946968263e-01,9.186555263401704474e-01,9.186276276429657939e-01,9.188142519115516382e-01,9.172169583804781201e-01,9.201928536421341009e-01,9.200624309182179328e-01,9.202469552818497434e-01,9.189055275076141172e-01,9.179162170949130006e-01,9.181315319753581283e-01,9.204091816817222549e-01,9.177819943362891530e-01,9.189881537094539699e-01,9.196812130083797943e-01,9.174143564217905888e-01,9.197090581186873059e-01,9.184064048007949399e-01,9.196485098591403728e-01,9.192116057641697147e-01,9.203987678002782946e-01,9.179501401943654937e-01,9.197835241034669762e-01,9.169818119702142223e-01,9.149358027788776493e-01,9.181838280652471207e-01,9.178722570398420988e-01,9.206201255683219564e-01,9.173547110044769637e-01,9.200926467155863264e-01,9.188846021256819041e-01,9.170951772442872407e-01,9.194444550263017879e-01,9.186758377850556823e-01,9.190939998065730254e-01,9.172890938477267220e-01,9.193728601005908274e-01,9.188620438003438640e-01,9.191824699706185875e-01,9.113954870647577033e-01,9.184823923071228080e-01,9.177084122766903107e-01,9.186171791272461640e-01,9.178854499177256931e-01,9.179148004450404796e-01,9.195845772859461142e-01,9.184443792756150637e-01,9.187371634594015957e-01,9.199339961986888747e-01,9.198248046198894690e-01,9.198774819753354759e-01,9.179699805389969214e-01,9.183060841127631546e-01,9.197476970786748751e-01,9.198995141544433762e-01,9.187575856895586757e-01,9.191931788582037299e-01,9.189701274891700633e-01,9.190358428095988241e-01,9.208738603670020284e-01,9.199910126061738858e-01,9.181962925266656805e-01,9.184461190651065365e-01,9.203634956872386308e-01,9.195719234171971790e-01,9.184476305975238786e-01,9.172765307803172341e-01,9.165164736051686356e-01,9.195866367839864441e-01,9.195685968456930315e-01,9.192291854333136669e-01,9.200119009437390805e-01,9.193470129397500745e-01,9.191787974226355296e-01,9.190683619118106273e-01,9.189600830912210139e-01,9.178955729463976754e-01,9.199166080981905358e-01,9.182529321393633204e-01,9.175405432387990778e-01,9.192677941526294916e-01,9.192451582539020727e-01,9.174813512860194864e-01,9.182060543487079451e-01,9.204041421194940620e-01,9.204773219067258205e-01,9.173461741832905636e-01,9.192105022034304795e-01,9.174148729294797633e-01,9.189940798387937759e-01,9.195976001244193787e-01,9.184847306192324146e-01,9.187909200008893551e-01,9.178954096624990511e-01,9.172159703841843426e-01,9.198269778832841581e-01,9.179877219163687929e-01,9.189524984982976319e-01,9.176542372135998438e-01,9.188694355045987638e-01,9.203475382677994698e-01,9.185378275364467493e-01,9.196288088435613517e-01,9.162871765072938546e-01,9.188040645917583404e-01,9.190568593056780422e-01,9.178612395441778649e-01,9.191725471028833194e-01,9.191976941991831795e-01,9.153259006074999649e-01,9.190203900320524921e-01,9.194178148361725755e-01,9.195781743358529825e-01,9.186457654319574173e-01,9.197892830704732514e-01,9.181528296802649036e-01,9.175230510211652701e-01,9.191138944702453850e-01,9.191973497991143827e-01,9.202519386568255300e-01,9.204586175026144845e-01,9.183716873034759587e-01,9.200115806930001527e-01,9.194923036813739126e-01,9.192810155218449353e-01,9.189552410155598094e-01,9.162824286308320909e-01,9.202133254751667657e-01,9.193684857415460598e-01,9.168387190200353309e-01,9.187299858528356067e-01,9.182050640986565426e-01,9.184586300294309558e-01,9.186537496290728688e-01,9.190626816402924781e-01,9.181070426686550601e-01,9.181760434361830869e-01,9.172240079910521926e-01,9.202803320845228674e-01,9.190176629058854907e-01,9.179765351910236237e-01,9.205451970463828237e-01,9.188667277217008600e-01,9.154713026171530377e-01,9.195420104990861265e-01,9.179929849516886842e-01,9.200007927652369411e-01,9.193852832191381497e-01,9.190502766079328145e-01,9.196481905704679827e-01,9.196870243403068024e-01,9.207105632923856531e-01,9.198096394929979880e-01,9.190120450408768571e-01,9.167300846366053246e-01,9.182752297881870973e-01,9.190800207634955976e-01,9.198103970754977210e-01,9.192486117876080831e-01,9.208726611698238029e-01,9.175268592929176625e-01,9.184846468615820436e-01,9.186029069927484914e-01,9.197699103946255228e-01,9.184935020671666228e-01,9.184432462670900632e-01,9.177168855235621203e-01,9.172115899305195441e-01,9.183803062137847473e-01,9.159646882659161493e-01,9.201592361630904771e-01,9.187273041057845147e-01,9.194561189200509688e-01,9.198601072527725631e-01,9.180207973987094539e-01,9.178763344774590882e-01,9.188736943083208875e-01,9.181005786313146677e-01,9.197259334133645048e-01,9.194112855182252630e-01,9.178337825263441774e-01,9.184045974537301538e-01,9.182775734197407003e-01,9.168884265408608902e-01,9.185485850254381246e-01,9.188607018468715193e-01,9.195130188354185830e-01,9.177824374593489543e-01,9.185768711027931799e-01,9.196255689284589252e-01,9.199495840560942828e-01,9.191932289808443235e-01,9.183182621841675664e-01,9.179396726334508871e-01,9.190668311800952450e-01,9.195149080209259473e-01,9.173987918100103833e-01,9.187541264371579253e-01,9.180309854438937212e-01,9.196282117442923232e-01,9.175506069540874110e-01,9.190904768613193943e-01,9.188397003372049676e-01,9.193051097863637056e-01,9.193661313105284671e-01,9.169028154419597287e-01,9.178742319368171643e-01,9.184735280775493393e-01,9.170810180659632049e-01,9.189254683374392663e-01,9.191643349053097989e-01,9.179197347178026378e-01,9.199047183187156751e-01,9.185101472689499724e-01,9.183720613036722158e-01,9.186847056524747313e-01,9.190167352287369473e-01,9.186724139408560807e-01,9.189351851214554445e-01,9.207437240139907386e-01,9.200188768563304365e-01,9.188112150634148989e-01,9.180772777964519848e-01,9.185623687572285201e-01,9.196478522677936640e-01,9.201723349353885251e-01,9.178277247074626555e-01,9.188340068357344625e-01,9.197095987957371044e-01,9.178827742838984172e-01,9.200284463528941581e-01,9.186485414550311646e-01,9.127826666116486409e-01,9.189177757198563334e-01,9.170013613791903051e-01,9.187162048728492181e-01,9.181195270068971404e-01,9.207031130086497095e-01,9.184524579449926396e-01,9.173491640174753492e-01,9.178790791122656278e-01,9.205050395856909651e-01,9.180761499162903849e-01,9.212476725878385730e-01,9.182083990855176570e-01,9.186618825902396201e-01,9.181739379284445945e-01,9.200533757392754808e-01,9.188062016810354393e-01,9.194596398045739027e-01,9.181037799965678925e-01,9.181338272064791806e-01,9.181619536189062902e-01,9.194653627209037339e-01,9.169212591052700034e-01,9.195016328145938500e-01,9.194863750370746436e-01,9.167681684199182612e-01,9.190575567161172188e-01,9.192076575834071672e-01,9.206742476718202672e-01,9.196203210394244820e-01,9.182184999916265244e-01,9.178127935754080147e-01,9.201528485779356670e-01,9.174607864461928886e-01,9.185269990743049062e-01,9.192038414276481051e-01,9.186345923472220010e-01,9.175044049409101232e-01,9.185944231008522642e-01,9.192552087294915131e-01,9.184131634162120417e-01,9.185543704531364817e-01,9.203214996890065613e-01,9.172589347307986696e-01,9.207278428741739740e-01,9.181032656359882083e-01,9.197009083819269737e-01,9.211464484285154519e-01,9.192454888462223694e-01,9.177838175589461134e-01,9.182898970005816119e-01,8.761412641530151868e-01,8.766704645026351939e-01,8.753939041376297414e-01,8.755185131560181411e-01,8.770835649189272498e-01,8.755887984103656319e-01,8.778188316253190404e-01,8.748322531127050716e-01,8.751807463904474060e-01,8.720670025232131195e-01,8.754347030123720286e-01,8.747562613418119470e-01,8.757791625299204963e-01,8.728766453178445905e-01,8.775787800366862124e-01,8.737800445675187877e-01,8.758745918056747293e-01,8.757188280444018202e-01,8.763587497505965773e-01,8.780799833289268941e-01,8.724631243393058400e-01,8.758763711603169133e-01,8.746006458202388867e-01,8.797823863406410982e-01,8.763868545100417240e-01,8.748640816166862733e-01,8.758907265066218084e-01,8.767639301736743773e-01,8.747871993550032643e-01,8.738499901248982793e-01,8.764976377118937068e-01,8.759209624993917753e-01,8.748821930716381701e-01,8.785232181291541265e-01,8.780128653506852343e-01,8.752663471655240945e-01,8.771311113329606224e-01,8.759189493561920781e-01,8.700243025197993418e-01,8.746786769570752407e-01,8.746884356718895859e-01,8.752726270675591502e-01,8.758026272178374150e-01,8.748101499572650264e-01,8.802220211015460150e-01,8.752306833631353644e-01,8.768875699252038913e-01,8.745989774071271095e-01,8.768996679477791822e-01,8.760473795253113094e-01,8.770263672721262393e-01,8.772776957262723441e-01,8.767533534172469167e-01,8.754206884458395344e-01,8.762016087554604926e-01,8.758727611776874200e-01,8.777042343553250747e-01,8.742794812364592660e-01,8.778725121646033802e-01,8.773684380774977587e-01,8.790397036839112666e-01,8.783456275245428158e-01,8.768346101779324053e-01,8.764640738754819749e-01,8.760070026856131564e-01,8.778838897703662436e-01,8.747604142951455053e-01,8.761619574424354129e-01,8.761497690881029365e-01,8.724514535955486538e-01,8.752024955663260108e-01,8.774616835491898525e-01,8.780788730927897578e-01,8.741852917280000801e-01,8.746218275321212543e-01,8.809213479546472714e-01,8.768780031630960536e-01,8.763460862537495455e-01,8.752329736406715410e-01,8.741659023680105056e-01,8.742138377666693883e-01,8.716160617683648137e-01,8.725638761355571926e-01,8.812411895632269454e-01,8.798388700563111176e-01,8.778075016166467792e-01,8.761336188776956968e-01,8.762217729504736541e-01,8.750154278970283528e-01,8.766486225189513704e-01,8.772677404648817623e-01,8.793557265368934228e-01,8.744640174423250478e-01,8.792883699046427637e-01,8.793709935803140088e-01,8.771673030411933913e-01,8.742972232922751052e-01,8.721698604857813786e-01,8.783517813782398820e-01,8.766187387806249065e-01,8.716166451563345241e-01,8.766968862881964197e-01,8.767915102321067744e-01,8.765917307741202258e-01,8.719438831481578500e-01,8.790815345240646783e-01,8.754649512485009888e-01,8.793513432651819395e-01,8.738749144531443580e-01,8.760420911418904666e-01,8.761789408131587242e-01,8.755457262564565468e-01,8.788289928433528075e-01,8.766446205056547258e-01,8.779958154266108705e-01,8.749569288614243989e-01,8.804045864534576493e-01,8.727436030826304370e-01,8.768787914135571793e-01,8.791235789918140364e-01,8.786703087247016430e-01,8.735987389586227225e-01,8.731979718870486185e-01,8.785695650034345272e-01,8.734304215546083716e-01,8.789945975259011446e-01,8.769238633079179390e-01,8.764978358076969123e-01,8.771820073301459519e-01,8.751036325088005219e-01,8.765452417764303394e-01,8.727669004564543309e-01,8.776070348818024724e-01,8.772108016540207664e-01,8.770650782202801254e-01,8.747433053909186018e-01,8.756059874228928619e-01,8.751513496234046841e-01,8.753582492267680815e-01,8.756009747289091871e-01,8.773857766858793594e-01,8.741689090451690847e-01,8.730432545563382440e-01,8.761656539999654880e-01,8.732677240609686420e-01,8.709571597507792529e-01,8.758028527726835488e-01,8.744663828713422626e-01,8.760695207684047192e-01,8.772434311698551479e-01,8.756392624893847287e-01,8.788348358723369058e-01,8.769294616611593707e-01,8.773897842840130412e-01,8.777998976803618181e-01,8.805503751860225270e-01,8.755866463456992710e-01,8.685514441543893405e-01,8.767770167205665155e-01,8.760817880823079662e-01,8.796852303074524926e-01,8.775973679134410066e-01,8.780576820546636130e-01,8.748088154238420344e-01,8.733930823852996683e-01,8.713819485832825507e-01,8.768290430213644404e-01,8.719069777179984104e-01,8.777370342809541759e-01,8.759680174680907205e-01,8.802218560091922273e-01,8.739434027380492687e-01,8.762301211453692451e-01,8.791368600146752810e-01,8.731633922327328712e-01,8.765025466178745228e-01,8.758261929968257364e-01,8.772931804518788734e-01,8.754022244322846591e-01,8.772074622030171520e-01,8.763378555836021100e-01,8.787782017176404281e-01,8.752568512623257746e-01,8.762508931631530773e-01,8.748791029730172975e-01,8.749720795743231028e-01,8.737357163750906208e-01,8.783205267718794396e-01,8.791712392142464472e-01,8.742425291381320518e-01,8.774914775449155213e-01,8.743394356186285910e-01,8.742206038377918764e-01,8.754781773910481624e-01,8.761794377576532789e-01,8.719956429630819628e-01,8.785868826772328388e-01,8.758121647490380024e-01,8.761322634880852611e-01,8.772512795353520909e-01,8.753424261349197488e-01,8.750962213960188363e-01,8.741093619222204403e-01,8.766483252831143158e-01,8.752546896184898451e-01,8.769070717781873858e-01,8.752719113480522672e-01,8.790203781657883741e-01,8.732126966281104075e-01,8.778153164087629801e-01,8.749575816950290186e-01,8.707684311320548209e-01,8.738923542603826977e-01,8.769879539877971641e-01,8.781005371921289937e-01,8.778122875945519876e-01,8.777782097033599573e-01,8.785268504805162637e-01,8.739352391609034321e-01,8.758531953710898543e-01,8.738371255422473505e-01,8.746292569252719362e-01,8.724018156270951785e-01,8.723202737083557423e-01,8.778102931892015626e-01,8.760160323610823863e-01,8.771592728863938371e-01,8.770216116038781484e-01,8.713822239361714850e-01,8.760092274301621851e-01,8.790504409515804696e-01,8.799047396470135451e-01,8.745453620583264476e-01,8.742679816223180023e-01,8.781547311304203074e-01,8.781028730553542827e-01,8.754232534116390685e-01,8.725057368927912060e-01,8.748737325352893279e-01,8.746496803446935919e-01,8.775353949616797600e-01,8.747326531291684804e-01,8.759359989202274432e-01,8.761643517196163744e-01,8.714730030846633557e-01,8.788495021197192392e-01,8.765138282564196581e-01,8.749654507853680263e-01,8.770051447257029009e-01,8.757705781980313908e-01,8.777039432383644257e-01,8.751878591262576279e-01,8.741064065281294315e-01,8.769722600611643548e-01,8.797518481285592218e-01,8.750126842423683327e-01,8.768817948333045287e-01,8.804285926931638695e-01,8.753157435457187274e-01,8.738219710482836300e-01,8.781083234595412623e-01,8.764285913659783933e-01,8.777243749669382256e-01,8.720686467380499574e-01,8.775561653657490968e-01,8.762886188487796213e-01,8.766757219765307640e-01,8.803332261251390900e-01,8.761922903457616263e-01,8.770105007054791457e-01,8.764057749379977613e-01,8.770972450038598822e-01,8.764167339213062569e-01,8.780052893710494910e-01,8.727801484039421354e-01,8.739286482538016765e-01,8.750091574932962191e-01,8.791802510905092349e-01,8.790290473061078691e-01,8.755459595097486725e-01,8.757085809332493254e-01,8.766310941292410064e-01,8.749099191997166125e-01,8.785984997617687364e-01,8.743765810055668108e-01,8.779858590287905606e-01,8.797024983925780806e-01,8.725453641930157600e-01,8.752023759341637232e-01,8.758742220251267696e-01,8.756090213205316442e-01,8.787628922298749146e-01,8.762434220967603160e-01,8.747575014597396281e-01,8.783422580132944635e-01,8.759144985450157961e-01,8.755097391169766041e-01,8.769995479433629892e-01,8.788568114848926971e-01,8.758992836837049545e-01,8.795345756077355137e-01,8.749470176382493358e-01,8.737704280437973425e-01,8.731563231841225070e-01,8.788065212146356497e-01,8.766249877026985882e-01,8.763071071750011543e-01,8.715772955752636442e-01,8.737647779377257784e-01,8.747314615411865280e-01,8.739774258820223185e-01,8.761884858235332585e-01,8.783328843893224436e-01,8.751283739831934305e-01,8.766490045452949298e-01,8.745480237487839315e-01,8.763168327852854933e-01,8.769626939164600898e-01,8.750715369631961726e-01,8.763091860168595870e-01,8.771019919428024725e-01,8.728850132939404149e-01,8.759594677232167559e-01,8.776588277267567406e-01,8.791136299012752842e-01,8.795910992708093623e-01,8.799705123446720512e-01,8.757629909371642540e-01,8.770092668388558277e-01,8.768285441624349419e-01,8.787382258259947010e-01,8.752554615635372848e-01,8.734180058936739099e-01,8.742347824896952169e-01,8.783836862169757120e-01,8.759844693186995546e-01,8.743029077212960409e-01,8.765771515001244962e-01,8.774887187649633713e-01,8.816291958129087725e-01,8.766463828799341274e-01,8.737228225730158115e-01,8.742631439179533448e-01,8.743758876718026318e-01,9.052887176735908703e-01,9.014536686206329197e-01,9.029509150694655650e-01,9.045240145071918869e-01,9.049600516497150471e-01,9.034467211795333963e-01,9.026880073659334647e-01,9.009862667205911224e-01,9.044619956496112723e-01,9.041383877033070116e-01,9.026271725569476878e-01,9.026696744843029085e-01,9.016192884331272195e-01,9.017879258899134109e-01,9.042502221074313340e-01,9.043251093390124451e-01,9.052482390201324058e-01,9.024913212080897251e-01,9.039741909278939946e-01,9.043815229374027043e-01,9.015525239363981758e-01,9.074504718397319314e-01,9.068021665074854631e-01,9.016777531543522795e-01,9.034604011216099684e-01,9.036768389526511625e-01,9.023657463746035390e-01,9.023712557890969377e-01,9.012461936530000717e-01,9.045903285438093855e-01,9.061062453985462284e-01,9.049226812808570664e-01,9.005035838281246763e-01,9.050648203334100694e-01,9.054822916881924977e-01,9.039732848981298918e-01,9.042813129851059450e-01,9.002500559927211210e-01,9.053392011177809895e-01,9.038410117792140541e-01,9.045072721263059945e-01,9.005516050157780228e-01,9.055165606036897907e-01,9.028293600944046204e-01,9.036265743069427092e-01,9.040394246314834570e-01,9.025968576404744814e-01,9.042570074110127809e-01,9.033772937417775539e-01,9.000683057993221770e-01,9.052666776153395212e-01,9.051450212332219358e-01,9.023195153023975124e-01,9.021946095298817303e-01,9.035924338636861508e-01,9.036163376700648842e-01,9.048519594391633003e-01,9.052240847306194382e-01,9.006366463682340395e-01,9.045379490658904675e-01,9.044813300833813852e-01,8.991388914943171384e-01,9.057565907782818559e-01,9.040937913288490391e-01,9.046360942735439670e-01,9.001638744677041837e-01,9.063582752553406285e-01,9.052831582271543276e-01,9.010222399166970542e-01,9.020862385715480158e-01,9.045625718489337386e-01,9.036107443019379959e-01,9.076149010983455279e-01,9.067090413561436080e-01,9.030900761442155478e-01,9.059713749748273814e-01,9.046306200580184198e-01,9.022657796880665382e-01,9.009205482836530887e-01,9.033380423048842367e-01,9.006338500033165273e-01,9.048479296331037869e-01,9.036676792599651620e-01,9.036733999969895903e-01,9.082387545798740192e-01,9.031585591354039932e-01,9.024691630580461421e-01,9.020403868019025717e-01,9.047031804719410930e-01,9.007508940662675156e-01,9.024306497980792985e-01,9.000264872705270314e-01,9.022817387835577740e-01,8.999811775676151981e-01,9.003259935408497450e-01,9.012970640607124162e-01,9.010088704534363613e-01,9.016793216477104744e-01,9.038628084766431314e-01,9.045888318285260077e-01,9.049360874106802122e-01,9.047831409763305022e-01,9.039879861353825596e-01,9.006399783397575076e-01,9.042111936774792635e-01,9.028520553020504824e-01,9.024864296909747008e-01,9.052928547217052868e-01,9.050707997997788912e-01,9.054036669368958901e-01,9.024724505879799796e-01,9.035238194076677942e-01,9.040579319296577765e-01,9.053622602936013397e-01,9.017914969436237049e-01,9.052389000617059311e-01,9.042925057056042659e-01,9.047169452450537497e-01,9.013847098947461722e-01,9.019072342271519105e-01,9.041288593219890535e-01,9.040939297896924964e-01,9.033689735649527153e-01,9.039879186586656790e-01,9.069279643874548213e-01,9.045813112087346397e-01,9.042749739500146600e-01,9.049148183500862475e-01,9.044902865847311846e-01,9.038953707925355685e-01,9.027898646058646337e-01,9.046544630633421846e-01,9.037091603392235495e-01,9.040293383544095729e-01,9.028956727967892837e-01,9.068143319948060999e-01,9.032584700697509072e-01,9.079517439361263209e-01,9.012301945042197060e-01,9.002584735573441188e-01,9.049432200904367063e-01,9.039568105937597631e-01,9.043301479360595918e-01,9.069804941021265554e-01,9.023062998072544083e-01,9.045758238509616911e-01,9.050865144218571690e-01,9.065358132086314136e-01,9.032376404396788017e-01,9.011004979337911003e-01,9.031487914057448885e-01,9.005855165386054129e-01,9.016776362202848505e-01,9.039001625879206081e-01,9.017798014744522472e-01,9.042492364981472575e-01,9.024556121343573212e-01,9.009450421764858552e-01,9.036548054635675786e-01,9.035732734707858649e-01,9.043881288111916827e-01,9.021404604040781372e-01,9.030159810497739858e-01,9.029623731217918392e-01,9.065889752408394786e-01,9.034726776250570079e-01,9.042000611185506687e-01,9.063535188649902707e-01,8.998128336245938552e-01,9.034825424700857477e-01,9.044853741655105583e-01,9.011227038018546631e-01,9.017140026519132601e-01,9.056600334613645886e-01,8.993616566364407428e-01,9.049401393869137555e-01,8.990605614158562187e-01,9.039562794351415631e-01,9.043697589427707184e-01,9.047441283325463601e-01,9.032344712470089521e-01,9.024177175161895992e-01,9.021432120963496226e-01,9.051785969746291016e-01,9.067538679184614647e-01,9.069479569419721665e-01,9.056319708875459895e-01,9.029688014106329597e-01,9.069386356474651301e-01,9.046176159822124641e-01,9.016467812850188501e-01,9.020908016582496192e-01,9.052659322290211863e-01,9.039717225981835913e-01,9.028722324123006349e-01,9.032779591528966590e-01,9.079145968726605176e-01,9.047144922546829227e-01,9.003022080559274221e-01,9.030937763989347333e-01,9.025123537622337100e-01,9.015795522881548951e-01,9.056024442218404413e-01,9.039281629284672270e-01,9.046557009050911757e-01,9.029803159121531086e-01,9.057071668118263919e-01,9.007371050385839517e-01,9.019312833468250412e-01,9.037234628833505923e-01,9.019180238831459029e-01,9.089762643726039260e-01,9.035740897779688252e-01,9.056790694497699468e-01,9.026665325024455511e-01,9.070031666730425934e-01,9.039007317929175223e-01,9.044300761773618191e-01,9.028675558952247160e-01,9.056468905270199654e-01,9.024787157542123461e-01,9.031354750337190485e-01,9.061679076319790749e-01,9.066873839712543681e-01,9.011103041117558554e-01,9.048422837005899444e-01,9.030261992239179136e-01,9.061334912651577422e-01,9.032064639513014415e-01,9.032457860981489839e-01,9.040283510213316109e-01,9.072427189888245813e-01,9.052686820853383942e-01,9.033539421137471992e-01,9.030313510946018640e-01,9.031845077278030098e-01,9.050001385883701399e-01,9.027491210843838765e-01,9.031458576682604988e-01,9.026229929465477975e-01,9.025245628855014246e-01,9.030744627530752355e-01,8.969602429299474711e-01,9.034207951984276619e-01,9.058704417345562199e-01,9.016181921986763381e-01,9.042311340024526967e-01,9.051399814480570738e-01,9.030628166474430341e-01,9.032100533750998528e-01,9.017159543370233399e-01,9.030551452101500676e-01,9.051205866017907331e-01,9.033505718922028027e-01,9.006388818868367174e-01,9.022156970876372695e-01,9.014050071851986701e-01,9.031555062406240175e-01,9.028982338238965566e-01,8.986237536780204982e-01,9.033986067273642728e-01,9.008015167443830240e-01,9.058034003614432450e-01,9.056400588216045877e-01,9.024249055450683787e-01,9.054279016018667026e-01,9.039677504209948644e-01,9.037980541500697518e-01,8.999663612377675204e-01,9.046631581339307226e-01,9.003857599877942430e-01,9.002304871163551159e-01,9.025600431286903147e-01,8.998687586534932503e-01,9.051908926916005793e-01,9.058301798411473316e-01,9.083549276300310060e-01,9.051682121559259109e-01,9.039436693300056946e-01,9.031644922319759239e-01,9.031159549949141496e-01,9.005646734718886215e-01,9.038825616596402046e-01,9.037853070947341472e-01,9.020383261777867867e-01,9.020915418630567340e-01,9.033769872915076160e-01,9.039974598939181094e-01,9.036655154943472601e-01,9.025574790166784878e-01,9.035775697410775020e-01,9.082153230543473788e-01,9.000975844469424336e-01,9.056207053523916972e-01,9.032945970834984628e-01,9.029659793007032142e-01,9.033644071470895431e-01,9.024741631325404745e-01,9.006322532049738649e-01,9.049164024562015296e-01,9.030146148953678287e-01,9.047239251258145654e-01,9.023085365087286647e-01,9.006113466877946339e-01,9.024372705614522872e-01,9.045884321602162270e-01,9.037197599287800642e-01,9.047045878530249885e-01,9.012088541702699684e-01,9.023801623980542974e-01,9.023174707316443666e-01,9.000102521148579671e-01,9.059268789661962806e-01,9.027610535356530574e-01,9.065457772718513718e-01,9.042707894647998845e-01,9.047335348545942901e-01,9.021731643651484944e-01,9.059522848103661596e-01,8.991534743977477318e-01,9.046766677548252478e-01,9.040192422878090550e-01,9.057435129236359739e-01,9.055748683927415943e-01,9.055778734232590166e-01,9.014126167046032645e-01,9.002108174711492827e-01,9.025144113783313271e-01,9.038580495486691069e-01,9.052882055589054344e-01,9.027836700298821349e-01,9.013523088545795092e-01,9.045758229575387999e-01,9.031849766826932635e-01,9.069448577682324153e-01,9.020328586828413320e-01,9.025943118196250170e-01,9.063233105353459829e-01,9.050462991152868897e-01,9.029626420063492365e-01,9.031105899778066881e-01,9.025515673039600228e-01,9.024375733346118311e-01,9.047190391085919714e-01,9.053024543119033707e-01,9.031998719717855284e-01,9.031473304350431386e-01,9.031710772570163970e-01,9.040755831413540555e-01,9.048608479496456081e-01,9.007134470210286237e-01,9.046397488628272754e-01,9.039100978442115020e-01,8.971319522831099347e-01,9.046838429522721103e-01,9.049498533354731755e-01,9.034663572593374381e-01,9.041765702617858835e-01,9.039885770114871599e-01,9.043461525573176507e-01,9.033130346682172185e-01,9.053825155743293607e-01,9.026004591402660981e-01,9.010949710348289399e-01,9.044480414970877957e-01,9.040793381487490787e-01,9.017222740825105998e-01,9.056024982665691336e-01
8.428801913136736434e-01,8.452552062524902876e-01,8.463244463467192169e-01,8.431455845163351448e-01,8.453394348382039514e-01,8.441297056086684014e-01,8.482023446103859055e-01,8.407047626229899873e-01,8.442217801483482553e-01,8.435057443918201336e-01,8.419331437882060509e-01,8.430614782492237280e-01,8.449416715477392481e-01,8.478049377655587637e-01,8.423381930017896924e-01,8.447145548776920920e-01,8.453378744423820645e-01,8.449364688386195033e-01,8.479788707524322788e-01,8.415099012635388620e-01,8.448172775397956302e-01,8.452605656027951664e-01,8.451325583808509956e-01,8.420888275668999556e-01,8.452442656830867485e-01,8.431330123015239320e-01,8.475943524984431710e-01,8.440471490752963213e-01,8.432506304148050802e-01,8.449131283392367076e-01,8.436977689636078193e-01,8.432822438932886522e-01,8.449362094541962298e-01,8.395510597215222193e-01,8.458095223328229162e-01,8.454964838677079264e-01,8.455923673979085509e-01,8.457591111525031291e-01,8.446887842502815991e-01,8.436587887474011893e-01,8.449527509386398627e-01,8.444575187454211873e-01,8.412427174068421998e-01,8.433373738698831668e-01,8.459500424532931939e-01,8.459622261835063606e-01,8.461683784331560654e-01,8.446126738114777543e-01,8.453893969591190771e-01,8.474946661181654850e-01,8.455311302105884552e-01,8.449270614958129810e-01,8.405485368796213885e-01,8.444673305171594979e-01,8.434099031284798542e-01,8.466039150473397834e-01,8.468116253109959635e-01,8.429291443306314857e-01,8.481946234514784466e-01,8.465528224502107957e-01,8.461215568245010754e-01,8.410861486304453960e-01,8.421464582013272748e-01,8.450525967707779307e-01,8.439050654385686911e-01,8.432739314543540310e-01,8.453583142038063603e-01,8.490866696045979989e-01,8.471782151722885290e-01,8.426909152447304985e-01,8.492691200591966361e-01,8.476869180936719150e-01,8.430187581189639845e-01,8.401838412519079258e-01,8.445816601423755676e-01,8.426121125453609473e-01,8.449444859768397986e-01,8.436882369640941182e-01,8.445405896148798774e-01,8.436567043562639423e-01,8.453346987093666165e-01,8.470351124627887307e-01,8.440620149015587437e-01,8.455872102604673479e-01,8.444920225185582607e-01,8.442676181674102498e-01,8.442645302659914641e-01,8.458060332710489737e-01,8.439581116812056027e-01,8.421646323798236411e-01,8.431143497505338980e-01,8.443483146790257132e-01,8.440889027788024412e-01,8.443535658718811510e-01,8.451905928831247028e-01,8.412384263616407010e-01,8.462877857706713192e-01,8.436728754190230273e-01,8.441130446078557448e-01,8.432842516531546817e-01,8.422050048371604314e-01,8.442784419181590394e-01,8.451249215748022348e-01,8.462914667520994305e-01,8.456187552047742528e-01,8.436054680378476389e-01,8.462038163102545418e-01,8.426580269088912445e-01,8.429334075273238192e-01,8.377842892850607681e-01,8.426528185540154148e-01,8.427821604940046729e-01,8.417548522058206917e-01,8.466600098391667828e-01,8.475235731786346927e-01,8.432514145640266356e-01,8.428333173015938318e-01,8.430571540598581493e-01,8.476114748927262577e-01,8.465755230676854648e-01,8.436914698687482117e-01,8.441027096348104886e-01,8.394070069057174566e-01,8.427511327838297372e-01,8.463535298704401022e-01,8.452841467094464045e-01,8.448036404169205760e-01,8.441665717028126181e-01,8.478040067959583537e-01,8.489668693030485436e-01,8.431890168444767797e-01,8.469056340733978061e-01,8.458557670227073721e-01,8.409634142324406980e-01,8.452664045085750422e-01,8.446006112150078460e-01,8.446792341929223458e-01,8.428971441124386565e-01,8.470162325835877137e-01,8.461677822741716648e-01,8.455570589735674769e-01,8.433547504004859086e-01,8.471006685700737115e-01,8.453506312561730462e-01,8.459620207880401699e-01,8.434237331121298142e-01,8.475105049630711207e-01,8.466934481861319028e-01,8.464591504261779198e-01,8.443667030127093298e-01,8.432262293292608346e-01,8.454313096954236828e-01,8.459125399737016382e-01,8.450213454273738378e-01,8.443362168475329055e-01,8.452754581638416420e-01,8.419296740296826620e-01,8.444566098717302127e-01,8.454050354610904705e-01,8.435233978209636385e-01,8.426312807447938757e-01,8.447066250485032457e-01,8.434016468599929706e-01,8.446223006663294841e-01,8.452663016041473965e-01,8.455820240787313979e-01,8.426748575952348608e-01,8.453934205335105201e-01,8.469995876232290222e-01,8.423600406581507327e-01,8.457478213570472914e-01,8.466994152801079476e-01,8.420964629719750461e-01,8.455980741608284390e-01,8.414919917604384292e-01,8.393316716408298905e-01,8.436900244082798928e-01,8.427674167897287738e-01,8.432543024053014147e-01,8.468134303531873464e-01,8.447217604783050504e-01,8.402311448901420565e-01,8.421672243409586978e-01,8.463890167269954024e-01,8.448173572342285720e-01,8.465432455534389611e-01,8.468061842217964319e-01,8.460513296652049098e-01,8.442306064533142695e-01,8.455217402089489909e-01,8.412727886193653859e-01,8.440602680953650516e-01,8.455069520152136420e-01,8.449273445684934991e-01,8.443121544302852888e-01,8.433784652496344458e-01,8.444499706072738920e-01,8.452288307192845629e-01,8.421877039238475637e-01,8.432646565767734081e-01,8.433125538398189569e-01,8.463529735350374672e-01,8.455718092660703400e-01,8.456012346632874044e-01,8.420491330171856470e-01,8.436277064156330052e-01,8.451612661439087404e-01,8.459984054816439558e-01,8.450569353497834335e-01,8.447055348025469534e-01,8.449711381790034892e-01,8.460272444831339334e-01,8.443800868597828302e-01,8.457201727364005439e-01,8.468284562343151300e-01,8.441480954545058646e-01,8.403825426601353454e-01,8.465221150125882277e-01,8.450743352820594412e-01,8.451443502804648622e-01,8.489201305828555366e-01,8.441791420110066335e-01,8.426993227121144514e-01,8.419095690868223514e-01,8.450427361355278277e-01,8.447383083018497052e-01,8.432443213609929211e-01,8.458520877729822640e-01,8.424604421265561305e-01,8.415826099812725447e-01,8.448105575468985995e-01,8.442748571664229207e-01,8.426952176611721690e-01,8.463127837212761628e-01,8.466924306897122277e-01,8.448144730460154239e-01,8.474979093352819071e-01,8.405517670718299916e-01,8.442755351447661649e-01,8.436576922383525190e-01,8.448917397963868758e-01,8.443124690595634751e-01,8.460975566609565401e-01,8.438247059712223885e-01,8.460343906539887771e-01,8.465554267851268522e-01,8.409990946601956230e-01,8.460059503018644289e-01,8.417332365917962189e-01,8.442163974325294085e-01,8.383510203846417097e-01,8.434796718754521416e-01,8.450653054565311351e-01,8.432639658180440811e-01,8.418715446056711516e-01,8.448035822034063447e-01,8.421104774950253224e-01,8.460135703147628750e-01,8.469510904683293928e-01,8.434733843069619486e-01,8.436154108952750308e-01,8.450012902409359539e-01,8.422880175459518393e-01,8.453510486685463787e-01,8.441676435311722404e-01,8.432725078017360154e-01,8.429579067118122548e-01,8.467469032515686500e-01,8.404782839078461798e-01,8.453641964224546390e-01,8.437737875386563946e-01,8.452727435679482371e-01,8.432337670239431482e-01,8.452731548616090329e-01,8.447417928634711748e-01,8.443068759895678843e-01,8.431963750927345957e-01,8.442329639853694001e-01,8.479871986892421054e-01,8.426554805830577255e-01,8.466149661518377334e-01,8.446586758059086986e-01,8.452153353319882267e-01,8.435543960570607291e-01,8.450783185352076510e-01,8.466277040376705143e-01,8.450892398549318951e-01,8.453519258447531604e-01,8.435525521693877371e-01,8.437947084966374023e-01,8.414182115515926874e-01,8.418165126447560986e-01,8.435997295458973477e-01,8.435751248687527459e-01,8.420914337482033885e-01,8.443260053927162945e-01,8.427388673674846009e-01,8.465293502701953798e-01,8.453631003851517223e-01,8.458982577407844206e-01,8.448278859131631569e-01,8.438606196654715452e-01,8.446477881456436743e-01,8.458440571741038250e-01,8.429508936979823730e-01,8.428710029064908626e-01,8.470160188352888753e-01,8.415691157644392684e-01,8.449382846938198188e-01,8.470210181438678765e-01,8.435753420875792274e-01,8.465618504560639135e-01,8.432337936038888371e-01,8.405630782597225403e-01,8.442864375595833248e-01,8.446255946925860236e-01,8.428459418589168139e-01,8.446198025433936385e-01,8.447336271442154043e-01,8.460854245262882101e-01,8.455497707433911048e-01,8.432588916249325051e-01,8.481528646005618288e-01,8.458759257799545184e-01,8.423951439827391807e-01,8.410409550836329684e-01,8.446397879979898882e-01,8.440832229231020056e-01,8.450432731010781851e-01,8.449322034865476283e-01,8.485033240209384209e-01,8.474923020108418026e-01,8.473242387431128009e-01,8.422680811882820029e-01,8.450030781507681388e-01,8.443738704021374053e-01,8.424799770797593013e-01,8.448479670799308172e-01,8.396966029030873413e-01,8.440337947153709885e-01,8.430877735154042041e-01,8.454580275720100513e-01,8.445934860668236066e-01,8.450039362572178137e-01,8.390309271974261129e-01,8.461744580434605867e-01,8.432347054879303361e-01,8.445641833787949082e-01,8.105677354851724692e-01,8.097904634508159560e-01,8.079658197651191642e-01,8.109092527307831810e-01,8.066227345953053129e-01,8.081628586819120663e-01,8.040026406363434130e-01,8.071666432951583037e-01,8.071462522828394270e-01,8.074167395005719117e-01,8.066046608906580762e-01,8.100528112428295735e-01,8.057520126282848860e-01,8.063794345091975790e-01,8.069317583772728231e-01,8.089237917864988692e-01,8.095022579138296814e-01,8.057081943638877419e-01,8.059508415884567567e-01,8.028341941975284390e-01,8.065076334030619742e-01,8.069193302078653263e-01,8.055744518174723368e-01,8.081915456307203760e-01,8.070336835056226565e-01,8.068703327772352996e-01,8.096530764588351081e-01,8.120658292562230596e-01,8.038268179961688409e-01,8.053366496956665399e-01,8.103701339351384592e-01,8.065242290378736856e-01,8.110269668001276466e-01,8.061203555624416595e-01,8.038463324373386065e-01,8.073147391919153204e-01,8.063665600342657669e-01,8.151606915951118415e-01,8.076663137842337026e-01,8.067017520244628148e-01,8.039788647034388225e-01,8.072964437711740437e-01,8.113120576867024480e-01,8.103981101574138091e-01,8.078863152455428853e-01,8.101220911091343568e-01,8.066469352154759243e-01,8.028999025431580172e-01,8.050538078195038638e-01,8.117188386195479666e-01,8.069138153706580940e-01,8.094943194622410410e-01,8.074733120300329192e-01,8.098262489530319019e-01,8.102935312557113523e-01,8.048390648655785462e-01,8.030006855291906831e-01,8.112237057120837980e-01,8.086076269038979802e-01,8.036683712859805651e-01,8.057107357922188573e-01,8.095240235564620246e-01,8.070794276847199633e-01,8.080506266503529877e-01,8.114295860961651119e-01,8.051946449517055626e-01,8.060698150648401006e-01,8.099621444015349114e-01,8.091654611880736425e-01,8.036803923904645153e-01,8.093870340373973127e-01,8.089112861864737880e-01,8.076130646781271016e-01,8.036543554680350976e-01,8.091875361220050022e-01,8.108408028175245752e-01,8.098536688623588775e-01,8.060478068285368280e-01,8.092024945373378353e-01,8.065994281741348804e-01,8.123642813186403577e-01,8.080470862517675767e-01,8.119998629624607389e-01,8.097296588936849782e-01,8.085706444040930974e-01,8.014926629965160032e-01,8.034960440908452961e-01,8.105654611233072959e-01,8.067727866637095513e-01,8.034460589718630530e-01,8.069857539090605769e-01,8.035939239828453484e-01,8.077923513939490041e-01,8.072207141182882184e-01,8.054760875582699375e-01,8.045008052594740944e-01,8.029881618827052758e-01,8.047024164526809242e-01,8.065472548347989434e-01,8.061422605526992191e-01,8.060313360840861696e-01,8.084825175192261737e-01,8.079238347602195613e-01,8.082422345455899659e-01,8.081169829201126920e-01,8.099800414532631887e-01,8.124354890432065046e-01,8.097686277546470857e-01,8.063412687670423740e-01,8.048860005050647581e-01,8.086957171900717167e-01,8.093230987508122087e-01,8.054167576120394578e-01,8.062702070825273903e-01,8.068659495601885334e-01,8.077789076883272745e-01,8.075983827191069997e-01,8.054825689791438315e-01,8.080929209554809090e-01,8.082249797957836712e-01,8.058321742314574765e-01,8.090255683756714111e-01,8.060429366503268911e-01,8.102503349193717064e-01,8.061931688552020914e-01,8.089043832854936333e-01,8.067639334433954756e-01,8.035894054995529334e-01,8.076497831776513481e-01,8.070377026646244900e-01,8.080588779308112146e-01,8.047011510210480001e-01,8.059391923060920115e-01,8.115185133237053927e-01,8.100348184445287369e-01,8.021325217539091446e-01,8.065693275290005682e-01,8.084547195402599362e-01,8.043866776249615214e-01,8.068028480079334486e-01,8.069298879449321449e-01,8.092079828397715779e-01,8.071168188057999959e-01,8.044129721681048117e-01,8.115042601337738581e-01,8.055180990436202615e-01,8.136582971485077920e-01,8.048218140857053005e-01,8.103517123715864301e-01,8.085523805075249815e-01,8.061984081401158964e-01,8.047917880765687038e-01,8.034220690435184276e-01,8.085349864543582843e-01,8.091027084357055310e-01,8.090243761295585756e-01,8.023969513527057229e-01,8.112385666703624265e-01,8.041125131237034651e-01,8.085449171612404395e-01,8.043088323110798576e-01,8.074284254920716108e-01,8.022457974884202869e-01,8.059859616973598095e-01,8.083000262209670828e-01,8.058632685229459858e-01,8.050542718941062770e-01,8.073345500149381460e-01,8.049314209584194080e-01,8.111341464595093198e-01,8.053265865382809308e-01,8.066360325394120734e-01,8.074116782649082280e-01,8.067918763114774183e-01,8.052020183140990994e-01,8.066480233745787487e-01,8.070677587794247154e-01,8.105641471662109465e-01,8.081221174883006508e-01,8.078480430566679082e-01,8.088174398039986723e-01,8.073821794685392961e-01,8.073584747370272652e-01,8.048493680039038312e-01,8.086268187681913133e-01,8.066915173666602268e-01,8.091657067944079129e-01,8.101936111483275527e-01,8.095803378967634245e-01,8.059937891679924693e-01,8.071572746895694372e-01,8.048557277100161222e-01,8.071397237813372483e-01,8.092743386942676809e-01,8.072638854870459735e-01,8.079965806751479018e-01,8.019933816826478878e-01,8.077598744855549739e-01,8.056857858786308224e-01,8.043924331634808578e-01,8.134993309175907461e-01,8.074512544837245676e-01,8.091022097708790994e-01,8.063518679617847074e-01,8.058659439892613685e-01,8.040736271172912453e-01,7.994847172494379262e-01,8.049448560021912336e-01,8.061069311310811170e-01,8.061329296771343467e-01,8.046762847291909493e-01,8.085975365501998358e-01,8.041260282461734077e-01,8.113769326127189263e-01,8.074530099448041787e-01,8.100787748672330091e-01,8.065075459055259799e-01,8.046933220248478902e-01,8.059293529744642193e-01,8.051801683980093216e-01,8.041600511701868514e-01,8.097383433947857867e-01,8.024655382135710280e-01,8.078876166310263729e-01,8.094371636551697113e-01,8.098710584122985612e-01,8.062338522330877444e-01,8.057758321072000518e-01,8.045335638188108041e-01,8.068005664813363564e-01,8.066132561739252083e-01,8.058206022390017598e-01,8.067446563261021497e-01,8.113141369874113940e-01,8.061636601525330459e-01,8.043750225323971215e-01,8.047671053107904315e-01,8.044021094592131993e-01,8.047962938350143869e-01,8.037642715259867288e-01,8.099493396319996652e-01,8.091350675311379526e-01,8.078736142956336463e-01,8.048705687382988749e-01,8.086422215830889604e-01,8.069559190745239086e-01,8.075174840768740703e-01,8.037155486435904050e-01,8.035739406526708484e-01,8.063367170267435879e-01,8.065501447197793716e-01,8.080114746854121233e-01,8.082040265007403024e-01,8.041778159780395008e-01,8.054675613144238744e-01,8.027639907319873425e-01,8.121091124856414378e-01,8.087448453495463818e-01,8.060883465246940771e-01,8.084059859370671397e-01,8.120883443723645456e-01,8.097282993227793435e-01,8.065504840483845861e-01,8.060575774157567874e-01,8.104708867940304540e-01,8.042874096612941948e-01,8.052236503314900151e-01,8.069072447610518006e-01,8.088395163633544938e-01,8.093998097099784905e-01,8.083204857323673664e-01,8.070333523622251759e-01,8.074497364999907445e-01,8.086700101087908044e-01,8.062305190888766626e-01,8.086404698435420979e-01,8.037373566942702663e-01,8.085785146065831430e-01,8.064855871149820832e-01,8.086244517795799780e-01,8.062677272144790352e-01,8.073619511727754272e-01,8.066312548966728668e-01,8.055993221141322103e-01,8.055263748552576875e-01,8.078512991502414531e-01,8.106743349958391853e-01,8.054789791838052881e-01,8.101365099233209799e-01,8.076535039321305343e-01,8.059822669499968617e-01,8.055692639824042489e-01,8.087564286014909953e-01,8.054547834094463177e-01,8.035738973704602550e-01,8.054247271284417087e-01,8.065688116405819175e-01,8.075947017281367435e-01,8.061471732570498760e-01,8.052874378202677930e-01,8.078436173803162923e-01,8.081013706442645717e-01,8.098648167889919147e-01,8.058444509319750981e-01,8.083624486237815931e-01,8.083368979064748938e-01,8.082846913453571869e-01,8.098985135478626862e-01,8.049960042265175142e-01,8.048551557246189647e-01,8.071100491561811197e-01,8.052277082709178302e-01,8.068619639298157953e-01,8.049748031268069148e-01,8.090063810509784403e-01,8.059616056587040056e-01,8.116978097958370553e-01,8.029386637721280806e-01,8.110329068221441284e-01,8.117645689560905042e-01,8.066080053007033124e-01,8.069095766222283972e-01,8.128418847074997400e-01,8.051130995607219676e-01,8.125690334094403111e-01,8.098596866695243479e-01,8.060001837944367198e-01,8.101846410966224710e-01,8.111522529458123909e-01,8.067986546026048034e-01,8.117555899589994350e-01,8.092350076657044422e-01,8.074987103660404841e-01,8.110068647284920385e-01,8.084333122458363663e-01,8.081203766260638410e-01,8.084933234536774149e-01,8.063265241884088885e-01,8.048012969236133518e-01,8.054696855091317831e-01,8.076534099110440623e-01,8.024968250959596539e-01,7.964839911197036937e-01,8.032951036482790519e-01,8.467877995426645876e-01,8.500482004891396492e-01,8.456823975615176403e-01,8.471333937143550319e-01,8.478708722210763771e-01,8.453011100537738409e-01,8.443115560636610395e-01,8.482047161893607745e-01,8.426670444299648732e-01,8.470550342070397587e-01,8.452943711757677780e-01,8.471032869199620619e-01,8.495841454548141991e-01,8.466742732175422947e-01,8.455167016173742445e-01,8.460553155670170744e-01,8.460673879173179479e-01,8.468984670085324407e-01,8.445998309672082538e-01,8.486582040649780501e-01,8.462508996116218096e-01,8.471058110978114675e-01,8.469532672619819458e-01,8.495510795363081513e-01,8.440829684376405240e-01,8.449904503403663503e-01,8.431406511361514422e-01,8.481935762579904114e-01,8.441267213108740730e-01,8.459048766173556944e-01,8.487656577252543633e-01,8.445826421526483330e-01,8.437436254560571891e-01,8.513179245574721277e-01,8.434712523178988786e-01,8.439720849118227397e-01,8.456513769609852460e-01,8.497037714504438455e-01,8.446169990324227106e-01,8.444994058848480645e-01,8.466784571758261269e-01,8.459484063383811980e-01,8.466545254966020284e-01,8.430102427133930876e-01,8.480272890992098800e-01,8.455547228525590597e-01,8.431442995357401049e-01,8.443125227097335594e-01,8.499369581075519875e-01,8.448710028825855423e-01,8.478581882598125175e-01,8.454543538272115688e-01,8.454369935245669154e-01,8.459708926268993956e-01,8.416525118833704244e-01,8.445782991804187123e-01,8.467600598556205282e-01,8.461335755683699889e-01,8.431801012188352429e-01,8.466934054111368013e-01,8.462298418675378020e-01,8.450356880563979489e-01,8.481480571482115094e-01,8.471471371750027846e-01,8.436164114290283234e-01,8.480696625513930442e-01,8.457554403542983934e-01,8.476691291598559275e-01,8.469830733362524455e-01,8.479956154729136886e-01,8.446412346479892364e-01,8.462711668035804990e-01,8.455021182509404598e-01,8.450565272030409192e-01,8.463632731934374043e-01,8.494860392346499367e-01,8.474592001729707169e-01,8.438617186612511478e-01,8.440199949281446123e-01,8.477082954792368730e-01,8.468067591322935295e-01,8.478639421191467296e-01,8.452312374696602237e-01,8.467726358060163605e-01,8.438540137209641356e-01,8.472560079614127604e-01,8.431517660782427148e-01,8.487453004398765044e-01,8.471309164809633918e-01,8.422936150096999031e-01,8.464806210364008709e-01,8.471505896191445784e-01,8.453038216553667716e-01,8.489001791140723396e-01,8.483130192361725275e-01,8.470882075990442406e-01,8.440215307075391582e-01,8.426478321828854146e-01,8.473032540085416731e-01,8.452673227501534825e-01,8.443740007764678479e-01,8.449355709217037935e-01,8.455727636726350083e-01,8.451091507072641118e-01,8.482458087654761725e-01,8.475869515352980610e-01,8.482033937937935031e-01,8.455130963493433516e-01,8.450396900590414484e-01,8.441640554817126940e-01,8.448084600026565250e-01,8.410980123179372381e-01,8.424527281289698744e-01,8.501649308238238278e-01,8.457808914182547433e-01,8.457063143515691772e-01,8.489776624111813330e-01,8.426966273874764157e-01,8.472726456855798061e-01,8.443644299331088954e-01,8.477804469247394170e-01,8.496526699291647722e-01,8.459989591939270914e-01,8.471889377889315620e-01,8.453485330483464510e-01,8.464323335361512157e-01,8.485701936589196137e-01,8.465033827663307475e-01,8.420668193881496455e-01,8.490667702792369376e-01,8.477750117541135166e-01,8.479696129179180586e-01,8.467560563974929622e-01,8.434003719185757530e-01,8.475892290844351251e-01,8.480304858012747138e-01,8.463714351118382107e-01,8.476032721842559070e-01,8.426965568113399252e-01,8.452326501017686233e-01,8.446930954868114849e-01,8.479435516010070950e-01,8.444861690888052497e-01,8.461632922406987500e-01,8.483189792276442098e-01,8.431854670637767279e-01,8.455513214101338937e-01,8.470192446919524443e-01,8.442003581349100116e-01,8.443446498556184121e-01,8.471924072648341353e-01,8.456036507802213720e-01,8.501913864410098887e-01,8.463328631339569474e-01,8.458944185134125160e-01,8.487500055577091862e-01,8.521454015336258347e-01,8.457614524384812205e-01,8.430480119432537389e-01,8.489215036506259082e-01,8.476572028725631869e-01,8.488779256053760047e-01,8.429505657549366537e-01,8.474016467297860178e-01,8.476362476353742625e-01,8.460717942049680307e-01,8.449274109452757919e-01,8.437883755195688673e-01,8.485532072108675772e-01,8.479378227762756071e-01,8.450724599233125911e-01,8.483163870867422851e-01,8.479701976767639593e-01,8.483398734767741978e-01,8.467643729582708945e-01,8.443914893846675707e-01,8.468274031017791748e-01,8.490271004393404874e-01,8.429960380413196175e-01,8.479229534576787630e-01,8.466731401659114420e-01,8.478568608674523777e-01,8.510944354543638068e-01,8.458429151285326020e-01,8.460633812098441453e-01,8.489688880873790255e-01,8.466201555166822379e-01,8.465355771043934219e-01,8.466861866977303253e-01,8.416725605062631566e-01,8.473709486198178764e-01,8.430108647761354046e-01,8.456247661032442187e-01,8.441376014941018857e-01,8.447387064697713388e-01,8.439024613604596547e-01,8.439332074904111192e-01,8.447107438272214441e-01,8.457905717064432283e-01,8.440616747397206021e-01,8.426078207103444573e-01,8.469353729781995410e-01,8.489832353767523543e-01,8.493672582665117154e-01,8.459933775067166595e-01,8.422612021120171599e-01,8.480112046090864109e-01,8.434711389018895167e-01,8.470424287404808572e-01,8.468651954455399533e-01,8.468067177157784231e-01,8.438841996581950555e-01,8.427907674327997922e-01,8.438822688038116748e-01,8.430330262543217490e-01,8.476965687861230947e-01,8.467668162752226557e-01,8.429388052947843768e-01,8.465511776240504105e-01,8.476637399312397791e-01,8.424842949166381212e-01,8.450345283465536816e-01,8.445788801544106272e-01,8.459426117056757510e-01,8.446854177614491199e-01,8.443761946390276885e-01,8.465158745570076082e-01,8.461735086338617595e-01,8.508520863951567481e-01,8.495578680165841723e-01,8.476148139839519979e-01,8.439787835701810792e-01,8.445031512369326476e-01,8.446484506176981100e-01,8.433196252658851089e-01,8.480149416365574400e-01,8.423830908361471526e-01,8.453171653913007511e-01,8.462553137079728005e-01,8.433844705371300599e-01,8.464888080075593235e-01,8.445149157193599931e-01,8.471611894803070530e-01,8.489506869826469737e-01,8.442239305731549237e-01,8.453550377447746067e-01,8.497708727361203973e-01,8.460584226579198619e-01,8.463361720976436686e-01,8.453580433050231768e-01,8.467374853984852567e-01,8.443945956454667057e-01,8.428264226912264290e-01,8.424193579071300730e-01,8.467168163234422007e-01,8.484753160633129454e-01,8.438207511469769662e-01,8.484341748497866709e-01,8.460666898958905113e-01,8.469978764052185083e-01,8.448808422511908667e-01,8.476795981138690594e-01,8.456288618821520275e-01,8.449900181883936989e-01,8.464812492147641976e-01,8.502212713374210917e-01,8.418801299539186989e-01,8.495681307061409004e-01,8.480328174644921058e-01,8.473572530548489912e-01,8.482393998941654134e-01,8.463263589516762941e-01,8.477491795299701982e-01,8.469031260994102084e-01,8.441831440073915838e-01,8.470866751118565352e-01,8.451138430214675257e-01,8.480602013736012745e-01,8.454415256256082589e-01,8.475239454074560141e-01,8.445301989565648926e-01,8.486020318490193892e-01,8.469771013367348722e-01,8.450771484903437658e-01,8.470832330496013141e-01,8.426749653324545619e-01,8.468883408688281378e-01,8.480677681101100873e-01,8.491085003452946145e-01,8.480481870582835535e-01,8.450727472624510739e-01,8.448595180483753353e-01,8.457175563999690393e-01,8.478121013307723386e-01,8.461937788664558591e-01,8.481130011104131006e-01,8.443610266458707603e-01,8.470910085486086372e-01,8.475401801393610546e-01,8.432938606909607948e-01,8.449058426766765661e-01,8.447755709990204531e-01,8.472369568882033297e-01,8.423353747303639061e-01,8.479737696877253095e-01,8.480133023627692834e-01,8.494910138031667168e-01,8.481013713540004328e-01,8.417629707606238965e-01,8.437426699171324262e-01,8.464559759945997630e-01,8.454654623134799651e-01,8.461911807551564246e-01,8.455154265085339516e-01,8.478183936318439695e-01,8.479082332959428925e-01,8.464881456606534460e-01,8.480701633327548672e-01,8.431506402836481673e-01,8.454000782737389752e-01,8.458853594251151131e-01,8.455218557612784736e-01,8.477842352121320868e-01,8.509949755935397597e-01,8.459975482722488227e-01,8.491767476168258222e-01,8.481624178765267974e-01,8.465726525324861473e-01,8.450501623014395891e-01,8.473031231274561481e-01,8.451863822055761810e-01,8.448987778079941613e-01,8.440203017166356680e-01,8.455281480164054120e-01,8.457322609303665750e-01,8.443242903767739227e-01,8.459678957767970964e-01,8.498325135311067813e-01,8.463459228372236520e-01,8.474555601599103039e-01,8.447104820580803031e-01,8.466880879780610547e-01,8.442698895368631051e-01,8.446936130680771093e-01,8.457775417687984909e-01,8.480393257611335001e-01,8.514280771343420984e-01,8.453107994682014237e-01,8.429604168535138609e-01,8.461838602674667253e-01,8.465070987321046125e-01,8.443162183362395989e-01,8.464562532066562950e-01,8.419692418634646680e-01,8.512028191870784077e-01,8.474971375530292450e-01,8.466925800515496814e-01,8.495321108306654878e-01,8.466170377011388304e-01,8.447504609955742705e-01,8.444675980805380622e-01,8.466058766671623603e-01,8.441983341907860483e-01,8.441978114933932353e-01,8.442334374165961774e-01,8.475950025037445323e-01,8.459755677119662476e-01,8.429580867982335857e-01
7.325728637783286423e-01,7.326496239811995936e-01,7.365885719023953504e-01,7.344630660269704236e-01,7.328384894772607128e-01,7.318808957959502814e-01,7.350078849001366876e-01,7.390992481234002209e-01,7.315550122465300786e-01,7.319864201182589847e-01,7.359551833606494675e-01,7.336563275593060984e-01,7.357813505633431506e-01,7.333168829615231976e-01,7.309481609521608636e-01,7.368919939835533173e-01,7.355847335894422079e-01,7.352296591997191655e-01,7.327910780738374763e-01,7.337732550232409778e-01,7.320488137301679465e-01,7.329458588984273382e-01,7.349282618440959869e-01,7.333494592398227541e-01,7.359976821414467851e-01,7.326865596477404319e-01,7.359084579278538651e-01,7.366930884206683849e-01,7.343477397203137524e-01,7.352292641024016362e-01,7.365791646126750303e-01,7.362921654373957292e-01,7.365064760668065258e-01,7.333968592171876688e-01,7.366674896020245500e-01,7.320611774516253556e-01,7.365881174709679735e-01,7.347854756328759951e-01,7.334264405131103448e-01,7.366582963296418596e-01,7.376501388463996278e-01,7.311959917080503857e-01,7.341222026361083897e-01,7.335458003924312242e-01,7.325104576742625939e-01,7.318326391551662757e-01,7.340079581783515161e-01,7.333313166066907085e-01,7.356395550461432009e-01,7.338793399287727448e-01,7.397002562695146333e-01,7.351519929462116965e-01,7.337484417104721546e-01,7.324002045396906801e-01,7.333537913592260704e-01,7.331608661810279370e-01,7.342940629450884771e-01,7.365949380394997137e-01,7.353330960814459250e-01,7.370422418167106304e-01,7.369477802268719069e-01,7.350426085281297484e-01,7.305874619157760597e-01,7.317621598970985852e-01,7.335846133068952835e-01,7.369220361622494941e-01,7.372341307784511244e-01,7.359939090304828957e-01,7.318021016252902466e-01,7.327949249663056053e-01,7.365603430415247344e-01,7.333412098445760696e-01,7.362460501870553564e-01,7.331578446495912171e-01,7.347824841861014811e-01,7.322282457501176900e-01,7.365254011629237541e-01,7.337834012798898353e-01,7.318590115150137576e-01,7.367623344789361317e-01,7.319863538923047086e-01,7.334740805693642507e-01,7.311943148179453900e-01,7.360837741499806075e-01,7.347362505376117126e-01,7.343899874050402454e-01,7.339209015495897770e-01,7.320943266904109681e-01,7.321922511447834792e-01,7.355736488864054179e-01,7.310593629588876263e-01,7.369181872064565209e-01,7.337072656617521504e-01,7.327530856041342133e-01,7.340584426580525346e-01,7.307337087792374897e-01,7.323625265638622484e-01,7.325708957466752214e-01,7.335607081844992550e-01,7.348256321503805477e-01,7.355568547799528067e-01,7.358965998278099718e-01,7.349737743151084635e-01,7.321805898436272164e-01,7.347120708533925182e-01,7.347203217350926074e-01,7.347959854012190428e-01,7.353206713220244994e-01,7.364133166183348678e-01,7.346318468907353516e-01,7.329685071634203242e-01,7.352115687157467772e-01,7.349413372082470586e-01,7.349403822216575843e-01,7.316697446633489976e-01,7.320980040696958291e-01,7.335761021245754687e-01,7.352532773359035101e-01,7.320100734924147590e-01,7.371599152997283522e-01,7.329396018867708751e-01,7.343873625633122737e-01,7.312862242473086027e-01,7.353299702300085672e-01,7.322688394814983459e-01,7.357135551505908921e-01,7.343640030175490052e-01,7.367250489497092492e-01,7.368324904310989965e-01,7.315457903572810672e-01,7.364451530744381413e-01,7.351327892351380289e-01,7.346570464129369427e-01,7.336241160625511792e-01,7.346175826567723499e-01,7.349868810674058395e-01,7.364071629843171873e-01,7.337955807587306367e-01,7.361783712194626128e-01,7.346745364565949732e-01,7.332405471531683316e-01,7.358246082143037325e-01,7.332454589117658461e-01,7.332366818657474195e-01,7.349936983684448588e-01,7.360195128858839642e-01,7.370637310440426582e-01,7.338891719750663123e-01,7.307054515646395076e-01,7.366966425031240551e-01,7.354764535979729789e-01,7.329918391661027766e-01,7.363995222610546509e-01,7.364039138132886242e-01,7.344836749649653607e-01,7.332607417389200855e-01,7.363988564619624588e-01,7.369209563274374819e-01,7.321655067438774811e-01,7.330562504394773082e-01,7.322230263503597403e-01,7.321000779295196992e-01,7.364840766696608698e-01,7.323997359724548906e-01,7.348535119331753851e-01,7.323860776495197955e-01,7.351424800028411033e-01,7.350561632667285128e-01,7.361536204020966423e-01,7.339452662675500783e-01,7.335992783921667648e-01,7.384551757311800246e-01,7.333714308038016272e-01,7.353867955319364214e-01,7.336550461943058821e-01,7.319445022262036638e-01,7.362569400829520605e-01,7.353228822971304979e-01,7.324805565478340608e-01,7.330616122013641212e-01,7.326357728780105161e-01,7.370222420313786715e-01,7.386400869187632612e-01,7.305667882425562754e-01,7.347970612852927630e-01,7.352987239910480088e-01,7.327911013268920692e-01,7.355548780617864324e-01,7.332044905856270889e-01,7.328966540769731308e-01,7.313131291470352791e-01,7.325126624543809584e-01,7.331223594516503850e-01,7.343625950618285492e-01,7.325764578502355073e-01,7.325029523552799571e-01,7.307666116855804361e-01,7.348228937437446540e-01,7.369719631064870491e-01,7.333684318820995474e-01,7.336919618559227807e-01,7.366638146012440824e-01,7.358373016941870404e-01,7.324526831126353388e-01,7.327501180443491968e-01,7.321300039672772320e-01,7.362229441681805708e-01,7.335879708014048095e-01,7.363509288955137899e-01,7.343161344642181732e-01,7.314376013335217586e-01,7.347828808489631491e-01,7.340467992363152172e-01,7.296066273989341155e-01,7.355898288933542251e-01,7.343861462184182454e-01,7.350031474480079874e-01,7.303036672979363875e-01,7.349321861824521518e-01,7.365140380879604542e-01,7.342927102554753782e-01,7.337366303717918203e-01,7.318897542921680710e-01,7.337178570330578076e-01,7.354640249497935711e-01,7.323437953131305411e-01,7.349404746234639019e-01,7.352116701065235516e-01,7.312769859818563090e-01,7.338764772802544023e-01,7.366556715496093144e-01,7.331490162775551322e-01,7.332733782780100906e-01,7.369826123512387417e-01,7.359811343045558063e-01,7.339352884112660957e-01,7.353510442354933563e-01,7.334559578823238724e-01,7.364143067635545714e-01,7.369637138662579190e-01,7.343402057158544549e-01,7.316233470437171205e-01,7.321452938834766000e-01,7.342590036546307042e-01,7.346262062413498883e-01,7.328246816395188601e-01,7.352237050152934383e-01,7.342899797651049054e-01,7.318141199329046831e-01,7.295291439477818995e-01,7.334138794206361833e-01,7.366512656148281879e-01,7.334267666109844930e-01,7.334150539627217746e-01,7.340709616210850941e-01,7.375084955872707182e-01,7.341654908678167946e-01,7.359652566239103244e-01,7.343994223469323401e-01,7.378105547952944487e-01,7.314234385184988918e-01,7.311610293427661666e-01,7.334938283460407105e-01,7.334934605297126486e-01,7.349998828908713699e-01,7.335580618154587951e-01,7.331469490724913385e-01,7.353198338198677630e-01,7.318165979420819811e-01,7.396118292305299269e-01,7.334092503680113007e-01,7.337876526784186115e-01,7.334710763552271251e-01,7.355446101600915387e-01,7.336540547812846480e-01,7.304772268712342864e-01,7.331492136789901082e-01,7.334936729153976875e-01,7.355038589393567694e-01,7.321558098074031351e-01,7.367582829878620565e-01,7.342083534650499788e-01,7.354919403751386531e-01,7.355995838347996196e-01,7.339688420688667003e-01,7.340281764848480828e-01,7.345152696219386934e-01,7.293851425758736129e-01,7.336587412674927533e-01,7.314847356125731004e-01,7.342178727006773986e-01,7.355892451377118446e-01,7.350017418976783068e-01,7.359255650155883677e-01,7.346708259219882908e-01,7.296969288234623763e-01,7.327827663787928048e-01,7.363543459991467310e-01,7.322625596527383429e-01,7.317847159702248749e-01,7.363530112817401330e-01,7.325882688167058010e-01,7.358738057948759348e-01,7.349806145737586283e-01,7.338064839631739389e-01,7.308561348432356386e-01,7.370459942532533448e-01,7.346633817517843612e-01,7.323474203512065905e-01,7.325869038189394278e-01,7.367199535543945688e-01,7.355426489609452334e-01,7.340200550499496046e-01,7.366267532159187503e-01,7.353467979568133472e-01,7.318169672588281660e-01,7.351061324239945849e-01,7.331935543965003577e-01,7.322738748249048024e-01,7.326189054828320391e-01,7.328209028727893370e-01,7.345504561293211276e-01,7.322940522269674180e-01,7.355756355126547019e-01,7.358806884819514282e-01,7.324531730910555094e-01,7.318654048997808026e-01,7.360304043529170004e-01,7.342881932107127030e-01,7.318557887838605946e-01,7.353519242139884282e-01,7.332889454760805892e-01,7.343863752016138724e-01,7.331552000239247580e-01,7.338381891720231476e-01,7.304308841433418964e-01,7.295641687258201946e-01,7.332553406535843310e-01,7.347084113992905507e-01,7.344600513885731763e-01,7.353766850371816766e-01,7.389784151038303328e-01,7.356903144574947762e-01,7.349513852039156747e-01,7.333445555926992876e-01,7.336703230665577724e-01,7.330307961930764282e-01,7.339685290494106784e-01,4.604058570574912634e-01,4.579853702374478419e-01,4.597079460322284206e-01,4.621117070566661544e-01,4.596124022475430171e-01,4.618254517861661301e-01,4.582475595393695755e-01,4.611711473433345865e-01,4.569210593377150964e-01,4.599994203316348784e-01,4.612108360472875757e-01,4.607374068032232817e-01,4.586540012457413495e-01,4.607061570540027517e-01,4.597163856670124504e-01,4.600655533778911233e-01,4.615226703872014613e-01,4.611116052130890264e-01,4.608426616844711887e-01,4.610725172434338992e-01,4.599959349427505950e-01,4.603006830966463458e-01,4.596417170139751041e-01,4.577100192779471888e-01,4.607682371274669508e-01,4.592698987993110715e-01,4.605554584037460653e-01,4.615235685727185899e-01,4.583514304550226348e-01,4.615172530032093934e-01,4.594411520185877063e-01,4.605845177933317047e-01,4.613542871654512378e-01,4.613045073065387691e-01,4.617408615214713685e-01,4.610652379836155945e-01,4.596644337255181290e-01,4.616813133791243251e-01,4.626496138693037552e-01,4.614593242297510556e-01,4.601547255642208234e-01,4.599278880744331333e-01,4.611630080160482037e-01,4.593439169732563276e-01,4.621966683503299644e-01,4.590679708379736268e-01,4.596053530677471355e-01,4.576805871904723322e-01,4.601950824061076251e-01,4.625380531952378860e-01,4.612660780973826258e-01,4.599067037279916392e-01,4.585851069526605261e-01,4.603377406206077271e-01,4.616930866422605528e-01,4.606736255247347311e-01,4.600863620027326184e-01,4.591615614665983114e-01,4.611304409425490136e-01,4.599085064900867437e-01,4.598066774067177676e-01,4.606483189867475736e-01,4.610365096383653438e-01,4.599943841817189516e-01,4.611238304133313815e-01,4.603158291071998698e-01,4.603831083841379845e-01,4.601162872504920842e-01,4.590480856610110183e-01,4.610303795686521156e-01,4.610996270184097856e-01,4.587820899198550850e-01,4.595353592039798096e-01,4.600036097569851212e-01,4.595761044023690123e-01,4.592940075473900263e-01,4.636519736897083410e-01,4.605239157455449650e-01,4.609193380036223919e-01,4.614955173372046193e-01,4.598100783009045345e-01,4.596967819153315316e-01,4.609113323894694081e-01,4.601318802307027278e-01,4.586917566456022999e-01,4.606590300293399443e-01,4.610754371827686660e-01,4.611201197289522269e-01,4.615334430510890096e-01,4.596457129508846884e-01,4.609622264380814349e-01,4.624864020498998807e-01,4.615071298471430383e-01,4.618972752846803309e-01,4.609531365497896993e-01,4.606473738289947883e-01,4.591345717821083139e-01,4.608686104720688403e-01,4.591984839097942861e-01,4.607241363969684644e-01,4.596927095056196899e-01,4.595940778085181866e-01,4.611149536828944018e-01,4.616892547906223387e-01,4.601263802371975409e-01,4.591815114417365784e-01,4.618247796061425992e-01,4.587057399071780561e-01,4.579361017870704487e-01,4.644583572282767747e-01,4.616502777642084721e-01,4.590664391269296818e-01,4.587372738342548328e-01,4.611433857554553262e-01,4.604301938920689619e-01,4.613368559518293277e-01,4.613293785153390059e-01,4.583627336834335542e-01,4.597618996702999561e-01,4.615005621124237956e-01,4.595370480390137402e-01,4.588603637100125976e-01,4.582341494758709888e-01,4.627003480226338228e-01,4.610127618215334455e-01,4.607298163834943061e-01,4.611360296633090217e-01,4.587028106250903292e-01,4.585696532076509735e-01,4.603948298172509945e-01,4.585097498261638815e-01,4.591827427347690005e-01,4.607644484857900125e-01,4.619236344045021259e-01,4.612176157744119487e-01,4.583228855003681490e-01,4.606305941677147908e-01,4.597081630182474066e-01,4.596788271607750165e-01,4.597689961887219678e-01,4.583798091157594290e-01,4.574028789861843691e-01,4.612757047169930846e-01,4.604251485077193728e-01,4.598550779353511309e-01,4.612821044624065281e-01,4.595219455025232325e-01,4.589180393768638733e-01,4.584431634987694570e-01,4.618712716701612875e-01,4.602644383976238207e-01,4.608915943650306324e-01,4.596045341236601467e-01,4.605508751109554377e-01,4.609628727697953066e-01,4.596354784436708085e-01,4.594512621352379034e-01,4.620988228286810884e-01,4.599226044171839112e-01,4.575054435951356746e-01,4.609177181406712842e-01,4.603449150186342265e-01,4.612675842879529475e-01,4.608551554834578456e-01,4.609054667032846941e-01,4.586724862419324644e-01,4.612783047340703324e-01,4.606392880971127979e-01,4.621743107865893818e-01,4.606843899999463199e-01,4.599427531261158775e-01,4.602108525550726581e-01,4.593696602587956646e-01,4.612580773251370725e-01,4.613026306221110207e-01,4.603851413074913079e-01,4.595552945504857156e-01,4.613129436018174601e-01,4.597093490902451340e-01,4.600323211906620080e-01,4.563523300498928958e-01,4.592045970583599201e-01,4.595921475027803793e-01,4.615584309459832002e-01,4.621311802000991342e-01,4.626798092852936195e-01,4.614088693907801297e-01,4.598707212790905108e-01,4.617006979851189796e-01,4.610124471872528717e-01,4.593190277554168310e-01,4.616234048565650006e-01,4.594052796685333395e-01,4.603742073602675733e-01,4.608318339040297085e-01,4.585037460014343424e-01,4.595697001150285677e-01,4.600001614332741018e-01,4.605452312483391264e-01,4.598508800654272366e-01,4.584276894433874094e-01,4.605885110559339579e-01,4.633289091899869261e-01,4.607973763072377715e-01,4.580750258214630888e-01,4.580549135689713780e-01,4.586656398672426804e-01,4.605854723223836711e-01,4.608944477788972094e-01,4.601662283659127550e-01,4.590603413416446954e-01,4.599003161405905149e-01,4.600335414894275443e-01,4.594972912343059379e-01,4.606549913907340699e-01,4.606445272350113140e-01,4.558809832635244419e-01,4.590759127350208524e-01,4.598544985820018360e-01,4.612711772520183273e-01,4.618582808853198274e-01,4.605535518679758078e-01,4.592090921088894384e-01,4.611313246376441133e-01,4.597347282816752201e-01,4.601718995030166792e-01,4.613266686368546199e-01,4.603782859390239679e-01,4.598657164193483693e-01,4.592679004415872734e-01,4.600508955108252862e-01,4.601066427812731674e-01,4.613355942180775715e-01,4.588987139916803071e-01,4.605325777156952238e-01,4.604034669793003465e-01,4.608972440741394005e-01,4.607950903054889857e-01,4.602350965424124585e-01,4.595993854549675905e-01,4.608063029887231599e-01,4.568677439163063569e-01,4.590652484177658033e-01,4.594830748224751349e-01,4.593270519711359356e-01,4.603816837483538094e-01,4.600400153643653955e-01,4.609993849157247858e-01,4.599770372659659490e-01,4.619165235160516136e-01,4.606014016614210504e-01,4.596369743673833774e-01,4.595206383173254805e-01,4.589096578371649193e-01,4.592799297654355795e-01,4.599932271470723588e-01,4.610318338774982982e-01,4.587030252295030142e-01,4.603327765915148917e-01,4.587745395228925438e-01,4.583115983247431635e-01,4.593879400240647448e-01,4.592000763099881588e-01,4.601564772401793291e-01,4.595303435893763333e-01,4.592525016680103489e-01,4.617567852315700994e-01,4.609130580304535707e-01,4.614058549188209679e-01,4.622710215749866181e-01,4.595620083907645537e-01,4.608006497593962192e-01,4.599320271002165783e-01,4.583370329332854820e-01,4.599883025460700936e-01,4.599617897104764652e-01,4.589187116885278250e-01,4.598149135702404577e-01,4.609178957734510473e-01,4.617794907435497365e-01,4.623732342527192563e-01,4.606653494137092353e-01,4.596975759218782098e-01,4.604978678627808519e-01,4.608792387678193880e-01,4.612048416820929142e-01,4.594313894202499693e-01,4.593580469882370676e-01,4.579648511359863949e-01,4.598543370802071206e-01,4.608237281593039469e-01,4.603570954810579652e-01,4.598685929697700625e-01,4.588321464376393655e-01,4.602659811723674443e-01,4.605931794332511764e-01,4.614335585721835997e-01,4.596599984885046952e-01,4.607066416036998402e-01,4.610012271913599968e-01,4.622015478011084477e-01,4.606236458862612571e-01,4.607600434936490741e-01,4.604591407611774434e-01,4.596400721701252579e-01,4.604642571537065354e-01,4.604104782704347421e-01,4.624373677535500438e-01,4.608407930101247607e-01,4.607696676377667222e-01,4.618342834706676281e-01,4.627913478293619320e-01,4.591302183314389662e-01,4.602741784606922404e-01,4.601851301153714324e-01,4.603063084570135910e-01,4.582939852411994641e-01,4.591066730590211420e-01,4.610636009369452060e-01,4.615721266903244913e-01,4.609467521666779644e-01,4.617378856702151202e-01,4.594096433903504528e-01,4.605598991365567052e-01,4.611680305742965613e-01,4.598100376265671363e-01,4.598344749427740186e-01,4.595013154815171252e-01,4.611860038208160373e-01,4.604755163731933387e-01,4.596239996667677019e-01,4.607363981621821480e-01,4.601909677128918075e-01,4.592314835613125479e-01,4.584711143363272567e-01,4.602818138837722062e-01,4.603495789310986241e-01,4.598840555938595309e-01,4.607064665808668358e-01,4.589200466027686942e-01,4.618503157949300220e-01,4.598297764593350379e-01,4.617401027505746991e-01,4.611315883201361210e-01,4.606857696454691453e-01,4.597353514398279106e-01,4.563395605545849665e-01,4.593823776562303007e-01,4.592726292250119413e-01,4.602820927844156751e-01,4.579357715105685789e-01,4.579487048211550171e-01,4.607355934543380660e-01,4.606149464943178340e-01,4.587855666810485844e-01,4.591702268320347335e-01,4.587852215990715354e-01,4.584473337661004733e-01,4.633470057468053738e-01,4.595244881681993521e-01,4.567280147387576261e-01,4.615722979120545633e-01,4.604786839241489793e-01,4.643986689757934050e-01,4.615741570043906394e-01,4.581021781289333905e-01,4.603267165922783621e-01,4.609964752929728848e-01,4.574224248804865112e-01,4.588539595712093910e-01,4.568918543860420733e-01,4.586951540002835448e-01,4.607024864376351725e-01,4.603965180116271205e-01,4.597387251582581991e-01,4.595364239821831398e-01,4.609216042536836144e-01,4.602190663752631083e-01,4.605390843662988676e-01,4.625904027346615099e-01,4.587362481899589506e-01,4.600781518565048023e-01,4.607385622066695885e-01,4.632762210367810662e-01,4.582228074048882993e-01,4.587311137034938979e-01,4.614069898048667739e-01,4.608677735376821571e-01,4.625841209292769762e-01,4.605488933040622901e-01,4.589624168398320214e-01,4.595225461594388827e-01,4.588069229204203014e-01,4.601129784996384475e-01,4.592143053646826623e-01,4.599753280520205156e-01,4.555599173681676439e-01,4.590032846556137414e-01,4.599057347921101102e-01,4.627877467257608401e-01,4.592955350498315603e-01,4.607020283309474218e-01,4.591165784622117663e-01,4.610793422783771578e-01,4.580794158969818675e-01,4.604170175839090162e-01,4.604386474256144113e-01,4.579771785785412552e-01,4.557712774446853743e-01,4.579800149889116101e-01,4.622830431891822300e-01,4.616837622702830712e-01,4.582664542407541286e-01,4.610753419666443476e-01,4.594327931770544882e-01,4.609830405406443732e-01,4.597214586293788541e-01,4.616673865599708049e-01,4.591034338374039292e-01,4.591884900312401818e-01,4.627390312170573949e-01,4.618237961199918029e-01,4.608467777344848471e-01,4.605923971974621445e-01,4.606516629015343645e-01,4.582121505373983328e-01,4.624406865427954649e-01,4.570497590137894695e-01,4.608548501779228812e-01,4.570675060912013921e-01,4.563527255856202336e-01,4.585072299332396129e-01,4.578644373082447760e-01,4.572631388539413755e-01,4.603599750434475002e-01,4.633659538495641383e-01,4.582055324605198710e-01,4.623961074391870207e-01,4.597359114726835005e-01,4.553226969007217462e-01,4.593078314661993566e-01,4.587951797939080478e-01,4.584754186997847536e-01,4.562360886918232494e-01,4.617502780680136643e-01,4.592996375230022355e-01,4.595711989951357102e-01,4.614206763799832967e-01,4.612360327585576791e-01,4.628645550313805201e-01,4.637979445708025339e-01,4.603362145802710192e-01,4.621971695028319060e-01,4.575759380957500344e-01,4.589323858242313481e-01,4.549539471680688063e-01,4.592298250673799709e-01,4.593318896707122567e-01,4.616206195224694109e-01,4.608849659520187769e-01,4.574870327653305369e-01,4.598064679146067202e-01,4.604554983812292335e-01,4.607977809974110328e-01,4.584159924504996320e-01,4.575202557315832252e-01,4.607321502816171810e-01,4.600690315734604630e-01,4.581226892033399833e-01,4.607188463968938108e-01,4.622310150576623422e-01,4.580828292732513352e-01,4.551753340226930011e-01,4.594356016251268660e-01,4.599506911102871354e-01,4.601902303392127469e-01,4.583697527572981323e-01,4.605835053645912502e-01,4.554969876139404183e-01,4.570373407924528952e-01,4.623501332465201341e-01,4.597260363383409709e-01,4.567254286809969144e-01,4.623130740274082329e-01,4.580072472907654735e-01,4.566952461431695309e-01,4.583677613437023290e-01,4.595204376042351102e-01,4.573962398866812107e-01,4.589959962626950496e-01,4.590786013107218122e-01,4.608190556956658357e-01,4.589403937198099914e-01,4.588339285238627885e-01,4.577901387817202572e-01,4.618841612203492542e-01,4.633368054882823217e-01,4.617129006038762085e-01,4.605782537758163486e-01,4.584585771333005710e-01,4.596107307452750312e-01,4.585884331752994592e-01,4.603036024742122034e-01,4.581427788360198372e-01,4.581992907734441234e-01,4.576173041891381521e-01,4.586615450982860498e-01,4.570174666130083496e-01,4.593521009878225314e-01,4.580491628910297597e-01,4.571341486690674305e-01,4.607228739760643177e-01,4.596586821432560033e-01,4.598129833351513041e-01,4.604787711785118809e-01,4.593400934131994795e-01,4.565819363429410860e-01,4.605677113563218517e-01,4.603519932626448097e-01,4.585558076092996482e-01,4.578725351926704046e-01,4.593746760995077172e-01,4.603288930252593114e-01,4.584899955533850990e-01,4.588861542091892121e-01,4.605984890709615143e-01,4.567409845497527598e-01,4.593988422785165726e-01,4.599001351172010699e-01,4.588663801599458525e-01,4.592893686366233963e-01,4.586188213237887279e-01,4.597107588018186641e-01,4.592816241637200370e-01,4.566125240486538228e-01,4.593271794784696271e-01,4.562404852407626055e-01,4.580415371632611810e-01,4.611147525296153127e-01,4.604523789807516421e-01,4.593675474159301664e-01,4.590777014279316948e-01,4.601653237319895950e-01,4.599941066161271075e-01,4.589424612601072928e-01,4.595046596725290700e-01,4.594623915929809677e-01,4.604672840998141892e-01,4.598858670155664408e-01,4.599301552614280530e-01,4.581013235934314753e-01,4.603869498940215133e-01,4.588933142701686063e-01,4.635465199630198208e-01,4.598634290571362859e-01,4.564842294789599464e-01,4.633029786364779024e-01,4.570019016489901831e-01,4.635447257501887908e-01,4.545561596598776677e-01,4.601166463771359516e-01,4.604669372320880916e-01,4.633351457923605143e-01,4.613682048007467507e-01,4.595307308132368651e-01,4.591321592110019223e-01,4.622859744685021699e-01,4.650359412875629261e-01,4.607862801956804644e-01,4.601866920200848310e-01,4.614450743593545012e-01,4.617497540354018604e-01,4.589711678711566600e-01,4.579459147794750495e-01,4.607743741994532183e-01,4.601937019272465124e-01,4.604788725140347427e-01,4.603167242492445799e-01,4.573985506033313997e-01,4.606001940044384679e-01,4.591321099900668723e-01,4.582200530122730320e-01,4.591734399593790927e-01,4.574827004280436205e-01,4.640222373111134724e-01,4.597956968297222669e-01,4.584793261061876901e-01,4.594553522299181791e-01,4.613871387361441756e-01,4.574474699717125392e-01,4.594444540949442768e-01,4.603910488603782936e-01,4.601547264861824416e-01,4.596296666093190875e-01,4.574080554343823990e-01,4.605253690865758753e-01,4.584128637870686918e-01,4.557633229603572089e-01,4.602188935619671017e-01,4.579162599106932907e-01,4.634232115413166042e-01,4.599282446292148885e-01,4.608002239839819048e-01,4.606986732874646662e-01,4.616296870413779674e-01,4.584464845098641939e-01,4.599248218242366626e-01,4.577974301034900551e-01,4.587952563619965285e-01,4.604735448376723883e-01,4.575090300011562250e-01,4.595569804032187955e-01,4.616942394905482749e-01,4.617545474919781956e-01,4.588422723136869608e-01,4.595158861541162043e-01,4.628250037265420613e-01,4.610960757042881220e-01,4.601395929693231079e-01,4.582003668379837635e-01,4.593482947233520908e-01,4.608141415472524760e-01,4.609195324514769876e-01,4.608753969702806819e-01,4.568812434222164209e-01,4.587847200763352506e-01,4.587296487240504761e-01,4.581383383899795270e-01,4.621537666089602925e-01,4.615910135862472674e-01,4.610190660009479413e-01,4.643195164462550206e-01,4.608977168580826733e-01,4.616830712482633547e-01,4.605138676918434926e-01,4.584431726310553845e-01,4.606788547809675949e-01,4.647176698176021525e-01,4.586459925243214775e-01,4.622371141815280748e-01,4.595621014385707359e-01,4.576354397424983178e-01,4.580705945868508433e-01,4.602009270252602202e-01,4.596339670537513689e-01,4.597055434257117934e-01,4.594225465572540079e-01,4.632954200316805604e-01,4.607571162965037326e-01,4.604683253258202713e-01,4.586976781087405142e-01,4.605746662407051439e-01,4.598080932465073989e-01,4.590198445244783598e-01,4.599270994783901112e-01,4.599413739531125755e-01,4.589647638981502187e-01,4.590622121312382675e-01,4.603244731647367360e-01,4.580601172838996704e-01,4.612986309555250908e-01,4.612498383880371811e-01,4.566731489894632623e-01,4.534959046666920957e-01,4.585544638477502821e-01,4.564992328281274325e-01,4.595878527572339056e-01,4.592775366126513048e-01,4.572981681218280525e-01,4.596892702822563681e-01,4.613389473774417437e-01,4.580752644335404078e-01,4.583339743419944656e-01,4.595237655875737404e-01,4.604424760255914628e-01,4.584607109942903103e-01,4.594777208557031534e-01,4.607602233080528298e-01,4.594412410509656763e-01,4.575454369599483151e-01,4.605235194998624770e-01,4.595623630020719275e-01,4.582120615101711869e-01,4.605414419177353835e-01,4.579011555087926233e-01,4.616704982015475411e-01,4.571441597537156953e-01,4.573644783546994552e-01,4.565940916231142066e-01,4.599536283463069863e-01,4.569551001545724689e-01,4.622970557262736091e-01,4.586087626942289552e-01,4.601540821691760819e-01,4.603920483790890916e-01,4.606669373291638059e-01,4.616655596844937981e-01,4.589139763546188910e-01,4.594929158999035979e-01,4.617047711196468063e-01,4.583490014686446012e-01,4.582630548963157469e-01,4.612504890452046036e-01,4.626450528754427194e-01,4.607081970574687935e-01,4.593080583886897106e-01,4.581834275832375458e-01,4.604640161602955861e-01,4.605271506592755748e-01,4.583939641366984175e-01,4.576902484722808473e-01,4.622037966678695931e-01
8.856691673915472185e-01,8.843010048347081931e-01,8.855136714401070641e-01,8.832116279124748726e-01,8.520833803344711743e-01,8.610392174662574449e-01,8.831846263096616578e-01,8.864270986926987561e-01,8.834745035461575302e-01,8.828510308615746816e-01,8.504188412156103993e-01,8.834306986247488780e-01,8.503062857539652741e-01,8.858980354681468272e-01,8.837013687513268767e-01,8.846304584906479196e-01,8.823507896355060609e-01,8.830395637140253662e-01,8.836150080652094285e-01,8.839325963770470196e-01,8.841377530746366009e-01,8.830932946912811721e-01,8.834750311644351539e-01,8.863293219683580082e-01,8.828213296861725512e-01,8.517558926587524004e-01,8.816264530528241661e-01,8.836934096015440776e-01,8.499146027811684823e-01,8.827404255948188005e-01,8.826775844808155691e-01,8.825322500312667851e-01,8.850407142230939384e-01,8.849843976805765733e-01,8.822101419193052463e-01,8.845466263126838813e-01,8.511665549619287230e-01,8.525977418475371161e-01,8.810222636441350508e-01,8.871334447892162967e-01,8.508168479505821002e-01,8.829833292235894637e-01,8.646235540099872496e-01,8.830550075857515058e-01,8.489856102413992911e-01,8.830803947688607991e-01,8.823783860870954010e-01,8.502708960339765420e-01,8.852530962234462786e-01,8.856154280002043189e-01,8.822883301454310656e-01,8.846892284645434534e-01,8.620053373609312120e-01,8.844139583107288871e-01,8.814580723166761667e-01,8.512301145863524487e-01,8.833833148374122812e-01,8.836097850480587601e-01,8.830005418539593753e-01,8.826334953270197348e-01,8.834357715201150985e-01,8.830375628124581544e-01,8.848287016774980529e-01,8.633613395005115265e-01,8.853760167370767764e-01,8.524769983688101904e-01,8.838946469317257026e-01,8.847286459332340813e-01,8.856261938397544942e-01,8.837191778995635572e-01,8.841934485050919612e-01,8.823332419205079935e-01,8.832561117233441728e-01,8.838605718036220971e-01,8.703767030262063997e-01,8.842400256621120169e-01,8.831670813932509523e-01,8.854734426888283272e-01,8.821829775136644791e-01,8.854356449108937710e-01,8.866975152890607115e-01,8.828414840995180146e-01,8.507628795766903895e-01,8.849122622053845477e-01,8.841401900647405387e-01,8.845079873459896769e-01,8.816401703614655805e-01,8.849124364148133193e-01,8.865334049361132118e-01,8.848752069838631273e-01,8.821703395777737988e-01,8.826344378545702973e-01,8.856519164716970538e-01,8.496016691394812081e-01,8.847892429677646220e-01,8.838158513739151623e-01,8.864802137792500147e-01,8.836385638903906381e-01,8.842580747600901070e-01,8.832618489889216828e-01,8.864208660095990178e-01,8.814714624820368938e-01,8.824644911081187537e-01,8.841843594829832398e-01,8.836494523723203987e-01,8.848314756965252048e-01,8.837439197086515152e-01,8.846288895341335445e-01,8.827851517380587154e-01,8.861675941552482616e-01,8.857102103624868716e-01,8.509265981260969447e-01,8.491177649321861587e-01,8.841703757746035564e-01,8.841430175107652945e-01,8.642878489465115610e-01,8.530927190510263491e-01,8.836810806993307121e-01,4.142568040473996183e-01,8.816068956266961409e-01,8.871749930860887146e-01,8.839531862916196747e-01,8.851747673027737795e-01,8.867078354856324784e-01,8.849505032497970713e-01,8.542322116452056857e-01,8.828224073118356996e-01,8.701224099725199945e-01,8.818328949116807092e-01,8.831912305894292770e-01,8.840392154209810727e-01,8.828003085527278415e-01,8.856552906534697067e-01,8.826757267812962438e-01,8.835969568580478439e-01,8.830564557710843809e-01,8.529047322583289681e-01,8.829187224732872874e-01,8.854126112652993541e-01,8.849058750997031986e-01,8.816435960824878793e-01,8.835507323580040762e-01,8.509313876878881189e-01,8.845487432002719919e-01,8.814705657139472184e-01,8.843869302213471784e-01,8.833019883003306871e-01,8.827601368422900441e-01,8.819210705619984214e-01,8.817250686392046344e-01,8.863839962834083597e-01,8.877378002779744426e-01,8.818109825865952933e-01,8.850836783598687862e-01,8.820098079625547927e-01,8.859078016186485716e-01,8.842665313370121627e-01,8.848505109695891102e-01,8.828751108350624266e-01,8.817813818736660592e-01,8.835681285211746117e-01,8.840075072571201842e-01,8.844885231643043744e-01,8.826655262911615729e-01,8.824050131195433355e-01,8.837240115979029254e-01,8.823615113927680831e-01,8.839991785957371784e-01,8.861059185901302149e-01,8.858890499507656724e-01,8.840387044144309980e-01,8.830379328107412773e-01,8.489058941042922912e-01,8.847477988897959333e-01,8.840577447709521142e-01,8.489215425379741387e-01,8.553200269783615139e-01,8.523460519909827893e-01,8.858548217255380886e-01,8.868262324695433962e-01,8.827764482996257600e-01,8.823002648074942389e-01,8.525354899416807131e-01,8.823714023294416675e-01,8.835591812512121335e-01,8.846262964954324515e-01,8.856089538056439725e-01,8.837995716786032352e-01,8.843280227671866944e-01,8.847567230283351902e-01,8.843400945277213321e-01,8.870521048336591496e-01,8.841425551930955917e-01,8.817848921543293139e-01,8.511572516967883528e-01,8.817670692712542557e-01,8.833479695694046452e-01,8.834166331897618241e-01,8.860875411629688392e-01,8.844702444149900034e-01,8.855519846261817873e-01,8.838605752145066718e-01,8.525715577507710918e-01,8.860713085941988032e-01,8.837998994271695219e-01,8.860155790824417732e-01,8.839440358586814206e-01,8.527979294827524592e-01,8.537504969338984839e-01,8.847265906846044636e-01,8.541559653598701507e-01,8.858381954694090066e-01,8.832347133945807061e-01,8.847875641609884712e-01,8.839677050434109340e-01,8.810375866357439412e-01,8.846262598043058700e-01,8.847290715954653217e-01,8.859170437618228977e-01,8.815736035618325639e-01,8.853810577119226588e-01,8.816909762720841481e-01,8.825776586941485036e-01,8.643418071204108655e-01,8.820402811549917788e-01,8.839187498261467102e-01,8.825739563200213356e-01,8.812689837669595017e-01,8.834795105397148518e-01,8.832949598188909457e-01,8.724047416566895752e-01,8.849462579943849772e-01,8.778135202544455895e-01,8.708405099261254945e-01,8.814487566220409187e-01,8.856048418132749234e-01,8.824021826016942294e-01,8.833167083008680587e-01,8.855856539241876435e-01,8.501604141045548957e-01,8.852652559364845297e-01,8.846165434621160450e-01,8.819329871922753084e-01,8.816100109533518969e-01,8.825248383629128446e-01,8.837535164671441734e-01,8.829455395541088158e-01,8.825173677523424631e-01,8.687028723777703298e-01,8.803993455637083576e-01,8.535452780647029281e-01,8.821237252886738878e-01,8.625099080523749295e-01,8.842593026178643401e-01,8.536619077714313608e-01,8.840218330177510575e-01,8.832254408928026379e-01,8.844348202244345369e-01,8.541092505640367483e-01,8.625634526829515369e-01,8.855308889671522632e-01,8.825167117591706800e-01,8.513686606697915549e-01,8.824361589658907823e-01,8.798391682844705075e-01,8.816325514983862632e-01,8.817547532874017158e-01,8.842913243543729651e-01,8.523779451464706947e-01,8.854107895151467345e-01,8.831961205818966709e-01,8.819606461300639744e-01,8.817563997542985366e-01,8.496105398208367854e-01,8.829764106467562490e-01,8.777754466717072601e-01,8.815590082345852174e-01,8.845565458392344871e-01,8.833119908577024004e-01,8.832173225641497538e-01,8.548211792602973258e-01,8.831145692497902600e-01,8.837371177966373281e-01,8.473781456384323896e-01,8.825085343935225035e-01,8.507861869144814904e-01,8.879430553543575799e-01,8.840285965987910721e-01,8.828755143926498850e-01,8.530218850399468034e-01,8.846126548225982100e-01,8.829346218687736947e-01,8.841276604866834532e-01,8.844342979127306492e-01,8.827799771226011449e-01,8.705254712332903821e-01,8.841069786630734173e-01,8.838304753396523106e-01,8.852879054241582502e-01,8.868209841818744943e-01,8.837706474916839916e-01,8.846969841349402452e-01,8.656516622567677066e-01,8.613670332328441370e-01,8.816121209114921031e-01,8.852764073878534035e-01,8.854211136071283850e-01,8.836484134899691423e-01,8.843173249368955213e-01,8.840761695560132027e-01,8.831588193676258580e-01,8.851458596124193168e-01,8.482830379288018863e-01,8.852936238280870729e-01,8.841749846353268438e-01,8.830255637970083615e-01,8.847167167145398858e-01,8.837652240594380260e-01,8.835262653693888302e-01,8.519996992535830982e-01,8.837689480611978787e-01,8.622827045083707453e-01,8.838179183068524125e-01,8.835329560226538037e-01,8.816246053336933564e-01,8.828662013267840614e-01,8.709812561078731363e-01,8.829789500763453036e-01,8.831108613385250106e-01,8.798115604317540139e-01,8.853072457272581630e-01,8.844320696776198920e-01,8.499655597078554781e-01,8.845733870189222969e-01,8.508309319808604609e-01,8.512176352433425963e-01,8.838782144673389407e-01,8.833056103394536507e-01,8.496775806660241681e-01,8.829087083926265844e-01,8.520341448284577401e-01,8.851813427408954382e-01,8.832746137073960169e-01,8.817122448869342266e-01,8.846332835391461646e-01,8.827247124597357164e-01,8.849884032845515280e-01,8.839090169461649715e-01,8.207649986353672267e-01,8.243827604761104766e-01,8.226285730000888474e-01,8.199107017040103695e-01,8.219739667468329847e-01,8.244974543385658050e-01,8.138915408133252649e-01,8.215040757744493938e-01,8.220360092954821507e-01,8.227723320811438645e-01,8.247972419284672618e-01,8.208856250496103790e-01,8.210753729202043827e-01,8.206597000110821272e-01,8.237130757679078652e-01,8.255160504871408289e-01,8.232554914800900292e-01,8.160539270805468037e-01,8.237871354988827166e-01,8.226403034024764027e-01,8.232328386448286572e-01,8.212895978545161624e-01,8.224991716316935042e-01,8.183476331811806448e-01,8.189434591763772309e-01,8.222733019919071795e-01,8.210144633327991492e-01,4.412597762873641805e-01,8.226237787473902330e-01,8.257712893530766429e-01,8.225309739505218820e-01,8.220795614262189632e-01,8.220461004886309153e-01,8.206096172291291735e-01,8.203093837381827402e-01,8.189487234020681461e-01,8.242491187455164292e-01,8.175100668559599493e-01,8.250178398065192154e-01,8.235287760773971621e-01,4.424305053166848745e-01,8.259058068745209757e-01,8.213764916713345299e-01,8.198841011685508162e-01,4.427606087812503421e-01,8.098299238515596077e-01,8.207642959804066773e-01,8.181888479651344692e-01,8.222226551447976428e-01,8.149211124042998744e-01,8.174224553171138830e-01,8.189624297412472220e-01,8.174801318223314794e-01,8.230456289663445890e-01,8.239527967501190098e-01,8.223346355136432750e-01,4.421605047162299740e-01,8.223418565334953412e-01,8.224958013960016467e-01,4.416268668612492454e-01,8.232993839448294882e-01,8.208165370294788765e-01,8.206191699560809738e-01,8.161175653140032571e-01,8.227029413377452416e-01,8.225459181392753560e-01,8.246265531675740501e-01,8.235239267898720739e-01,8.213856395602838756e-01,8.221696864975531760e-01,8.198123422500132040e-01,8.234053352406834891e-01,8.252092455985720054e-01,8.216795253478678118e-01,8.217649645949759440e-01,8.208054534196898011e-01,4.419548117899896322e-01,8.193934771506191650e-01,8.191249342060804572e-01,8.287983835177752390e-01,8.132837247574474793e-01,8.221339117992781942e-01,8.225119701357597179e-01,4.467222998294729797e-01,8.193343190316419999e-01,8.237756635612430989e-01,8.212029792593872335e-01,8.219968388441286633e-01,8.227929413141956694e-01,8.207104697252409764e-01,8.217753415421594765e-01,8.247714700810576671e-01,8.211494337895738349e-01,8.216646630157689035e-01,8.256833151749584099e-01,8.185152539090191359e-01,8.216338324659639980e-01,8.220439150127240024e-01,8.194274348833966437e-01,8.218807047113788622e-01,8.204647067503727520e-01,8.221583860792446297e-01,8.228720523585520974e-01,8.208331730102219614e-01,4.432401095872154362e-01,8.243891430947979382e-01,8.237168766369328265e-01,8.218386297731373746e-01,8.229644831742543021e-01,8.227483085022470055e-01,8.213898791378653197e-01,8.240383091301179963e-01,8.227119004648686396e-01,8.235906390602899529e-01,8.231699542671488956e-01,8.213685517037769834e-01,4.424034398191576400e-01,8.173142663703051314e-01,8.141091381400893390e-01,8.222815985393261418e-01,8.228581422003047319e-01,8.152723896268264658e-01,8.240081811627173458e-01,8.187879389069269154e-01,8.216412276248544755e-01,8.200924949182515356e-01,8.162863466889180852e-01,8.209099215683641759e-01,8.206677429216704400e-01,8.206237885723930425e-01,8.222626049550438854e-01,8.220534548091067428e-01,8.217339306575527358e-01,8.233902854456605080e-01,8.215977103900587997e-01,8.222387296520901057e-01,8.205512843755039532e-01,8.250082637753731740e-01,8.202619633203989125e-01,4.435185227753867809e-01,8.151096359577707506e-01,8.241669780058727968e-01,8.213405148006065470e-01,8.256266406427343885e-01,8.226954513763855559e-01,8.231485882110091135e-01,8.230919486898512494e-01,8.226239790745221159e-01,8.204454009269855908e-01,8.156537915531643090e-01,8.222335108841648532e-01,4.428126539610287571e-01,8.221626807029022155e-01,8.213105809204553909e-01,8.227835285528735110e-01,8.222109658923748565e-01,8.145180195819325952e-01,8.213637199777791276e-01,8.155220543083064877e-01,4.462276676410687481e-01,8.227081894503035508e-01,8.236257767071698543e-01,8.201180355816002354e-01,8.171301898936060848e-01,8.216071123483033034e-01,8.226775080049750777e-01,8.169893384571973449e-01,8.209367264980184098e-01,8.224788200040609176e-01,4.450846958703377210e-01,4.403341286756188855e-01,8.173157843517920851e-01,8.212633772811844812e-01,8.219659681884353697e-01,4.436186651589786312e-01,8.260775613658027927e-01,4.419767882944096171e-01,8.234854235226332086e-01,8.211040124634162440e-01,8.246146605716219158e-01,8.227106318402462870e-01,8.142532008242423514e-01,8.230336341243855713e-01,4.459437057419049499e-01,8.248358808404089304e-01,8.241498487454238520e-01,8.225390867790656202e-01,8.219060173744114906e-01,8.218587216414720009e-01,4.421808389353049096e-01,8.197821244877729896e-01,8.204277512831368302e-01,8.199316944909064153e-01,8.169801748675075137e-01,8.159131012108804537e-01,8.185644267399442287e-01,8.209121049352361421e-01,8.240505460599595322e-01,8.236108921408140660e-01,8.177575611470144779e-01,8.222061086596462731e-01,8.258254699202430826e-01,8.227763832656760368e-01,8.210954800239115281e-01,8.217559623972411353e-01,8.174439907279108519e-01,8.213565411736565292e-01,8.195306465735132662e-01,4.442976330847737132e-01,8.212143152336337515e-01,8.217838823621127498e-01,8.219750113858712570e-01,8.201252183380399741e-01,8.185653916991760815e-01,8.129336652192192814e-01,4.424314469013365669e-01,8.211634544248482825e-01,8.213814979363184277e-01,8.184334433733994052e-01,8.216151462740354239e-01,8.206664991157985867e-01,8.185513109705031543e-01,8.203450234409096486e-01,8.227068412339051395e-01,8.266055924976840608e-01,8.213804195441002376e-01,8.210087979243659850e-01,8.197062334466157507e-01,8.244505088775865298e-01,8.204589443518282010e-01,4.424898447105971022e-01,8.227100349773529553e-01,8.214007942690578767e-01,8.232397212806167319e-01,8.261791513225887895e-01,8.183927802541740570e-01,8.186350015150953841e-01,8.227959193527092374e-01,8.231699941356572792e-01,8.268323108674525690e-01,8.233199176020681298e-01,8.169011060111701639e-01,8.199871658993446166e-01,8.235502574784863139e-01,8.227679618960592745e-01,8.224170891296164188e-01,8.186683466313251500e-01,8.205174308585919674e-01,4.415735862345857021e-01,8.205174129179864106e-01,4.431278673409294599e-01,8.225512130140162359e-01,8.195483448804034010e-01,8.226101993662670031e-01,8.170505305539329521e-01,8.237299899623982125e-01,8.231225123180372361e-01,8.240679430705442066e-01,8.243260800109767361e-01,8.242965117499543304e-01,8.209415715222178056e-01,4.456267322484557813e-01,8.199702207158650058e-01,8.210064325288800591e-01,8.198819404433153046e-01,8.212532987229312909e-01,4.391175992037507081e-01,8.149047656434916798e-01,8.197953167851483869e-01,8.207244031553961872e-01,8.098349353090749103e-01,8.206560207166820886e-01,4.463728790950352576e-01,8.060857096515388065e-01,8.210211586929981875e-01,8.218142860324636478e-01,4.420093053086862067e-01,8.222761303954743139e-01,8.228121754569363011e-01,8.236051359565059737e-01,8.208256307508638994e-01,8.230157760665199884e-01,8.232727599639724225e-01,8.205614580794109436e-01,8.229628826515205109e-01,8.258321556904517635e-01,8.191713015081797389e-01,8.213837244188136877e-01,8.189622573539500072e-01,8.247636000103065745e-01,8.160274965326199670e-01,8.155982910373251737e-01,8.242902900416491097e-01,8.274761803574046670e-01,8.221510885081095843e-01,8.221080782401488651e-01,8.250380174721760884e-01,8.185261563210632918e-01,8.223752998410797099e-01,8.222795941313923995e-01,8.169023959900790777e-01,8.230194532284689224e-01,8.219941329175594058e-01,8.215690251151315238e-01,8.222520832396813528e-01,8.234229779264251592e-01,8.234423640002969114e-01,8.192785497009499318e-01,8.160533095991978625e-01,4.452235961944996379e-01,8.197391859637160882e-01,8.177785029323451083e-01,8.233303787722907607e-01,8.126564103524609450e-01,8.241923525439109888e-01,8.219114094438262352e-01,8.245296733719124083e-01,8.203415652867869223e-01,8.129536587693384497e-01,8.221231138034170716e-01,8.177884496165713779e-01,8.227476555923363133e-01,8.164621170952359730e-01,8.195365103399832041e-01,8.233312663048732993e-01,4.428022174950692058e-01,8.206495424892064072e-01,8.218588001125576303e-01,4.435449340853312439e-01,8.234956501462733502e-01,8.224887667721413331e-01,8.144110752957471888e-01,8.240103453606192341e-01,8.218407231581369432e-01,8.247029467038435868e-01,8.245794679811405681e-01,8.212194773837033779e-01,8.226174606822556079e-01,4.424447727833289434e-01,8.200411200591799510e-01,8.156253749928372709e-01,8.236008295389207756e-01,8.205686478904783421e-01,4.446036812073158595e-01,8.565044890587552029e-01,3.866369456500187152e-01,8.221022125575724315e-01,8.219988563594808895e-01,8.550355415833452710e-01,8.609198837564776552e-01,8.546845507160587552e-01,8.220700574053407816e-01,8.563717335323258739e-01,8.586468032672681661e-01,8.558366757575299744e-01,8.583318708461395996e-01,8.615846656768281209e-01,3.857126472347786605e-01,8.495391448414775226e-01,8.220849293862314555e-01,8.504332431578901508e-01,8.585052553679896059e-01,8.489854220747530267e-01,8.206950973528649440e-01,8.574333774937290542e-01,8.223298901359366031e-01,8.225012677207057532e-01,8.505286614083873431e-01,8.473546289878534088e-01,8.465551921863387896e-01,8.545848463135802264e-01,8.243250600842231268e-01,8.501455485552550373e-01,8.209888286356578080e-01,3.845920321801029607e-01,8.223436155010525050e-01,8.489294446769165559e-01,8.477542773671793430e-01,8.492036220598655483e-01,3.840988502260378468e-01,8.593935665590265449e-01,8.197665595518401904e-01,8.197586790717292793e-01,8.229494629228020219e-01,8.494018440799866454e-01,3.860900854227474199e-01,8.196078609597374776e-01,8.201163926772964130e-01,8.575736853292167394e-01,8.455193979844806140e-01,8.580842597034697983e-01,8.503880135725022660e-01,8.561171022885205595e-01,8.191438143723408505e-01,8.584783258151655883e-01,8.585872296810191928e-01,8.491850027336915741e-01,8.582668973903665455e-01,8.485758175923943103e-01,8.202783073850474782e-01,3.844613908286322879e-01,8.463256790642272875e-01,8.506630896077994608e-01,8.472211665148609017e-01,3.876375177893465751e-01,8.475740986780008202e-01,3.839361857184518390e-01,8.486578511881257558e-01,8.232330934573383052e-01,8.225358596506483488e-01,3.871807337918584668e-01,8.502079782180655965e-01,8.494871044031792051e-01,8.191950681547435220e-01,8.477709145606430186e-01,8.480289944791593593e-01,8.490236336527882122e-01,8.210487007167531770e-01,8.474714085251736639e-01,8.581409426072308388e-01,8.487587500411715169e-01,8.566464389743917440e-01,8.584854294300716671e-01,8.473175585356645945e-01,8.579651790637233821e-01,3.869872306469742118e-01,3.882669795559630654e-01,8.580926686051785213e-01,8.493354581716948681e-01,8.491796831202123030e-01,8.211638501186069306e-01,8.583547632747984268e-01,8.594583170513666603e-01,8.460578964800826718e-01,8.187570794135553554e-01,8.594654935957412034e-01,3.853565832248325163e-01,8.568539778481109037e-01,8.565064760277971700e-01,8.214203581577954605e-01,8.571805985554329377e-01,8.202194130052123944e-01,8.597510752085800734e-01,8.578708259007566950e-01,8.585837691490276757e-01,8.483456154588723264e-01,3.841748043541426960e-01,8.437480236798440281e-01,8.199006075691733786e-01,8.553450121641235082e-01,8.589842498838238249e-01,8.503563912644319656e-01,8.587866275328216448e-01,8.580272138887125033e-01,8.208561391036158783e-01,8.220952054582612023e-01,3.848474966079440396e-01,3.836298297054852036e-01,8.500360533433130028e-01,8.173291736985655032e-01,8.201583714995194230e-01,8.571645011362184485e-01,3.870752760179242968e-01,8.472097849064297304e-01,8.468280268979151426e-01,8.473554467840336279e-01,8.498897214795045896e-01,8.587667402209046008e-01,8.464683686422401765e-01,3.872311439633181473e-01,8.618167279417006110e-01,8.612243964963746112e-01,8.604991738810020552e-01,8.200008670179389503e-01,8.426624811651671765e-01,8.456554931789457275e-01,8.579838609866363708e-01,8.561043190906620914e-01,8.447657570178300768e-01,8.205073747319423516e-01,8.572133123362994933e-01,8.543977880498517807e-01,8.580588798352308810e-01,8.473476209902967016e-01,8.217467960902751223e-01,8.207952647704208626e-01,8.219810504949549568e-01,8.199410005108467292e-01,8.476688285763549491e-01,8.219867811369099275e-01,8.568364802919070655e-01,8.577405216113606068e-01,8.514946565729940575e-01,8.559337328950322732e-01,8.452083489799531169e-01,8.606291099546943268e-01,8.503896917871124339e-01,8.223013696872476519e-01,8.571192524360587983e-01,8.540882557304800837e-01,8.586367069167345489e-01,8.605421839688411900e-01,8.462345816754498484e-01,8.582710547523424438e-01,8.580252791892282183e-01,8.561325119239270309e-01,8.532215344363749399e-01,8.564763369439556406e-01,8.588149631860847455e-01,3.890209521926512592e-01,8.501014480958912767e-01,8.222449602065247110e-01,8.486050148077960431e-01,8.534798617119105923e-01,8.218603974797784595e-01,8.581480643545237319e-01,8.579426595241960163e-01,8.439402981090685651e-01,3.870419809367424691e-01,8.215382169394528367e-01,8.567322600601552374e-01,8.470627877015127760e-01,8.507761885002783631e-01,8.597264478213922922e-01,8.574845830224234744e-01,8.589870001735465666e-01,3.873513070125613189e-01,8.209940841858578420e-01,8.449787596100858389e-01,8.580933977880133012e-01,8.499255219192287658e-01,8.473267055017261740e-01,8.208175635664449743e-01,8.563769170583988011e-01,8.213142557041450686e-01,8.626909082849310018e-01,3.863568224243713045e-01,8.562070034684993169e-01,8.237661954894254235e-01,8.200892153558317910e-01,8.198811071401365114e-01,8.600102897975756555e-01,8.559833423950019560e-01,8.216188362610967744e-01,8.494808129405557739e-01,8.204812262596067329e-01,8.475415232119781761e-01,8.485477169245679852e-01,3.883054139808663208e-01,8.463988274255298538e-01,3.822562999730220734e-01,8.191919253369527310e-01,8.236607522918940605e-01,8.205930813872849283e-01,8.480038000152447797e-01,8.237060471476573831e-01,8.590503107155876839e-01,8.575150111456226742e-01,8.449794737353590879e-01,8.453479778286883128e-01,8.199607616852343517e-01,8.505169707656744515e-01,8.610560417681621947e-01,8.220369692944430318e-01,3.870524879639856142e-01,8.553737429731719244e-01,8.184790562936257174e-01,8.483203865200713567e-01,8.214325237968402860e-01,8.586031899795156797e-01,8.568923577749034681e-01,8.223187495775374778e-01,8.228315687497763653e-01,8.546975690384720492e-01,8.509875151166963470e-01,8.224342297913423971e-01,8.498802073724026629e-01,8.229274194439165635e-01,8.582160309539642595e-01,8.480958734932317888e-01,8.232438957395843415e-01,3.833873114502703849e-01,8.557354813890288847e-01,8.205758312634116036e-01,8.608557760854033125e-01,8.589532333813315601e-01,8.463660668727651659e-01,8.213476154103931393e-01,8.211886986950902578e-01,8.607130456680817110e-01,8.609251600126767157e-01,8.490337183356410078e-01,3.867525207979776725e-01,8.576186926667470622e-01,3.845743866257096411e-01,8.207056587090809652e-01,8.581179111060999176e-01,8.233182337659926686e-01,8.204825361553704788e-01,8.563135249217839196e-01,3.893188374792487250e-01,8.462607412406810692e-01,8.208323540166632126e-01,8.532469436870685486e-01,8.205462268112198032e-01,8.587994604920723418e-01,8.600506193861192639e-01,8.500663477773306997e-01,8.470455245237850095e-01,8.561099020637172874e-01,8.482683718288658303e-01,8.227869093698197966e-01,8.599711820930175943e-01,8.217293540313002076e-01,8.573106593089575567e-01,8.214141848251673705e-01,8.191795609559532343e-01,8.496845155429227914e-01,8.199567937548118968e-01,8.593198387356203449e-01,8.479739573257791818e-01,8.204223894454399924e-01,8.578955874018017180e-01,3.843491544382865444e-01,8.464285622194031022e-01,8.597461257842662352e-01,8.572401418393049699e-01,8.210311946419130980e-01,8.459071288544585121e-01,8.611655580267465471e-01,8.602115388235069826e-01,8.595378484972375777e-01,3.842561355788402522e-01,8.213789300637240887e-01,8.196690223547604681e-01,8.433488001864594130e-01,8.589338973931537335e-01,8.575660493694637898e-01,8.593337536159165735e-01,8.586464486681285591e-01,3.895170665241109997e-01,8.487116950697358719e-01,8.591199926799027997e-01,8.556307583055994259e-01,8.585070733424642331e-01,8.497724929789102211e-01,8.584784631300826918e-01,8.223114728510503291e-01,8.591089584895517106e-01,8.219466109452817637e-01,8.439527252792474732e-01,8.461431439831034185e-01,8.555369671623019867e-01,8.211359228768003726e-01,3.879923475367947905e-01,8.592833270644126831e-01,8.493284458662864189e-01,8.615843311314120845e-01,8.233291879383045631e-01,8.214704230119883599e-01,8.468225083778062601e-01,8.446848750615364443e-01,3.854885353946229110e-01,8.476810462093847809e-01,8.596761189837164308e-01,8.569954307886917810e-01,8.223606740812160476e-01,8.182579793686703962e-01,8.487843629222162622e-01,8.513901528315366285e-01,8.581560403111074820e-01,8.482909576147379394e-01,8.202356918926992924e-01,8.608702072460460153e-01,3.882473661545671195e-01,8.584277513778524327e-01,8.580519093231072647e-01,8.599011819064140694e-01,8.548745370978979574e-01,8.566960084932274677e-01,8.218416327826261192e-01,8.210008892219584631e-01,8.555381185811707923e-01,3.851132436134460102e-01,8.595173853779662920e-01,8.570554782177233211e-01,8.202768421178174840e-01,8.220661632300056976e-01,8.577375194688517945e-01,8.222411815641351707e-01,8.492050170810637733e-01,8.503091438828188631e-01,8.233223141051648764e-01,8.494713879061563944e-01,8.433714903813327446e-01,8.211951952152283241e-01,8.200467906676932595e-01,8.614547889127477376e-01,3.861060201449306173e-01,8.226247867556909510e-01,8.210863143963048616e-01,3.831198114374124719e-01,8.471668631115926162e-01,8.210162301659340578e-01,8.479364040317554085e-01,8.572239421604093135e-01,8.480757158491668557e-01,8.622480104452806549e-01,8.590373394154225961e-01,3.884930374806302433e-01,8.553836971312768211e-01,8.597038525273686949e-01
8.999831978749047723e-01,8.992759541376220689e-01,9.009346466571840351e-01,8.990672902377400133e-01,8.994288848997539221e-01,9.002886392054747500e-01,9.000623509435137226e-01,8.994031316779136365e-01,9.002322203779842269e-01,8.989403683529956224e-01,9.012823868588119014e-01,9.000571856904074908e-01,8.985397328330870792e-01,8.995728905219640970e-01,8.990387700774086222e-01,8.984296082366118874e-01,8.980003303406429715e-01,9.022143034356662206e-01,9.014560711473632582e-01,9.009970078112343739e-01,9.002646109419740750e-01,9.001020766197788125e-01,9.001962513936397903e-01,9.001036984741964675e-01,8.983848225497907958e-01,8.982857627967785197e-01,8.990436263246713855e-01,9.018437655171184231e-01,8.991256069421240671e-01,9.005160578065253274e-01,8.998476053398449803e-01,8.998470067043807807e-01,9.009857430031216197e-01,8.982376227242540034e-01,8.992014144819060473e-01,9.007715283366910519e-01,9.011728352441177314e-01,9.011130296036669041e-01,9.006513760511620781e-01,8.993126698754715376e-01,8.998048602090970016e-01,9.005716796933270762e-01,8.998098035970192310e-01,8.999524944394355908e-01,8.995956621172089829e-01,8.998028953225791771e-01,8.994350057650090102e-01,9.000660887017405409e-01,9.004846804096735546e-01,8.992923420684363345e-01,8.986928711729359476e-01,8.996232622326711947e-01,8.992944780514287029e-01,8.994725148389918212e-01,9.028120149000246064e-01,8.999411146383889948e-01,9.009882640198615400e-01,8.996452810803087230e-01,8.996538254866716100e-01,8.997170854563331099e-01,8.981507144952530775e-01,8.998052205880339161e-01,9.004507392527494325e-01,9.012262983451685416e-01,8.994455959454787930e-01,9.000338124818040297e-01,8.999778532001889708e-01,9.009594751226175369e-01,8.988646128670001456e-01,8.999154833489616534e-01,8.998144851152961587e-01,8.971259701033200695e-01,9.005678483963339698e-01,9.009161147249482582e-01,9.014661974834679015e-01,9.006618678288516033e-01,8.979655749162382961e-01,8.986888834413369054e-01,8.987868838776960079e-01,9.003122435684605129e-01,8.991871344244962705e-01,9.005307796247479235e-01,8.997515514397832481e-01,8.983437728003094147e-01,8.997937758431671096e-01,9.005230124259033797e-01,8.996380313495102587e-01,9.007975271991572885e-01,8.997150792860074686e-01,8.964342751040702550e-01,8.999273376583435402e-01,8.994005124194641709e-01,8.975111362165748563e-01,8.995687497639931474e-01,8.992533532420677878e-01,8.977097496929269393e-01,8.991737641478760867e-01,9.017999406816276098e-01,8.996444280127503523e-01,9.008383463222856546e-01,8.997483417580576237e-01,8.983125510463179086e-01,8.981606041216961822e-01,9.015456622104415230e-01,9.010295024836192379e-01,8.997213774638895822e-01,9.001048194051951556e-01,8.986267772051554914e-01,9.001048491961104459e-01,8.995015459629229770e-01,9.011418213453376014e-01,9.002090404311386962e-01,8.988197847528477391e-01,8.993349680947246849e-01,9.000353179826640071e-01,8.988358227463012495e-01,9.007768824011649356e-01,8.971448209665016105e-01,8.998705385278935598e-01,8.985662187921006350e-01,8.989292627116194367e-01,8.966001032865674736e-01,8.994008201569335670e-01,8.976474341990214878e-01,8.990682308234887454e-01,9.007978709171181597e-01,8.986632345095967311e-01,8.991009475378621829e-01,8.991467597151148183e-01,9.010069241816546226e-01,8.981879936133189135e-01,9.019230586622574153e-01,9.010468262232638192e-01,8.992195800980116172e-01,9.006546454515742539e-01,9.000973866107073729e-01,9.007446893126623833e-01,9.008883589757011867e-01,9.003803561292813562e-01,8.998103469563684120e-01,8.995247543970955606e-01,8.972376249774236534e-01,9.006444045922855635e-01,8.989148745175308264e-01,8.996908842856259358e-01,8.990224161930044922e-01,9.004158757639058042e-01,9.010822818763646325e-01,8.993328210686872826e-01,9.002477315942998271e-01,9.002343345801206986e-01,9.001776266357740530e-01,8.989212406290039148e-01,9.009946068093174221e-01,9.013092955770379833e-01,8.987483174127861574e-01,9.006796048877858674e-01,8.997689819088798835e-01,8.993235047044538799e-01,9.009526226717331499e-01,9.011427966871153883e-01,8.988416137909965853e-01,9.001628270377084462e-01,9.005781380327350094e-01,9.013859337552895257e-01,8.986123852050800220e-01,9.009017147349467347e-01,9.011598010670259784e-01,8.998734341193549424e-01,8.999570056462706802e-01,8.993669699249935423e-01,8.993299660822313690e-01,9.007963122702130621e-01,9.017636026779944913e-01,8.997751310222267263e-01,9.005766871540333840e-01,8.988577901878106458e-01,8.994008437346255880e-01,9.008147427859832801e-01,9.002051211443793388e-01,9.005273946562599718e-01,9.005253440105454033e-01,9.006160021745396316e-01,9.006051998444765117e-01,9.001102218084519047e-01,8.976510420221517350e-01,9.012030067231083796e-01,8.995786761751035643e-01,9.002871699467600575e-01,8.985463029634755960e-01,9.003572699520793199e-01,8.971234196598134591e-01,8.995378084527205775e-01,9.003570623053095412e-01,8.997627681340381045e-01,8.993088528946961979e-01,8.990035397833001651e-01,9.018281308497043680e-01,8.998004658611309381e-01,8.998555269621761887e-01,9.001433839331390852e-01,8.998387904645734903e-01,9.011772305048934006e-01,8.997134006944331741e-01,9.003912309807492464e-01,8.994656732134573840e-01,9.005631515144955079e-01,8.998208478867549820e-01,8.996335704243457743e-01,8.994368534228895928e-01,9.019590753922102078e-01,9.006037951189620472e-01,8.993993872215672036e-01,8.998778204173948359e-01,9.001484006236495361e-01,8.993048223118105255e-01,8.995428375421276046e-01,9.006106522365586731e-01,8.999697051563295691e-01,8.995862824792835166e-01,8.986229641241147981e-01,8.999569507965741177e-01,8.997666304575864249e-01,8.989405653652370320e-01,9.020246710422187286e-01,8.993641552328179856e-01,9.006557725513428814e-01,9.000697637708739984e-01,8.994922091378274587e-01,9.009430162981260093e-01,8.989737609955665842e-01,8.982683462802897312e-01,9.005081102791632208e-01,8.991248272358498550e-01,9.004856454893995776e-01,8.971842506209282142e-01,9.008913082042058207e-01,9.003195046007534952e-01,8.991510611419801791e-01,8.986502209660744978e-01,8.988425972290627897e-01,9.002047983321687097e-01,8.983771087929065535e-01,8.997067736943388239e-01,9.006129464673472418e-01,8.993869898084791981e-01,8.986535383518643449e-01,8.997774334568334753e-01,9.007140530895790809e-01,9.010314565558922295e-01,8.987224315165589505e-01,8.992069721561576356e-01,8.996013035427772309e-01,8.981878247344716737e-01,9.002292080256579787e-01,8.984029743184949179e-01,8.993381391958136239e-01,8.988997374530710571e-01,8.981895394698705681e-01,8.985445636959497051e-01,8.989827265605991879e-01,8.988963119446100603e-01,8.982807330337707619e-01,8.973860986647237414e-01,8.988469746168382679e-01,9.002642023411123740e-01,8.987860534727954986e-01,8.991680232047385424e-01,8.988875364224970799e-01,9.007941631310689701e-01,8.991166215045018895e-01,9.005136519077026058e-01,8.999529260702086031e-01,8.986083775154399822e-01,9.005748438113516663e-01,8.991439350253277452e-01,9.000994018639779659e-01,9.018096015581915648e-01,9.003570638271094495e-01,9.002469023099630707e-01,9.005860967407693929e-01,8.998461590013245859e-01,8.992153450997306674e-01,8.997167802406723647e-01,8.996081200910591713e-01,9.006582461331850142e-01,8.995199718788722265e-01,9.009041973588014507e-01,9.014352689156654996e-01,9.007240811722652118e-01,8.976902325913096448e-01,9.005015853238776957e-01,9.007819761459419095e-01,9.011694661297856568e-01,8.996170733785556761e-01,9.005007322698216354e-01,9.021714485866152433e-01,8.987406592818995010e-01,9.001454979492482522e-01,9.019924215935758438e-01,8.999524829859395503e-01,8.989573707338252007e-01,9.009242413127703797e-01,9.017060429763507079e-01,8.998874980778167609e-01,9.006801541317568383e-01,9.016914643157475373e-01,9.006187335774960001e-01,8.988570057910370004e-01,8.988317294692383941e-01,8.995939375459385268e-01,8.998269382821715290e-01,9.002990412554888744e-01,9.000869110204166024e-01,9.004674009795239353e-01,8.987062853402740803e-01,8.978266043851987899e-01,8.987264241342004523e-01,9.011649012689694205e-01,9.012128929815378386e-01,9.014485578825545131e-01,8.993086652492191524e-01,9.011503997729879423e-01,9.007204443645370207e-01,8.996245896443986201e-01,8.997689583120185297e-01,8.986354228154663781e-01,8.989764289399189146e-01,8.996101802607797682e-01,8.993492696464406855e-01,8.998474068252204638e-01,9.005424371665754490e-01,8.998600285651082720e-01,8.989844314576966866e-01,8.999774129207919193e-01,8.990690797591461836e-01,9.004642550245519628e-01,8.985973880531614721e-01,9.002227824419412050e-01,8.999840864157497844e-01,9.018723917988992200e-01,8.990864854036053622e-01,9.014379464425797961e-01,8.991453956485713217e-01,9.012661945776333505e-01,8.999640937921024042e-01,8.985738236806001256e-01,8.981206316449134031e-01,7.870571998753224108e-01,7.864593882050657792e-01,7.866689781369679002e-01,7.942577473025836943e-01,7.781082874933678006e-01,7.924596531844115832e-01,7.794955152698052059e-01,7.870472730373281323e-01,7.925704247108499301e-01,7.867138009917593600e-01,7.871478658938250161e-01,7.842584893630056841e-01,7.869385301078397621e-01,7.833771661238254636e-01,7.895863163815282082e-01,7.897824244301829832e-01,7.911482829902612979e-01,7.850360997075486180e-01,7.804038831430323286e-01,7.795512099815474771e-01,7.895457274825340432e-01,7.861180459627732375e-01,7.789019991739531967e-01,7.880913150789684574e-01,7.859409358868614248e-01,7.939299929525061028e-01,7.860767914566046954e-01,7.876865814016894562e-01,7.906610708314998348e-01,7.886130171365950403e-01,7.879126285755913006e-01,7.886522187501575631e-01,7.876411921631427671e-01,7.928366212162263338e-01,7.795261536061443008e-01,7.899058568260911573e-01,7.917230109841136843e-01,7.798595319321074415e-01,7.895500293794504021e-01,7.841147170408721001e-01,7.864225429359570363e-01,7.897717426372413696e-01,7.906281532109949994e-01,7.883340940517938877e-01,7.889885185258195266e-01,7.862515266988323592e-01,7.810994694739535893e-01,7.822987819905734552e-01,7.901147462671357369e-01,7.916059290199626286e-01,7.841432956912266494e-01,7.900850992457445487e-01,7.888098267974340549e-01,7.852118604333445662e-01,7.906239426129604286e-01,7.882863974149840747e-01,7.691533881889783819e-01,7.905602527711597105e-01,7.821970067598503773e-01,7.943584665877655437e-01,7.699960970737861343e-01,7.862505124838140569e-01,7.785140909483339033e-01,7.706367483916335415e-01,7.882700446567082464e-01,7.810999632605835075e-01,7.878128153576939852e-01,7.849119722804943633e-01,7.774938501478684261e-01,7.865186580636125413e-01,7.736461756149781710e-01,7.838403969265048676e-01,7.865166898681198449e-01,7.920921111472197795e-01,7.858413592975145301e-01,7.921975250692593340e-01,7.892144681398851613e-01,7.841471896859200097e-01,7.873209611885841896e-01,7.885646479864355518e-01,7.856514848281576091e-01,7.896123308784572803e-01,7.807927389332985912e-01,7.956727028711089167e-01,7.775112171060145627e-01,7.898484021552417689e-01,7.924821019181363946e-01,7.874583570778090902e-01,7.895245497266807355e-01,7.881233493299386605e-01,7.883687412926581040e-01,7.827688149254112826e-01,7.893568182883944351e-01,7.905299429685109791e-01,7.925425822569651668e-01,7.902673859826058189e-01,7.864201675707411798e-01,7.827517091594742293e-01,7.807669750973589284e-01,7.783596508016902282e-01,7.866124451142331164e-01,7.835453228889676103e-01,7.898586233510730414e-01,7.835011480901163949e-01,7.830281500342327616e-01,7.886479391160483576e-01,7.866154813701410342e-01,7.864106881366443869e-01,7.911360795035125015e-01,7.866045416081778319e-01,7.823105444966425015e-01,7.884954091811429144e-01,7.853367159040635093e-01,7.752162568682795518e-01,7.910584488242398127e-01,7.855039178185383442e-01,7.870002914199908384e-01,7.857763152828382003e-01,7.935182437445366110e-01,7.897366267721378508e-01,7.890868108539270676e-01,7.900164366159216911e-01,7.905328179992784365e-01,7.893762501512435747e-01,7.804138485523693936e-01,7.875530543217533763e-01,7.865435742536239783e-01,7.821649034718591853e-01,7.931146346569517558e-01,7.917360871499855568e-01,7.903124355782447097e-01,7.823196747628701209e-01,7.885666992123400165e-01,7.883244897762341497e-01,7.796031961955227629e-01,7.854582621534516029e-01,7.905595575604261738e-01,7.870348223644603181e-01,7.858153402745555738e-01,7.811693675903116363e-01,7.840778640085913631e-01,7.991871423311426303e-01,7.901402436041815580e-01,7.922959289648145997e-01,7.786389223383050062e-01,7.844522993850100434e-01,7.900821747960095065e-01,7.888760285507150360e-01,7.878867148666627296e-01,7.875412437550426414e-01,7.871101183325583950e-01,7.888142709426052557e-01,7.859976158900577881e-01,7.877898572817207956e-01,7.877422128140671997e-01,7.832040026126406707e-01,7.825249614535790821e-01,7.878375433911629644e-01,7.850777298932167803e-01,7.891625180047306953e-01,7.875652276826868858e-01,7.932954825117632947e-01,7.892837488592132633e-01,7.837933219201934643e-01,7.882780199025851697e-01,7.912107643491104181e-01,7.846003861234395194e-01,7.821345879631831366e-01,7.894416599324309836e-01,7.874270108269194601e-01,7.894835368644237406e-01,7.862013058457359982e-01,7.813791015905320325e-01,7.914726144688246645e-01,7.871479857507527322e-01,7.935425239651209273e-01,7.887681650317479587e-01,7.920823844318709561e-01,7.921904561768111641e-01,7.923143085650903306e-01,7.886802473679317416e-01,7.878663553734241987e-01,7.850169175779274644e-01,7.852416449617499739e-01,7.890518072019317986e-01,7.923041219534775470e-01,7.883488270053141678e-01,7.916210200005950881e-01,7.806596556616035576e-01,7.840014182006659338e-01,7.919798503694251979e-01,7.846948456125787397e-01,7.909302015567556410e-01,7.827106014715660143e-01,7.887236523515175346e-01,7.755429032864921135e-01,7.892962341817856275e-01,7.913996027020460122e-01,7.883997000107615394e-01,7.857393439723323603e-01,7.874110762185403400e-01,7.843921681191607931e-01,7.842112087493424699e-01,7.877783933971619357e-01,7.902366329985912596e-01,7.936309840194185616e-01,7.801648109383432228e-01,7.904394598408558403e-01,7.863976916504099579e-01,7.968415007216753665e-01,7.846478659492053254e-01,7.889965973381549702e-01,7.853001191424104910e-01,7.864085083265032194e-01,7.825718795363176827e-01,7.924868116287657749e-01,7.928631079158441342e-01,7.898388777192124621e-01,7.950519172389650668e-01,7.880777361117075053e-01,7.877245352392647781e-01,7.867408708495249314e-01,7.815158243850065523e-01,7.870447623708256568e-01,7.928320261243470002e-01,7.895488751316713794e-01,7.876565960081970408e-01,7.869610639973845245e-01,7.844135755316304914e-01,7.858875736409305368e-01,7.868564875707279027e-01,7.976647679259465384e-01,7.860803411882825165e-01,7.950029414246572168e-01,7.913123558585737349e-01,7.887966329073036187e-01,7.876337300037868916e-01,7.899353378752789201e-01,7.853790001046933034e-01,7.948810130292693898e-01,7.871569032868248605e-01,7.868427766729054751e-01,7.915726509472650330e-01,7.893277501745635805e-01,7.877806928043951107e-01,7.910725678267633842e-01,7.886693155447429548e-01,7.884814846885281892e-01,7.917826068442511689e-01,7.900352318029884024e-01,7.870656694675204346e-01,7.793621831505826991e-01,7.932619581751543247e-01,7.663430926045179392e-01,7.821698547231512588e-01,7.883784071546275918e-01,7.880664222416624565e-01,7.967028460132957735e-01,7.731153133162588231e-01,7.908537806852644625e-01,7.858620899560360140e-01,7.902521966936880693e-01,7.866495495160794604e-01,7.936379146392000816e-01,7.875906043240442633e-01,7.818288832983362191e-01,7.849756231372304605e-01,7.751360363049897284e-01,7.906297803865113272e-01,7.815997982611222472e-01,7.938680305220070510e-01,7.835092463258275242e-01,7.921538949747725100e-01,7.870102988310178072e-01,7.840481853653340494e-01,7.862757608260677600e-01,7.767353808136782112e-01,7.892619218842896744e-01,7.823368224275717431e-01,7.880573228672445030e-01,7.884794631007352450e-01,7.886980392171818455e-01,7.872146726895968838e-01,7.896077658684401701e-01,7.890387529566468272e-01,7.838019631489098193e-01,7.872198336003823904e-01,7.906265785293901116e-01,7.906396189767144200e-01,7.842202059096313738e-01,7.898942683485195015e-01,7.890960416382138964e-01,7.847888509684077807e-01,7.908958405633040867e-01,7.905038428198433165e-01,7.869846192785258099e-01,7.921784581813855475e-01,7.870334481267857729e-01,7.893300483581695559e-01,7.808051081501831137e-01,7.852168463116114827e-01,7.865656537948189087e-01,7.845830154266385525e-01,7.916572893140234601e-01,7.898135717944764211e-01,7.906199506804391097e-01,7.904274579836673142e-01,7.897663667177629021e-01,7.884424745932852030e-01,7.869884898820121988e-01,7.788960190578875231e-01,7.729133111086483598e-01,7.855249424219171717e-01,7.933614308354067779e-01,7.913704772663312514e-01,7.905402313562542860e-01,7.976861125288176035e-01,7.851350029603740843e-01,7.815671392663825490e-01,7.879700569992970083e-01,7.886631725194164222e-01,7.773262503065779816e-01,7.809742860571675660e-01,7.895233351625917662e-01,7.861093785456400029e-01,7.954707572971551066e-01,7.882201578076751813e-01,7.892566265127858305e-01,7.909914222459404343e-01,7.839948912141582182e-01,7.835734587703104825e-01,7.803625319515730130e-01,7.866952777951236042e-01,7.916731486943540119e-01,7.819296209536857889e-01,7.840855294567938838e-01,7.929489179657560616e-01,7.845708773028555738e-01,7.830431369598368496e-01,7.877916040952073207e-01,7.889982014391533349e-01,7.809272637659023797e-01,7.911990127332324541e-01,7.889208151126408941e-01,8.793207063517209932e-01,8.791192090358350697e-01,8.761105966235324116e-01,8.771507222869846521e-01,8.765439252053028873e-01,8.780758495367613214e-01,8.776586255451941376e-01,8.793723457470553617e-01,8.772929771226926077e-01,8.782078238947743642e-01,8.764303415848095913e-01,8.801377975093528372e-01,8.783436833734096227e-01,8.804280476650644394e-01,8.792780157651369777e-01,8.792942208006269134e-01,8.770331960281617656e-01,8.798125693650900025e-01,8.800403196725462562e-01,8.792148496538874092e-01,8.783718758780879599e-01,8.789457079754949831e-01,8.772962423826873302e-01,8.769772348792165273e-01,8.750614306543980092e-01,8.772302855715611303e-01,8.785551143409122687e-01,8.794905176086542653e-01,8.780577862746524742e-01,8.777617089848647192e-01,8.776758744481339969e-01,8.767205800874025012e-01,8.770592877544721722e-01,8.775443355173464521e-01,8.780246313485581267e-01,8.812100134336162682e-01,8.788687107977236623e-01,8.774603458059965222e-01,8.758157572486622300e-01,8.779110807680544637e-01,8.788060068964611560e-01,8.785350218854237614e-01,8.771371540720056537e-01,8.795488621910404481e-01,8.785416330051362133e-01,8.771872274613388143e-01,8.791568885380754983e-01,8.789498675475444500e-01,8.769709926278684842e-01,8.781964580027279421e-01,8.760136325089178388e-01,8.778925898879434975e-01,8.763695752198767952e-01,8.770255498078393108e-01,8.787219459786254072e-01,8.778971554141106193e-01,8.768987039730529176e-01,8.792272566186279947e-01,8.770796100617123114e-01,8.781537498739622194e-01,8.780199481146337970e-01,8.777344993579060395e-01,8.782892745761288200e-01,8.780419513108479457e-01,8.782468859495849989e-01,8.777096576409665341e-01,8.795729214991003797e-01,8.772084069052711319e-01,8.768041162562190127e-01,8.787993843438980379e-01,8.786019334061145880e-01,8.770921001896802016e-01,8.773059739802466783e-01,8.786390646750518174e-01,8.779880791609931956e-01,8.790191364598654022e-01,8.772838919895875609e-01,8.768867857636565288e-01,8.779872339383295587e-01,8.788609996581259187e-01,8.772895497471269177e-01,8.763293918649333047e-01,8.764144364816325306e-01,8.785935080152226240e-01,8.783795441432807882e-01,8.770742733864400620e-01,8.793806676387627697e-01,8.774872570744695066e-01,8.787880115596458097e-01,8.775826340042780505e-01,8.786987077563047643e-01,8.770208420173535302e-01,8.784555398999936981e-01,8.791519167174980387e-01,8.773801808533850943e-01,8.778580577095252968e-01,8.796398776978695544e-01,8.782325716579489905e-01,8.762400860782477707e-01,8.768198138965579425e-01,8.784019980143996653e-01,8.787417310473254473e-01,8.769464233871626657e-01,8.768648837165958776e-01,8.762738391626356815e-01,8.775368126469722529e-01,8.765507588506044057e-01,8.798555916477417416e-01,8.766523664440440955e-01,8.789452236868313673e-01,8.785058610603359019e-01,8.765708012041046882e-01,8.790783819703432700e-01,8.776504669285141169e-01,8.788242995960854342e-01,8.769216392533167870e-01,8.775293865110251890e-01,8.776426406424481241e-01,8.775785260446508085e-01,8.781737321720746170e-01,8.761041707217637198e-01,8.792897338847808220e-01,8.780536382560727438e-01,8.779136512137385440e-01,8.775795672349424592e-01,8.781073117494249125e-01,8.777348465997852900e-01,8.766005449085970680e-01,8.760696510832357564e-01,8.775738384321354335e-01,8.776984335305232365e-01,8.785967375051446648e-01,8.800340543143022609e-01,8.793129142720726987e-01,8.775626650200645251e-01,8.778535123978289390e-01,8.786067073523704529e-01,8.775673674577996186e-01,8.770322427391353814e-01,8.776768435177426664e-01,8.771439295718934659e-01,8.759585726935535943e-01,8.761742334095394824e-01,8.783513268324865120e-01,8.786599760675858350e-01,8.773571937787935093e-01,8.778183456462218537e-01,8.788823513275934030e-01,8.767486921141683931e-01,8.767695264944880273e-01,8.792455161168560851e-01,8.770602400537863552e-01,8.769993762672779747e-01,8.773238484972101237e-01,8.789195947211254634e-01,8.769935849245944492e-01,8.784483251450537766e-01,8.757207265775315275e-01,8.764678935682501670e-01,8.782010631309580262e-01,8.756578761447272319e-01,8.787821254814297545e-01,8.795285741021543480e-01,8.762326110569765847e-01,8.778601874290744567e-01,8.786317860324129869e-01,8.787445991990663341e-01,8.792820016882840761e-01,8.784865395392903453e-01,8.753577221868179548e-01,8.785268248003680336e-01,8.795549403993192517e-01,8.788403073101317409e-01,8.784015542369348895e-01,8.793523238335801961e-01,8.780032063972064149e-01,8.777371053376183951e-01,8.789493856505107283e-01,8.793846098373425679e-01,8.796559029185548884e-01,8.784455598661135012e-01,8.773694929441610002e-01,8.770640249891659135e-01,8.785096030641145193e-01,8.778496297093600909e-01,8.797603175990019730e-01,8.797570190862284978e-01,8.765711136396017178e-01,8.750677618505410260e-01,8.776615872825641596e-01,8.772806826945424019e-01,8.784277084506066924e-01,8.761226418527316984e-01,8.778966197918363079e-01,8.774105148412520983e-01,8.781312992791836525e-01,8.778560770866791207e-01,8.774264096430085536e-01,8.791968467199524628e-01,8.761590814072932609e-01,8.777269697942783333e-01,8.791825886974179438e-01,8.777808774443351947e-01,8.790317151760016490e-01,8.775714332467748902e-01,8.779293550893830789e-01,8.774073477068093929e-01,8.802242493505383347e-01,8.789387683406457707e-01,8.766875958030557747e-01,8.795133763347621203e-01,8.798659166794613462e-01,8.790204901920144476e-01,8.789770471421564091e-01,8.778658702776909184e-01,8.762542687450735057e-01,8.781401073088026532e-01,8.787817299522732162e-01,8.771410096972789283e-01,8.762103402620629033e-01,8.773380318414414347e-01,8.780950214639634543e-01,8.778095319192256163e-01,8.773392545402894926e-01,8.785310162811029722e-01,8.774095897568009450e-01,8.777098875584271598e-01,8.778519573035914458e-01,8.770662932488582086e-01,8.779971567168507462e-01,8.783467755393088439e-01,8.768847453246007007e-01,8.773566255346921805e-01,8.771951589258322191e-01,8.786781784539265949e-01,8.771364468787751223e-01,8.785108466125368665e-01,8.776498189902299796e-01,8.777500086485711117e-01,8.776355435513270020e-01,8.773730796721451730e-01,8.784257356773731429e-01,8.781519817222461777e-01,8.787239063227649805e-01,8.784539028541031858e-01,8.789434718787114686e-01,8.777596172445616407e-01,8.771800800158049416e-01,8.772456816783295031e-01,8.780091794921625059e-01,8.770424936358101053e-01,8.785477953565663523e-01,8.770706945288810896e-01,8.776430781889630328e-01,8.788233726474815599e-01,8.782761571257009514e-01,8.759837674608078606e-01,8.761954100164063286e-01,8.789297302620345809e-01,8.779900580458129822e-01,8.778695018306575948e-01,8.770010547844314663e-01,8.784053205089114025e-01,8.770395972969947662e-01,8.804237268432016927e-01,8.778669136149261920e-01,8.764566265154891678e-01,8.774802632268874358e-01,8.773837488437650212e-01,8.763448205965821414e-01,8.778810820397475734e-01,8.776054815111095087e-01,8.774936839264839694e-01,8.783681289856318797e-01,8.767628287780987462e-01,8.786266596931117112e-01,8.798571046062827472e-01,8.774061774480907960e-01,8.770384140192707401e-01,8.784936374937578618e-01,8.794153002361274618e-01,8.791312399904780417e-01,8.751327957882720776e-01,8.782557282555665257e-01,8.758468419617901901e-01,8.766856141022536519e-01,8.768725756497176560e-01,8.774493944897238107e-01,8.754171251199119874e-01,8.776502788755683460e-01,8.773655037789773736e-01,8.777658376841747101e-01,8.775788261194662487e-01,8.773032737184915941e-01,8.777912146960197282e-01,8.782660360978390424e-01,8.774092902031637164e-01,8.761176126840433120e-01,8.776426585238099598e-01,8.764206037505593017e-01,8.770983479616049072e-01,8.769146865806961566e-01,8.760610604113457933e-01,8.794359233052065905e-01,8.787258111467625143e-01,8.780911589464113209e-01,8.768600320728520137e-01,8.774375779280657595e-01,8.798000351486457982e-01,8.763794921401492077e-01,8.773754463316698615e-01,8.789640292863980520e-01,8.774091790888657316e-01,8.773846863750880409e-01,8.786876597603971994e-01,8.770023801037730715e-01,8.794506173363000334e-01,8.786515149889269072e-01,8.774308061743925080e-01,8.788415931125567182e-01,8.776669937030918689e-01,8.761729695799954643e-01,8.780250278399590602e-01,8.754082055787403283e-01,8.769686516216009808e-01,8.765034681033290198e-01,8.783167765854148490e-01,8.780803557933021253e-01,8.774420526863184744e-01,8.782660399752185709e-01,8.789475285747470057e-01,8.775833256822320738e-01,8.770462518568118426e-01,8.787240974493278900e-01,8.759040066457721707e-01,8.768388063593561821e-01,8.777723817407647733e-01,8.792616050695691854e-01,8.782053408266740080e-01,8.761285987372248174e-01,8.770943370333931233e-01,8.774014123866600290e-01,8.783990448676212148e-01,8.769958944631179865e-01,8.778224367853222354e-01,8.781277979217991803e-01,8.763726821023787306e-01,8.777727204183077836e-01,8.790737681277180915e-01,8.772101818054246491e-01,8.785341490203057990e-01,8.786953362706630966e-01,8.775337198884543000e-01,8.788535752706017057e-01,8.762743667174240914e-01,8.782791336260575843e-01,8.780819805722066551e-01,8.773006757597565652e-01,8.777043289340282772e-01,8.788345915320709967e-01,8.768525460080129896e-01,8.764681117864500104e-01,8.779734855964387297e-01,8.798781645925246586e-01,8.789525773400103104e-01,8.768162080827374139e-01,8.794154665691081840e-01,8.782665388272183904e-01


==> figures/profiles_exp1/profiles_LowCount_B.dat <==
x ref fbp pwls odps imdps lbfgs projdps uneti unetp 
0 -0.0 -0.001174 0.000656 0.0 0.000361 -0.0 0.000202 -0.0 0.0
1 0.0 0.000557 0.000782 -0.0 -0.0 -0.0 0.00037 0.0 0.0
2 0.0 -0.001311 0.00054 0.0 0.000375 -0.0 0.000419 0.0 0.0
3 0.000367 0.00097 -0.0 0.0 0.0 -0.0 8.5e-05 0.001366 0.0
4 0.000943 0.002835 0.0 0.000739 0.0 -0.0 0.000776 0.001552 1e-06
5 0.000631 0.000286 -0.0 0.002123 0.000908 0.0 0.001148 0.001193 0.000396
6 -0.0 0.002705 0.0 0.002353 0.002584 0.000191 0.000185 0.003028 0.000619
7 0.0 -0.000407 0.0 0.000533 0.003696 0.000429 0.0 0.001567 1e-06
8 0.0 0.006662 0.000454 0.0 0.003526 -0.0 0.0 0.0 -0.0
9 0.0 0.006351 0.000379 -0.0 0.003057 -0.0 4e-06 0.0 0.0
10 0.0 -0.000889 0.0 8e-06 0.003155 0.0 1.3e-05 0.0 -0.0
11 0.0 0.00557 0.0 -0.0 0.002872 0.0 0.0 0.0 -0.0
12 0.0 -0.004561 -0.0 0.0 0.003104 1e-06 1.8e-05 0.0 0.0
13 0.0 -0.00299 -0.0 -0.0 0.002872 0.0 0.0 0.0 -0.0
14 -0.0 0.002885 -0.0 3.4e-05 0.002638 0.0 -0.0 0.000232 0.0
15 -0.0 0.000708 -0.0 0.0 0.003061 0.0 1.9e-05 0.000121 0.0
16 0.0 -0.001411 -0.0 0.000331 0.003459 0.0 -0.0 0.000463 0.0
17 -0.0 -0.000766 -0.0 0.000262 0.002866 0.000507 4.2e-05 0.000239 -0.0
18 -0.0 0.001069 -0.0 0.000319 0.002642 0.001104 -0.0 7.4e-05 -0.0
19 0.0 0.004351 0.0 0.0 0.003304 0.001055 7.3e-05 -0.0 0.0
20 -0.0 -0.000783 -0.0 4e-06 0.003336 0.001177 9e-06 0.0 0.0
21 0.0 -0.007026 0.0 0.0 0.002866 -0.0 0.0 -0.0 0.0
22 -0.0 0.002179 -0.0 7.7e-05 0.002843 0.00148 0.0 0.0 -0.0
23 0.0 -0.001067 0.0 9.7e-05 0.003477 0.000114 0.000121 0.0 0.0
24 -0.0 0.000496 -0.0 -0.0 0.00363 0.001351 6.1e-05 0.000682 -0.0
25 0.0 0.000353 0.0 0.0 0.003415 0.001619 0.000147 0.000535 0.0
26 -0.0 0.002759 -0.0 0.0 0.002651 -0.0 0.000138 0.000828 -0.0
27 0.0 0.004913 0.0 0.0 0.002878 0.001647 0.000263 0.000533 0.0
28 -0.0 -0.002428 -0.0 -0.0 0.003187 1.2e-05 0.000167 0.000679 -0.0
29 0.0 0.005476 0.0 0.0 0.003032 0.00051 0.000255 0.0 0.0
30 -0.0 -0.003477 -0.0 -0.0 0.002559 1.5e-05 0.000298 -0.0 -0.0
31 0.0 0.003264 0.0 0.0 0.003391 0.000647 0.000327 0.0 0.0
32 0.0 0.005448 7.5e-05 0.0 0.003068 0.000475 0.00081 0.0 0.0
33 0.001281 0.005684 0.003516 0.002671 0.002123 0.00348 0.002664 0.007054 0.005909
34 0.007849 0.00524 0.008399 0.011697 0.007562 0.005068 0.010356 0.016037 0.015233
35 0.022983 0.030815 0.018419 0.026054 0.021251 0.026968 0.02454 0.026661 0.02456
36 0.037817 0.029261 0.022637 0.032078 0.030678 0.033262 0.031921 0.035624 0.029861
37 0.04312 0.034237 0.024157 0.035174 0.03357 0.033213 0.035601 0.036255 0.031335
38 0.038234 0.030635 0.023457 0.033183 0.033035 0.031524 0.032512 0.032731 0.03102
39 0.02943 0.029537 0.021291 0.029289 0.027139 0.026662 0.026261 0.031543 0.030643
40 0.025726 0.026503 0.019677 0.027573 0.026008 0.024741 0.023832 0.027505 0.030062
41 0.027571 0.023537 0.018718 0.029071 0.023927 0.023977 0.02622 0.029571 0.02949
42 0.031874 0.030475 0.020026 0.031828 0.025215 0.027165 0.030511 0.02846 0.028716
43 0.030717 0.031959 0.019485 0.028697 0.022095 0.03141 0.029544 0.024532 0.026519
44 0.019192 0.019632 0.014442 0.018071 0.014136 0.018505 0.020931 0.018673 0.022086
45 0.006344 0.006634 0.007351 0.007694 0.00758 0.00327 0.010913 0.010157 0.014962
46 0.000934 0.003639 0.003294 0.001334 0.000949 0.000369 0.003002 0.00398 0.004391
47 0.00033 0.001829 0.000305 0.00041 0.002167 0.0 0.0 0.001007 0.0
48 0.000395 0.003137 0.0 0.000177 0.003669 0.002481 0.0 -0.0 0.0
49 0.00032 0.00313 -0.0 -0.0 0.003169 0.001034 8.3e-05 0.0 0.0
50 0.000252 -0.00061 0.0 1.6e-05 0.003434 0.000303 0.000173 0.0 -0.0
51 0.000216 -0.000667 -0.0 2.8e-05 0.002707 0.001389 0.000271 8.9e-05 -0.0
52 0.000162 -0.005274 0.0 7.2e-05 0.003449 1e-05 0.000198 0.000607 1e-06
53 0.000107 -0.002771 0.0 0.0 0.002398 0.000253 4.2e-05 0.000146 0.0
54 0.000158 0.004956 -0.0 -0.0 0.002904 -0.0 9.1e-05 0.0001 0.000291
55 0.000106 -0.001088 0.0 5.8e-05 0.00315 -0.0 0.0 0.0 0.000437
56 1.1e-05 -0.00033 -0.0 0.0 0.002204 -0.0 0.000267 0.0 0.001257
57 0.000165 0.002748 0.0 -0.0 0.002567 0.0 0.000557 0.0 0.000659
58 0.000298 0.00104 0.0 0.000111 0.003221 4.4e-05 0.000636 -0.0 -0.0
59 0.000473 0.002889 0.000319 0.000289 0.003721 3.6e-05 0.000538 0.000633 0.0
60 0.001045 -0.002744 0.002256 0.002058 0.001986 1.2e-05 0.001276 0.002224 0.0
61 0.007696 0.009613 0.009573 0.006327 0.005935 0.006484 0.009296 0.014454 0.012573
62 0.027564 0.028488 0.019423 0.024011 0.022687 0.025943 0.028306 0.025767 0.026442
63 0.035841 0.032664 0.024179 0.035271 0.031531 0.030618 0.031826 0.026666 0.029757
64 0.02237 0.024541 0.022454 0.025048 0.028237 0.021393 0.022297 0.025018 0.025533
65 0.016658 0.022138 0.023226 0.022088 0.025622 0.019509 0.02157 0.029372 0.024546
66 0.033221 0.037579 0.028214 0.034829 0.032136 0.032374 0.03272 0.034173 0.033668
67 0.047802 0.044176 0.031864 0.044485 0.039037 0.047555 0.043973 0.033727 0.040419
68 0.030807 0.032259 0.026122 0.028026 0.027999 0.031265 0.03075 0.031231 0.031016
69 0.008986 0.013416 0.013999 0.008944 0.011906 0.006606 0.009689 0.022518 0.013928
70 0.002183 0.006291 0.005143 0.002208 0.001447 0.002671 0.002966 0.009147 0.002007
71 0.001252 0.003659 0.001518 0.001936 0.001228 0.000609 0.00153 0.004928 7e-06
72 0.001161 0.008266 0.00144 0.001809 0.001332 0.001956 0.001356 0.004139 0.00123
73 0.001159 0.00527 0.00031 0.001623 0.001922 0.001203 0.001228 0.003106 0.002547
74 0.001163 0.000742 0.0 0.001617 0.001698 0.002653 0.001049 0.0013 0.002101
75 0.001074 0.003526 0.000249 0.001549 0.001501 0.001445 0.000993 0.000421 0.002402
76 0.001075 0.003949 0.000553 0.001041 0.00076 0.000849 0.000675 0.0 0.001928
77 0.000805 0.003528 0.000232 0.000593 0.001086 0.000297 0.000672 0.000475 0.001037
78 0.000581 0.000823 0.000278 0.000623 0.001345 0.002658 0.000622 0.000357 1e-06
79 0.000523 0.000597 0.000302 0.000712 0.001057 0.000342 0.000545 0.000184 0.0
80 0.000387 -0.000116 0.0 0.000347 0.001018 0.001177 0.000533 0.0001 -0.0
81 0.000348 -0.002343 -0.0 0.000318 0.000677 0.000539 0.000525 -0.0 0.0
82 0.000366 0.006543 0.001027 0.000358 0.000838 0.000803 0.000553 0.0 6.3e-05
83 0.000411 0.003396 0.000848 0.000387 0.000981 0.0 0.000555 4.3e-05 0.000876
84 0.000494 0.004235 0.000792 0.000393 0.00145 0.001068 0.000498 0.000348 0.000893
85 0.00038 0.000978 0.000556 0.000435 0.001086 0.002097 0.000464 0.000737 0.000219
86 0.000334 0.003887 0.000828 0.00046 0.000663 0.000219 0.000527 0.000554 0.000408
87 0.000409 -0.007539 0.0 0.000412 0.000563 3.1e-05 0.0004 0.000646 0.000456
88 0.000396 0.000773 0.000627 0.000372 0.000812 0.000473 0.000626 0.000716 0.000314
89 0.000304 -0.002791 0.000194 0.000249 0.000795 0.000551 0.000766 0.001016 0.000901
90 0.000323 0.001905 0.001018 0.000427 0.001131 0.000139 0.000779 0.000806 0.001459
91 0.000166 -0.000162 0.00089 0.000312 0.000868 0.00173 0.00061 0.000442 0.001366
92 0.000249 0.003012 0.000797 0.00038 0.001107 0.000541 0.000683 0.0 0.000957
93 0.000171 -0.000459 0.000216 0.000342 0.001282 -0.0 0.00045 0.00026 1.4e-05
94 5.1e-05 -0.005474 0.0 0.000132 0.000854 0.0 0.000294 0.00051 0.0
95 0.000199 0.000823 0.000371 0.000226 0.001145 3.2e-05 0.000491 0.000711 9e-06
96 0.000756 0.0038 0.001515 0.000361 0.00054 0.001034 0.000352 0.000458 0.000832
97 0.001206 0.005012 0.001879 0.00059 0.000643 0.00154 0.00046 0.000466 0.001129
98 0.001085 0.005762 0.001581 0.000448 0.000954 0.00153 0.000456 0.000596 8.7e-05
99 0.000452 -0.002314 0.000294 0.000594 0.000765 0.001156 6.7e-05 0.000912 -0.0
100 0.000194 -0.003444 0.0 0.000516 0.000826 -0.0 0.0 0.001507 0.0
101 0.00012 -0.005379 -0.0 -0.0 0.0 0.000174 0.0 0.000997 0.0
102 4.4e-05 -0.003558 0.0 0.0 0.0 0.0 -0.0 0.000174 0.0
103 3.5e-05 -0.002518 -0.0 0.000106 0.000262 5.9e-05 0.0 5.3e-05 -0.0
104 0.000103 0.004119 0.0 0.000113 0.000514 0.001702 -0.0 -0.0 0.0
105 5.1e-05 -0.000798 -0.0 -0.0 0.0 0.000189 6.2e-05 0.000138 -0.0
106 0.000212 0.007491 0.000303 0.0 0.0 3.2e-05 -0.0 0.000215 0.0
107 0.000655 -0.003345 0.0 0.0 0.000363 0.0 0.0 0.00064 0.0
108 0.000663 0.001505 0.000245 0.000236 0.000258 1e-05 0.0 0.000899 0.000204
109 0.000528 0.000142 0.000788 0.000423 0.000696 0.001608 0.0 0.001276 0.000147
110 0.000562 0.003225 0.000729 0.0 0.000605 0.000288 6.5e-05 0.001233 9.2e-05
111 0.000675 0.001067 0.000632 0.0 0.000941 0.000305 0.000425 0.000823 6.1e-05
112 0.000733 8e-06 0.00022 8.9e-05 0.001484 6e-06 0.000671 0.001347 5.4e-05
113 0.000803 -0.001933 5.2e-05 0.000404 0.000788 0.000185 0.001104 0.001839 0.000631
114 0.00086 0.006379 0.000983 0.0 0.001051 0.00011 0.000777 0.001515 0.000821
115 0.000877 -8.5e-05 0.0 7.5e-05 0.000584 0.000523 0.000227 0.001253 1.1e-05
116 0.000873 -0.001182 0.0 0.0 0.000753 3.6e-05 0.000197 0.001487 4e-06
117 0.000741 -0.004806 0.0 0.000349 0.000963 5.4e-05 0.000303 0.001746 3e-06
118 0.000736 0.006046 0.001045 0.000747 0.000785 0.00057 0.000588 0.001892 0.000578
119 0.000646 0.006922 0.001396 0.001045 0.000973 0.003154 0.000639 0.001446 0.000686
120 0.000641 0.000654 0.000349 0.000604 0.000476 0.000232 0.0 0.000412 6.2e-05
121 0.000547 0.006858 0.000481 0.000523 0.001248 0.000964 0.0 0.000624 1e-06
122 0.000198 0.005672 0.0 0.000706 0.000547 -0.0 0.0 0.000267 -0.0
123 7.8e-05 -0.000168 0.0 0.000533 0.00024 -0.0 0.0 0.000337 0.0
124 1.8e-05 0.000184 -0.0 -0.0 2e-05 -0.0 7.7e-05 0.0 1e-06
125 1.6e-05 0.000992 0.0 0.0 0.000677 0.0 0.0 0.000191 0.000615
126 0.0002 0.004366 0.0 0.000665 0.00036 0.00017 1.7e-05 0.000519 0.00056
127 0.000473 0.003231 0.000398 0.001983 0.000551 0.000466 3.5e-05 0.0011 0.0
128 0.00038 0.001888 0.000229 0.00101 0.000424 0.000242 0.0 0.000836 -0.0
129 0.000293 -0.001868 -0.0 7.9e-05 0.000917 -0.0 2.1e-05 0.000543 -0.0
130 0.000292 0.002114 0.000708 0.001774 0.001648 0.000606 0.000388 0.000772 -0.0
131 0.001076 -0.002427 2e-05 0.001441 0.000986 0.0 0.000808 0.001479 0.0
132 0.000348 0.004724 0.000274 0.00021 0.001094 7e-05 0.000365 -0.0 0.0
133 0.0 -0.001086 -0.0 2.6e-05 0.000996 0.0 0.000266 0.0 -0.0
134 0.0 -0.002479 0.0 5e-05 0.00095 -0.0 9.1e-05 0.0 -0.0
135 9e-05 0.001849 0.0 0.000297 0.000256 0.000448 0.000174 0.000557 0.0
136 0.000287 -0.000665 0.000143 0.000179 0.0 5.1e-05 0.0 0.000477 0.0
137 0.000259 0.002551 1.4e-05 -0.0 0.0 0.000261 4.5e-05 0.000339 2e-06
138 0.000232 -0.002571 0.0 0.000117 9.4e-05 0.0 0.0 0.0 1e-06
139 0.000374 0.00099 4e-06 9e-05 0.000754 6.7e-05 2.5e-05 0.00021 7.5e-05
140 0.000323 -0.001749 0.0 0.000455 0.000171 0.000121 5.9e-05 0.001007 0.000156
141 2.5e-05 0.003427 1e-05 2.8e-05 -0.0 0.000361 0.000121 0.001023 0.0
142 5.5e-05 -0.00297 -0.0 0.0 0.0 0.0 0.000107 1.1e-05 0.0
143 6.2e-05 0.004003 0.0 0.0 0.0 -0.0 0.000183 0.0 -0.0
144 0.000176 0.000956 0.0 0.000392 0.000451 0.00022 0.000286 4e-06 0.0
145 0.000674 -0.000185 0.000223 0.000719 0.000225 4.8e-05 0.000236 0.001286 0.000154
146 0.001605 0.001088 0.000437 0.001099 0.000419 0.001 0.000454 0.001335 0.000805
147 0.001936 0.002476 0.000734 0.001998 0.000915 0.001682 0.001009 0.000751 0.000894
148 0.001154 0.002528 0.000392 0.002181 0.000827 0.000407 0.000913 0.000298 0.000905
149 0.000837 0.002002 4.4e-05 0.002531 0.000356 0.00076 0.000835 0.000754 0.000365
150 0.000666 -0.001678 -0.0 0.000851 0.000126 0.001226 0.000279 0.00061 0.000742
151 0.000354 -0.001963 -0.0 7e-06 8.2e-05 0.0 0.000234 0.000271 0.000996
152 7e-05 0.00567 0.0 -0.0 0.0 6.6e-05 0.000183 0.0 0.000854
153 0.0 -0.00071 -0.0 0.0 0.0 0.0 0.000168 0.0 0.000517
154 0.000167 0.004532 0.0 2.9e-05 0.000192 2e-06 0.0 0.000671 6.1e-05
155 0.000614 -0.001483 0.0 0.000334 0.000806 6e-06 0.000814 0.001047 3e-06
156 0.000743 0.008202 0.001995 0.000571 0.001249 0.000122 0.001309 0.000914 0.000209
157 0.000471 0.006819 0.002371 0.000474 0.00243 0.000643 0.000835 0.0 0.001072
158 0.000306 -0.003108 0.001357 6.8e-05 0.003213 2.5e-05 0.000452 0.000454 0.000469
159 0.000267 0.00426 0.002135 6.7e-05 0.003589 2e-06 0.000357 0.001091 1e-06
160 0.000261 -0.000823 0.001778 0.0 0.002952 4e-06 0.000519 0.000189 -0.0
161 0.000261 0.000763 0.001016 6.7e-05 0.00308 5e-06 0.000515 0.0 0.0
162 0.000296 0.001716 0.000972 0.0 0.00316 0.0 0.000742 0.0 0.0
163 0.000316 -0.002015 0.000378 -0.0 0.003011 0.0 0.001103 -0.0 0.0
164 0.000279 0.009384 0.002115 0.0 0.003237 0.001557 0.001449 0.0 4.9e-05
165 0.00026 0.003513 0.001309 0.0 0.003631 0.000965 0.001329 0.0 0.000827
166 0.000256 0.003332 0.000394 0.0 0.003223 0.0 0.001497 0.0 0.000301
167 0.00026 0.001102 -0.0 0.0 0.003077 0.0 0.00165 -0.0 0.000762
168 0.000309 0.002597 0.0 2e-06 0.003451 2.1e-05 0.001478 0.0 0.001277
169 0.000329 -0.002393 0.0 0.0 0.002748 0.0 0.001122 0.0 7e-06
170 0.000259 -0.00035 0.0 4.6e-05 0.003153 -0.0 0.000714 0.000661 0.0
171 -0.0 -0.00062 0.0 3.5e-05 0.002868 0.000366 0.000553 0.000304 0.000845
172 -0.0 0.004373 -0.0 -0.0 0.002809 0.0 0.000645 0.000768 0.000433
173 0.0 0.002881 -0.0 -0.0 0.003323 0.0 0.000673 0.000458 0.0
174 -0.0 0.000222 0.0 8e-06 0.003114 6.5e-05 0.000627 0.000557 0.0
175 -0.0 -0.00435 0.0 0.0 0.002486 0.0 1.2e-05 0.000123 0.0
176 -0.0 -0.002594 0.0 0.0 0.00295 -0.0 0.0 7.6e-05 -0.0
177 -0.0 0.000254 -0.0 -0.0 0.00296 0.0 0.0 -0.0 0.0
178 0.0 0.004061 -0.0 -0.0 0.002633 2e-05 0.0 -0.0 0.0
179 0.0 0.005965 -0.0 0.0 0.002824 0.000758 0.000126 -0.0 0.0
180 0.0 -0.0007 -0.0 0.0 0.002363 0.000649 0.00018 0.0 0.0
181 0.0 -0.00261 -0.0 0.0 0.002821 0.000524 -0.0 0.0 0.0
182 -0.0 0.003486 -0.0 0.0 0.002927 1.9e-05 -0.0 0.000436 -0.0
183 -0.0 -0.005587 -0.0 0.0 0.002961 4e-06 0.0 0.00068 0.0
184 0.0 -0.002936 -0.0 -0.0 0.002989 -0.0 0.0 0.001352 -0.0
185 0.0 -0.004261 0.0 0.0 0.003174 0.0 0.0 0.000246 0.0
186 -0.0 -0.004236 0.000373 0.000125 0.003205 4.5e-05 0.000683 0.0 0.0
187 0.0 0.004401 0.001973 0.000812 0.003342 0.001988 0.001405 0.0 0.001479
188 -0.0 9e-06 0.001083 0.001872 0.002358 0.000281 0.00143 0.0 0.002146
189 0.0 0.005759 0.000664 0.003312 0.001472 0.001353 0.000411 0.001715 1e-05
190 0.0 0.001105 -0.0 0.001087 -0.0 0.0 2.7e-05 0.002751 0.0
191 0.000351 0.002582 0.0 -0.0 0.0 3e-06 4.8e-05 0.000602 -0.0
192 0.000362 -0.004793 0.0 0.0 0.0 5.7e-05 0.0 0.000486 0.0
193 0.000399 0.002428 -0.0 0.0 0.00036 0.000347 0.000139 0.000724 0.0
194 0.000456 0.002316 -0.0 0.0 0.000697 0.000747 0.000101 0.000212 0.0
195 0.000395 0.000337 -0.0 0.0 8e-05 0.000312 0.0 0.000193 0.0
196 0.000332 0.000418 0.0 1.5e-05 3.2e-05 0.0 0.0 -0.0 0.0
197 0.000335 0.003266 0.0 0.000136 0.000127 0.001177 0.0 0.000105 4.5e-05
198 0.000283 0.001455 0.0 5.9e-05 4.4e-05 0.000211 0.0 0.0 1e-06
199 0.000243 -6.8e-05 0.0 6.3e-05 0.000401 0.000337 5.4e-05 0.0 -0.0
200 0.000239 0.004932 0.000659 0.0 0.000505 0.000112 -0.0 0.0 0.0
201 0.000224 0.005946 0.001028 9.4e-05 2.1e-05 0.0 -0.0 0.000112 1e-06
202 0.000213 -0.001982 0.0 0.000159 0.000785 -0.0 -0.0 0.0 0.0
203 4.1e-05 0.003181 0.00029 0.000357 0.00076 0.000469 0.0 0.000329 0.0
204 -0.0 -0.002388 -0.0 0.000264 0.000828 0.0 -0.0 0.000768 -0.0
205 9e-06 0.000948 0.000361 0.000218 0.000626 0.000338 8.5e-05 0.000847 -0.0
206 0.000116 -0.003031 2.7e-05 0.00042 1e-05 -0.0 0.000108 0.000505 0.0
207 0.000112 0.000298 0.000346 0.000343 7.6e-05 0.0 0.000259 0.000378 2e-06
208 0.000139 0.005331 0.001311 0.000366 0.000451 0.000408 0.000166 0.000355 0.000332
209 0.00016 0.00067 0.000708 0.0004 0.000236 0.000145 0.000264 0.000602 0.000438
210 0.00016 0.003117 0.000933 0.000295 0.0013 0.0 0.000301 0.00044 0.000403
211 0.000217 0.003948 0.001147 0.000505 0.000414 0.001733 0.001397 0.000403 0.000225
212 0.000228 0.002478 0.000869 0.000375 0.000852 0.0 0.001237 0.0 2e-06
213 0.000285 0.004189 0.001065 0.000184 0.000983 -0.0 0.000356 0.001069 0.000422
214 0.0 0.000878 0.000956 0.000177 0.000939 0.001258 0.000194 0.001223 0.000673
215 6e-06 -0.001447 0.000143 4.6e-05 0.000993 0.000153 0.000111 0.001004 2e-06
216 0.000444 -0.000272 0.000218 0.00011 0.000248 2.5e-05 0.0 0.000318 0.0
217 0.000448 0.003015 0.000273 0.000221 0.000227 -0.0 0.0 0.0 0.0
218 0.000412 -0.001481 0.000509 -0.0 0.000791 0.000917 0.0 0.0 -0.0
219 0.000347 0.004448 0.001321 0.0 0.00061 5e-05 0.0 0.000434 0.0
220 4.6e-05 -0.005987 0.0 0.0 0.000453 2e-06 -0.0 0.000172 0.0
221 0.0 0.000973 0.000169 -0.0 0.000245 7.2e-05 1e-06 0.000391 0.0
222 -0.0 -0.000953 0.0 0.0 2.2e-05 0.0 0.0 -0.0 -0.0
223 -0.0 -0.00133 0.0 0.0 0.0 0.000373 3.3e-05 0.0 0.0
224 0.0 0.000249 0.0 1.5e-05 0.000435 0.0 0.00026 5.3e-05 2e-06
225 0.0 0.001078 0.000522 0.0 -0.0 0.000858 0.000658 0.000142 0.000459
226 0.0 0.005427 0.001124 0.0 0.000652 0.000755 0.000509 0.0 0.000409
227 0.0 0.000684 0.001202 0.000537 0.000319 0.000114 0.000685 0.000315 7e-06
228 0.000396 0.005913 0.002759 0.002316 0.001828 0.000498 0.001263 0.001443 1e-06
229 0.000752 0.002424 0.003413 0.002758 0.003106 0.001118 0.002193 0.001455 0.0
230 0.000636 0.004187 0.003875 0.002618 0.003043 0.001033 0.001024 0.0 0.0
231 0.000206 -0.002605 0.001853 0.002236 0.002663 0.0 0.0 0.000847 0.0
232 0.0 -0.001155 0.000426 0.00078 0.001297 0.0 5e-06 0.001247 0.0
233 0.000126 -0.000928 0.0 5.2e-05 0.000251 0.0 0.0 0.000698 -0.0
234 0.000277 0.002042 0.0 -0.0 0.000233 0.0 0.0 0.0 0.0
235 0.000323 -0.001417 -0.0 1e-06 3e-05 0.000848 6.5e-05 0.0 0.0
236 0.000335 0.001892 0.0 0.0 0.000302 5.6e-05 4.9e-05 0.0 0.00049
237 0.000348 -0.000926 0.0 6.7e-05 0.000115 0.000389 8.1e-05 9.3e-05 0.000906
238 0.000401 0.001764 0.000282 0.000119 0.000606 0.000777 0.000159 0.0 0.00059
239 0.000444 0.002119 0.000315 5.3e-05 0.001045 0.0 0.000343 0.0 0.000391
240 0.000477 0.001646 0.000358 0.000103 0.0 -0.0 0.0004 0.0 0.00017
241 0.000538 0.00304 0.00014 0.000108 0.000409 2.9e-05 0.000378 0.000618 3e-06
242 0.000595 0.000942 0.0 0.000189 0.000835 0.0 0.000417 0.00108 -0.0
243 0.00062 0.001957 0.000259 5.1e-05 0.000923 0.000107 0.000512 0.000754 0.0
244 0.00064 0.00239 0.000823 0.0 0.00041 0.001189 0.000467 0.000191 0.0
245 0.000583 -0.000183 4.7e-05 0.0 0.000489 0.000218 0.00056 0.000128 0.0
246 0.000612 -0.000965 0.0 6.1e-05 0.000568 0.000108 0.000426 5.7e-05 2e-06
247 0.000632 0.001257 1e-06 -0.0 0.000642 -0.0 0.000162 0.000456 3.4e-05
248 0.00062 0.009089 0.002223 -0.0 0.000593 0.001141 0.001014 0.000333 0.000682
249 0.000552 0.005832 0.001577 0.0 0.000884 0.000666 0.003249 0.0 0.000522
250 0.000488 -0.003393 0.0 -0.0 0.000278 0.000439 0.001122 0.0 0.0
251 0.000476 0.001439 0.00023 0.0 0.000631 -0.0 0.000144 0.000216 0.0
252 0.000519 -0.002872 0.0 1.3e-05 0.000188 3e-06 0.000311 0.000629 0.0
253 0.001505 -0.000197 0.001461 0.000479 0.002366 7.9e-05 0.001058 0.000915 0.000694
254 0.002105 0.003822 0.002423 0.001338 0.00408 0.003762 0.002112 0.001683 0.001656
255 0.00105 0.000484 0.001571 0.001103 0.003314 1.1e-05 0.001022 0.001894 0.001695
256 0.0 -0.000596 0.000806 0.000176 0.001494 0.0 0.000229 0.001351 0.000838
257 0.0 0.00061 0.000687 0.000224 0.000492 0.000523 0.000136 0.00053 0.000309
258 -0.0 -0.000949 0.0 0.000106 0.000944 0.0 0.000169 -0.0 0.000191
259 -0.0 0.000103 0.0001 0.0 0.000912 0.0 5.3e-05 0.0 0.000344
260 0.0 0.005484 0.001023 9.7e-05 0.000733 0.0 8.4e-05 0.0 0.000429
261 0.0 0.002704 0.000226 1.2e-05 0.000702 -0.0 4.4e-05 5.2e-05 1e-06
262 0.0 -0.002282 0.0 1.4e-05 0.000918 0.0 -0.0 0.0 2.9e-05
263 0.0 -0.002648 0.0 7.9e-05 0.000694 -0.0 0.0 0.000207 0.000711
264 0.000236 0.001452 0.000797 0.000211 0.001275 3e-06 6.5e-05 0.000998 0.000971
265 0.000682 -0.001191 0.00057 0.000531 0.002217 0.0 0.000513 0.001762 0.00073
266 0.001007 0.000283 0.00168 0.000694 0.002478 0.000441 0.001108 0.001321 0.000904
267 0.001205 0.004626 0.002655 0.000942 0.001982 0.000864 0.001633 0.001355 0.001468
268 0.001484 0.002333 0.002415 0.000845 0.002518 0.002054 0.003254 0.000983 0.002179
269 0.001917 0.007071 0.003754 0.000757 0.001994 0.00395 0.005495 0.001912 0.002433
270 0.002005 0.000809 0.002899 0.000814 0.001898 0.00417 0.005314 0.002379 0.002639
271 0.000972 0.001706 0.001484 0.000447 0.001696 7e-05 0.003159 0.001582 0.002214
272 0.000427 0.002818 0.001687 0.000387 0.001957 0.000871 0.00197 0.000456 0.002332
273 0.00046 0.003142 0.001565 0.000299 0.002201 0.000302 0.002076 4.3e-05 0.002394
274 0.000492 0.003564 0.001219 0.000351 0.001218 0.00094 0.001752 0.0 0.001769
275 0.000396 -0.000862 0.0 0.000483 0.000632 0.000172 0.001307 0.00049 5.2e-05
276 0.000416 -0.00164 -0.0 0.000186 0.001178 0.000466 0.000851 0.000458 1e-06
277 0.000534 0.003978 0.000589 0.000633 0.001097 6.2e-05 0.000631 0.000405 0.000224
278 0.000676 -0.001704 -0.0 0.000781 0.000544 0.001159 0.000741 -0.0 0.000655
279 0.000831 0.000936 0.0 0.001127 -0.0 0.000719 0.00075 0.0 0.000396
280 0.000952 0.000478 0.0 0.001139 0.000711 0.001093 0.000694 0.0 1.4e-05
281 0.000957 0.00137 0.0 0.00109 0.0 0.000491 0.000581 7.2e-05 0.000153
282 0.000976 0.002099 -0.0 0.001111 0.000151 0.00024 0.000563 0.000306 0.001206
283 0.000994 0.002135 0.0 0.001182 0.000607 0.000761 0.000654 0.000435 0.001602
284 0.001033 0.003597 0.0 0.001098 0.000105 6.6e-05 0.000552 0.000475 2e-06
285 0.000996 -0.006011 -0.0 0.000502 0.0 0.0 0.00035 0.00116 0.0
286 0.000406 0.008137 0.0 8.5e-05 0.000551 0.003399 8e-06 0.002613 -0.0
287 -0.0 0.00515 0.000158 0.0 0.002043 0.001319 0.0 0.001241 0.0
288 -0.0 0.001619 0.001173 4e-05 0.003387 0.003025 0.000728 -0.0 -0.0
289 0.0 0.003175 0.001985 0.0 0.003461 0.00208 0.000944 0.0 0.0
290 0.0 0.004228 0.001837 0.00035 0.003012 0.000166 0.001326 0.0 0.0
291 0.002623 0.005203 0.004324 0.003031 0.004057 0.003861 0.005152 0.005861 0.005394
292 0.01341 0.007933 0.00912 0.010755 0.010835 0.009356 0.012476 0.012535 0.013347
293 0.022796 0.022542 0.013833 0.021906 0.013618 0.019137 0.01918 0.016362 0.017705
294 0.017112 0.02076 0.012581 0.019691 0.013607 0.019888 0.01905 0.020346 0.015146
295 0.004892 0.006716 0.006068 0.005891 0.00461 0.001154 0.008123 0.013003 0.006615
296 0.001112 0.004276 0.003112 0.000111 0.003272 0.000868 0.000847 0.004248 -0.0
297 0.000389 0.003998 0.000887 0.000503 0.003361 0.000923 4.4e-05 0.000589 -0.0
298 0.000175 -0.004851 -0.0 0.000488 0.002996 5e-06 3.4e-05 0.0 0.0
299 2e-05 -0.001824 -0.0 0.000258 0.003252 0.0 0.000205 -0.0 -0.0
300 2.1e-05 -0.003106 0.0 8.5e-05 0.003067 0.0 0.0003 3.8e-05 -0.0
301 2.3e-05 0.000789 0.0 2.8e-05 0.002959 0.00106 0.00011 -0.0 -0.0
302 2e-05 3.1e-05 0.0 0.0 0.003171 0.0 0.000218 0.0 0.0
303 2.9e-05 0.00221 -0.0 -0.0 0.002693 2.8e-05 0.000201 -0.0 0.0
304 7.6e-05 0.002621 -0.0 2.7e-05 0.003111 -0.0 0.000261 0.000302 0.0
305 0.000112 -0.002886 0.0 -0.0 0.00243 0.0 0.000204 0.0 -0.0
306 0.000109 -0.00273 -0.0 0.0 0.002699 -0.0 0.000229 6e-05 -0.0
307 7.5e-05 0.000328 0.0 -0.0 0.002445 0.000347 0.000208 0.0 0.0
308 0.00013 -0.002214 -0.0 0.0 0.003412 2e-06 0.000294 -0.0 0.0
309 0.000193 -0.003404 0.0 -0.0 0.002663 0.000865 0.000247 0.0 -0.0
310 0.000195 -0.007155 -0.0 0.0 0.002829 0.0 0.00029 -0.0 0.0
311 0.000333 0.000438 0.0 0.0 0.002918 -0.0 0.000399 0.0 -0.0
312 0.000753 0.001349 0.0 0.000409 0.003121 0.001427 0.000594 4.7e-05 0.0
313 0.003872 0.002122 0.00329 0.002278 0.002742 0.0005 0.002594 0.009315 0.000344
314 0.015838 0.020668 0.014561 0.013903 0.014441 0.017922 0.016035 0.016785 0.017168
315 0.036683 0.030872 0.025387 0.037258 0.033869 0.030358 0.039242 0.029371 0.037251
316 0.045829 0.045576 0.032696 0.046972 0.038726 0.045887 0.046616 0.041556 0.048518
317 0.027427 0.034516 0.028404 0.030192 0.027218 0.02903 0.029088 0.03578 0.042023
318 0.014226 0.020903 0.02186 0.016086 0.015685 0.015015 0.015649 0.022226 0.02906
319 0.018292 0.014906 0.019116 0.018992 0.015222 0.013277 0.016339 0.024544 0.025131
320 0.030962 0.030859 0.024574 0.03054 0.021728 0.026068 0.028055 0.027086 0.032309
321 0.046131 0.042293 0.031181 0.043153 0.034718 0.045558 0.042423 0.039077 0.043148
322 0.059086 0.051022 0.035611 0.056749 0.049729 0.050468 0.051511 0.052467 0.049134
323 0.065181 0.052671 0.037567 0.06446 0.052069 0.057598 0.057431 0.052112 0.048442
324 0.062378 0.056484 0.036853 0.060945 0.053731 0.057588 0.052775 0.051377 0.045191
325 0.052716 0.042271 0.031798 0.050497 0.03749 0.045535 0.044545 0.046018 0.039368
326 0.039878 0.041132 0.028481 0.040177 0.027777 0.039591 0.03501 0.038864 0.033083
327 0.022464 0.023634 0.019475 0.024838 0.01635 0.015977 0.023335 0.028639 0.023955
328 0.007851 0.011558 0.010355 0.009257 0.007519 0.007206 0.011228 0.011886 0.012738
329 0.001546 -2e-05 0.002642 0.001557 0.001473 0.000557 0.003365 0.004729 0.004111
330 0.000605 0.003751 0.000997 0.00089 0.002595 0.000771 0.002333 0.0 0.000976
331 0.000806 0.003144 0.000236 0.00096 0.003243 0.001693 0.002086 0.0 0.001032
332 0.000792 0.006907 0.000134 0.000788 0.003115 -0.0 0.001501 3.3e-05 0.000791
333 0.000702 -0.000538 0.0 0.000827 0.002757 -0.0 0.001227 -0.0 0.000181
334 0.000646 0.001326 0.0 0.001126 0.002673 0.000361 0.000991 0.000219 1.3e-05
335 0.000579 -0.003027 -0.0 0.000756 0.003007 -0.0 0.000478 -0.0 0.0
336 0.000524 0.00053 0.0 0.000802 0.003087 2.4e-05 0.00038 0.000163 -0.0
337 0.000491 0.000353 0.0 0.000649 0.003277 0.0 0.000178 9e-06 0.0
338 0.000456 -0.002938 0.0 0.00033 0.002559 -0.0 0.0 0.000245 -0.0
339 0.000453 -0.000426 0.0 7.6e-05 0.002449 0.0 0.0 0.0 0.0
340 0.000357 0.001463 -0.0 0.000175 0.003567 2.1e-05 0.0 0.000228 0.0
341 0.000384 -0.000721 0.0 0.000278 0.002812 0.000952 0.0 0.000578 0.0
342 0.000232 -0.000867 -0.0 0.000444 0.002985 -0.0 2.4e-05 0.001851 0.0
343 0.0 -0.002467 0.0 0.000261 0.002729 0.00041 0.0 0.001059 0.0
344 -0.0 -0.000686 0.0 0.000128 0.002304 0.0 0.0 0.000567 0.0
345 -0.0 0.005995 0.000367 0.0 0.002927 0.0 1.8e-05 0.000149 0.0
346 -0.0 0.000501 -0.0 0.0 0.003126 1.1e-05 1.2e-05 0.000769 -0.0
347 0.0 0.000353 0.000141 0.0 0.003036 -0.0 4e-06 0.000913 0.0
348 -0.0 0.000597 0.0 0.0 0.003087 0.0 0.0 0.001043 0.0
349 0.0 0.002035 -0.0 -0.0 0.003638 -0.0 7.2e-05 0.000275 0.0
350 -0.0 0.000788 5.9e-05 0.0 0.003194 0.0 6.6e-05 1.7e-05 -0.0
351 0.0 -0.000483 0.0 -0.0 0.002909 0.0 0.0 0.0 -0.0
352 0.0 0.002046 0.000676 0.0 0.0034 0.001024 0.0 0.0 0.0
353 0.0 0.004873 0.000731 0.0 0.003054 0.000484 6.8e-05 0.001351 0.0
354 0.0 0.004684 0.0 0.000128 0.00174 0.0 -0.0 0.002817 0.0
355 -0.0 -0.001012 0.0 0.000536 0.000345 0.0 0.0 0.003429 -0.0
356 0.0 0.002779 -0.0 0.000973 -0.0 0.001395 -0.0 0.0015 -0.0
357 -0.0 0.005002 0.0 0.000447 0.0 0.001029 0.000361 -0.0 0.0
358 0.0 0.001842 0.0 0.0 0.0 4e-06 7.9e-05 0.000256 0.0
359 0.0 -0.003452 0.000269 0.0 0.000995 0.000211 5.9e-05 0.0 1e-06


==> figures/profiles_exp1/profiles_LowCount_ST.dat <==
x ref fbp pwls odps imdps lbfgs projdps uneti unetp 
0 0.0 0.00759 -0.0 0.001845 0.001361 0.000267 0.0 0.000487 -0.0
1 0.0 0.001589 0.0 0.003438 0.00313 0.000436 0.00114 0.001101 0.0
2 0.0 0.007758 0.001163 0.004407 0.000352 0.00054 8e-06 0.00143 0.000186
3 0.000823 0.001734 0.010281 0.000875 0.00448 0.001216 0.0 0.00063 0.002499
4 0.005073 -0.005728 0.029863 0.004939 0.00711 0.002457 0.0 0.005304 0.006819
5 0.025613 0.027897 0.067696 0.018806 0.024712 0.028663 0.022763 0.026124 0.02795
6 0.072647 0.054466 0.076786 0.055295 0.058287 0.064378 0.067111 0.061362 0.06478
7 0.095357 0.087811 0.090014 0.085959 0.080837 0.087656 0.09453 0.083888 0.091925
8 0.094545 0.060383 0.094494 0.095093 0.08695 0.091712 0.09852 0.089394 0.09484
9 0.095427 0.069917 0.099057 0.097031 0.086348 0.094179 0.097205 0.092195 0.090222
10 0.095804 0.102075 0.106475 0.096331 0.084786 0.09519 0.096986 0.093094 0.089097
11 0.095074 0.061607 0.105599 0.092924 0.086205 0.087464 0.09693 0.094585 0.092402
12 0.095001 0.121465 0.115253 0.094503 0.086732 0.09834 0.097914 0.095864 0.095984
13 0.094853 0.113289 0.116777 0.095127 0.08868 0.100419 0.096006 0.098382 0.096041
14 0.094904 0.085762 0.113438 0.097465 0.088334 0.095857 0.097262 0.098894 0.0953
15 0.097342 0.091384 0.112671 0.098252 0.085149 0.094747 0.098661 0.099974 0.099474
16 0.100533 0.100749 0.114583 0.099376 0.087633 0.097221 0.099744 0.101114 0.101919
17 0.10073 0.112062 0.116959 0.100015 0.091501 0.103492 0.099484 0.102104 0.101885
18 0.100663 0.108432 0.117715 0.102472 0.093199 0.105477 0.099875 0.101913 0.102855
19 0.100839 0.088017 0.11409 0.10263 0.089683 0.101111 0.101091 0.101954 0.104526
20 0.101121 0.108834 0.120427 0.100072 0.090623 0.095557 0.101304 0.102409 0.104098
21 0.101169 0.128589 0.124103 0.098904 0.091961 0.093898 0.103056 0.102251 0.102992
22 0.100483 0.092777 0.116521 0.100088 0.090109 0.098221 0.10154 0.102781 0.101869
23 0.100772 0.101139 0.119638 0.100506 0.089751 0.096358 0.100741 0.102871 0.102183
24 0.100952 0.100967 0.117473 0.099913 0.088895 0.099665 0.102047 0.102152 0.103856
25 0.100924 0.109436 0.11766 0.101317 0.08917 0.098507 0.099422 0.102071 0.101224
26 0.100428 0.09317 0.115095 0.098666 0.090615 0.097064 0.098904 0.101652 0.09867
27 0.100366 0.079823 0.115307 0.10007 0.089248 0.098844 0.099998 0.101386 0.10154
28 0.100621 0.113723 0.120279 0.100726 0.091523 0.100869 0.098685 0.102185 0.103659
29 0.100584 0.083312 0.115771 0.098509 0.091029 0.09987 0.101048 0.103402 0.102789
30 0.100837 0.127697 0.123261 0.100751 0.091969 0.108558 0.098396 0.103154 0.100851
31 0.101044 0.089071 0.117622 0.100904 0.08687 0.096667 0.098399 0.100812 0.100387
32 0.1015 0.073306 0.116914 0.101073 0.092082 0.094665 0.098746 0.103462 0.096451
33 0.099682 0.091488 0.115284 0.09607 0.10279 0.099219 0.09268 0.095923 0.09217
34 0.09334 0.114658 0.113165 0.084881 0.102882 0.106506 0.0883 0.090677 0.088481
35 0.079842 0.048503 0.095519 0.074129 0.089 0.07771 0.08178 0.080936 0.080311
36 0.066374 0.09788 0.096155 0.077248 0.084794 0.091385 0.080508 0.068466 0.076858
37 0.061417 0.086545 0.096408 0.077338 0.08367 0.087029 0.081845 0.068174 0.07306
38 0.066045 0.093652 0.096772 0.077772 0.084114 0.085673 0.077095 0.069811 0.071763
39 0.069534 0.075112 0.099453 0.075182 0.089752 0.086005 0.076645 0.070656 0.068091
40 0.070066 0.076451 0.101607 0.074711 0.089933 0.084512 0.076483 0.07532 0.066526
41 0.071576 0.088088 0.102325 0.072483 0.093221 0.082829 0.076982 0.072031 0.064889
42 0.071509 0.062643 0.096722 0.070977 0.094214 0.077282 0.079745 0.074027 0.067622
43 0.072948 0.061082 0.09659 0.07381 0.096517 0.079436 0.079743 0.080309 0.071306
44 0.083357 0.084526 0.103402 0.086918 0.099749 0.089813 0.08523 0.086265 0.080943
45 0.094038 0.101589 0.115436 0.09558 0.101834 0.096434 0.088722 0.093755 0.090097
46 0.097935 0.093121 0.117253 0.100574 0.102238 0.098738 0.095748 0.102073 0.09873
47 0.09978 0.093478 0.120432 0.100566 0.094825 0.100269 0.095286 0.101582 0.10418
48 0.098858 0.100357 0.119321 0.10098 0.089159 0.100209 0.098609 0.104812 0.103966
49 0.09922 0.089098 0.119126 0.100495 0.088842 0.100861 0.09897 0.101115 0.101284
50 0.100108 0.104418 0.119518 0.100494 0.087759 0.097523 0.097423 0.101966 0.098746
51 0.099758 0.106072 0.116916 0.099995 0.090887 0.098532 0.097951 0.100151 0.097294
52 0.099161 0.122036 0.120933 0.099114 0.088925 0.09789 0.098624 0.100231 0.100863
53 0.099311 0.114203 0.119454 0.09917 0.092515 0.100266 0.097295 0.100623 0.100168
54 0.099858 0.065212 0.113531 0.099079 0.087521 0.086808 0.096181 0.099465 0.099714
55 0.099605 0.094122 0.117517 0.097318 0.086337 0.09474 0.09796 0.099191 0.096834
56 0.09955 0.102126 0.115662 0.098538 0.087873 0.093587 0.095498 0.098978 0.094943
57 0.099741 0.081826 0.113134 0.100439 0.089553 0.096051 0.095058 0.099954 0.093797
58 0.100631 0.09802 0.116473 0.099393 0.090343 0.100659 0.095349 0.100616 0.100739
59 0.100578 0.092501 0.117388 0.100071 0.09234 0.102777 0.095707 0.097575 0.104995
60 0.099785 0.116439 0.116305 0.099022 0.095303 0.100011 0.096884 0.101936 0.100179
61 0.093264 0.090109 0.105343 0.096516 0.102366 0.09027 0.088828 0.090747 0.085108
62 0.07334 0.061686 0.092289 0.077339 0.093061 0.079616 0.077518 0.076563 0.074614
63 0.064031 0.067774 0.085495 0.071082 0.08441 0.080768 0.075639 0.077746 0.07282
64 0.079081 0.073885 0.088973 0.070683 0.079098 0.085219 0.075228 0.076101 0.072566
65 0.086154 0.083265 0.085356 0.071543 0.076893 0.084044 0.07995 0.065803 0.07608
66 0.072478 0.053854 0.073112 0.068903 0.074225 0.075021 0.07263 0.06253 0.073762
67 0.059463 0.063446 0.056943 0.069292 0.070392 0.071837 0.064181 0.065477 0.067844
68 0.056578 0.04872 0.046723 0.065572 0.063478 0.057391 0.058314 0.061483 0.054055
69 0.03777 0.029543 0.047396 0.039108 0.040251 0.038537 0.040773 0.04391 0.034534
70 0.014374 0.008273 0.046498 0.010671 0.022789 0.017728 0.013778 0.018249 0.0157
71 0.008103 -0.000112 0.037975 0.005141 0.011718 0.008002 0.010207 0.001779 0.00545
72 0.008423 -0.016954 0.027548 0.006716 0.009329 0.007286 0.007596 0.008125 0.005785
73 0.00852 -0.006792 0.025125 0.00863 0.00726 0.007716 0.008863 0.008207 0.00881
74 0.009001 0.015326 0.025261 0.008074 0.009021 0.003641 0.007463 0.006994 0.005735
75 0.008901 0.000621 0.018642 0.010459 0.009207 0.007238 0.00575 0.004384 0.002294
76 0.0093 -0.010999 0.013498 0.008933 0.010504 0.00588 0.006763 0.004818 0.00257
77 0.009252 -0.009739 0.013478 0.007054 0.008398 0.007334 0.008671 0.007549 0.006296
78 0.008256 0.016048 0.014686 0.008849 0.008028 0.008415 0.010886 0.010017 0.010028
79 0.009028 0.011648 0.012708 0.00747 0.009194 0.010025 0.013641 0.011905 0.011946
80 0.009502 0.013135 0.01495 0.008696 0.007402 0.008773 0.008761 0.010597 0.012179
81 0.00897 0.021199 0.012877 0.009827 0.008303 0.004216 0.007517 0.007782 0.007755
82 0.008493 -0.016562 0.008083 0.007685 0.008483 0.006945 0.005669 0.006984 0.004049
83 0.009948 -0.006305 0.008323 0.007052 0.008218 0.006394 0.008091 0.007795 0.004925
84 0.009723 -0.005008 0.009654 0.006871 0.007115 0.00905 0.00927 0.009008 0.007335
85 0.009007 0.013283 0.010919 0.007361 0.007995 0.006601 0.009499 0.011063 0.009369
86 0.009387 -0.006407 0.009042 0.009299 0.009082 0.009414 0.010491 0.011155 0.009914
87 0.009465 0.045834 0.014004 0.008393 0.011157 0.013906 0.009986 0.011699 0.011039
88 0.009773 0.008811 0.011704 0.011246 0.012278 0.012786 0.01282 0.013382 0.014553
89 0.011676 0.028838 0.014375 0.011264 0.011597 0.012574 0.012064 0.015125 0.014297
90 0.014804 0.00656 0.010673 0.010576 0.011282 0.013136 0.012998 0.013509 0.01465
91 0.014565 0.018091 0.011273 0.012713 0.010704 0.010334 0.008194 0.010197 0.011729
92 0.009604 -0.003639 0.009735 0.011269 0.010509 0.010338 0.010944 0.008512 0.008719
93 0.008534 0.003705 0.011022 0.011554 0.009455 0.00752 0.011096 0.009438 0.008289
94 0.009611 0.036136 0.013825 0.011096 0.009898 0.008504 0.011747 0.010921 0.009667
95 0.01122 0.004918 0.011591 0.011838 0.01024 0.009579 0.01139 0.012716 0.009382
96 0.013217 0.003462 0.009693 0.010545 0.010779 0.012131 0.010298 0.011941 0.010117
97 0.017039 -0.003202 0.008433 0.012307 0.0098 0.013335 0.01078 0.011942 0.01091
98 0.015707 -0.003156 0.010183 0.016033 0.010513 0.012885 0.010371 0.013724 0.011357
99 0.012083 0.041901 0.015401 0.016574 0.012883 0.021898 0.012703 0.019066 0.012998
100 0.010657 0.024968 0.01501 0.011093 0.010876 0.007405 0.013825 0.020076 0.015296
101 0.010049 0.036564 0.014507 0.011006 0.012722 0.005806 0.014803 0.015482 0.013423
102 0.00872 0.02428 0.012729 0.01085 0.01194 0.004587 0.011302 0.011867 0.012922
103 0.008563 0.023473 0.01585 0.010602 0.010842 0.005738 0.010569 0.010517 0.012292
104 0.00992 -0.001074 0.017369 0.009434 0.01105 0.01335 0.010546 0.010058 0.013401
105 0.011669 0.018594 0.020199 0.011045 0.015838 0.009893 0.012564 0.012284 0.01367
106 0.012759 -0.020771 0.0166 0.012357 0.012804 0.014351 0.013427 0.013779 0.015333
107 0.013244 0.030402 0.023978 0.011994 0.01464 0.013036 0.015622 0.017852 0.01548
108 0.016744 0.010905 0.023011 0.021228 0.019418 0.022649 0.018826 0.019792 0.017793
109 0.024402 0.027034 0.025577 0.025458 0.024006 0.023693 0.027224 0.022722 0.024574
110 0.029695 0.015768 0.029154 0.02387 0.024773 0.030255 0.033935 0.023776 0.02896
111 0.027893 0.029724 0.032015 0.027633 0.030734 0.029936 0.030223 0.028878 0.032128
112 0.024769 0.026202 0.03411 0.031409 0.032174 0.031801 0.031147 0.035635 0.032176
113 0.022757 0.041536 0.035678 0.037643 0.033838 0.031304 0.027029 0.031685 0.028208
114 0.01999 -0.006522 0.029683 0.028603 0.025984 0.022419 0.025985 0.022357 0.022943
115 0.017413 0.031243 0.034527 0.022906 0.024155 0.02247 0.024235 0.02364 0.022176
116 0.016182 0.030128 0.033933 0.019617 0.022244 0.024375 0.024889 0.031113 0.025006
117 0.018686 0.054449 0.03458 0.019484 0.022805 0.030704 0.026814 0.040003 0.026885
118 0.027911 0.001703 0.029136 0.022582 0.022885 0.024787 0.028753 0.036747 0.026503
119 0.027531 0.007829 0.028911 0.020005 0.02193 0.027123 0.026697 0.027455 0.025162
120 0.019953 0.029165 0.029489 0.017445 0.021544 0.021129 0.020416 0.022109 0.023089
121 0.01812 -0.007085 0.025922 0.021072 0.017043 0.020379 0.017919 0.021838 0.020169
122 0.01702 -0.005598 0.026656 0.019831 0.016268 0.018262 0.017059 0.021405 0.019001
123 0.016169 0.01907 0.030288 0.016264 0.017249 0.015779 0.020423 0.018748 0.016715
124 0.014821 0.009504 0.028636 0.013187 0.015997 0.0124 0.016992 0.015417 0.012123
125 0.013153 0.00493 0.027992 0.009994 0.013654 0.013199 0.013891 0.017153 0.011811
126 0.018311 0.00056 0.026217 0.017774 0.017908 0.019245 0.014475 0.020612 0.017211
127 0.030069 0.019627 0.028808 0.033157 0.022884 0.028729 0.028683 0.028449 0.027822
128 0.029245 0.030267 0.032417 0.030218 0.028249 0.034432 0.037783 0.030006 0.040191
129 0.027647 0.039555 0.036768 0.026613 0.032414 0.032866 0.037507 0.034945 0.041745
130 0.037911 0.033622 0.03331 0.028855 0.034744 0.041253 0.036312 0.040499 0.038432
131 0.041199 0.050543 0.034213 0.026948 0.033687 0.039095 0.035171 0.033231 0.033926
132 0.027036 0.00592 0.028526 0.021975 0.025251 0.022692 0.025971 0.020263 0.025424
133 0.014892 0.025503 0.031661 0.018802 0.022046 0.016763 0.018228 0.0161 0.019741
134 0.015829 0.027696 0.029634 0.014108 0.018028 0.018001 0.021309 0.016675 0.01883
135 0.020273 0.014821 0.025702 0.016977 0.018179 0.022041 0.021206 0.020378 0.019629
136 0.019548 0.02608 0.022848 0.018051 0.01752 0.01633 0.016903 0.019381 0.019174
137 0.013062 0.009811 0.021541 0.01427 0.016441 0.015735 0.013417 0.015473 0.017306
138 0.011861 0.027368 0.023056 0.014031 0.01491 0.013956 0.012913 0.012944 0.015175
139 0.016234 0.012816 0.020335 0.016603 0.01504 0.018924 0.015411 0.016964 0.018492
140 0.020736 0.026986 0.023437 0.020949 0.016796 0.017805 0.016776 0.021216 0.020045
141 0.012204 0.005481 0.019504 0.01605 0.017733 0.016141 0.015586 0.01591 0.016496
142 0.010645 0.030517 0.021946 0.012267 0.014809 0.012766 0.011895 0.00988 0.010805
143 0.011321 -0.00959 0.017391 0.011062 0.01554 0.009857 0.010296 0.009027 0.007779
144 0.012271 0.014664 0.019541 0.012143 0.013153 0.010855 0.01108 0.011099 0.012526
145 0.016616 0.023311 0.018842 0.014058 0.015697 0.015237 0.015889 0.020916 0.019634
146 0.025131 0.019965 0.01992 0.014736 0.018473 0.021835 0.016491 0.024651 0.024185
147 0.024649 0.018026 0.019811 0.018733 0.020926 0.023087 0.015657 0.021109 0.023155
148 0.018106 0.005988 0.019567 0.020276 0.019531 0.020155 0.012761 0.017773 0.021267
149 0.01537 0.012043 0.021381 0.019642 0.017127 0.016444 0.010964 0.018011 0.019527
150 0.015203 0.033347 0.025255 0.01516 0.015957 0.016863 0.012346 0.017541 0.016269
151 0.01398 0.020471 0.027406 0.011809 0.014697 0.010245 0.010584 0.012565 0.009246
152 0.013047 -0.009221 0.026795 0.013281 0.016256 0.013784 0.010344 0.009105 0.006437
153 0.012909 0.017499 0.034241 0.01462 0.018781 0.009468 0.012793 0.008141 0.008238
154 0.0155 -0.004561 0.036868 0.018019 0.021005 0.016628 0.015008 0.012618 0.017312
155 0.029044 0.039732 0.046896 0.034035 0.036569 0.03787 0.027373 0.034488 0.032797
156 0.058053 0.026457 0.051881 0.058646 0.05314 0.049199 0.051457 0.059681 0.05535
157 0.085414 0.05604 0.06365 0.08281 0.073353 0.073527 0.080385 0.081795 0.078215
158 0.096852 0.118645 0.077339 0.095393 0.082365 0.101351 0.096861 0.098892 0.095683
159 0.099393 0.074088 0.077739 0.097271 0.083697 0.092719 0.099166 0.100341 0.101902
160 0.098039 0.111963 0.084113 0.100657 0.090079 0.102957 0.09681 0.097415 0.099517
161 0.098053 0.10137 0.089917 0.098157 0.089087 0.102798 0.097212 0.09899 0.102297
162 0.09911 0.09276 0.091595 0.097879 0.08838 0.103308 0.097339 0.098776 0.100902
163 0.098539 0.107114 0.09463 0.099054 0.089004 0.0984 0.09513 0.099863 0.099709
164 0.097671 0.061801 0.089057 0.100149 0.09011 0.091257 0.0899 0.100799 0.096178
165 0.098672 0.08849 0.093062 0.100265 0.085332 0.098318 0.092711 0.101329 0.095203
166 0.099665 0.080659 0.095651 0.101565 0.085939 0.099648 0.093686 0.099705 0.093409
167 0.098689 0.090693 0.097398 0.100249 0.087838 0.094303 0.092601 0.097118 0.092762
168 0.098052 0.085699 0.099221 0.101155 0.086623 0.097761 0.094526 0.097818 0.094801
169 0.098451 0.113063 0.104415 0.099718 0.09225 0.09873 0.095027 0.099174 0.095537
170 0.098898 0.101677 0.106368 0.099567 0.088727 0.100636 0.097225 0.098684 0.09687
171 0.098453 0.109262 0.106158 0.098343 0.086924 0.097598 0.096238 0.099083 0.096567
172 0.097579 0.07698 0.103789 0.096891 0.088436 0.097547 0.093252 0.100091 0.096175
173 0.099133 0.083696 0.104899 0.098081 0.085538 0.096085 0.094363 0.100286 0.097408
174 0.098882 0.100102 0.107977 0.095276 0.086048 0.099035 0.095444 0.100333 0.101096
175 0.09806 0.117076 0.111971 0.096769 0.090055 0.094287 0.097573 0.100616 0.101443
176 0.097882 0.108744 0.10933 0.102193 0.087387 0.095582 0.098041 0.099928 0.102598
177 0.098568 0.09532 0.109626 0.097914 0.08836 0.096778 0.097467 0.099813 0.09939
178 0.097617 0.082274 0.107059 0.097627 0.087638 0.096995 0.096282 0.100433 0.094888
179 0.096427 0.06942 0.103529 0.097179 0.08425 0.095938 0.09171 0.100934 0.094262
180 0.096872 0.100941 0.107667 0.10096 0.089175 0.093314 0.090607 0.100645 0.095469
181 0.098124 0.118012 0.110475 0.10209 0.086776 0.099819 0.096073 0.099929 0.09695
182 0.099104 0.08353 0.106968 0.101637 0.088367 0.096604 0.100208 0.10128 0.102778
183 0.09938 0.132775 0.107207 0.099307 0.088453 0.104752 0.099364 0.101745 0.107046
184 0.099198 0.108325 0.103435 0.097838 0.086907 0.095613 0.098441 0.100374 0.104946
185 0.099656 0.120088 0.102186 0.094713 0.086295 0.098222 0.100506 0.1004 0.101056
186 0.09939 0.122448 0.093009 0.091854 0.084973 0.101128 0.094827 0.095032 0.098236
187 0.097951 0.079075 0.080632 0.09446 0.082714 0.089605 0.089914 0.09292 0.096122
188 0.091363 0.085718 0.072962 0.081233 0.07747 0.08562 0.083327 0.088893 0.082969
189 0.062639 0.039727 0.058886 0.043024 0.054498 0.054358 0.049446 0.059067 0.055542
190 0.02202 0.020862 0.048678 0.015197 0.026717 0.023547 0.022328 0.024926 0.027436
191 0.009586 0.001442 0.041022 0.012159 0.017484 0.011064 0.017156 0.011518 0.012562
192 0.00993 0.029404 0.034037 0.012557 0.013887 0.007941 0.01738 0.010478 0.011681
193 0.010052 0.003894 0.028969 0.0096 0.011369 0.011074 0.014021 0.010805 0.013957
194 0.010569 0.011459 0.025904 0.012236 0.01129 0.010298 0.01542 0.009844 0.012007
195 0.010221 0.014035 0.022505 0.008155 0.012111 0.009281 0.01347 0.009667 0.0104
196 0.009495 0.002651 0.017172 0.011114 0.012417 0.009977 0.01283 0.009911 0.010754
197 0.009722 0.004943 0.019764 0.010383 0.010822 0.0122 0.010551 0.011524 0.009473
198 0.009656 0.004291 0.016967 0.010425 0.012037 0.010509 0.009007 0.010853 0.010823
199 0.009567 0.012471 0.016207 0.011972 0.011672 0.008883 0.009544 0.009696 0.011518
200 0.010037 -0.013492 0.011524 0.010155 0.010447 0.011328 0.010108 0.009378 0.009018
201 0.010244 -0.015686 0.010509 0.01029 0.013642 0.011861 0.010007 0.009247 0.005756
202 0.009967 0.015308 0.0153 0.010132 0.010204 0.008801 0.011868 0.009256 0.009467
203 0.010204 0.006815 0.015884 0.012021 0.012082 0.016137 0.010268 0.01133 0.013659
204 0.010919 0.020034 0.017627 0.011208 0.013106 0.01282 0.016009 0.014135 0.015373
205 0.013261 0.013 0.015256 0.011871 0.013699 0.017446 0.016271 0.014684 0.015924
206 0.014984 0.025804 0.015765 0.011044 0.015516 0.009813 0.01413 0.012341 0.013888
207 0.013609 0.00152 0.012685 0.010167 0.01496 0.010625 0.010761 0.011446 0.013026
208 0.011759 -0.009155 0.009605 0.010168 0.01388 0.014084 0.010377 0.012567 0.011066
209 0.010481 0.015996 0.012435 0.011366 0.013435 0.011995 0.009711 0.013678 0.010477
210 0.010819 -0.007228 0.009496 0.009529 0.009389 0.009458 0.01282 0.012226 0.008494
211 0.010893 0.006127 0.011364 0.009268 0.013175 0.007953 0.011586 0.010643 0.008585
212 0.010309 -0.001155 0.011429 0.011733 0.012565 0.009741 0.012599 0.011239 0.012201
213 0.013148 -0.004572 0.013176 0.021272 0.016382 0.017431 0.016647 0.016062 0.018143
214 0.026014 0.021959 0.016462 0.033691 0.016563 0.01903 0.014884 0.019577 0.022726
215 0.021856 0.024089 0.01749 0.030866 0.013386 0.013939 0.016611 0.018418 0.020941
216 0.010094 0.012058 0.014944 0.015299 0.013469 0.012896 0.014945 0.013962 0.015161
217 0.010503 0.002863 0.015842 0.011951 0.014254 0.014237 0.015516 0.010384 0.013496
218 0.01337 0.025266 0.015888 0.009955 0.01244 0.01182 0.011335 0.010303 0.012375
219 0.014426 -0.012387 0.011304 0.013194 0.01092 0.009199 0.010521 0.011726 0.010103
220 0.010234 0.038372 0.017823 0.012067 0.010622 0.012054 0.011335 0.012107 0.010422
221 0.009588 0.006253 0.015258 0.010547 0.011377 0.009053 0.009926 0.011884 0.012884
222 0.010058 0.016899 0.018369 0.010777 0.011923 0.007177 0.010274 0.01186 0.012527
223 0.010142 0.016447 0.017081 0.010191 0.011097 0.00604 0.010803 0.010916 0.011076
224 0.01089 -7.9e-05 0.015447 0.007606 0.009669 0.008438 0.01048 0.010176 0.00742
225 0.011045 0.01064 0.014923 0.011813 0.015002 0.00652 0.00914 0.009193 0.006495
226 0.012956 -0.005952 0.015119 0.012486 0.016193 0.013844 0.011343 0.008848 0.01114
227 0.025022 0.030815 0.021896 0.022297 0.026481 0.026107 0.020713 0.017134 0.026402
228 0.050916 0.027778 0.026857 0.039117 0.039651 0.041873 0.049872 0.037335 0.048297
229 0.071071 0.059954 0.032773 0.063457 0.060185 0.063551 0.064063 0.065423 0.068862
230 0.068611 0.049194 0.030161 0.058709 0.062359 0.065121 0.061968 0.068783 0.068239
231 0.049341 0.062877 0.030468 0.037399 0.045565 0.05041 0.049931 0.04763 0.049774
232 0.02766 0.031758 0.025829 0.021329 0.020225 0.024872 0.030182 0.027798 0.027216
233 0.015086 0.020763 0.022609 0.01215 0.014359 0.010928 0.014724 0.016 0.013775
234 0.01234 -0.00221 0.018154 0.009866 0.012283 0.011234 0.012832 0.010152 0.009133
235 0.011254 0.024327 0.018506 0.009471 0.013225 0.011012 0.010165 0.00825 0.01038
236 0.010189 -0.003422 0.015116 0.009391 0.011347 0.011169 0.010013 0.00823 0.010982
237 0.009719 0.017785 0.017232 0.009662 0.011862 0.008076 0.009912 0.008653 0.008825
238 0.009225 0.004905 0.013495 0.008203 0.010068 0.010726 0.009962 0.008089 0.005758
239 0.008912 -0.005901 0.01141 0.007057 0.00834 0.009873 0.008343 0.007267 0.004441
240 0.009082 0.005432 0.013228 0.008039 0.014076 0.010221 0.011208 0.007668 0.007422
241 0.009852 -0.005209 0.013842 0.008765 0.011141 0.013706 0.008453 0.010714 0.011894
242 0.010318 0.008424 0.015048 0.012846 0.012236 0.014109 0.011024 0.013146 0.016541
243 0.010731 0.007299 0.014573 0.016766 0.010541 0.013928 0.013902 0.012108 0.017439
244 0.010521 0.00809 0.012027 0.017006 0.011804 0.01155 0.014748 0.009717 0.014028
245 0.009621 0.010677 0.014089 0.013578 0.011932 0.008506 0.012823 0.009059 0.012799
246 0.009414 0.011636 0.015831 0.010087 0.011979 0.008969 0.008445 0.010267 0.011715
247 0.010025 0.002884 0.014358 0.008112 0.012074 0.00938 0.008985 0.010932 0.010526
248 0.009451 -0.024796 0.006298 0.010146 0.011353 0.010616 0.009834 0.009896 0.008757
249 0.0089 -0.016241 0.007855 0.009775 0.00936 0.00954 0.011059 0.00806 0.004252
250 0.008917 0.030559 0.016649 0.011606 0.011348 0.005555 0.009853 0.007804 0.006817
251 0.009179 0.001906 0.014041 0.013459 0.011248 0.011729 0.010854 0.010811 0.013866
252 0.014952 0.029123 0.019191 0.014505 0.017625 0.014316 0.016163 0.014106 0.017845
253 0.023021 0.029419 0.015844 0.020609 0.017699 0.023608 0.021951 0.022642 0.022171
254 0.026869 0.028101 0.016451 0.028933 0.019403 0.028708 0.024072 0.031036 0.027492
255 0.021002 0.028515 0.016416 0.019922 0.013436 0.024677 0.017677 0.028773 0.027391
256 0.01205 0.009803 0.013404 0.009357 0.011635 0.011871 0.010789 0.019644 0.019245
257 0.010187 0.013499 0.0136 0.010756 0.012321 0.010695 0.011939 0.01125 0.011232
258 0.009983 0.005692 0.015747 0.010216 0.010538 0.006909 0.012795 0.008882 0.007799
259 0.010001 0.004829 0.013975 0.01225 0.010889 0.006707 0.010855 0.008566 0.007074
260 0.010003 -0.014083 0.01105 0.013591 0.011424 0.010006 0.01125 0.008245 0.007416
261 0.01002 -0.004833 0.01429 0.009856 0.01122 0.009859 0.009964 0.008026 0.00792
262 0.009756 0.015973 0.018366 0.009278 0.011049 0.00618 0.015467 0.007789 0.009969
263 0.011457 0.019709 0.018338 0.009391 0.013567 0.007406 0.01864 0.009646 0.014237
264 0.014971 0.01407 0.017726 0.011404 0.015199 0.018068 0.021326 0.014426 0.018791
265 0.018269 0.025912 0.019762 0.017245 0.017111 0.02124 0.018909 0.023043 0.020983
266 0.019438 0.024868 0.015814 0.014003 0.017316 0.023595 0.015266 0.022992 0.02002
267 0.017485 0.002718 0.011283 0.01875 0.016802 0.016637 0.013405 0.019238 0.016653
268 0.017857 0.01447 0.012888 0.022255 0.013495 0.011566 0.013713 0.017 0.014257
269 0.019997 -0.003059 0.008223 0.023136 0.015062 0.01691 0.018935 0.024205 0.016068
270 0.021485 0.03406 0.012731 0.022852 0.017714 0.021572 0.021142 0.030088 0.01837
271 0.01831 0.005014 0.014629 0.018961 0.021214 0.016299 0.019187 0.024242 0.015618
272 0.013664 0.004851 0.013725 0.020359 0.017723 0.014607 0.013156 0.014256 0.014016
273 0.010535 -0.002618 0.012149 0.014118 0.012584 0.013192 0.012722 0.010494 0.013516
274 0.009298 4e-05 0.01286 0.010753 0.012467 0.012754 0.012443 0.010233 0.01078
275 0.00853 0.017193 0.017235 0.010649 0.012141 0.008356 0.011715 0.013065 0.012472
276 0.00841 0.017261 0.016351 0.012653 0.008331 0.006752 0.010899 0.014114 0.013223
277 0.00919 -0.009855 0.012664 0.010087 0.008936 0.011733 0.009816 0.013785 0.009535
278 0.009275 0.025432 0.020206 0.009956 0.011062 0.012487 0.010592 0.012377 0.010534
279 0.008793 0.01317 0.022044 0.00791 0.015057 0.01103 0.010891 0.011009 0.01124
280 0.008646 0.012054 0.021418 0.007224 0.010733 0.00744 0.010677 0.010023 0.00947
281 0.008809 0.006032 0.02357 0.008847 0.013577 0.009982 0.009577 0.01031 0.010123
282 0.008772 0.002745 0.024736 0.012348 0.012937 0.010745 0.009779 0.009896 0.010081
283 0.008707 0.000226 0.027659 0.009526 0.011434 0.01044 0.008464 0.009125 0.007914
284 0.007642 -0.006118 0.034891 0.007508 0.014197 0.009859 0.010577 0.009021 0.006406
285 0.01076 0.047689 0.050659 0.015576 0.02453 0.025385 0.019271 0.016577 0.01619
286 0.035398 0.006852 0.055458 0.043614 0.044041 0.027425 0.040567 0.041705 0.04151
287 0.073501 0.043874 0.070884 0.072453 0.065944 0.057468 0.077302 0.078009 0.074338
288 0.094056 0.099104 0.084601 0.094111 0.079896 0.091225 0.08976 0.097743 0.094315
289 0.099545 0.086354 0.089871 0.09898 0.083274 0.094465 0.08994 0.096804 0.096179
290 0.099422 0.069337 0.096655 0.099124 0.088154 0.09312 0.089847 0.097318 0.093601
291 0.095576 0.087216 0.100033 0.098144 0.099623 0.09634 0.090233 0.092285 0.089456
292 0.084035 0.110173 0.097501 0.090426 0.101209 0.100051 0.084098 0.088873 0.082023
293 0.076493 0.069941 0.09074 0.080965 0.103265 0.088252 0.080835 0.089619 0.082602
294 0.082206 0.071539 0.095072 0.081724 0.108516 0.088302 0.081057 0.082629 0.087804
295 0.094959 0.087758 0.107145 0.092226 0.102592 0.099841 0.090847 0.094002 0.092334
296 0.098695 0.088952 0.108607 0.095995 0.097836 0.099848 0.094292 0.100158 0.096307
297 0.098925 0.088936 0.11271 0.097469 0.09177 0.100563 0.098212 0.097223 0.100401
298 0.100937 0.121421 0.119346 0.100627 0.090174 0.101689 0.097404 0.102055 0.103958
299 0.101033 0.099327 0.118169 0.100575 0.086817 0.096741 0.098051 0.101493 0.105245
300 0.099711 0.100307 0.117607 0.09757 0.084443 0.095685 0.096311 0.101886 0.100406
301 0.099309 0.098418 0.115677 0.101236 0.086022 0.098627 0.098914 0.10183 0.098954
302 0.100027 0.09497 0.115424 0.098776 0.087788 0.097085 0.097124 0.101645 0.100217
303 0.098863 0.093008 0.1167 0.099491 0.089753 0.097548 0.098021 0.101029 0.100172
304 0.100994 0.081989 0.113521 0.098424 0.089307 0.097631 0.097872 0.101037 0.098866
305 0.100607 0.109475 0.118785 0.099044 0.091262 0.095271 0.096692 0.101773 0.101222
306 0.099541 0.103193 0.119944 0.09943 0.090217 0.094203 0.097345 0.100907 0.101646
307 0.098966 0.10472 0.119666 0.100109 0.092184 0.098589 0.09938 0.100942 0.100641
308 0.10043 0.105653 0.119907 0.099419 0.091058 0.098791 0.09869 0.101486 0.102127
309 0.101091 0.118375 0.122597 0.099307 0.090293 0.104843 0.096186 0.102443 0.102612
310 0.100138 0.129109 0.128037 0.098787 0.092504 0.099649 0.096797 0.101874 0.103943
311 0.100811 0.098405 0.124914 0.100707 0.092202 0.097854 0.097623 0.098974 0.103826
312 0.100513 0.106808 0.123484 0.102531 0.090942 0.100361 0.097287 0.103881 0.103167
313 0.096054 0.102752 0.120219 0.100512 0.096189 0.100311 0.094034 0.095544 0.095448
314 0.084038 0.068894 0.104201 0.084811 0.099725 0.084429 0.084091 0.087275 0.081292
315 0.068558 0.087849 0.096563 0.066146 0.090279 0.077514 0.069458 0.075586 0.063697
316 0.058611 0.051962 0.085544 0.056631 0.087138 0.066486 0.073859 0.062446 0.054367
317 0.072971 0.052008 0.091439 0.068315 0.082491 0.063931 0.072471 0.07302 0.057958
318 0.081207 0.068941 0.099586 0.075628 0.092929 0.079568 0.069928 0.082899 0.068518
319 0.077533 0.088469 0.108759 0.074143 0.091247 0.082041 0.071106 0.071298 0.07048
320 0.066906 0.058968 0.10104 0.069686 0.087836 0.074241 0.068027 0.077701 0.062217
321 0.054685 0.070601 0.09498 0.068363 0.079526 0.069118 0.067828 0.065202 0.057396
322 0.045826 0.067122 0.093932 0.064242 0.086737 0.072245 0.072368 0.052106 0.05819
323 0.040751 0.084796 0.095367 0.055489 0.091227 0.081861 0.071877 0.051041 0.061716
324 0.042723 0.062143 0.094357 0.054357 0.08412 0.082497 0.071686 0.054748 0.061103
325 0.050647 0.084171 0.097752 0.055325 0.091472 0.08152 0.069546 0.059281 0.062693
326 0.061319 0.049056 0.088144 0.063141 0.089348 0.069781 0.068948 0.068282 0.065168
327 0.078396 0.074128 0.097162 0.073842 0.091376 0.077224 0.078188 0.081575 0.073048
328 0.091318 0.088784 0.10727 0.090333 0.098068 0.095494 0.086995 0.094288 0.086338
329 0.096071 0.113036 0.118792 0.098902 0.099376 0.099174 0.091877 0.092877 0.093495
330 0.0996 0.096479 0.116746 0.100246 0.093065 0.106543 0.094318 0.103658 0.097169
331 0.10071 0.104113 0.115719 0.101257 0.090291 0.103801 0.098355 0.102676 0.09855
332 0.100013 0.073766 0.111973 0.098739 0.090905 0.10172 0.097172 0.101652 0.097908
333 0.100093 0.09819 0.119821 0.098918 0.093649 0.102208 0.100241 0.101803 0.101488
334 0.100244 0.106779 0.121504 0.098215 0.095959 0.106519 0.100411 0.102312 0.105891
335 0.100856 0.113688 0.11769 0.099143 0.093321 0.102821 0.102702 0.1032 0.105433
336 0.101293 0.102562 0.115051 0.10103 0.091909 0.103125 0.100328 0.103528 0.105633
337 0.100438 0.104231 0.115993 0.100038 0.091878 0.102592 0.100006 0.102952 0.104298
338 0.099504 0.110476 0.118897 0.098014 0.093389 0.100399 0.10211 0.103551 0.103001
339 0.099604 0.111361 0.119397 0.098405 0.093136 0.102615 0.100119 0.104102 0.101272
340 0.100916 0.095115 0.115768 0.097514 0.091764 0.10349 0.100476 0.102621 0.104999
341 0.099568 0.110374 0.116238 0.098219 0.094073 0.098576 0.101255 0.101109 0.103992
342 0.098862 0.101404 0.115714 0.101569 0.091195 0.098652 0.098925 0.101937 0.100491
343 0.099437 0.113177 0.111528 0.099806 0.089102 0.095686 0.09511 0.10324 0.099722
344 0.096339 0.095136 0.1107 0.094851 0.087376 0.093644 0.094748 0.099426 0.096838
345 0.093827 0.069736 0.100946 0.095608 0.082344 0.093493 0.094953 0.094783 0.091728
346 0.094593 0.099249 0.105229 0.094906 0.081473 0.092085 0.089721 0.096062 0.090265
347 0.093447 0.096609 0.101618 0.094607 0.081556 0.094278 0.089774 0.096772 0.09353
348 0.092859 0.093739 0.10728 0.094258 0.085288 0.095173 0.092522 0.093808 0.095377
349 0.091989 0.088277 0.10419 0.093566 0.081918 0.095861 0.091608 0.092725 0.093739
350 0.091488 0.092452 0.097731 0.090621 0.086011 0.091943 0.093371 0.092449 0.095561
351 0.092158 0.089708 0.095348 0.091406 0.084936 0.090745 0.09451 0.095559 0.101146
352 0.093316 0.086437 0.090005 0.093488 0.084951 0.095522 0.096236 0.098941 0.100498
353 0.087398 0.060292 0.077815 0.086922 0.076239 0.079851 0.087135 0.088537 0.0849
354 0.059703 0.036565 0.066169 0.054871 0.051931 0.049207 0.053347 0.059463 0.055671
355 0.024682 0.025625 0.057416 0.012763 0.027661 0.022716 0.017463 0.022636 0.022805
356 0.006133 0.001859 0.035766 0.006715 0.01157 0.008969 0.007555 0.006399 0.005006
357 0.003164 -0.01368 0.020392 0.0 0.007436 0.00314 0.003702 0.003389 0.0
358 0.001812 -0.004348 0.009444 0.002549 0.005224 0.000836 0.000133 0.00121 0.002345
359 0.000557 0.02092 0.00473 0.002076 0.000832 0.00565 0.002627 0.00107 9.5e-05


==> figures/profiles_exp1/profiles_SparseView_B.dat <==
x ref fbp pwls odps imdps lbfgs projdps uneti unetp 
0 0.0 0.001084 0.000527 0.0 -0.0 -0.0 0.000743 0.0 -0.0
1 0.0 0.00181 0.000718 0.0 0.0 2e-06 0.000582 -0.0 0.0
2 -0.0 -0.00451 0.000658 0.0 -0.0 1.1e-05 0.000262 0.0 -0.0
3 0.0 -0.001512 0.000576 0.0 -0.0 0.0 0.00018 -0.0 0.0
4 0.0 -0.0 0.000527 -0.0 0.0 5e-06 0.000327 0.0 -0.0
5 -0.0 0.0 0.000488 7e-06 0.0 1.5e-05 0.000238 -0.0 0.0
6 -0.0 -0.0 0.000461 -0.0 -0.0 1.5e-05 0.000317 0.0 0.0
7 0.0 -0.0 0.00052 -0.0 0.000367 0.0 0.00044 -0.0 0.000285
8 0.0 -0.0 0.000545 -0.0 -0.0 2.9e-05 0.000464 0.0 0.000374
9 0.0 0.0 0.000553 0.0 0.0 0.000263 0.00019 -0.0 0.000113
10 5.7e-05 0.0 0.00058 -0.0 0.0 -0.0 0.000215 0.0 0.0
11 -0.0 -0.001143 0.0006 -0.0 0.0 0.0 0.000336 -0.0 0.0
12 -0.0 0.002109 0.000655 0.0 -0.0 -0.0 0.000207 0.0 0.0
13 0.0 -0.000141 0.000616 0.0 0.0 0.0 4.6e-05 -0.0 -0.0
14 0.0 -0.001099 0.00058 8.1e-05 0.0 -0.0 9e-06 0.0 0.0
15 0.0 0.00121 0.000666 0.000149 6.2e-05 0.002173 0.0 -0.0 -0.0
16 0.0 -0.001477 0.000808 0.0 0.000146 0.0 0.000581 0.0 0.0
17 -0.0 0.00612 0.0 0.0 0.000924 0.000858 0.000265 0.0 0.0
18 0.0 0.003793 0.0 0.000561 0.000569 0.001667 6.6e-05 7.5e-05 0.000145
19 -0.0 0.000419 0.0 0.00075 0.000103 0.0 7e-06 0.000286 0.000635
20 -0.0 3.5e-05 -0.0 0.001056 0.0 0.0 2.9e-05 0.000758 0.000672
21 0.0 0.006973 0.0 0.000922 6.1e-05 0.0 0.000801 0.00079 0.000622
22 -0.0 0.0067 0.000282 6.1e-05 0.00211 7e-06 0.00087 0.000196 0.000571
23 0.0 0.008409 0.002945 -0.0 0.003426 8e-06 5.7e-05 0.000486 0.000772
24 -0.0 0.01162 0.004534 0.0 0.004164 3.5e-05 0.0 0.000457 0.000485
25 0.0 0.001486 0.001332 -0.0 0.003834 -0.0 0.0 0.0 0.000166
26 -0.0 -0.004362 -0.0 0.0 0.003281 -0.0 -0.0 -0.0 -0.0
27 0.0 -0.002919 -0.0 0.0 0.003333 0.0 4.5e-05 0.0 -0.0
28 -0.0 0.001437 0.0 0.0 0.002914 0.0 -0.0 -0.0 -0.0
29 0.000233 0.004104 -0.0 -0.0 0.003236 -0.0 6.8e-05 0.0 -0.0
30 1e-05 0.011507 0.001019 0.0 0.00352 1.5e-05 -0.0 0.0 -0.0
31 3e-05 5e-05 -0.0 6.8e-05 0.002997 1e-06 0.0 0.000232 0.0
32 0.0 0.005703 0.00047 0.000364 0.002778 0.0 0.0 0.000277 -0.0
33 0.0 0.005423 0.000339 0.000261 0.003483 -0.0 0.000138 0.000635 -0.0
34 0.0 0.010234 0.000507 0.00032 0.003392 0.0 9.7e-05 0.000469 -0.0
35 2.8e-05 0.010423 0.000765 0.000316 0.003546 0.0 0.000102 0.000405 0.0
36 5.1e-05 -0.001306 -0.0 0.000266 0.003544 0.0 5e-06 9.9e-05 0.0
37 0.0 0.00102 0.0 0.000224 0.003572 -0.0 0.0 0.0 0.0
38 0.0 -0.000504 0.0 0.0 0.003299 0.0 3.7e-05 -0.0 0.0
39 0.0 0.004686 -0.0 0.0 0.003059 -0.0 5.5e-05 1e-06 0.0
40 0.0 0.007586 -0.0 -0.0 0.003286 1.8e-05 -0.0 3.2e-05 0.0
41 -0.0 0.007556 0.0 -0.0 0.003045 1.9e-05 0.0 0.000142 -0.0
42 -0.0 0.008571 0.0 -0.0 0.003023 0.000112 5e-06 0.000137 0.0
43 -0.0 -0.002162 -0.0 -0.0 0.003023 2.1e-05 5e-05 0.000202 -0.0
44 0.0 0.007025 0.0 -0.0 0.003273 1e-05 0.0 0.000134 0.0
45 -0.0 -6.7e-05 -0.0 -0.0 0.002946 2.7e-05 1.8e-05 9.1e-05 -0.0
46 0.0 -0.003936 0.0 0.0 0.002548 1.8e-05 0.0 3e-05 0.0
47 -0.0 -0.003871 -0.0 0.0 0.003226 2.1e-05 0.0 0.0 -0.0
48 0.0 -0.001755 0.0 -0.0 0.002941 2.2e-05 2.5e-05 -0.0 0.0
49 -0.0 0.000675 -0.0 4e-06 0.003189 3.2e-05 1.1e-05 0.0 -0.0
50 0.0 -0.003077 0.0 0.0 0.003578 2.1e-05 4e-06 0.000138 0.0
51 -0.0 0.002752 5.5e-05 0.000151 0.003706 0.000998 0.0 0.001432 0.000537
52 0.0 0.003809 0.003315 0.001006 0.003838 4.7e-05 0.000326 0.00422 0.003405
53 0.002009 0.005492 0.007083 0.003945 0.003859 2.6e-05 0.005659 0.009141 0.007894
54 0.016637 0.011803 0.013583 0.013252 0.013897 0.004433 0.01721 0.015879 0.016875
55 0.031296 0.024008 0.020181 0.028838 0.023194 0.022035 0.026928 0.022486 0.021801
56 0.025155 0.027407 0.022874 0.02708 0.02515 0.025465 0.024878 0.026246 0.025446
57 0.019057 0.025859 0.023495 0.021335 0.022118 0.024117 0.02197 0.028735 0.027841
58 0.022492 0.025794 0.025877 0.023763 0.027268 0.018942 0.024162 0.032093 0.030544
59 0.039695 0.038525 0.029953 0.03948 0.041698 0.038218 0.034237 0.034971 0.032705
60 0.041177 0.040945 0.028464 0.044379 0.036864 0.036805 0.040675 0.030836 0.030442
61 0.014899 0.024758 0.01841 0.017877 0.016556 0.019159 0.020161 0.018359 0.019742
62 0.001217 0.011724 0.007983 0.002596 0.002856 0.001217 0.003588 0.008325 0.007952
63 0.00093 0.004969 0.002394 0.001242 0.000322 0.000277 0.000118 0.003283 0.003262
64 0.001008 0.003318 0.00127 0.001058 2e-05 0.000827 4.1e-05 0.001583 0.0013
65 0.000928 0.000877 0.001704 0.001699 0.000518 0.000992 0.0 0.000917 0.000447
66 0.000904 0.00776 0.001658 0.001258 0.00045 0.00225 1.4e-05 0.000491 0.000515
67 0.0009 -0.000656 0.000124 0.000311 0.000209 0.000548 0.000151 9.1e-05 0.000298
68 0.000767 0.005134 0.00079 0.000146 0.000313 0.002496 -0.0 8.8e-05 0.000525
69 0.000647 0.015329 0.002429 0.00034 0.000176 0.001023 0.0 -0.0 0.001015
70 0.000596 0.00854 0.001296 0.000375 0.000363 0.001687 7e-05 -0.0 0.001066
71 0.000539 0.001187 0.0 0.000435 0.000647 1.7e-05 0.0 -0.0 0.000254
72 0.000485 0.007625 0.0 0.000667 0.000593 0.000109 0.000152 0.0 -0.0
73 0.000516 0.007149 0.0 0.000853 0.000605 0.001612 0.000163 1.3e-05 -0.0
74 0.00105 0.000155 -0.0 0.001044 0.00113 0.000208 8e-05 0.000269 -0.0
75 0.001007 -0.002121 -0.0 0.001114 0.000244 4e-06 0.000219 0.000297 0.0
76 0.0006 -0.002497 -0.0 0.000976 0.0 0.002108 0.000245 0.000148 -0.0
77 0.000519 -0.002677 0.0 0.000733 0.00094 4.9e-05 0.000339 7.7e-05 0.0
78 0.000855 -0.001335 0.0 0.001202 0.000622 0.00104 0.000103 0.0 9.6e-05
79 0.001097 0.000737 0.000472 0.001579 0.000876 0.003214 0.00029 -0.0 0.000981
80 0.001203 0.00647 0.001 0.00212 0.001084 0.003729 0.000223 -0.0 0.002074
81 0.001117 0.003853 0.000818 0.001751 0.001033 0.0 0.000263 -0.0 0.002104
82 0.000821 0.000695 0.001061 0.002001 0.001301 0.001339 0.000117 -0.0 0.00169
83 0.000607 0.002771 0.000795 0.000855 0.000751 0.0 0.000256 -0.0 0.001094
84 0.000424 0.002397 0.000683 0.000386 0.001561 0.000258 0.000443 -0.0 0.000134
85 0.000391 0.002293 7.5e-05 0.000153 0.001385 0.0 0.000451 0.0 0.000132
86 0.000379 0.002583 0.000155 0.000219 0.001155 0.0 0.00034 -0.0 0.000114
87 0.00051 0.000935 0.000513 0.0 0.0005 0.00027 2.3e-05 0.0 0.0
88 0.000491 -0.001954 0.0 0.0 6.5e-05 7e-05 -0.0 -0.0 2.2e-05
89 0.000526 0.001562 8.8e-05 0.0 0.000214 -0.0 -0.0 0.000212 0.0
90 0.000613 0.001422 0.000339 0.00021 -0.0 0.000407 2.3e-05 0.000163 0.000148
91 0.00085 0.007237 0.001199 0.000525 0.00114 0.000639 0.0 0.000343 0.000537
92 0.000899 0.005912 0.001323 0.000631 0.000791 0.000763 5e-05 8.9e-05 0.00079
93 0.000767 0.005011 0.001069 0.000629 0.000868 0.00095 0.0 0.000241 0.001421
94 0.000399 0.004166 0.000426 0.000667 0.000554 0.000108 -0.0 0.0 0.00141
95 0.000338 0.006051 0.000867 0.000841 0.000662 -0.0 1.6e-05 8.6e-05 0.001411
96 0.000383 0.002473 0.000813 0.000949 0.000823 0.001972 0.0 -0.0 0.000984
97 0.000368 0.004163 0.000822 0.000906 0.000922 -0.0 1e-05 0.000133 0.00075
98 0.000595 0.002106 0.001012 0.000789 0.000563 0.0 5e-06 2.4e-05 0.001148
99 0.001912 0.002492 0.001845 0.000442 0.0007 0.000924 0.0 0.000146 0.001706
100 0.001676 0.011929 0.002947 0.000468 0.000996 0.006665 0.0 8.4e-05 0.001715
101 0.000502 0.005883 0.001979 0.000342 0.000368 0.003483 0.0 0.000136 0.0015
102 5.3e-05 0.002414 0.000794 0.000206 0.000227 0.001464 0.0 0.0 0.000473
103 3.6e-05 -0.001003 -0.0 -0.0 0.00159 3.7e-05 4.9e-05 -0.0 0.0
104 7.1e-05 -0.001882 0.0 -0.0 0.000241 0.0 6.8e-05 0.0 0.0
105 6.9e-05 -0.003066 4.2e-05 0.0 0.000361 0.0 0.0 0.0 0.0
106 4.2e-05 0.00252 0.000488 2.9e-05 0.000467 0.002332 6e-06 -0.0 4.5e-05
107 9.9e-05 -0.005874 -0.0 0.000221 0.000185 -0.0 0.0 -0.0 0.0
108 0.000229 0.000146 0.0 0.000209 0.000278 0.0 0.0 -0.0 0.000257
109 0.00027 -0.000965 -0.0 0.000347 0.000912 -0.0 6.3e-05 0.0 0.001012
110 0.000204 0.002646 0.000535 0.000299 0.000548 0.000262 2.6e-05 -0.0 0.000592
111 9.6e-05 -0.003232 5e-05 0.00019 0.000775 -0.0 5e-06 0.0 0.000515
112 0.000148 0.0012 5.6e-05 8.6e-05 0.001157 0.00126 0.0007 -0.0 0.000469
113 0.00023 -0.001646 5.8e-05 3.8e-05 0.000658 -0.0 0.000415 -0.0 0.000395
114 0.000181 0.001011 0.000719 0.0 0.000419 0.000308 0.000215 -0.0 0.000654
115 9.9e-05 0.004571 0.001201 0.000126 3e-05 0.000462 1.6e-05 0.0 0.000862
116 0.000139 0.001277 0.000603 5.3e-05 0.000401 -0.0 0.0 0.0 -0.0
117 0.000112 -0.0 -0.0 0.0 0.0 0.0 -0.0 -0.0 0.0
118 6.9e-05 -0.001281 0.0 0.000327 0.000173 3.6e-05 7.4e-05 -0.0 0.0
119 6.9e-05 -0.001357 -0.0 0.0 0.000471 0.0 0.0 -0.0 0.00036
120 0.000152 0.003893 0.000187 2.3e-05 0.000419 0.000314 0.000137 -0.0 0.000561
121 0.000194 -0.000126 -0.0 5.2e-05 0.000678 0.000161 9e-06 0.0 0.000513
122 0.000169 0.002082 0.000433 0.000813 0.00023 0.001167 5.5e-05 0.0 0.000455
123 0.000543 -0.000625 0.000335 0.001163 0.000416 0.000506 -0.0 8.2e-05 0.00058
124 0.000814 0.006539 0.001877 0.001146 0.000896 0.004361 9.6e-05 0.000122 0.00036
125 0.000679 -0.002105 0.001226 0.001343 0.000957 0.000871 0.0 0.000347 0.000388
126 0.000515 0.003022 0.001468 0.001417 0.001367 0.002419 1.1e-05 0.00014 0.000384
127 0.000694 -0.000265 0.000725 0.001349 0.00094 0.000503 4.2e-05 0.000207 0.000415
128 0.00079 0.002211 0.000451 0.000413 0.001345 0.000635 1.8e-05 0.0 0.000213
129 0.000966 -0.001807 0.0 -0.0 0.000292 0.000144 0.000137 3.4e-05 0.000196
130 0.000998 -0.003796 -0.0 8e-06 0.000192 3.5e-05 7.8e-05 0.0 0.000432
131 0.000569 -0.004382 0.0 -0.0 0.000833 0.000156 5e-05 0.0 0.000453
132 0.00018 -0.002248 1e-05 0.0 0.000512 0.002712 0.0 0.0 0.000419
133 0.000148 -0.003137 2.1e-05 -0.0 0.0 0.00061 2.9e-05 0.0 0.000139
134 0.00031 -0.006148 0.0 0.0 0.0 0.000351 1.3e-05 -0.0 0.0
135 0.000343 0.006143 0.000848 0.0 0.000276 0.00454 2e-05 0.0 0.0
136 0.000309 -0.001625 0.000705 4.6e-05 0.000456 0.000624 4.1e-05 0.0 0.000263
137 0.000354 -0.001499 0.000252 0.000112 -0.0 0.000274 -0.0 0.0 0.000571
138 0.000362 -0.001049 0.0 0.000445 9.6e-05 8.4e-05 0.0 0.0 0.000902
139 0.000467 -0.002739 -0.0 0.000368 0.0 0.000183 0.0 -0.0 0.001717
140 0.000439 0.0 0.0 0.00038 9.9e-05 0.0 0.000125 -0.0 0.001433
141 0.000484 -0.002466 0.0 2.4e-05 0.000491 1.1e-05 0.000124 0.0 0.000558
142 0.000437 -0.000639 0.0 3.7e-05 0.0 0.002636 8.5e-05 -0.0 0.000206
143 0.000512 0.0 -0.0 -0.0 -0.0 1.5e-05 0.0 -0.0 0.0
144 0.000975 -0.0 0.0 -0.0 0.0 0.000123 0.0 -0.0 0.0
145 0.001041 0.003641 -0.0 0.0 -0.0 0.001172 0.0 9.2e-05 0.000299
146 0.000808 -0.001201 -0.0 0.0 5.4e-05 0.000629 7e-06 0.0 0.000822
147 0.000213 -0.001719 -0.0 0.0 -0.0 0.000807 9e-06 -0.0 0.000516
148 0.0 -0.004701 -0.0 -0.0 0.000346 0.0 5.3e-05 0.0 0.0
149 0.0 0.0 0.0 -0.0 -0.0 0.001026 0.0 -0.0 0.0
150 0.0 -0.001799 0.0 0.0 0.000596 0.000447 -0.0 -0.0 0.0
151 0.0 0.001849 0.0 0.0 -0.0 1e-05 8.2e-05 -0.0 -0.0
152 -0.0 -0.00402 -0.0 -0.0 -0.0 2.9e-05 4.2e-05 -0.0 0.0
153 0.0 -0.001903 0.0 0.0 0.0 0.0 9.5e-05 -0.0 -0.0
154 0.0 0.002013 -0.0 0.0 0.0 0.000181 5.6e-05 -0.0 -0.0
155 0.000231 0.002615 0.0 8.4e-05 0.0 0.002935 -0.0 -0.0 -0.0
156 0.000246 -0.001514 -0.0 4.8e-05 0.0 1.3e-05 7.7e-05 0.0 -0.0
157 7e-05 0.00327 0.0 0.0 -0.0 0.001291 7e-06 0.0 -0.0
158 0.0 0.001458 -0.0 3.9e-05 0.0 1.1e-05 0.000199 8.9e-05 -0.0
159 -0.0 -0.002602 0.0 -0.0 -0.0 0.0 0.00038 0.000357 -0.0
160 -0.0 -0.000576 -0.0 0.0 0.0 0.0 0.000599 0.000582 -0.0
161 0.0 0.001684 0.0 0.0 0.0 2.5e-05 0.000277 0.000908 -0.0
162 0.0 0.00235 -0.0 0.0 0.001674 1.3e-05 -0.0 0.000313 0.0
163 0.0 0.001439 0.000248 0.0 0.002365 1.9e-05 0.0 0.0 0.0
164 0.0 -0.00179 0.0 0.0 0.003499 0.0 -0.0 0.0 0.0
165 -0.0 0.003959 0.000193 -0.0 0.003034 1.5e-05 2e-05 -0.0 -0.0
166 0.0 -0.003413 0.0 0.0 0.003058 0.0 0.0 -0.0 0.0
167 -0.0 0.000496 0.00016 0.0 0.002883 7e-06 0.0 0.0 0.0
168 0.0 0.006719 0.001649 7.9e-05 0.002652 0.011187 6.6e-05 -0.0 0.000156
169 -0.0 0.003931 0.001683 0.000135 0.002619 0.000723 2.3e-05 0.000318 0.000279
170 0.0 0.005558 0.001546 -0.0 0.003583 2.1e-05 1.2e-05 -0.0 0.000243
171 -0.0 0.003505 0.000758 0.0 0.003251 9.8e-05 -0.0 8.5e-05 -0.0
172 0.0 -0.004194 0.0 9.7e-05 0.003182 2.2e-05 5.4e-05 -0.0 -0.0
173 0.0 0.001733 0.000569 0.000886 0.002713 0.000261 4e-06 0.0 0.0
174 0.00028 0.002531 0.0 0.00074 0.001638 0.000222 0.0 0.0 -0.0
175 0.0005 0.000159 0.0 0.0 0.000452 0.000198 0.0 0.00069 0.0
176 4.8e-05 -0.000351 0.0 -0.0 -0.0 0.000176 0.00018 0.000847 0.0
177 5e-05 0.008234 0.0 1.8e-05 0.0 1.4e-05 0.000252 0.000552 -0.0
178 0.00014 0.000763 0.0 0.0 0.0 7e-06 0.000268 7.1e-05 1.4e-05
179 0.000161 0.000404 0.0 -0.0 0.0 0.0 0.000375 0.0 3.8e-05
180 0.000331 0.001688 0.0 4.4e-05 -0.0 0.000297 0.000389 -0.0 0.000528
181 0.000427 0.000101 0.0 0.0 0.0 0.0 0.000408 0.0 0.000722
182 0.000391 0.002301 0.0 0.000407 -0.0 -0.0 0.000432 -0.0 0.000676
183 0.000448 0.001798 0.0 0.000784 0.0 5e-06 0.000325 -0.0 0.000536
184 0.000397 -0.000663 0.0 0.000414 -0.0 0.00018 0.000151 -0.0 0.00047
185 0.000377 -0.001131 -0.0 0.000157 3.8e-05 0.001268 0.000268 0.0 0.00049
186 0.000311 0.000816 -0.0 0.000178 0.0 1e-06 0.000297 0.0 0.000364
187 0.000417 -0.000698 -0.0 0.000137 0.0 0.0 0.000191 0.0 0.000344
188 0.000396 0.000218 -0.0 0.000142 0.0 0.002853 0.000212 -0.0 0.000207
189 0.000345 -0.000439 -0.0 0.000156 0.0 2e-05 0.000258 0.0 0.0
190 0.000407 0.000132 -0.0 0.000194 0.000187 4.9e-05 4.8e-05 -0.0 0.0001
191 0.000697 -0.002367 0.0 0.000415 -0.0 6.7e-05 0.0 0.0 0.000341
192 0.001058 0.001356 -0.0 0.00048 0.0 1.4e-05 3.9e-05 -0.0 0.000385
193 0.001109 0.00401 -0.0 0.000901 -0.0 -0.0 2.8e-05 0.0 0.001001
194 0.001038 -0.000237 0.0 0.001053 9.7e-05 0.0 0.000717 0.0 0.001424
195 0.001053 -0.001136 -0.0 0.001273 0.0 0.000338 0.001993 0.0 0.001662
196 0.001205 0.003688 0.0 0.001167 0.0 0.00115 0.002202 -0.0 0.001919
197 0.001449 0.000148 0.0 0.001194 0.0 0.000937 0.001294 0.0 0.001326
198 0.001467 0.005516 0.000179 0.000947 0.0 -0.0 0.000854 -0.0 0.000629
199 0.000911 -1.7e-05 0.0 0.000781 0.0 4.3e-05 0.000346 0.0 0.000552
200 0.000472 0.000885 0.0 0.000893 0.0 3.8e-05 0.000423 -0.0 0.000162
201 3.8e-05 -0.002851 0.0 0.000984 0.000189 -0.0 0.000191 0.0 0.0
202 0.0 -0.002952 -0.0 0.000646 0.000399 0.0 0.0 -0.0 0.0
203 0.0 -0.004265 0.0 -0.0 0.0 0.0 7e-05 0.0 0.0
204 0.0 0.00274 -0.0 -0.0 0.000282 0.000786 7.9e-05 -0.0 7e-06
205 0.0 0.005596 0.000212 -0.0 -0.0 0.000161 0.000144 0.000158 0.000237
206 0.0 -0.003237 -0.0 -0.0 0.0 0.0 0.000105 0.000105 8.2e-05
207 0.0 0.002093 -0.0 0.0 0.0 0.000334 0.0 0.000451 -0.0
208 3.3e-05 0.001921 2.5e-05 0.0 0.000916 0.0 0.000126 0.000225 0.0
209 0.000212 -0.000812 0.000311 0.000282 0.001149 -0.0 -0.0 0.000724 9.6e-05
210 0.00032 0.007149 0.001672 0.000294 0.001664 0.001242 0.0 0.000339 0.000526
211 0.000631 0.001611 0.002166 0.000749 0.002382 0.0 0.0 0.000839 0.000499
212 0.00109 0.004651 0.002392 0.001575 0.002868 0.0 0.000152 0.000472 0.000207
213 0.001619 0.004958 0.003236 0.001812 0.002829 0.000994 3.6e-05 0.0009 0.000125
214 0.00187 0.009498 0.003569 0.001634 0.001524 0.002686 3.8e-05 0.00065 0.0
215 0.00162 0.005132 0.002818 0.00081 0.000486 -0.0 1e-06 0.00092 8.9e-05
216 0.000723 0.004974 0.002526 0.000552 0.000632 0.003853 2e-06 0.000761 0.000421
217 0.000291 -0.006724 0.000374 0.000405 0.000662 1.6e-05 0.0 0.000834 0.000784
218 0.000304 -0.000982 0.000578 9.4e-05 0.000569 -0.0 -0.0 0.000355 0.000394
219 0.000292 0.000561 0.000278 3e-06 0.001266 2.8e-05 3e-05 0.000322 0.000477
220 0.000253 -0.000329 0.000223 0.0 0.000467 0.000445 2.7e-05 3e-06 0.000655
221 0.000201 -0.0 0.000223 0.0 9.7e-05 0.000641 0.0 0.00016 0.001062
222 1.6e-05 0.001561 0.000528 0.0 0.000387 0.0 3e-05 0.0 0.001031
223 9.5e-05 0.000453 0.0 0.0 -0.0 2e-05 0.000112 0.0 0.000334
224 0.000191 -0.001458 0.0 0.000182 0.0 0.000563 0.000349 -0.0 0.000308
225 0.000449 -0.001584 0.0 0.000527 0.0 0.000783 0.000141 -0.0 0.000244
226 0.000956 0.002586 0.000319 0.000446 0.00046 0.000662 0.0 0.0 0.000507
227 0.00122 0.001686 0.000246 0.000332 0.000629 0.002951 0.0 0.0 0.000912
228 0.000825 -3e-06 0.0 0.000224 0.000379 0.003226 7e-06 0.0 0.0009
229 0.00077 0.001528 0.000478 0.000216 0.000645 0.000941 0.000165 0.0 0.001035
230 0.000657 0.006799 0.000944 0.000213 0.000516 0.001092 0.000332 -0.0 0.001425
231 0.00055 0.003158 0.00032 4e-05 0.000387 0.000603 0.000413 6.8e-05 0.00096
232 0.000344 -0.000725 -0.0 0.0 0.000744 0.0 0.00033 0.00014 0.000561
233 3.8e-05 0.002421 8.5e-05 0.0 0.000496 0.00054 0.000207 0.000488 6.9e-05
234 0.0 0.001625 0.000333 0.0 0.00035 0.000396 0.000281 0.000538 0.0
235 0.0 0.000246 0.0 0.0 0.000823 0.0 0.0 0.001045 0.00038
236 0.000258 -0.004861 0.000278 -0.0 0.000952 1.2e-05 0.0 0.001107 0.000713
237 0.000556 0.005773 0.002185 0.0 0.001567 0.003309 0.0 0.001657 0.000852
238 0.000598 0.006311 0.002595 0.0 0.001979 0.000678 2.8e-05 0.001447 0.000648
239 0.00039 0.006521 0.003179 0.0004 0.002729 0.001259 0.0 0.00169 0.0
240 0.000217 0.005542 0.003997 0.001201 0.002418 2.3e-05 5.9e-05 0.001042 -0.0
241 4e-05 0.001283 0.003077 0.001546 0.003922 0.001937 2.6e-05 0.001345 0.0
242 0.0 -0.000467 0.002709 0.001748 0.004273 0.002066 2.2e-05 0.000635 0.0
243 0.0 0.000596 0.002358 0.001619 0.003444 0.00306 1.5e-05 0.001222 6.6e-05
244 5.5e-05 0.001792 0.002598 0.001248 0.002969 0.001775 -0.0 0.000442 0.000335
245 0.00038 0.000156 0.001963 0.000821 0.00353 0.000511 0.0001 0.000951 0.000893
246 6.5e-05 -0.001302 0.001307 0.000494 0.002777 0.001533 0.0 0.000586 0.001109
247 0.000113 -0.00404 0.0 0.0 0.001549 0.000487 0.0 0.000876 0.000545
248 0.000223 -0.006332 0.0 0.0 0.001312 0.0 2.3e-05 0.000263 0.000262
249 0.000247 0.000491 0.0 0.0 0.00117 0.003535 8.8e-05 0.000165 0.0
250 0.000207 0.004072 -0.0 0.0 0.000857 3e-06 0.0 0.0 0.0
251 0.000156 -0.002971 0.0 0.0 0.000526 -0.0 1e-06 0.0 0.0
252 0.00026 -0.000831 0.0 0.000156 0.000794 0.000248 0.0 0.0 0.000202
253 0.000322 0.003333 0.000548 0.000248 0.000287 0.001813 0.000114 0.0 0.000318
254 0.000378 0.006364 0.00066 0.0 0.000821 0.005614 4.9e-05 -0.0 0.000796
255 0.000169 -0.001559 -0.0 0.0 1e-06 6e-05 0.0 0.0 0.000576
256 0.000197 0.000582 0.0 9e-06 0.000633 0.003325 -0.0 -0.0 0.000947
257 0.000123 0.0 0.0 0.0 0.000283 0.000784 0.0 0.0 0.000415
258 0.000218 0.005435 0.00088 0.0 9e-06 0.000623 -0.0 -0.0 0.000131
259 0.000254 0.004073 0.00044 0.0 0.000183 0.000835 9.8e-05 -0.0 0.00022
260 0.000181 -0.003228 -0.0 6.9e-05 0.00059 0.0 0.0 -0.0 0.000207
261 0.000179 0.002723 -0.0 8.6e-05 0.000563 0.001388 7.2e-05 -0.0 0.0
262 0.000427 -0.001193 -0.0 -0.0 0.000838 0.000282 0.0 -0.0 -0.0
263 0.000394 -0.000543 -0.0 0.0 0.000453 0.0 0.0 -0.0 0.0
264 0.000361 -0.000398 -0.0 -0.0 0.000703 4e-06 4.1e-05 -0.0 -0.0
265 0.000645 -0.001527 0.0 0.0 0.000793 7.6e-05 5.4e-05 -0.0 0.0
266 0.000614 -0.001888 -0.0 3.4e-05 0.000619 1.2e-05 9.9e-05 0.0 0.0
267 0.000341 0.000994 3.2e-05 0.000621 0.0 0.0 0.0 0.0 0.000533
268 0.000537 -0.00204 4.7e-05 0.000408 0.000797 1e-06 -0.0 -0.0 0.001101
269 0.000387 -0.000856 0.000283 7.9e-05 0.000497 0.0 0.000103 0.0 0.001154
270 0.000331 0.002703 0.000776 -0.0 0.000772 0.001179 1.9e-05 -0.0 0.00128
271 0.000453 0.001492 0.000571 0.0 0.000747 3e-06 1e-05 0.0 0.001163
272 0.000378 0.005796 0.001485 3.8e-05 0.000813 0.000651 0.000167 0.0 0.000745
273 0.000399 0.003068 0.000949 0.000851 0.000519 0.0 0.000375 0.0 -0.0
274 0.000321 0.001642 0.001136 0.001359 0.000545 0.001031 0.000253 -0.0 -0.0
275 0.000315 0.001166 0.000275 0.0 0.000627 6e-06 0.000281 0.0 0.0
276 0.000487 0.001864 0.000226 0.0 0.001 1.2e-05 0.0002 0.0 0.0
277 0.000563 0.00165 0.000393 0.0 0.000536 3.8e-05 0.000303 1.5e-05 0.000398
278 0.000591 0.002208 0.000621 -0.0 0.001167 -0.0 0.000216 4.4e-05 0.00093
279 0.000624 0.002001 0.000112 0.0 0.001143 -0.0 0.000187 2.7e-05 0.001077
280 0.000692 0.006616 0.000116 0.0 0.000899 0.000753 0.000267 2.7e-05 0.000595
281 0.000664 -0.000216 -0.0 0.00053 0.000779 0.000178 0.000165 0.000142 0.000326
282 0.000676 -0.001304 0.0 0.000338 0.000369 0.000952 0.000535 0.000253 -0.0
283 0.000722 -0.0 -0.0 0.000291 0.000717 7.5e-05 0.000424 0.00036 0.0
284 0.000725 0.0 0.0 0.000439 0.001193 0.001817 0.000606 0.000431 1e-06
285 0.000944 -0.000422 0.0 0.000615 0.001018 0.001386 0.000517 0.001292 0.000862
286 0.001021 0.002673 0.001283 0.000631 0.002017 0.001529 0.000586 0.002264 0.002597
287 0.001573 0.003928 0.004752 0.002149 0.002116 0.002146 0.000969 0.0057 0.006542
288 0.008119 0.007498 0.012033 0.010112 0.007286 0.001851 0.004976 0.013881 0.016205
289 0.030199 0.02238 0.021676 0.030077 0.026565 0.019899 0.021204 0.026059 0.025933
290 0.041841 0.043459 0.027126 0.03904 0.038275 0.049146 0.036539 0.032685 0.028856
291 0.025295 0.01932 0.021507 0.023433 0.028009 0.019732 0.026636 0.031272 0.027581
292 0.016218 0.015439 0.018997 0.016028 0.014529 0.019894 0.016745 0.026971 0.02484
293 0.017864 0.015504 0.017259 0.017256 0.014554 0.015779 0.019434 0.023893 0.023929
294 0.02715 0.026463 0.018493 0.027134 0.022694 0.035019 0.027739 0.023375 0.023576
295 0.030127 0.032542 0.018247 0.030551 0.02396 0.043645 0.026348 0.019901 0.021042
296 0.006675 0.007798 0.009815 0.013138 0.006234 0.002415 0.005891 0.012711 0.012007
297 0.0 0.003191 0.003274 0.001298 0.002416 0.002464 0.0 0.006012 0.004544
298 0.0 -0.002967 0.0 -0.0 0.003104 0.0 5.8e-05 0.002292 0.001265
299 -0.0 0.003473 -0.0 0.0 0.002907 0.0 0.0 0.000889 0.000185
300 0.0 0.004402 0.0 -0.0 0.003405 -0.0 -0.0 0.00023 -0.0
301 0.0 -0.004215 -0.0 0.0 0.003013 0.0 6.7e-05 0.000657 -0.0
302 0.000121 0.002093 0.0 -0.0 0.003203 0.0 1e-06 0.000214 -0.0
303 0.0 0.004921 -0.0 0.0 0.003507 0.001476 0.0 0.000369 0.0
304 -0.0 -0.005747 0.0 -0.0 0.002897 0.0 -0.0 0.000159 0.0
305 0.0 -0.0054 0.0 0.0 0.003583 -0.0 0.0 0.000716 0.000449
306 0.000151 0.000506 0.00067 0.000482 0.003732 0.000476 6e-05 0.002214 0.002683
307 0.00476 0.004186 0.003528 0.004457 0.003454 0.000982 0.003947 0.005561 0.006787
308 0.016162 0.021426 0.008458 0.013129 0.01095 0.019919 0.012066 0.010742 0.011215
309 0.018011 0.021766 0.010606 0.01682 0.014195 0.019783 0.014955 0.01428 0.012844
310 0.013285 0.014367 0.008258 0.010659 0.014722 0.007531 0.010588 0.013557 0.012004
311 0.008793 -0.007368 0.00312 0.008473 0.007343 0.00253 0.003977 0.011408 0.010416
312 0.006838 0.001229 0.003943 0.008712 0.006403 0.008318 0.004025 0.00982 0.008526
313 0.006727 0.010027 0.005487 0.008543 0.005429 0.00675 0.004642 0.009538 0.007958
314 0.006731 0.005247 0.005579 0.008638 0.005649 0.001065 0.006152 0.01008 0.008749
315 0.006764 0.008814 0.006615 0.010041 0.006935 0.004316 0.009012 0.01163 0.009726
316 0.009885 0.009996 0.007771 0.012289 0.00741 0.012543 0.013311 0.013626 0.011531
317 0.015712 0.015558 0.00938 0.014234 0.010979 0.01459 0.014215 0.01423 0.01194
318 0.011663 0.014389 0.007076 0.010794 0.009443 0.007494 0.007901 0.010918 0.009912
319 0.002182 0.0013 0.002072 0.003082 0.004375 0.000589 0.000933 0.006214 0.005269
320 -0.0 -0.002523 0.0 4.9e-05 0.002872 0.000196 0.0 0.002541 0.001652
321 -0.0 -0.004935 0.0 0.0 0.002918 -0.0 3.9e-05 0.001074 0.0
322 0.0 0.001504 0.0 0.0 0.003594 3.5e-05 0.000127 0.000278 -0.0
323 0.0 0.000101 -0.0 1.3e-05 0.003552 0.0 2.5e-05 0.000452 -0.0
324 3.4e-05 0.002895 0.0 1.2e-05 0.003298 -0.0 6.3e-05 0.000327 0.0
325 6e-05 0.006161 4e-05 1.7e-05 0.004139 -0.0 -0.0 0.000615 0.0
326 9.6e-05 0.014177 0.002196 0.0 0.002879 0.0 4.2e-05 0.000551 0.000361
327 0.000112 0.009851 0.001722 0.0 0.002863 0.0 -0.0 0.000544 0.001039
328 1.9e-05 -0.001455 -0.0 6e-05 0.003846 -0.0 1e-05 0.000365 0.000682
329 9.4e-05 0.011115 0.001044 -0.0 0.003493 0.0 -0.0 9.4e-05 3.4e-05
330 0.000355 -0.000819 -0.0 0.0 0.002845 -0.0 -0.0 5.2e-05 -0.0
331 0.000291 0.001164 -0.0 0.0 0.004002 -0.0 7e-06 -0.0 0.0
332 0.0 -0.001306 -0.0 -0.0 0.00356 0.0 1.6e-05 -0.0 -0.0
333 -0.0 0.000756 0.0 -0.0 0.003332 -0.0 0.0 0.0 0.0
334 0.0 -0.004569 -0.0 0.0 0.00367 -0.0 0.0 -0.0 0.0
335 0.0 0.001609 0.0 0.0 0.003634 -0.0 0.0 7.5e-05 -0.0
336 -0.0 -8.6e-05 -0.0 0.0 0.003142 0.0 3.9e-05 9.7e-05 0.0
337 0.0 0.004011 0.0 0.0 0.003684 -0.0 0.000124 0.000259 -0.0
338 -0.0 0.003915 0.0 0.0 0.002924 0.0 9e-06 0.000143 0.0
339 0.0 0.008016 0.001923 -0.0 0.002805 -0.0 1.4e-05 0.0002 -0.0
340 -0.0 0.008992 0.002355 0.0 0.003577 0.0 0.0 -0.0 0.0
341 0.0 0.000869 0.000323 0.0 0.004013 -0.0 2.9e-05 -0.0 -0.0
342 0.0 0.000754 0.0 0.0 0.002444 0.002463 9.5e-05 2.5e-05 3.1e-05
343 0.00059 -0.000565 -0.0 0.000175 0.000822 0.000223 0.0 -0.0 -0.0
344 0.001065 -0.005422 -0.0 0.001001 0.0 0.0 2.9e-05 0.000451 0.0
345 0.0 -0.00151 -0.0 0.001689 0.0 9.3e-05 1.6e-05 0.000435 -0.0
346 0.000663 -0.000607 -0.0 0.002066 -0.0 -0.0 -0.0 0.000183 0.00029
347 0.000594 0.002712 0.0 0.001698 -0.0 0.0 0.0 -0.0 0.0
348 -0.0 0.001116 0.000146 0.001896 -0.0 0.0 0.0 -0.0 0.0
349 -0.0 -0.00072 0.000743 0.000678 -0.0 -0.0 0.0 -0.0 0.0
350 -0.0 0.001821 0.000643 -0.0 -0.0 0.001059 -0.0 -0.0 0.0
351 -0.0 0.001699 0.000691 0.0 0.0 0.0 0.000362 -0.0 -0.0
352 0.0 0.000338 0.000714 -0.0 0.0 0.0 0.000243 -0.0 0.0
353 0.0 -0.000618 0.000692 0.00108 0.000102 5e-05 2.5e-05 -0.0 4e-05
354 0.0 -0.001365 0.000669 0.0 0.0 0.000233 0.0 0.0 0.000225
355 0.0 -0.002116 0.000628 0.0 -0.0 0.0 0.000196 0.0 -0.0
356 0.0 -0.000395 0.000627 0.000201 0.0 0.0 0.000545 0.0 -0.0
357 0.0 -0.001784 0.000645 0.000305 0.0 4.2e-05 0.000463 0.0 -0.0
358 0.0 0.003056 0.000719 1.7e-05 -0.0 0.000108 0.000611 -0.0 -0.0
359 0.0 0.002551 0.000758 0.000769 -0.0 0.0 0.000582 -0.0 -0.0


==> figures/profiles_exp1/profiles_SparseView_ST.dat <==
x ref fbp pwls odps imdps lbfgs projdps uneti unetp 
0 -0.0 0.009504 0.001067 0.002615 0.002152 0.0 0.000917 0.001571 0.002798
1 0.0 0.004795 -0.0 0.002236 0.003358 5e-06 0.0 0.001602 0.000947
2 0.0 0.043234 0.0 0.0 0.001104 0.003875 0.000305 0.001572 0.0
3 0.00047 0.008737 0.0 8.7e-05 0.002094 1e-06 -0.0 0.001602 0.0
4 0.000493 0.0 0.0 0.002155 0.000629 1e-06 0.000164 0.001599 -0.0
5 0.000948 0.0 -0.0 0.000294 0.001695 3e-06 0.0 0.001636 -0.0
6 0.001574 0.0 0.0 0.001938 0.001107 2e-06 0.000834 0.001591 -0.0
7 0.000764 0.0 0.0 0.001467 0.0 -0.0 -0.0 0.001699 -0.0
8 0.000604 0.0 -0.0 -0.0 0.00013 1e-06 0.0 0.001793 -0.0
9 0.000139 -0.0 0.0 0.000809 0.000681 6e-06 -0.0 0.00184 -0.0
10 0.000239 -0.0 -0.0 0.0 0.000721 -0.0 -0.0 0.001883 -0.0
11 0.001038 0.006954 0.0 0.002326 0.002416 0.0 -0.0 0.002146 -0.0
12 -0.0 -0.003356 -0.0 0.001413 0.002224 -0.0 8.8e-05 0.00233 -0.0
13 0.0 0.000814 0.0 0.002209 0.001737 0.0 -0.0 0.002396 -0.0
14 0.0 0.007104 -0.0 0.0 0.003508 -0.0 0.000603 0.002416 -0.0
15 0.000984 -0.000509 0.0 0.003367 0.001127 0.000684 0.000117 0.002701 -0.0
16 0.001891 0.008533 0.0 0.001553 0.002825 0.0 0.0 0.003236 0.0
17 0.001859 -0.017045 0.008366 0.000175 0.002178 0.003114 0.0 0.00372 0.0
18 0.0021 -0.005527 0.014287 -0.0 0.005878 0.003653 0.001492 0.004302 0.0
19 0.003285 0.015193 0.024259 0.0 0.006813 0.005373 0.005249 0.004953 0.0
20 0.006549 0.02513 0.042299 0.000932 0.012027 0.015174 0.007861 0.007688 0.004141
21 0.021697 0.018787 0.057723 0.018024 0.026226 0.026193 0.011974 0.024456 0.025403
22 0.060421 0.067656 0.06972 0.060566 0.051825 0.068197 0.04629 0.061578 0.065103
23 0.091954 0.085029 0.077168 0.091002 0.08095 0.083766 0.0848 0.092134 0.094739
24 0.095672 0.090939 0.082311 0.100112 0.087218 0.094824 0.095896 0.099324 0.102597
25 0.092881 0.114052 0.095582 0.095009 0.082833 0.10027 0.094062 0.098649 0.101264
26 0.093579 0.105293 0.100994 0.094188 0.085354 0.099255 0.094417 0.098288 0.097138
27 0.095094 0.069295 0.102158 0.093312 0.084528 0.084888 0.094546 0.098825 0.093578
28 0.095539 0.069739 0.104317 0.092487 0.087759 0.089562 0.093941 0.099557 0.093738
29 0.097808 0.088146 0.108067 0.098211 0.087198 0.09599 0.09739 0.099986 0.095556
30 0.100728 0.074584 0.109644 0.100196 0.087629 0.093416 0.100414 0.100544 0.098672
31 0.100545 0.12203 0.116913 0.098718 0.090858 0.108318 0.103893 0.100808 0.101034
32 0.099827 0.097111 0.116674 0.097735 0.093998 0.106774 0.100867 0.101211 0.102528
33 0.099336 0.116986 0.12076 0.100695 0.092611 0.114296 0.102843 0.101432 0.104514
34 0.099868 0.105665 0.121649 0.102105 0.093196 0.11066 0.101048 0.101461 0.106948
35 0.10056 0.098729 0.118473 0.101665 0.092999 0.110127 0.10045 0.101639 0.106861
36 0.100466 0.131537 0.122915 0.097237 0.091019 0.116259 0.09907 0.101712 0.105618
37 0.100641 0.105565 0.119251 0.10066 0.09219 0.10603 0.099183 0.102063 0.102993
38 0.100604 0.118859 0.11959 0.100185 0.092275 0.107932 0.100695 0.101863 0.100079
39 0.098867 0.096841 0.120424 0.097695 0.090967 0.104672 0.101126 0.102097 0.102324
40 0.097728 0.096273 0.121173 0.098294 0.08881 0.106139 0.101823 0.101864 0.102657
41 0.099232 0.102132 0.121581 0.09935 0.092541 0.106582 0.101981 0.102057 0.1033
42 0.10072 0.088504 0.125249 0.101185 0.091915 0.101288 0.100524 0.101728 0.103445
43 0.101563 0.12405 0.12696 0.102386 0.090264 0.112406 0.102659 0.101692 0.102657
44 0.10133 0.061112 0.120255 0.099228 0.087121 0.084814 0.103139 0.101225 0.10364
45 0.100955 0.095475 0.123212 0.100303 0.088326 0.099463 0.100754 0.101114 0.104492
46 0.100648 0.115437 0.122497 0.101407 0.093993 0.107398 0.104114 0.100528 0.106214
47 0.100033 0.126355 0.123173 0.100446 0.092099 0.108847 0.100483 0.100591 0.106302
48 0.100637 0.130153 0.126825 0.10197 0.092691 0.105045 0.101511 0.100116 0.105307
49 0.100457 0.116174 0.122274 0.101174 0.090505 0.10666 0.103084 0.100558 0.103154
50 0.101967 0.096197 0.118812 0.100977 0.089338 0.100923 0.104315 0.100001 0.098568
51 0.102225 0.076851 0.112323 0.100602 0.090434 0.09377 0.104817 0.099168 0.09624
52 0.1016 0.085422 0.107489 0.098334 0.092119 0.098168 0.104077 0.096385 0.094045
53 0.098297 0.089143 0.104329 0.096397 0.099405 0.09913 0.097049 0.091942 0.089766
54 0.083027 0.099097 0.096092 0.089521 0.099133 0.098504 0.093829 0.085562 0.084093
55 0.070384 0.07996 0.083955 0.078416 0.09043 0.084744 0.09071 0.079163 0.075601
56 0.076135 0.057564 0.076346 0.070611 0.082885 0.074275 0.084101 0.075888 0.067009
57 0.077954 0.052861 0.073936 0.067521 0.077997 0.072964 0.077899 0.072535 0.06244
58 0.07508 0.069055 0.066813 0.065927 0.066838 0.072166 0.078536 0.070957 0.059594
59 0.059371 0.057068 0.052832 0.059874 0.055792 0.07156 0.078039 0.069576 0.061295
60 0.060231 0.057493 0.044773 0.058455 0.055977 0.06712 0.077373 0.070842 0.059462
61 0.053231 0.044345 0.046383 0.046639 0.0537 0.056484 0.061534 0.063411 0.050107
62 0.025511 0.013366 0.046426 0.020433 0.030782 0.02783 0.033274 0.042488 0.025118
63 0.014066 0.007648 0.043544 0.013643 0.020242 0.018397 0.020342 0.022553 0.014251
64 0.011615 0.013505 0.036337 0.013156 0.017047 0.01514 0.020515 0.014103 0.012228
65 0.012839 0.03876 0.02939 0.015693 0.01613 0.024858 0.018215 0.012941 0.011886
66 0.014582 -0.008309 0.021789 0.012618 0.018221 0.011305 0.018791 0.012392 0.011776
67 0.012927 0.030972 0.024884 0.01145 0.018737 0.013397 0.019686 0.012251 0.011579
68 0.010405 0.020253 0.021993 0.0128 0.017369 0.007118 0.018983 0.013011 0.011878
69 0.010188 -0.02159 0.013944 0.010727 0.017479 0.009463 0.018175 0.013565 0.010156
70 0.01034 0.002916 0.015744 0.013066 0.014564 0.00897 0.01412 0.013979 0.008385
71 0.010466 0.006214 0.020367 0.010505 0.013639 0.007044 0.012652 0.01428 0.007915
72 0.010377 -0.013252 0.017799 0.012857 0.013331 0.011105 0.009269 0.015064 0.009088
73 0.016045 -0.009259 0.019205 0.014693 0.013317 0.012437 0.013389 0.015958 0.013103
74 0.026873 0.032457 0.025712 0.016119 0.01279 0.022741 0.011687 0.017067 0.020762
75 0.026475 0.035049 0.025158 0.015586 0.016293 0.021326 0.015036 0.017889 0.024162
76 0.01817 0.036452 0.025568 0.015757 0.018869 0.024186 0.016268 0.017899 0.024774
77 0.015123 0.015464 0.023544 0.017783 0.015094 0.015171 0.01561 0.017394 0.02327
78 0.016375 0.008624 0.022334 0.014867 0.016753 0.017005 0.013581 0.016887 0.020665
79 0.017922 0.011405 0.018153 0.017303 0.015029 0.015095 0.014043 0.016354 0.01898
80 0.017308 -0.01468 0.016335 0.019601 0.014045 0.013839 0.010822 0.016407 0.016539
81 0.015834 -0.004817 0.016647 0.012618 0.013199 0.009102 0.009545 0.01621 0.015015
82 0.014786 0.028559 0.017906 0.015111 0.013357 0.015678 0.013307 0.016605 0.015768
83 0.01409 0.016454 0.018971 0.013286 0.017865 0.016419 0.019663 0.016641 0.015609
84 0.012702 0.021132 0.020476 0.016877 0.015493 0.015587 0.027722 0.017253 0.016774
85 0.01188 0.003751 0.021985 0.020529 0.017562 0.012343 0.027411 0.017444 0.017547
86 0.012524 -0.005223 0.021157 0.017373 0.016914 0.011814 0.022714 0.01813 0.015702
87 0.012554 0.003378 0.020522 0.013772 0.016696 0.016513 0.022285 0.018775 0.014587
88 0.013671 0.027132 0.02632 0.014966 0.018058 0.025015 0.019051 0.02019 0.016287
89 0.015125 0.016175 0.027496 0.021214 0.018985 0.021976 0.019716 0.021515 0.01906
90 0.023426 0.018156 0.027589 0.027055 0.025015 0.01966 0.018842 0.022949 0.023505
91 0.033024 0.009057 0.027107 0.035215 0.02539 0.021884 0.01853 0.023597 0.025452
92 0.030948 0.015784 0.025993 0.031356 0.024059 0.021473 0.020447 0.023681 0.02459
93 0.021913 0.013578 0.024744 0.021346 0.02035 0.018779 0.017092 0.022577 0.021917
94 0.018492 0.006265 0.024069 0.01834 0.020632 0.017039 0.019577 0.021621 0.019693
95 0.018323 0.000719 0.020725 0.016877 0.017799 0.014643 0.015974 0.020396 0.018498
96 0.017603 0.003435 0.017748 0.01932 0.015374 0.015612 0.019642 0.019853 0.017975
97 0.015817 0.000309 0.019245 0.018922 0.015655 0.016337 0.017178 0.019095 0.018214
98 0.016467 0.011992 0.018874 0.019647 0.016512 0.012735 0.014703 0.018821 0.017961
99 0.018974 0.005191 0.013782 0.020231 0.014817 0.014784 0.013639 0.018387 0.017959
100 0.017582 -0.027799 0.010812 0.017193 0.014117 0.015456 0.01305 0.018097 0.016372
101 0.013335 -0.006043 0.014232 0.022539 0.016158 0.014127 0.013224 0.017374 0.01439
102 0.012023 0.010055 0.018042 0.017213 0.016579 0.010091 0.016998 0.016629 0.0122
103 0.012241 0.006481 0.018118 0.013355 0.010414 0.005551 0.016565 0.015772 0.008931
104 0.011958 0.012162 0.019531 0.01057 0.015547 0.000926 0.0178 0.015404 0.008646
105 0.011011 0.028921 0.017392 0.011303 0.015763 0.003654 0.018009 0.014931 0.01044
106 0.011435 0.010433 0.016905 0.01622 0.015163 0.007135 0.017856 0.014886 0.013218
107 0.012978 0.047314 0.022867 0.015496 0.015994 0.014288 0.016733 0.014819 0.014457
108 0.013777 0.006632 0.019761 0.016502 0.015292 0.008903 0.016179 0.015067 0.014622
109 0.015909 0.015898 0.02065 0.014686 0.013064 0.01113 0.01548 0.01524 0.015119
110 0.016434 0.003161 0.018775 0.01598 0.01594 0.013292 0.017385 0.015483 0.017247
111 0.012608 0.029514 0.020722 0.016018 0.019201 0.020373 0.019716 0.015601 0.01882
112 0.012059 0.008885 0.020159 0.015952 0.019133 0.01688 0.021954 0.015466 0.017477
113 0.013551 0.017162 0.018987 0.013041 0.016503 0.014894 0.019321 0.015223 0.014711
114 0.013687 0.010872 0.016066 0.011841 0.012598 0.009957 0.016667 0.015072 0.010706
115 0.012995 -0.012716 0.013062 0.014015 0.012975 0.010979 0.01429 0.015068 0.008892
116 0.01294 0.008405 0.016292 0.013815 0.012153 0.008613 0.014105 0.015218 0.009558
117 0.013703 0.0 0.017001 0.011294 0.014992 0.008855 0.011613 0.015319 0.011532
118 0.014444 0.007401 0.01934 0.014369 0.016474 0.005586 0.01127 0.015537 0.012966
119 0.014149 0.008769 0.020878 0.011219 0.016997 0.005689 0.010572 0.015788 0.012702
120 0.012888 -0.010394 0.016821 0.012161 0.017268 0.008388 0.015227 0.016282 0.013063
121 0.011981 0.003112 0.01944 0.012272 0.016097 0.006356 0.014655 0.016737 0.014149
122 0.01286 -0.002258 0.016438 0.014369 0.015944 0.011932 0.016956 0.017599 0.015236
123 0.019491 0.01127 0.018979 0.019778 0.017757 0.01279 0.013137 0.018604 0.01718
124 0.030055 0.005513 0.017184 0.02924 0.01977 0.015464 0.017998 0.019776 0.021394
125 0.048015 0.049361 0.021518 0.029569 0.026884 0.029056 0.023265 0.020274 0.025801
126 0.048246 0.023749 0.019894 0.026487 0.024897 0.022048 0.028092 0.020049 0.02678
127 0.029658 0.025733 0.019747 0.026015 0.021408 0.017418 0.020029 0.019147 0.025264
128 0.019566 0.007568 0.017759 0.021998 0.017336 0.013335 0.014795 0.018146 0.022841
129 0.016912 0.021217 0.018838 0.016658 0.016802 0.010922 0.014758 0.017048 0.020548
130 0.015698 0.023406 0.016255 0.017952 0.015823 0.010254 0.016858 0.016279 0.01854
131 0.015179 0.027111 0.014505 0.021095 0.012767 0.011081 0.018015 0.015594 0.017269
132 0.014152 0.018619 0.012457 0.027604 0.012514 0.011833 0.013748 0.015484 0.01724
133 0.014607 0.019165 0.010944 0.024623 0.014029 0.009236 0.012808 0.0154 0.01664
134 0.012518 0.04093 0.015698 0.020497 0.016421 0.013819 0.015327 0.01585 0.015557
135 0.01247 0.002749 0.014126 0.020469 0.01652 0.009356 0.019334 0.01627 0.016052
136 0.015569 0.050612 0.017707 0.018297 0.013546 0.024687 0.02519 0.016602 0.016142
137 0.013904 0.039539 0.019177 0.014314 0.015166 0.019372 0.01897 0.016418 0.016077
138 0.014619 0.016992 0.019417 0.011371 0.013118 0.015872 0.014187 0.016183 0.014373
139 0.017257 0.017234 0.017064 0.007695 0.014824 0.014939 0.012642 0.015807 0.012405
140 0.014426 0.0 0.014843 0.010718 0.014168 0.014267 0.012093 0.015968 0.011699
141 0.012369 0.015307 0.01879 0.014854 0.013699 0.013063 0.010069 0.01614 0.013129
142 0.010767 0.008039 0.019444 0.015645 0.014373 0.013548 0.008781 0.016794 0.015251
143 0.012772 -0.0 0.019587 0.015494 0.015533 0.011872 0.009993 0.017428 0.016121
144 0.018532 0.0 0.01941 0.014687 0.016688 0.012509 0.015901 0.018018 0.016446
145 0.018891 -0.007922 0.019424 0.016267 0.018782 0.013448 0.028373 0.018214 0.017655
146 0.016431 0.033689 0.024668 0.015105 0.018481 0.021636 0.024276 0.018258 0.018461
147 0.014844 0.02788 0.027949 0.017522 0.019323 0.021576 0.012102 0.017782 0.018635
148 0.013479 0.028885 0.023981 0.014816 0.017461 0.016447 0.011951 0.017324 0.01756
149 0.013506 -0.0 0.021019 0.014697 0.018704 0.012317 0.013339 0.016439 0.016583
150 0.014764 0.01189 0.022759 0.01416 0.014531 0.012542 0.010554 0.016274 0.015694
151 0.015087 -0.004385 0.02404 0.016096 0.017628 0.011212 0.010306 0.015896 0.016009
152 0.014944 0.027845 0.02595 0.018063 0.019837 0.013823 0.009737 0.016171 0.017253
153 0.015038 0.023854 0.02935 0.01831 0.020865 0.017752 0.013786 0.015928 0.018722
154 0.019498 0.023867 0.029843 0.016808 0.022401 0.016962 0.015586 0.016118 0.019139
155 0.025997 0.033621 0.030227 0.023494 0.020427 0.021302 0.018442 0.015978 0.019391
156 0.023749 0.047415 0.035832 0.019351 0.018428 0.023638 0.018685 0.016037 0.018236
157 0.018681 0.030546 0.038564 0.015047 0.018669 0.017614 0.019565 0.015698 0.017863
158 0.018268 0.027973 0.043922 0.018655 0.020223 0.018936 0.019039 0.016065 0.017982
159 0.019422 0.033524 0.049088 0.016604 0.02106 0.01983 0.017398 0.017581 0.019361
160 0.01733 0.032364 0.051973 0.026377 0.022771 0.024059 0.022496 0.023114 0.020542
161 0.02815 0.011631 0.05939 0.04193 0.031458 0.02683 0.035807 0.040904 0.033559
162 0.070192 0.056741 0.070994 0.076375 0.054264 0.062161 0.057814 0.06908 0.058983
163 0.091374 0.090676 0.079228 0.096369 0.079839 0.084657 0.083105 0.090325 0.082462
164 0.094668 0.102905 0.089696 0.102046 0.088942 0.090922 0.100457 0.09767 0.092623
165 0.096574 0.084069 0.091279 0.100323 0.088537 0.090736 0.103048 0.099559 0.096983
166 0.098729 0.110573 0.098096 0.102005 0.08619 0.097359 0.102335 0.100382 0.098967
167 0.102985 0.100854 0.097049 0.105909 0.087339 0.099549 0.099045 0.100445 0.100453
168 0.102272 0.073514 0.093157 0.103101 0.089031 0.089838 0.099066 0.100649 0.102377
169 0.103578 0.107711 0.096158 0.102479 0.090819 0.10259 0.103164 0.100218 0.104217
170 0.10475 0.0984 0.095326 0.103675 0.088057 0.099382 0.104428 0.09995 0.10609
171 0.104031 0.097907 0.095075 0.10612 0.09034 0.097506 0.107741 0.09913 0.107264
172 0.103771 0.140166 0.096303 0.099419 0.088556 0.106873 0.10783 0.09765 0.106892
173 0.105926 0.126477 0.087854 0.091921 0.089561 0.09755 0.106872 0.093513 0.102625
174 0.085261 0.077485 0.076807 0.071348 0.073696 0.068683 0.071225 0.079637 0.078095
175 0.036076 0.02946 0.065787 0.044367 0.049343 0.040375 0.028011 0.051991 0.0424
176 0.015509 0.02965 0.056863 0.020084 0.026102 0.034207 0.010603 0.029767 0.025923
177 0.015363 -0.008145 0.046681 0.013172 0.020432 0.023597 0.008243 0.020454 0.017871
178 0.014238 0.009166 0.045932 0.014836 0.017516 0.018378 0.009094 0.017659 0.014611
179 0.013192 0.011903 0.043337 0.013424 0.016763 0.017728 0.009606 0.016387 0.013628
180 0.014733 0.011873 0.038237 0.013594 0.019476 0.015613 0.008969 0.016186 0.014017
181 0.014787 0.024829 0.03586 0.015392 0.02021 0.012878 0.009203 0.016049 0.013944
182 0.013002 0.01588 0.032497 0.017972 0.019363 0.011469 0.008129 0.016114 0.014235
183 0.013484 0.020191 0.033588 0.018304 0.02218 0.009257 0.011776 0.016461 0.014998
184 0.016928 0.031089 0.030712 0.016192 0.020942 0.014056 0.01963 0.016632 0.016683
185 0.019955 0.011528 0.023065 0.018801 0.01893 0.009239 0.022118 0.016775 0.017281
186 0.017011 0.00703 0.021964 0.015774 0.019267 0.007231 0.022366 0.016711 0.016585
187 0.014947 0.017493 0.021032 0.015287 0.020683 0.009198 0.021542 0.016628 0.015932
188 0.013636 0.001301 0.016905 0.012949 0.016709 0.00713 0.021174 0.016485 0.015012
189 0.012157 0.002837 0.015055 0.012599 0.016299 0.005677 0.019843 0.016077 0.015162
190 0.013731 0.006844 0.019532 0.019035 0.01432 0.007895 0.017537 0.016145 0.017038
191 0.014397 0.015223 0.020452 0.019814 0.016108 0.008848 0.019208 0.015936 0.016384
192 0.014522 0.001888 0.022727 0.01665 0.017331 0.010275 0.015688 0.016173 0.014025
193 0.01461 -0.006601 0.024439 0.022834 0.016714 0.011048 0.016307 0.01606 0.014414
194 0.014077 0.025572 0.026384 0.026172 0.017004 0.014792 0.029439 0.016517 0.014535
195 0.014325 0.038044 0.02858 0.021658 0.019187 0.021792 0.042664 0.016563 0.014508
196 0.013938 0.020789 0.02793 0.023837 0.020243 0.018878 0.040252 0.016928 0.015541
197 0.014271 0.022772 0.026854 0.02386 0.021514 0.017482 0.030376 0.01674 0.014818
198 0.014176 -0.011058 0.025117 0.02086 0.018847 0.0163 0.024307 0.017086 0.014613
199 0.013413 0.021955 0.028668 0.018346 0.018868 0.017584 0.018548 0.017229 0.015445
200 0.014396 0.019671 0.030369 0.020539 0.020142 0.019204 0.020831 0.017916 0.015744
201 0.014502 0.034973 0.035295 0.018658 0.02256 0.023926 0.01479 0.018081 0.017494
202 0.012981 0.033985 0.035338 0.014787 0.02014 0.026428 0.013074 0.01848 0.018889
203 0.012099 0.042854 0.038072 0.015529 0.018769 0.026103 0.016175 0.018562 0.018726
204 0.013251 0.001897 0.03164 0.0165 0.014468 0.015729 0.017343 0.018919 0.016548
205 0.01462 -0.015584 0.028857 0.01344 0.015556 0.018336 0.016489 0.019099 0.015852
206 0.01388 0.02767 0.035631 0.015667 0.018326 0.020634 0.018858 0.019945 0.017055
207 0.013341 -0.005829 0.033436 0.012055 0.020775 0.020412 0.026403 0.021365 0.019005
208 0.018825 0.012688 0.03619 0.01649 0.024159 0.019368 0.037554 0.024027 0.024393
209 0.026376 0.04118 0.039069 0.024624 0.033701 0.03409 0.033998 0.02769 0.028214
210 0.034089 0.009938 0.036038 0.032666 0.046793 0.028039 0.02693 0.032617 0.034531
211 0.045963 0.052848 0.037489 0.04513 0.055985 0.045044 0.034549 0.038603 0.041313
212 0.053657 0.047038 0.038534 0.049893 0.05936 0.047089 0.034248 0.044432 0.045259
213 0.054459 0.0686 0.036638 0.050475 0.052849 0.053011 0.037916 0.046951 0.045331
214 0.049453 0.026994 0.031179 0.049114 0.042942 0.037717 0.033824 0.046159 0.043688
215 0.044072 0.036777 0.030613 0.04679 0.035299 0.039736 0.035661 0.040788 0.041254
216 0.040791 0.026154 0.02708 0.040576 0.02984 0.028604 0.035421 0.034502 0.036202
217 0.035287 0.063305 0.030904 0.02985 0.028427 0.036012 0.036491 0.028706 0.033498
218 0.029441 0.019115 0.025262 0.021813 0.030905 0.019709 0.032673 0.024969 0.030763
219 0.019323 0.008001 0.023267 0.019073 0.025974 0.014344 0.022966 0.021942 0.025038
220 0.012254 0.005063 0.019997 0.013292 0.023342 0.013712 0.01353 0.020094 0.018309
221 0.010349 0.0 0.016978 0.014157 0.018256 0.010979 0.011249 0.018294 0.0128
222 0.010931 -0.004348 0.014317 0.014801 0.013174 0.011459 0.009376 0.017232 0.012652
223 0.010053 -0.001261 0.018274 0.012934 0.015502 0.00836 0.012151 0.016188 0.01381
224 0.010743 0.022251 0.020242 0.013105 0.014833 0.007617 0.013814 0.015939 0.013759
225 0.01094 0.025617 0.021054 0.014944 0.016138 0.008444 0.017432 0.015512 0.013634
226 0.012929 0.003727 0.016188 0.012036 0.015447 0.007741 0.014009 0.015703 0.011778
227 0.013972 0.016818 0.017349 0.018085 0.019681 0.007393 0.009103 0.015715 0.00998
228 0.012208 0.018303 0.019302 0.01289 0.017283 0.008822 0.010109 0.016257 0.009092
229 0.012317 0.017518 0.017037 0.014487 0.01651 0.010812 0.008025 0.016458 0.009547
230 0.013215 -0.011478 0.016539 0.018347 0.01662 0.009611 0.00662 0.017404 0.00786
231 0.014757 0.012699 0.023402 0.021843 0.01997 0.00994 0.006037 0.018448 0.010127
232 0.016689 0.022585 0.027824 0.019873 0.020349 0.015186 0.01172 0.020325 0.014781
233 0.019607 0.000309 0.030845 0.015826 0.016506 0.01798 0.019463 0.022773 0.020723
234 0.025188 0.009642 0.03491 0.024119 0.019894 0.02565 0.022172 0.026752 0.026822
235 0.030603 0.017037 0.043643 0.02871 0.02439 0.031944 0.017092 0.03236 0.03763
236 0.03377 0.064761 0.049261 0.043355 0.031107 0.053563 0.018801 0.039148 0.043912
237 0.040827 0.026585 0.046346 0.045708 0.03667 0.041231 0.042024 0.046113 0.044145
238 0.053313 0.027628 0.048576 0.045574 0.048089 0.043417 0.074686 0.05443 0.047582
239 0.069244 0.03524 0.05132 0.047322 0.056334 0.047276 0.088685 0.063815 0.061455
240 0.083915 0.07019 0.055053 0.066499 0.062999 0.06548 0.095367 0.073689 0.074542
241 0.0929 0.10423 0.062903 0.081216 0.073894 0.083571 0.10128 0.080441 0.08447
242 0.096847 0.125081 0.065191 0.089558 0.07785 0.087449 0.104821 0.083226 0.090226
243 0.096351 0.103246 0.062211 0.090276 0.077711 0.081227 0.103681 0.082676 0.090699
244 0.092527 0.091379 0.057468 0.090859 0.077076 0.075359 0.099943 0.078289 0.088075
245 0.083476 0.090641 0.05458 0.082623 0.074402 0.069077 0.079059 0.069182 0.081793
246 0.070382 0.08823 0.049488 0.066955 0.069594 0.060421 0.042494 0.053709 0.061671
247 0.052007 0.080879 0.046519 0.045354 0.058792 0.05229 0.025454 0.036807 0.042239
248 0.033832 0.060185 0.039949 0.031713 0.033456 0.037351 0.027586 0.026794 0.02896
249 0.021707 0.021487 0.032899 0.02587 0.025562 0.022525 0.030475 0.021927 0.021762
250 0.014235 -0.001299 0.027239 0.023691 0.01881 0.013975 0.0318 0.019702 0.017602
251 0.012932 0.04496 0.029175 0.016824 0.01647 0.026328 0.024013 0.017806 0.01689
252 0.015361 0.038862 0.027465 0.017621 0.014917 0.024722 0.018315 0.016948 0.015086
253 0.018407 0.012437 0.022489 0.01511 0.017659 0.018055 0.015507 0.015756 0.011073
254 0.015922 -0.015202 0.01826 0.01059 0.01193 0.01578 0.012725 0.015189 0.00835
255 0.013715 0.010075 0.023398 0.013355 0.013737 0.010624 0.014779 0.014517 0.007081
256 0.013788 -0.000608 0.020372 0.013069 0.010436 0.011582 0.013793 0.014447 0.007693
257 0.013024 -0.0 0.020456 0.010897 0.013313 0.008111 0.01221 0.014133 0.008084
258 0.011826 -0.014317 0.016049 0.009834 0.014227 0.009132 0.012312 0.01416 0.008627
259 0.016624 -0.001629 0.018936 0.012267 0.015281 0.009283 0.010872 0.014067 0.010146
260 0.020787 0.03466 0.02362 0.013057 0.013506 0.021603 0.012326 0.01401 0.011986
261 0.016807 0.005065 0.020035 0.012611 0.013318 0.012411 0.010993 0.013583 0.011968
262 0.011639 0.007235 0.01762 0.009731 0.012025 0.010673 0.008874 0.013392 0.009972
263 0.009688 0.003509 0.015354 0.009613 0.011715 0.008891 0.012438 0.013191 0.009182
264 0.010904 0.002625 0.014619 0.006931 0.010217 0.010959 0.01108 0.013316 0.009741
265 0.017874 0.018578 0.015972 0.010113 0.010952 0.012489 0.009479 0.013222 0.011248
266 0.017326 0.024136 0.015608 0.014548 0.011785 0.009005 0.013216 0.013237 0.013029
267 0.012882 0.003958 0.012529 0.021276 0.013475 0.013054 0.011153 0.013214 0.01263
268 0.013474 0.014263 0.012253 0.014428 0.012349 0.013252 0.00841 0.013261 0.014375
269 0.012329 0.01809 0.013143 0.014772 0.014549 0.013434 0.009764 0.013253 0.014024
270 0.011342 -5.2e-05 0.01239 0.01251 0.011455 0.011219 0.01017 0.013257 0.01452
271 0.011034 0.001709 0.013092 0.011453 0.012048 0.011292 0.009011 0.013271 0.011544
272 0.010629 -0.015133 0.008994 0.011618 0.01239 0.01293 0.009429 0.013214 0.011256
273 0.011945 0.002995 0.012806 0.016167 0.01203 0.010037 0.010406 0.013162 0.011706
274 0.012239 0.019284 0.013128 0.015767 0.010953 0.008224 0.012316 0.013167 0.012812
275 0.010949 0.018007 0.016157 0.012822 0.012281 0.008236 0.010522 0.013208 0.012632
276 0.01043 0.018245 0.016841 0.013357 0.010414 0.007819 0.011779 0.013349 0.01128
277 0.010854 0.009152 0.014867 0.011419 0.011678 0.006654 0.009529 0.013492 0.00894
278 0.010848 -0.00615 0.012047 0.011425 0.010077 0.009534 0.008753 0.013585 0.007313
279 0.010509 -0.000635 0.015466 0.011211 0.010282 0.007785 0.010316 0.013629 0.007785
280 0.010763 -0.01622 0.016522 0.012814 0.009658 0.009771 0.008474 0.013508 0.010062
281 0.010094 0.001398 0.021715 0.01204 0.012204 0.00848 0.008476 0.013076 0.01134
282 0.010357 0.007534 0.020953 0.012513 0.012459 0.00803 0.0096 0.012677 0.012163
283 0.012707 0.0 0.024867 0.01045 0.010058 0.011135 0.010518 0.011645 0.009804
284 0.013519 -0.0 0.024904 0.010135 0.009183 0.012749 0.01045 0.010835 0.009146
285 0.013551 0.002436 0.032527 0.00853 0.011658 0.011805 0.012001 0.010704 0.010037
286 0.014208 -0.007445 0.0351 0.009171 0.01277 0.018202 0.012577 0.015939 0.013524
287 0.020709 0.006752 0.042504 0.017723 0.028979 0.01912 0.017018 0.031462 0.016423
288 0.045969 0.038653 0.045488 0.04264 0.058622 0.04805 0.038496 0.053098 0.025531
289 0.069122 0.082095 0.048133 0.068619 0.077443 0.080196 0.069048 0.068715 0.064236
290 0.074987 0.03461 0.049716 0.072887 0.068559 0.059982 0.080744 0.072808 0.079601
291 0.081365 0.091285 0.07293 0.08337 0.073064 0.093643 0.086615 0.074873 0.082772
292 0.083395 0.090232 0.08147 0.084143 0.079537 0.094548 0.087618 0.077832 0.084291
293 0.083167 0.08088 0.089208 0.081185 0.08452 0.093454 0.083281 0.077593 0.086609
294 0.076819 0.064278 0.090206 0.075882 0.088148 0.085897 0.086248 0.078495 0.088518
295 0.07402 0.04999 0.087508 0.080622 0.092107 0.078989 0.085225 0.081828 0.091495
296 0.093189 0.091616 0.099902 0.079322 0.103176 0.095006 0.095664 0.088417 0.09326
297 0.091941 0.083493 0.109049 0.091515 0.095433 0.096525 0.098754 0.093779 0.097045
298 0.096192 0.106244 0.114043 0.099427 0.088426 0.098087 0.098208 0.096694 0.09881
299 0.098013 0.072808 0.110601 0.098119 0.08791 0.090921 0.099387 0.097935 0.099318
300 0.097247 0.071702 0.113326 0.098966 0.083062 0.088581 0.098029 0.098118 0.098766
301 0.097565 0.100218 0.118886 0.098934 0.085986 0.095038 0.098779 0.098878 0.097608
302 0.09797 0.069102 0.115016 0.10029 0.085477 0.091064 0.100391 0.098948 0.0969
303 0.096088 0.070192 0.115065 0.100172 0.084698 0.093203 0.099104 0.098674 0.097646
304 0.097143 0.109825 0.119379 0.098781 0.087727 0.099702 0.10008 0.098517 0.095415
305 0.097181 0.107896 0.117582 0.094298 0.085622 0.09952 0.10338 0.097961 0.094008
306 0.096233 0.08808 0.113868 0.095932 0.088801 0.098305 0.100923 0.096545 0.093116
307 0.094063 0.09994 0.111203 0.094919 0.095063 0.101876 0.097091 0.093955 0.091661
308 0.085928 0.069756 0.104362 0.088919 0.094042 0.093675 0.090142 0.090094 0.093778
309 0.085155 0.092734 0.104001 0.084078 0.096429 0.105686 0.087126 0.087401 0.095675
310 0.087935 0.090224 0.10793 0.08857 0.093993 0.103213 0.092285 0.087272 0.096862
311 0.091502 0.134977 0.118982 0.085593 0.09931 0.119571 0.098176 0.088753 0.095944
312 0.092287 0.097342 0.113518 0.087602 0.095167 0.102933 0.097174 0.089876 0.096696
313 0.092715 0.079376 0.109475 0.087814 0.097938 0.100123 0.095474 0.089756 0.096889
314 0.092306 0.106649 0.111395 0.087359 0.097515 0.104627 0.093816 0.089102 0.092843
315 0.091686 0.087801 0.109202 0.088127 0.096498 0.102718 0.09457 0.08818 0.09139
316 0.090444 0.09286 0.107649 0.088718 0.104107 0.105046 0.095056 0.087089 0.089588
317 0.086456 0.097361 0.104156 0.092949 0.104039 0.107687 0.095025 0.087382 0.089072
318 0.089489 0.095386 0.106256 0.091671 0.098632 0.107747 0.094755 0.090441 0.089572
319 0.096285 0.108362 0.111698 0.097175 0.094674 0.105676 0.100844 0.094901 0.091763
320 0.097764 0.106635 0.116592 0.10422 0.091251 0.105676 0.101721 0.098469 0.096477
321 0.098527 0.105918 0.120152 0.101104 0.087491 0.101496 0.101137 0.100604 0.098432
322 0.09936 0.083853 0.115666 0.101042 0.087756 0.102138 0.101431 0.101035 0.100909
323 0.100142 0.102657 0.118576 0.10245 0.087984 0.107117 0.101808 0.101655 0.105037
324 0.100422 0.09599 0.11952 0.100826 0.09195 0.105947 0.10016 0.101651 0.106695
325 0.100582 0.11208 0.121103 0.102328 0.086564 0.111094 0.09987 0.10175 0.107498
326 0.09999 0.083114 0.114515 0.101466 0.090908 0.102844 0.101287 0.101451 0.102338
327 0.100694 0.092031 0.115463 0.101533 0.091393 0.104752 0.100589 0.101453 0.099219
328 0.100853 0.128854 0.118502 0.099262 0.088352 0.117221 0.101166 0.101192 0.096537
329 0.100551 0.069514 0.110864 0.101484 0.089396 0.089511 0.100742 0.101188 0.096858
330 0.099368 0.109356 0.115941 0.101615 0.091469 0.103154 0.09666 0.100725 0.099253
331 0.098543 0.081125 0.110062 0.099602 0.087067 0.095519 0.097949 0.100547 0.100498
332 0.098382 0.097199 0.11338 0.097325 0.090065 0.10083 0.096036 0.099993 0.100332
333 0.097323 0.075024 0.11078 0.09712 0.090176 0.100332 0.096485 0.100118 0.100394
334 0.095944 0.088027 0.10912 0.094248 0.0858 0.099435 0.095153 0.099348 0.094736
335 0.096588 0.07352 0.103867 0.09497 0.084393 0.092035 0.096188 0.098974 0.091054
336 0.096075 0.10516 0.104796 0.095297 0.084276 0.102442 0.094934 0.098014 0.089621
337 0.095419 0.097147 0.100934 0.096584 0.084162 0.098691 0.094642 0.097837 0.089934
338 0.095772 0.0952 0.099799 0.096007 0.085495 0.094566 0.095194 0.097514 0.091246
339 0.095403 0.094848 0.09333 0.097918 0.086423 0.092197 0.096376 0.097031 0.090936
340 0.095126 0.086276 0.088254 0.096571 0.083286 0.089061 0.099417 0.097741 0.091415
341 0.095905 0.102044 0.088279 0.096646 0.08128 0.087965 0.09631 0.098005 0.088888
342 0.080336 0.085222 0.077391 0.083441 0.07243 0.078396 0.074765 0.083316 0.0688
343 0.040772 0.039985 0.066983 0.040703 0.036786 0.041227 0.03436 0.046519 0.036957
344 0.014143 0.038814 0.055051 0.00804 0.01737 0.027476 0.009898 0.015917 0.012294
345 0.008685 0.017359 0.037506 0.001525 0.009437 0.015225 0.009313 0.005912 0.01096
346 0.00716 0.022506 0.029901 0.002184 0.00737 0.011613 0.008825 0.003927 0.010185
347 0.006046 0.004239 0.019457 0.001143 0.009699 0.004993 0.005154 0.003324 0.010517
348 0.003268 0.005024 0.00568 -0.0 0.008237 0.002455 0.000675 0.002999 0.007607
349 0.002465 0.009068 0.0 0.0 0.007098 0.000735 0.0 0.002819 0.002884
350 0.002191 0.005613 0.000156 0.000257 0.005862 0.001363 0.001002 0.002548 0.001663
351 0.002075 -0.004733 0.0 0.001476 0.00497 0.001629 0.001068 0.002258 0.001064
352 0.001487 0.004996 0.0 -0.0 0.003278 0.000531 0.0 0.002043 8.7e-05
353 0.000609 0.006537 0.0 0.0 0.001822 0.000111 0.002111 0.001923 -0.0
354 0.000225 0.008246 -0.0 0.0 0.003174 -0.0 0.0 0.001863 -0.0
355 0.0 0.013612 0.0 -0.0 0.002515 0.0 -0.0 0.001757 0.0
356 0.000176 0.004668 -0.0 -0.0 0.002568 0.0 -0.0 0.001765 -0.0
357 0.00149 0.020534 0.0 -0.0 0.004336 2e-06 -0.0 0.00166 0.0
358 0.001968 0.001928 -0.0 0.0 0.002113 0.00044 0.0 0.00169 -0.0
359 0.00265 0.004938 0.0 0.000102 0.000153 -0.0 -0.0 0.00167 0.000394


==> svg-inkscape/CMAP_1_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'CMAP_1_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{71.36923828bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,4.53977102)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{CMAP_1_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

